Blending Dynamic Programming with Monte Carlo Simulation for Bounding the Running Time of Evolutionary Algorithms

With the goal to provide absolute lower bounds for the best possible running times that can be achieved by $(1+\lambda)$-type search heuristics on common benchmark problems, we recently suggested a dynamic programming approach that computes optimal expected running times and the regret values inferred when deviating from the optimal parameter choice. Our previous work is restricted to problems for which transition probabilities between different states can be expressed by relatively simple mathematical expressions. With the goal to cover broader sets of problems, we suggest in this work an extension of the dynamic programming approach to settings in which the transition probabilities cannot necessarily be computed exactly, but in which they can be approximated numerically, up to arbitrary precision, by Monte Carlo sampling. We apply our hybrid Monte Carlo dynamic programming approach to a concatenated jump function and demonstrate how the obtained bounds can be used to gain a deeper understanding into parameter control schemes.

==> data/OneMax_100_100/AB.csv <==
lambda,average,dev
2,322.53,88.38522832384712
4,197.89,50.132530417490464
8,134.99,26.474495063907995
16,106.62,17.311046277805488
32,96.17,16.296529344828883
64,85.49,13.192050713221283
128,74.33,12.51669995557047
256,68.22,12.96816615151631
512,61.36,11.839430780747916


==> data/OneMax_100_100/ABsq.csv <==
lambda,average,dev
2,246.98,66.58873930343029
4,155.66,35.460098503227336
8,117.24,20.84145053987511
16,99.9,14.925742118158743
32,92.11,12.852618331678487
64,83.41,15.49916582962262
128,75.51,12.02480181066859
256,67.63,11.050531318639951
512,60.25,10.038687789011696


==> data/OneMax_100_100/ABstrict.csv <==
lambda,average,dev
2,300.3,81.06743669889464
4,175.93,49.80025860952689
8,107.88,25.24877434769074
16,76.63,12.922969136894642
32,61.48,6.125752891265571
64,52.08,4.661642316921055
128,47.5,4.67639678264012
256,43.15,4.477497046116256
512,39.52,3.497416073606226


==> data/OneMax_100_100/ABstrictsq.csv <==
lambda,average,dev
2,238.07,61.690700476267295
4,136.51,36.274067593778064
8,92.93,15.92549255537527
16,69.6,7.888106377466155
32,57.92,6.287200401521244
64,52.02,4.010037910095619
128,46.8,4.884525141565539
256,43.89,4.646917083813566
512,39.52,4.6220376808537935


==> data/OneMax_100_100/HQEA.csv <==
lambda,average,dev
2,307.82,89.90998641177552
4,157.65,42.341415358316205
8,96.93,23.02754389373252
16,64.33,12.29112762043492
32,48.85,7.28964257620968
64,42.33,4.815914274883878
128,38.84,3.836875833489555
256,37.82,3.31625930192073
512,36.51,3.6721584217933025


==> data/OneMax_100_100/HQEAsq.csv <==
lambda,average,dev
2,234.51,70.70017716035123
4,131.5,30.454967583385315
8,77.74,14.968397686223103
16,56.76,7.987515511121343
32,45.34,5.240132622271108
64,41.04,3.989683666354485
128,38.9,3.6528665926138526
256,37.89,3.187396264899446
512,37.1,3.439227068438899


==> data/OneMax_100_100/HQEAstrict.csv <==
lambda,average,dev
2,301.64,93.57992532718983
4,165.02,37.707534814917054
8,93.7,21.63727610332958
16,61.91,11.225957474181044
32,46.27,7.012045912484306
64,37.27,4.408107773343811
128,32.89,2.9674837145230617
256,31.48,3.160616229391817
512,29.68,3.064557904741751


==> data/OneMax_100_100/HQEAstrictsq.csv <==
lambda,average,dev
2,239.76,55.605958549984784
4,129.55,26.40606564845098
8,81.04,18.139704763002314
16,54.37,7.6298920388988805
32,42.56,4.782797457048699
64,36.31,3.4864673446706114
128,32.72,3.025414238270739
256,30.5,2.886751345948129
512,29.22,2.6345796820385043


==> data/OneMax_100_100/optimal.csv <==
lambda,time
2,227.37050257082822
4,124.18462014778312
8,72.38453213142473
16,46.140348465828204
32,32.534535168201884
64,25.114714319654887
128,20.690971628514596
256,17.72896851597855
512,15.521468655368336


==> data/OneMax_100_100/simple.csv <==
lambda,average,dev
2,289.08,74.87183392405663
4,163.98,42.315309930868445
8,92.99,20.01287212033921
16,62.54,10.79320774067345
32,45.2,5.85687888751597
64,35.27,3.4636787823166713
128,29.79,2.579229389260336
256,26.02,1.917384582279632
512,23.52,1.7084460421060648


==> data/OneMax_100_100/tworate.csv <==
lambda,average,dev
2,566.72,159.66543809231888
4,320.91,98.09334814091602
8,165.55,46.147627624326866
16,95.75,31.39947081841934
32,60.69,17.07836660985488
64,39.0,8.766326759166855
128,30.48,5.45408752286491
256,23.98,3.4611261085655265
512,20.12,2.738723436312267


==> data/OneMax_100_100/tworatesq.csv <==
lambda,average,dev
2,263.58,66.01257608986491
4,146.0,38.44634198621778
8,91.71,22.568546540025412
16,60.28,11.234039182931326
32,43.46,8.899460884817914
64,33.53,6.272362015423315
128,28.05,4.120348617201309
256,23.56,3.441634565849269
512,20.23,2.3734856948029712


==> data/Ruggedness2_100_100/AB.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 11971, 7390, 23489, 11518, 4581, 18537, 16747
4, 7776, 3987, 11359, 3583, 3789, 9252, 7290
8, 3183, 1911, 5506, 2323, 1272, 4279, 3712
16, 1511, 870, 3084, 1573, 641, 2185, 1803
32, 890, 497, 1405, 515, 393, 1150, 963
64, 550, 343, 907, 357, 207, 672, 462
128, 328, 240, 507, 179, 88, 389, 190
256, 297, 190, 421, 124, 107, 320, 148
512, 207, 155, 297, 90, 52, 261, 174


==> data/Ruggedness2_100_100/ABsq.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 54689884, 32594762, 89239146, 34549262, 22095122, 64862141, 40699424
4, 27047057, 16322933, 43190763, 16143706, 10724124, 33443438, 22974889
8, 11212972, 6712257, 20638916, 9425944, 4500715, 14342979, 10762737
16, 6409778, 3759210, 11451300, 5041522, 2650568, 8761395, 7668176
32, 2410393, 1452906, 4234063, 1823670, 957487, 3230500, 2704512
64, 1342746, 825010, 2486239, 1143493, 517736, 1726855, 1429019
128, 427245, 63284, 966324, 539079, 363961, 570287, 532472
256, 293, 215, 382, 89, 78, 14328, 61454
512, 216, 159, 321, 105, 57, 271, 179


==> data/Ruggedness2_100_100/ABstrict.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 14528, 9159, 24473, 9945, 5369, 18238, 11983
4, 6268, 3931, 11675, 5407, 2337, 9273, 7914
8, 3480, 2171, 6224, 2744, 1309, 4530, 3401
16, 1504, 936, 2604, 1100, 568, 2056, 1647
32, 834, 511, 1469, 635, 323, 1062, 688
64, 483, 250, 768, 285, 233, 581, 437
128, 249, 163, 437, 188, 86, 310, 210
256, 136, 90, 203, 67, 46, 168, 116
512, 86, 58, 114, 28, 28, 94, 47


==> data/Ruggedness2_100_100/ABstrictsq.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 57561093, 29442357, 88758745, 31197652, 28118736, 68934692, 53281913
4, 27258677, 18085686, 42738791, 15480114, 9172991, 34827913, 26475239
8, 12341458, 9079437, 23016507, 10675049, 3262021, 16962421, 12408724
16, 6279554, 4234527, 9270284, 2990730, 2045027, 7445436, 5410409
32, 3204092, 1926058, 5607597, 2403505, 1278034, 4360095, 3749605
64, 1673610, 1086492, 2854911, 1181301, 587118, 2267709, 1968360
128, 751593, 412461, 1288924, 537331, 339132, 976905, 759574
256, 331371, 221067, 584704, 253333, 110304, 491253, 496065
512, 151168, 78863, 239888, 88720, 72305, 183788, 154377


==> data/Ruggedness2_100_100/HQEA.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 13066, 8075, 24408, 11342, 4991, 17572, 13285
4, 9007, 5027, 12596, 3589, 3980, 9852, 6635
8, 3719, 2144, 5733, 2014, 1575, 4656, 4051
16, 1893, 1123, 2727, 834, 770, 2101, 1293
32, 875, 526, 1468, 593, 349, 1183, 967
64, 491, 318, 721, 230, 173, 585, 365
128, 231, 151, 408, 177, 80, 294, 199
256, 140, 87, 198, 58, 53, 157, 97
512, 84, 60, 123, 39, 24, 98, 53


==> data/Ruggedness2_100_100/HQEA2Actions0.3.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 14567, 7866, 21606, 7039, 6701, 17031, 11979
4, 7578, 3637, 11515, 3937, 3941, 8856, 6663
8, 4142, 2398, 6908, 2766, 1744, 4939, 3373
16, 1773, 1036, 2693, 920, 737, 2073, 1430
32, 877, 514, 1434, 557, 363, 1112, 877
64, 403, 235, 745, 342, 168, 557, 468
128, 232, 150, 403, 171, 82, 292, 189
256, 147, 102, 209, 62, 45, 171, 95
512, 79, 63, 113, 34, 16, 96, 48


==> data/Ruggedness2_100_100/HQEA2Actions0.3sq.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 159009, 65469, 232365, 73356, 93540, 170653, 126381
4, 39669, 18495, 63056, 23387, 21174, 49156, 40006
8, 14227, 8123, 20820, 6593, 6104, 17521, 15044
16, 6288, 3708, 10817, 4529, 2580, 8383, 6663
32, 2949, 1816, 4426, 1477, 1133, 3780, 2908
64, 2021, 1266, 2893, 872, 755, 2235, 1303
128, 1336, 799, 2129, 793, 537, 1634, 1153
256, 1458, 807, 2346, 888, 651, 1652, 1133
512, 560, 270, 1611, 1051, 290, 1167, 1434


==> data/Ruggedness2_100_100/HQEA2Actions0.3strict.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 17609, 8569, 25351, 7742, 9040, 19111, 12635
4, 5920, 3794, 10691, 4771, 2126, 8041, 6485
8, 3300, 2270, 4957, 1657, 1030, 3976, 2833
16, 1760, 1006, 2694, 934, 754, 2258, 1832
32, 889, 497, 1711, 822, 392, 1172, 871
64, 502, 285, 817, 315, 217, 603, 388
128, 229, 137, 342, 113, 92, 277, 186
256, 119, 87, 211, 92, 32, 151, 102
512, 78, 51, 118, 40, 27, 91, 59


==> data/Ruggedness2_100_100/HQEA2Actions0.3strictsq.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 127471, 70561, 230153, 102682, 56910, 171118, 144159
4, 46616, 29032, 68056, 21440, 17584, 54248, 36565
8, 16072, 9295, 25067, 8995, 6777, 19284, 15218
16, 5938, 3707, 10961, 5023, 2231, 8025, 6427
32, 3837, 2364, 6025, 2188, 1473, 4529, 3001
64, 2251, 1335, 3335, 1084, 916, 2491, 1454
128, 1964, 1026, 3129, 1165, 938, 2278, 1728
256, 1721, 730, 3031, 1310, 991, 2048, 1672
512, 1009, 176, 2480, 1471, 833, 1725, 2035


==> data/Ruggedness2_100_100/HQEA3Actions0.3.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 11851, 7469, 24944, 13093, 4382, 18153, 14789
4, 6563, 4489, 13101, 6538, 2074, 9115, 6822
8, 3354, 1986, 5585, 2231, 1368, 4441, 3676
16, 1704, 1097, 2726, 1022, 607, 2166, 1791
32, 922, 644, 1479, 557, 278, 1169, 905
64, 403, 226, 666, 263, 177, 515, 403
128, 246, 137, 378, 132, 109, 293, 204
256, 139, 89, 207, 68, 50, 159, 91
512, 94, 72, 130, 36, 22, 108, 56


==> data/Ruggedness2_100_100/HQEA3Actions0.3sq.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 111218, 62114, 194534, 83316, 49104, 152979, 138766
4, 36334, 21059, 73194, 36860, 15275, 50929, 41612
8, 14612, 8496, 27987, 13375, 6116, 21021, 17876
16, 7032, 4084, 11096, 4064, 2948, 8445, 6435
32, 3270, 1985, 6131, 2861, 1285, 4402, 3619
64, 1760, 1027, 3187, 1427, 733, 2137, 1485
128, 1271, 821, 2469, 1198, 450, 1789, 1387
256, 1161, 466, 2040, 879, 695, 1336, 976
512, 644, 195, 1668, 1024, 449, 1332, 1794


==> data/Ruggedness2_100_100/HQEA3Actions0.3strict.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 13521, 7803, 24319, 10798, 5718, 18025, 13863
4, 7195, 4697, 10738, 3543, 2498, 8986, 7264
8, 3465, 1966, 6691, 3226, 1499, 4539, 3652
16, 1673, 896, 2869, 1196, 777, 2195, 1635
32, 996, 561, 1384, 388, 435, 1066, 681
64, 426, 273, 749, 323, 153, 548, 394
128, 263, 155, 398, 135, 108, 323, 259
256, 140, 82, 203, 63, 58, 162, 108
512, 74, 51, 114, 40, 23, 91, 56


==> data/Ruggedness2_100_100/HQEA3Actions0.3strictsq.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 106781, 65662, 169969, 63188, 41119, 145892, 129097
4, 35246, 19793, 74043, 38797, 15453, 53800, 45292
8, 15217, 7821, 28058, 12841, 7396, 19523, 15031
16, 6384, 3900, 10810, 4426, 2484, 7736, 5252
32, 3607, 2178, 6093, 2486, 1429, 4296, 2652
64, 2516, 1340, 3640, 1124, 1176, 2588, 1608
128, 2044, 996, 3296, 1252, 1048, 2384, 1889
256, 2026, 685, 3500, 1474, 1341, 2392, 2064
512, 1276, 293, 2972, 1696, 983, 1858, 2151


==> data/Ruggedness2_100_100/HQEA3ActionsAsAB.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 14577, 9435, 27435, 12858, 5142, 19664, 15238
4, 5422, 3200, 9215, 3793, 2222, 7245, 5993
8, 3506, 1940, 5348, 1842, 1566, 4511, 4074
16, 1592, 1019, 2700, 1108, 573, 2151, 1753
32, 843, 479, 1452, 609, 364, 1099, 1079
64, 402, 267, 678, 276, 135, 523, 393
128, 231, 124, 358, 127, 107, 259, 159
256, 131, 89, 203, 72, 42, 165, 110
512, 84, 62, 132, 48, 22, 107, 62


==> data/Ruggedness2_100_100/HQEA3ActionsAsABsq.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 185557, 111642, 385165, 199608, 73915, 275866, 262525
4, 74966, 49781, 135703, 60737, 25185, 102512, 84430
8, 38861, 17497, 56296, 17435, 21364, 44288, 34816
16, 11437, 5752, 17860, 6423, 5685, 14657, 12411
32, 5256, 2607, 9266, 4010, 2649, 6809, 5873
64, 3288, 1875, 5007, 1719, 1413, 3970, 2803
128, 1801, 932, 3496, 1695, 869, 2441, 2033
256, 1596, 883, 3069, 1473, 713, 2782, 3643
512, 1743, 151, 5717, 3974, 1592, 3649, 4477


==> data/Ruggedness2_100_100/HQEA3ActionsAsABstrict.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 13558, 8973, 22396, 8838, 4585, 17387, 12455
4, 7317, 4058, 12223, 4906, 3259, 8948, 6410
8, 3412, 2114, 5740, 2328, 1298, 4747, 4176
16, 1815, 1230, 3066, 1251, 585, 2268, 1685
32, 860, 546, 1388, 528, 314, 1027, 654
64, 510, 259, 745, 235, 251, 572, 412
128, 261, 140, 372, 111, 121, 289, 206
256, 98, 69, 164, 66, 29, 130, 89
512, 74, 53, 101, 27, 21, 83, 42


==> data/Ruggedness2_100_100/HQEA3ActionsAsABstrictsq.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 224120, 115215, 402960, 178840, 108905, 316817, 277004
4, 82026, 43771, 148826, 66800, 38255, 108326, 85726
8, 32942, 17771, 61870, 28928, 15171, 43071, 34054
16, 12758, 7737, 21549, 8791, 5021, 16460, 13160
32, 5840, 3523, 9642, 3802, 2317, 7408, 5468
64, 5542, 2634, 9024, 3482, 2908, 6634, 4904
128, 6125, 2801, 9202, 3077, 3324, 6588, 5218
256, 6132, 2398, 10472, 4340, 3734, 7901, 7205
512, 7951, 2580, 17487, 9536, 5371, 11403, 11249


==> data/Ruggedness2_100_100/HQEAsq.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 63775676, 31519339, 88445109, 24669433, 32256337, 68628427, 42954405
4, 25191112, 13687844, 42989982, 17798870, 11503268, 31266395, 23153440
8, 14541670, 9385872, 27464700, 12923030, 5155798, 18558210, 12057030
16, 5341613, 3546130, 10388351, 5046738, 1795483, 7891290, 7425007
32, 3544007, 2077109, 5911436, 2367429, 1466898, 4619191, 3802617
64, 1519156, 771789, 2509012, 989856, 747367, 1935578, 1757513
128, 612457, 272324, 1168891, 556434, 340133, 831571, 778859
256, 133444, 6228, 496708, 363264, 127216, 286394, 374194
512, 63347, 246, 161189, 97842, 63101, 126261, 180541


==> data/Ruggedness2_100_100/HQEAstrict.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 14353, 8068, 21054, 6701, 6285, 16601, 11613
4, 6931, 4230, 11962, 5031, 2701, 9116, 7432
8, 3105, 1862, 4742, 1637, 1243, 3925, 3083
16, 1631, 1070, 2722, 1091, 561, 2163, 1617
32, 734, 496, 1044, 310, 238, 898, 675
64, 466, 286, 797, 331, 180, 583, 472
128, 248, 133, 419, 171, 115, 313, 229
256, 131, 91, 229, 98, 40, 159, 88
512, 72, 49, 104, 32, 23, 84, 56


==> data/Ruggedness2_100_100/HQEAstrictsq.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 51767392, 33453777, 86561316, 34793924, 18313615, 65619080, 45733492
4, 30295414, 17541023, 48165204, 17869790, 12754391, 37160846, 29015708
8, 14135316, 7724999, 26522802, 12387486, 6410317, 18035211, 13519377
16, 6779455, 3457018, 10925247, 4145792, 3322437, 9017715, 7836115
32, 3967540, 2477041, 6427600, 2460060, 1490499, 4645704, 2942161
64, 1475112, 959144, 2559435, 1084323, 515968, 1943278, 1499829
128, 603496, 349284, 1072223, 468727, 254212, 820114, 656534
256, 389970, 200303, 797833, 407863, 189667, 514676, 404401
512, 141795, 52338, 280591, 138796, 89457, 196398, 198162


==> data/Ruggedness2_100_100/QEA.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 14646, 7128, 22343, 7697, 7518, 18254, 15292
4, 6887, 4317, 13062, 6175, 2570, 9407, 7447
8, 3733, 2359, 6886, 3153, 1374, 4936, 3624
16, 1866, 1173, 2726, 860, 693, 2302, 1746
32, 741, 457, 1440, 699, 284, 1041, 844
64, 458, 252, 692, 234, 206, 524, 375
128, 246, 137, 408, 162, 109, 297, 212
256, 115, 72, 194, 79, 43, 149, 110
512, 68, 51, 107, 39, 17, 83, 44


==> data/Ruggedness2_100_100/QEAsq.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 55655024, 35506979, 89214504, 33559480, 20148045, 69510572, 46148854
4, 25201582, 15556521, 38942333, 13740751, 9645061, 29161080, 18114963
8, 12497568, 8229997, 21077389, 8579821, 4267571, 15529761, 10737607
16, 6832459, 4004312, 11735772, 4903313, 2828147, 8485722, 5921960
32, 3373389, 1773127, 5977336, 2603947, 1600262, 4532010, 3668080
64, 1656953, 1078281, 2977328, 1320375, 578672, 2164723, 1678233
128, 816354, 453606, 1390573, 574219, 362748, 1107496, 1092925
256, 250148, 126521, 541161, 291013, 123627, 343340, 299510
512, 117470, 48733, 270476, 153006, 68737, 187501, 191920


==> data/Ruggedness2_100_100/QEAstrict.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 13081, 8817, 25188, 12107, 4264, 19052, 15581
4, 5951, 3639, 9433, 3482, 2312, 7442, 5827
8, 3588, 2306, 5610, 2022, 1282, 4528, 3395
16, 1539, 1054, 2902, 1363, 485, 2186, 1650
32, 830, 538, 1409, 579, 292, 1176, 1030
64, 447, 276, 749, 302, 171, 563, 392
128, 233, 145, 397, 164, 88, 329, 284
256, 124, 87, 187, 63, 37, 152, 103
512, 83, 50, 124, 41, 33, 96, 62


==> data/Ruggedness2_100_100/QEAstrictsq.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 52044582, 34309013, 91181276, 39136694, 17735569, 70573664, 52817020
4, 27259496, 16851499, 46078555, 18819059, 10407997, 34160561, 23798587
8, 16259536, 10426623, 24652056, 8392520, 5832913, 19646687, 12735330
16, 7424124, 4324025, 10610194, 3186070, 3100099, 8249059, 5900226
32, 3117960, 1723246, 5161903, 2043943, 1394714, 3974946, 2856313
64, 1716384, 1021394, 2738715, 1022331, 694990, 2048420, 1440510
128, 823791, 476557, 1521627, 697836, 347234, 1087731, 875898
256, 325671, 177614, 620655, 294984, 148057, 440198, 395154
512, 180963, 94897, 312746, 131783, 86066, 223814, 166003


==> data/Ruggedness2_100_100/alg_benchmark/abRun0.csv <==
iterationNumber,fitness,mutationRate
0,0,0.01
1,7,0.01
2,15,0.02
3,25,0.04
4,37,0.08
5,51,0.16
6,63,0.32
7,65,0.5
8,67,0.5
9,69,0.5
10,69,0.5
11,74,0.25
12,74,0.5
13,75,0.25
14,75,0.5
15,77,0.25
16,77,0.5
17,77,0.25
18,79,0.125
19,79,0.25
20,81,0.125
21,81,0.25
22,83,0.125
23,83,0.25
24,85,0.125
25,85,0.25
26,89,0.125
27,89,0.25
28,89,0.125
29,89,0.0625
30,91,0.03125
31,91,0.0625
32,91,0.03125
33,91,0.015625
34,91,0.0078125
35,91,0.00390625
36,93,0.001953125
37,93,0.00390625
38,93,0.001953125
39,93,9.765625E-4
40,93,4.8828125E-4
41,93,2.44140625E-4
42,93,1.220703125E-4
43,93,1.0E-4
44,93,1.0E-4
45,93,1.0E-4
46,93,1.0E-4
47,93,1.0E-4
48,93,1.0E-4
49,93,1.0E-4
50,93,1.0E-4
51,93,1.0E-4
52,93,1.0E-4
53,93,1.0E-4
54,93,1.0E-4
55,93,1.0E-4
56,93,1.0E-4
57,93,1.0E-4
58,93,1.0E-4
59,93,1.0E-4
60,93,1.0E-4
61,93,1.0E-4
62,93,1.0E-4
63,93,1.0E-4
64,93,1.0E-4
65,93,1.0E-4
66,93,1.0E-4
67,93,1.0E-4
68,93,1.0E-4
69,93,1.0E-4
70,93,1.0E-4
71,93,1.0E-4
72,93,1.0E-4
73,93,1.0E-4
74,93,1.0E-4
75,93,1.0E-4
76,93,1.0E-4
77,93,1.0E-4
78,93,1.0E-4
79,93,1.0E-4
80,93,1.0E-4
81,93,1.0E-4
82,93,1.0E-4
83,93,1.0E-4
84,93,1.0E-4
85,93,1.0E-4
86,93,1.0E-4
87,93,1.0E-4
88,93,1.0E-4
89,93,1.0E-4
90,93,1.0E-4
91,93,1.0E-4
92,93,1.0E-4
93,93,1.0E-4
94,93,1.0E-4
95,93,1.0E-4
96,93,1.0E-4
97,93,1.0E-4
98,93,1.0E-4
99,93,1.0E-4
100,93,1.0E-4
101,93,1.0E-4
102,93,1.0E-4
103,93,1.0E-4
104,93,1.0E-4
105,93,1.0E-4
106,93,1.0E-4
107,93,1.0E-4
108,93,1.0E-4
109,93,1.0E-4
110,93,1.0E-4
111,93,1.0E-4
112,93,1.0E-4
113,93,1.0E-4
114,93,1.0E-4
115,93,1.0E-4
116,93,1.0E-4
117,93,1.0E-4
118,93,1.0E-4
119,93,1.0E-4
120,93,1.0E-4
121,93,1.0E-4
122,93,1.0E-4
123,93,1.0E-4
124,93,1.0E-4
125,93,1.0E-4
126,93,1.0E-4
127,93,1.0E-4
128,93,1.0E-4
129,93,1.0E-4
130,93,1.0E-4
131,93,1.0E-4
132,93,1.0E-4
133,93,1.0E-4
134,93,1.0E-4
135,93,1.0E-4
136,93,1.0E-4
137,93,1.0E-4
138,93,1.0E-4
139,93,1.0E-4
140,93,1.0E-4
141,93,1.0E-4
142,93,1.0E-4
143,93,1.0E-4
144,93,1.0E-4
145,93,1.0E-4
146,93,1.0E-4
147,93,1.0E-4
148,93,1.0E-4
149,93,1.0E-4
150,93,1.0E-4
151,93,1.0E-4
152,93,1.0E-4
153,93,1.0E-4
154,93,1.0E-4
155,93,1.0E-4
156,93,1.0E-4
157,93,1.0E-4
158,93,1.0E-4
159,93,1.0E-4
160,93,1.0E-4
161,93,1.0E-4
162,93,1.0E-4
163,93,1.0E-4
164,93,1.0E-4
165,93,1.0E-4
166,93,1.0E-4
167,93,1.0E-4
168,93,1.0E-4
169,93,1.0E-4
170,93,1.0E-4
171,93,1.0E-4
172,93,1.0E-4
173,93,1.0E-4
174,93,1.0E-4
175,93,1.0E-4
176,93,1.0E-4
177,93,1.0E-4
178,93,1.0E-4
179,93,1.0E-4
180,93,1.0E-4
181,93,1.0E-4
182,93,1.0E-4
183,93,1.0E-4
184,93,1.0E-4
185,93,1.0E-4
186,93,1.0E-4
187,93,1.0E-4
188,93,1.0E-4
189,93,1.0E-4
190,93,1.0E-4
191,93,1.0E-4
192,93,1.0E-4
193,93,1.0E-4
194,93,1.0E-4
195,93,1.0E-4
196,93,1.0E-4
197,93,1.0E-4
198,93,1.0E-4
199,93,1.0E-4
200,93,1.0E-4
201,93,1.0E-4
202,93,1.0E-4
203,93,1.0E-4
204,93,1.0E-4
205,93,1.0E-4
206,93,1.0E-4
207,93,1.0E-4
208,93,1.0E-4
209,93,1.0E-4
210,93,1.0E-4
211,93,1.0E-4
212,93,1.0E-4
213,93,1.0E-4
214,93,1.0E-4
215,93,1.0E-4
216,93,1.0E-4
217,93,1.0E-4
218,93,1.0E-4
219,93,1.0E-4
220,93,1.0E-4
221,93,1.0E-4
222,93,1.0E-4
223,93,1.0E-4
224,93,1.0E-4
225,93,1.0E-4
226,93,1.0E-4
227,93,1.0E-4
228,93,1.0E-4
229,93,1.0E-4
230,93,1.0E-4
231,93,1.0E-4
232,93,1.0E-4
233,93,1.0E-4
234,93,1.0E-4
235,93,1.0E-4
236,93,1.0E-4
237,93,1.0E-4
238,93,1.0E-4
239,93,1.0E-4
240,93,1.0E-4
241,93,1.0E-4
242,93,1.0E-4
243,93,1.0E-4
244,93,1.0E-4
245,93,1.0E-4
246,93,1.0E-4
247,93,1.0E-4
248,93,1.0E-4
249,93,1.0E-4
250,93,1.0E-4
251,93,1.0E-4
252,93,1.0E-4
253,93,1.0E-4
254,93,1.0E-4
255,93,1.0E-4
256,93,1.0E-4
257,93,1.0E-4
258,93,1.0E-4
259,93,1.0E-4
260,93,1.0E-4
261,93,1.0E-4
262,93,1.0E-4
263,93,1.0E-4
264,93,1.0E-4
265,93,1.0E-4
266,93,1.0E-4
267,93,1.0E-4
268,93,1.0E-4
269,93,1.0E-4
270,93,1.0E-4
271,93,1.0E-4
272,93,1.0E-4
273,93,1.0E-4
274,93,1.0E-4
275,93,1.0E-4
276,93,1.0E-4
277,93,1.0E-4
278,93,1.0E-4
279,93,1.0E-4
280,93,1.0E-4
281,93,1.0E-4
282,93,1.0E-4
283,93,1.0E-4
284,93,1.0E-4
285,93,1.0E-4
286,93,1.0E-4
287,93,1.0E-4
288,93,1.0E-4
289,93,1.0E-4
290,93,1.0E-4
291,93,1.0E-4
292,93,1.0E-4
293,93,1.0E-4
294,93,1.0E-4
295,93,1.0E-4
296,93,1.0E-4
297,93,1.0E-4
298,93,1.0E-4
299,93,1.0E-4
300,93,1.0E-4
301,93,1.0E-4
302,93,1.0E-4
303,93,1.0E-4
304,93,1.0E-4
305,93,1.0E-4
306,93,1.0E-4
307,93,1.0E-4
308,93,1.0E-4
309,93,1.0E-4
310,93,1.0E-4
311,93,1.0E-4
312,93,1.0E-4
313,93,1.0E-4
314,93,1.0E-4
315,93,1.0E-4
316,93,1.0E-4
317,93,1.0E-4
318,93,1.0E-4
319,93,1.0E-4
320,93,1.0E-4
321,93,1.0E-4
322,93,1.0E-4
323,93,1.0E-4
324,93,1.0E-4
325,93,1.0E-4
326,93,1.0E-4
327,93,1.0E-4
328,93,1.0E-4
329,93,1.0E-4
330,93,1.0E-4
331,93,1.0E-4
332,93,1.0E-4
333,93,1.0E-4
334,93,1.0E-4
335,93,1.0E-4
336,93,1.0E-4
337,93,1.0E-4
338,93,1.0E-4
339,93,1.0E-4
340,93,1.0E-4
341,93,1.0E-4
342,93,1.0E-4
343,93,1.0E-4
344,93,1.0E-4
345,93,1.0E-4
346,93,1.0E-4
347,93,1.0E-4
348,93,1.0E-4
349,93,1.0E-4
350,93,1.0E-4
351,93,1.0E-4
352,93,1.0E-4
353,93,1.0E-4
354,93,1.0E-4
355,93,1.0E-4
356,93,1.0E-4
357,93,1.0E-4
358,93,1.0E-4
359,93,1.0E-4
360,93,1.0E-4
361,93,1.0E-4
362,93,1.0E-4
363,93,1.0E-4
364,93,1.0E-4
365,93,1.0E-4
366,93,1.0E-4
367,93,1.0E-4
368,93,1.0E-4
369,93,1.0E-4
370,93,1.0E-4
371,93,1.0E-4
372,93,1.0E-4
373,93,1.0E-4
374,93,1.0E-4
375,93,1.0E-4
376,93,1.0E-4
377,93,1.0E-4
378,93,1.0E-4
379,93,1.0E-4
380,93,1.0E-4
381,93,1.0E-4
382,93,1.0E-4
383,93,1.0E-4
384,93,1.0E-4
385,93,1.0E-4
386,93,1.0E-4
387,93,1.0E-4
388,93,1.0E-4
389,93,1.0E-4
390,93,1.0E-4
391,93,1.0E-4
392,93,1.0E-4
393,93,1.0E-4
394,93,1.0E-4
395,93,1.0E-4
396,93,1.0E-4
397,93,1.0E-4
398,93,1.0E-4
399,93,1.0E-4
400,93,1.0E-4
401,93,1.0E-4
402,93,1.0E-4
403,93,1.0E-4
404,93,1.0E-4
405,93,1.0E-4
406,93,1.0E-4
407,93,1.0E-4
408,93,1.0E-4
409,93,1.0E-4
410,93,1.0E-4
411,93,1.0E-4
412,93,1.0E-4
413,93,1.0E-4
414,93,1.0E-4
415,93,1.0E-4
416,93,1.0E-4
417,93,1.0E-4
418,93,1.0E-4
419,93,1.0E-4
420,93,1.0E-4
421,93,1.0E-4
422,93,1.0E-4
423,93,1.0E-4
424,93,1.0E-4
425,93,1.0E-4
426,93,1.0E-4
427,93,1.0E-4
428,93,1.0E-4
429,93,1.0E-4
430,93,1.0E-4
431,93,1.0E-4
432,93,1.0E-4
433,93,1.0E-4
434,93,1.0E-4
435,93,1.0E-4
436,93,1.0E-4
437,93,1.0E-4
438,93,1.0E-4
439,93,1.0E-4
440,93,1.0E-4
441,93,1.0E-4
442,93,1.0E-4
443,93,1.0E-4
444,93,1.0E-4
445,93,1.0E-4
446,93,1.0E-4
447,93,1.0E-4
448,93,1.0E-4
449,93,1.0E-4
450,93,1.0E-4
451,93,1.0E-4
452,93,1.0E-4
453,93,1.0E-4
454,93,1.0E-4
455,93,1.0E-4
456,93,1.0E-4
457,93,1.0E-4
458,93,1.0E-4
459,93,1.0E-4
460,93,1.0E-4
461,93,1.0E-4
462,93,1.0E-4
463,93,1.0E-4
464,93,1.0E-4
465,93,1.0E-4
466,93,1.0E-4
467,93,1.0E-4
468,93,1.0E-4
469,93,1.0E-4
470,93,1.0E-4
471,93,1.0E-4
472,93,1.0E-4
473,93,1.0E-4
474,93,1.0E-4
475,93,1.0E-4
476,93,1.0E-4
477,93,1.0E-4
478,93,1.0E-4
479,93,1.0E-4
480,93,1.0E-4
481,93,1.0E-4
482,93,1.0E-4
483,93,1.0E-4
484,93,1.0E-4
485,93,1.0E-4
486,93,1.0E-4
487,93,1.0E-4
488,93,1.0E-4
489,93,1.0E-4
490,93,1.0E-4
491,93,1.0E-4
492,93,1.0E-4
493,93,1.0E-4
494,93,1.0E-4
495,93,1.0E-4
496,93,1.0E-4
497,93,1.0E-4
498,93,1.0E-4
499,93,1.0E-4
500,93,1.0E-4
501,93,1.0E-4
502,93,1.0E-4
503,93,1.0E-4
504,93,1.0E-4
505,93,1.0E-4
506,93,1.0E-4
507,93,1.0E-4
508,93,1.0E-4
509,93,1.0E-4
510,93,1.0E-4
511,93,1.0E-4
512,93,1.0E-4
513,93,1.0E-4
514,93,1.0E-4
515,93,1.0E-4
516,93,1.0E-4
517,93,1.0E-4
518,93,1.0E-4
519,93,1.0E-4
520,93,1.0E-4
521,93,1.0E-4
522,93,1.0E-4
523,93,1.0E-4
524,93,1.0E-4
525,93,1.0E-4
526,93,1.0E-4
527,93,1.0E-4
528,93,1.0E-4
529,93,1.0E-4
530,93,1.0E-4
531,93,1.0E-4
532,93,1.0E-4
533,93,1.0E-4
534,93,1.0E-4
535,93,1.0E-4
536,93,1.0E-4
537,93,1.0E-4
538,93,1.0E-4
539,93,1.0E-4
540,93,1.0E-4
541,93,1.0E-4
542,93,1.0E-4
543,93,1.0E-4
544,93,1.0E-4
545,93,1.0E-4
546,93,1.0E-4
547,93,1.0E-4
548,93,1.0E-4
549,93,1.0E-4
550,93,1.0E-4
551,93,1.0E-4
552,93,1.0E-4
553,93,1.0E-4
554,93,1.0E-4
555,93,1.0E-4
556,93,1.0E-4
557,93,1.0E-4
558,93,1.0E-4
559,93,1.0E-4
560,93,1.0E-4
561,93,1.0E-4
562,93,1.0E-4
563,93,1.0E-4
564,93,1.0E-4
565,93,1.0E-4
566,93,1.0E-4
567,93,1.0E-4
568,93,1.0E-4
569,93,1.0E-4
570,93,1.0E-4
571,93,1.0E-4
572,93,1.0E-4
573,93,1.0E-4
574,93,1.0E-4
575,93,1.0E-4
576,93,1.0E-4
577,93,1.0E-4
578,93,1.0E-4
579,93,1.0E-4
580,93,1.0E-4
581,93,1.0E-4
582,93,1.0E-4
583,93,1.0E-4
584,93,1.0E-4
585,93,1.0E-4
586,93,1.0E-4
587,93,1.0E-4
588,93,1.0E-4
589,93,1.0E-4
590,93,1.0E-4
591,93,1.0E-4
592,93,1.0E-4
593,93,1.0E-4
594,93,1.0E-4
595,93,1.0E-4
596,93,1.0E-4
597,93,1.0E-4
598,93,1.0E-4
599,93,1.0E-4
600,93,1.0E-4
601,93,1.0E-4
602,93,1.0E-4
603,93,1.0E-4
604,93,1.0E-4
605,93,1.0E-4
606,93,1.0E-4
607,93,1.0E-4
608,93,1.0E-4
609,93,1.0E-4
610,93,1.0E-4
611,93,1.0E-4
612,93,1.0E-4
613,93,1.0E-4
614,93,1.0E-4
615,93,1.0E-4
616,93,1.0E-4
617,93,1.0E-4
618,93,1.0E-4
619,93,1.0E-4
620,93,1.0E-4
621,93,1.0E-4
622,93,1.0E-4
623,93,1.0E-4
624,93,1.0E-4
625,93,1.0E-4
626,93,1.0E-4
627,93,1.0E-4
628,93,1.0E-4
629,93,1.0E-4
630,93,1.0E-4
631,93,1.0E-4
632,93,1.0E-4
633,93,1.0E-4
634,93,1.0E-4
635,93,1.0E-4
636,93,1.0E-4
637,93,1.0E-4
638,93,1.0E-4
639,93,1.0E-4
640,93,1.0E-4
641,93,1.0E-4
642,93,1.0E-4
643,93,1.0E-4
644,93,1.0E-4
645,93,1.0E-4
646,93,1.0E-4
647,93,1.0E-4
648,93,1.0E-4
649,93,1.0E-4
650,93,1.0E-4
651,93,1.0E-4
652,93,1.0E-4
653,93,1.0E-4
654,93,1.0E-4
655,93,1.0E-4
656,93,1.0E-4
657,93,1.0E-4
658,93,1.0E-4
659,93,1.0E-4
660,93,1.0E-4
661,93,1.0E-4
662,93,1.0E-4
663,93,1.0E-4
664,93,1.0E-4
665,93,1.0E-4
666,93,1.0E-4
667,93,1.0E-4
668,93,1.0E-4
669,93,1.0E-4
670,93,1.0E-4
671,93,1.0E-4
672,93,1.0E-4
673,93,1.0E-4
674,93,1.0E-4
675,93,1.0E-4
676,93,1.0E-4
677,93,1.0E-4
678,93,1.0E-4
679,93,1.0E-4
680,93,1.0E-4
681,93,1.0E-4
682,93,1.0E-4
683,93,1.0E-4
684,93,1.0E-4
685,93,1.0E-4
686,93,1.0E-4
687,93,1.0E-4
688,93,1.0E-4
689,93,1.0E-4
690,93,1.0E-4
691,93,1.0E-4
692,93,1.0E-4
693,93,1.0E-4
694,93,1.0E-4
695,93,1.0E-4
696,93,1.0E-4
697,93,1.0E-4
698,93,1.0E-4
699,93,1.0E-4
700,93,1.0E-4
701,93,1.0E-4
702,93,1.0E-4
703,93,1.0E-4
704,93,1.0E-4
705,93,1.0E-4
706,93,1.0E-4
707,93,1.0E-4
708,93,1.0E-4
709,93,1.0E-4
710,93,1.0E-4
711,93,1.0E-4
712,93,1.0E-4
713,93,1.0E-4
714,93,1.0E-4
715,93,1.0E-4
716,93,1.0E-4
717,93,1.0E-4
718,93,1.0E-4
719,93,1.0E-4
720,93,1.0E-4
721,93,1.0E-4
722,93,1.0E-4
723,93,1.0E-4
724,93,1.0E-4
725,93,1.0E-4
726,93,1.0E-4
727,93,1.0E-4
728,93,1.0E-4
729,93,1.0E-4
730,93,1.0E-4
731,93,1.0E-4
732,93,1.0E-4
733,93,1.0E-4
734,93,1.0E-4
735,93,1.0E-4
736,93,1.0E-4
737,93,1.0E-4
738,93,1.0E-4
739,93,1.0E-4
740,93,1.0E-4
741,93,1.0E-4
742,93,1.0E-4
743,93,1.0E-4
744,93,1.0E-4
745,93,1.0E-4
746,93,1.0E-4
747,93,1.0E-4
748,93,1.0E-4
749,93,1.0E-4
750,93,1.0E-4
751,93,1.0E-4
752,93,1.0E-4
753,93,1.0E-4
754,93,1.0E-4
755,93,1.0E-4
756,93,1.0E-4
757,93,1.0E-4
758,93,1.0E-4
759,93,1.0E-4
760,93,1.0E-4
761,93,1.0E-4
762,93,1.0E-4
763,93,1.0E-4
764,93,1.0E-4
765,93,1.0E-4
766,93,1.0E-4
767,93,1.0E-4
768,93,1.0E-4
769,93,1.0E-4
770,93,1.0E-4
771,93,1.0E-4
772,93,1.0E-4
773,93,1.0E-4
774,93,1.0E-4
775,93,1.0E-4
776,93,1.0E-4
777,93,1.0E-4
778,93,1.0E-4
779,93,1.0E-4
780,93,1.0E-4
781,93,1.0E-4
782,93,1.0E-4
783,93,1.0E-4
784,93,1.0E-4
785,93,1.0E-4
786,93,1.0E-4
787,93,1.0E-4
788,93,1.0E-4
789,93,1.0E-4
790,93,1.0E-4
791,93,1.0E-4
792,93,1.0E-4
793,93,1.0E-4
794,93,1.0E-4
795,93,1.0E-4
796,93,1.0E-4
797,93,1.0E-4
798,93,1.0E-4
799,93,1.0E-4
800,93,1.0E-4
801,93,1.0E-4
802,93,1.0E-4
803,93,1.0E-4
804,93,1.0E-4
805,93,1.0E-4
806,93,1.0E-4
807,93,1.0E-4
808,93,1.0E-4
809,93,1.0E-4
810,93,1.0E-4
811,93,1.0E-4
812,93,1.0E-4
813,93,1.0E-4
814,93,1.0E-4
815,93,1.0E-4
816,93,1.0E-4
817,93,1.0E-4
818,93,1.0E-4
819,93,1.0E-4
820,93,1.0E-4
821,93,1.0E-4
822,93,1.0E-4
823,93,1.0E-4
824,93,1.0E-4
825,93,1.0E-4
826,93,1.0E-4
827,93,1.0E-4
828,93,1.0E-4
829,93,1.0E-4
830,93,1.0E-4
831,93,1.0E-4
832,93,1.0E-4
833,93,1.0E-4
834,93,1.0E-4
835,93,1.0E-4
836,93,1.0E-4
837,93,1.0E-4
838,93,1.0E-4
839,93,1.0E-4
840,93,1.0E-4
841,93,1.0E-4
842,93,1.0E-4
843,93,1.0E-4
844,93,1.0E-4
845,93,1.0E-4
846,93,1.0E-4
847,93,1.0E-4
848,93,1.0E-4
849,93,1.0E-4
850,93,1.0E-4
851,93,1.0E-4
852,93,1.0E-4
853,93,1.0E-4
854,93,1.0E-4
855,93,1.0E-4
856,93,1.0E-4
857,93,1.0E-4
858,93,1.0E-4
859,93,1.0E-4
860,93,1.0E-4
861,93,1.0E-4
862,93,1.0E-4
863,93,1.0E-4
864,93,1.0E-4
865,93,1.0E-4
866,93,1.0E-4
867,93,1.0E-4
868,93,1.0E-4
869,93,1.0E-4
870,93,1.0E-4
871,93,1.0E-4
872,93,1.0E-4
873,93,1.0E-4
874,93,1.0E-4
875,93,1.0E-4
876,93,1.0E-4
877,93,1.0E-4
878,93,1.0E-4
879,93,1.0E-4
880,93,1.0E-4
881,93,1.0E-4
882,93,1.0E-4
883,93,1.0E-4
884,93,1.0E-4
885,93,1.0E-4
886,93,1.0E-4
887,93,1.0E-4
888,93,1.0E-4
889,93,1.0E-4
890,93,1.0E-4
891,93,1.0E-4
892,93,1.0E-4
893,93,1.0E-4
894,93,1.0E-4
895,93,1.0E-4
896,93,1.0E-4
897,93,1.0E-4
898,93,1.0E-4
899,93,1.0E-4
900,93,1.0E-4
901,93,1.0E-4
902,93,1.0E-4
903,93,1.0E-4
904,93,1.0E-4
905,93,1.0E-4
906,93,1.0E-4
907,93,1.0E-4
908,93,1.0E-4
909,93,1.0E-4
910,93,1.0E-4
911,93,1.0E-4
912,93,1.0E-4
913,93,1.0E-4
914,93,1.0E-4
915,93,1.0E-4
916,93,1.0E-4
917,93,1.0E-4
918,93,1.0E-4
919,93,1.0E-4
920,93,1.0E-4
921,93,1.0E-4
922,93,1.0E-4
923,93,1.0E-4
924,93,1.0E-4
925,93,1.0E-4
926,93,1.0E-4
927,93,1.0E-4
928,93,1.0E-4
929,93,1.0E-4
930,93,1.0E-4
931,93,1.0E-4
932,93,1.0E-4
933,93,1.0E-4
934,93,1.0E-4
935,93,1.0E-4
936,93,1.0E-4
937,93,1.0E-4
938,93,1.0E-4
939,93,1.0E-4
940,93,1.0E-4
941,93,1.0E-4
942,93,1.0E-4
943,93,1.0E-4
944,93,1.0E-4
945,93,1.0E-4
946,93,1.0E-4
947,93,1.0E-4
948,93,1.0E-4
949,93,1.0E-4
950,93,1.0E-4
951,93,1.0E-4
952,93,1.0E-4
953,93,1.0E-4
954,93,1.0E-4
955,93,1.0E-4
956,93,1.0E-4
957,93,1.0E-4
958,93,1.0E-4
959,93,1.0E-4
960,93,1.0E-4
961,93,1.0E-4
962,93,1.0E-4
963,93,1.0E-4
964,93,1.0E-4
965,93,1.0E-4
966,93,1.0E-4
967,93,1.0E-4
968,93,1.0E-4
969,93,1.0E-4
970,93,1.0E-4
971,93,1.0E-4
972,93,1.0E-4
973,93,1.0E-4
974,93,1.0E-4
975,93,1.0E-4
976,93,1.0E-4
977,93,1.0E-4
978,93,1.0E-4
979,93,1.0E-4
980,93,1.0E-4
981,93,1.0E-4
982,93,1.0E-4
983,93,1.0E-4
984,93,1.0E-4
985,93,1.0E-4
986,93,1.0E-4
987,93,1.0E-4
988,93,1.0E-4
989,93,1.0E-4
990,93,1.0E-4
991,93,1.0E-4
992,93,1.0E-4
993,93,1.0E-4
994,93,1.0E-4
995,93,1.0E-4
996,93,1.0E-4
997,93,1.0E-4
998,93,1.0E-4
999,93,1.0E-4
1000,93,1.0E-4
1001,93,1.0E-4
1002,93,1.0E-4
1003,93,1.0E-4
1004,93,1.0E-4
1005,93,1.0E-4
1006,93,1.0E-4
1007,93,1.0E-4
1008,93,1.0E-4
1009,93,1.0E-4
1010,93,1.0E-4
1011,93,1.0E-4
1012,93,1.0E-4
1013,93,1.0E-4
1014,93,1.0E-4
1015,93,1.0E-4
1016,93,1.0E-4
1017,93,1.0E-4
1018,93,1.0E-4
1019,93,1.0E-4
1020,93,1.0E-4
1021,93,1.0E-4
1022,93,1.0E-4
1023,93,1.0E-4
1024,93,1.0E-4
1025,93,1.0E-4
1026,93,1.0E-4
1027,93,1.0E-4
1028,93,1.0E-4
1029,93,1.0E-4
1030,93,1.0E-4
1031,93,1.0E-4
1032,93,1.0E-4
1033,93,1.0E-4
1034,93,1.0E-4
1035,93,1.0E-4
1036,93,1.0E-4
1037,93,1.0E-4
1038,93,1.0E-4
1039,93,1.0E-4
1040,93,1.0E-4
1041,93,1.0E-4
1042,93,1.0E-4
1043,93,1.0E-4
1044,93,1.0E-4
1045,93,1.0E-4
1046,93,1.0E-4
1047,93,1.0E-4
1048,93,1.0E-4
1049,93,1.0E-4
1050,93,1.0E-4
1051,93,1.0E-4
1052,93,1.0E-4
1053,93,1.0E-4
1054,93,1.0E-4
1055,93,1.0E-4
1056,93,1.0E-4
1057,93,1.0E-4
1058,93,1.0E-4
1059,93,1.0E-4
1060,93,1.0E-4
1061,93,1.0E-4
1062,93,1.0E-4
1063,93,1.0E-4
1064,93,1.0E-4
1065,93,1.0E-4
1066,93,1.0E-4
1067,93,1.0E-4
1068,93,1.0E-4
1069,93,1.0E-4
1070,93,1.0E-4
1071,93,1.0E-4
1072,93,1.0E-4
1073,93,1.0E-4
1074,93,1.0E-4
1075,93,1.0E-4
1076,93,1.0E-4
1077,93,1.0E-4
1078,93,1.0E-4
1079,93,1.0E-4
1080,93,1.0E-4
1081,93,1.0E-4
1082,93,1.0E-4
1083,93,1.0E-4
1084,93,1.0E-4
1085,93,1.0E-4
1086,93,1.0E-4
1087,93,1.0E-4
1088,93,1.0E-4
1089,93,1.0E-4
1090,93,1.0E-4
1091,93,1.0E-4
1092,93,1.0E-4
1093,93,1.0E-4
1094,93,1.0E-4
1095,93,1.0E-4
1096,93,1.0E-4
1097,93,1.0E-4
1098,93,1.0E-4
1099,93,1.0E-4
1100,93,1.0E-4
1101,93,1.0E-4
1102,93,1.0E-4
1103,93,1.0E-4
1104,93,1.0E-4
1105,93,1.0E-4
1106,93,1.0E-4
1107,93,1.0E-4
1108,93,1.0E-4
1109,93,1.0E-4
1110,93,1.0E-4
1111,93,1.0E-4
1112,93,1.0E-4
1113,93,1.0E-4
1114,93,1.0E-4
1115,93,1.0E-4
1116,93,1.0E-4
1117,93,1.0E-4
1118,93,1.0E-4
1119,93,1.0E-4
1120,93,1.0E-4
1121,93,1.0E-4
1122,93,1.0E-4
1123,93,1.0E-4
1124,93,1.0E-4
1125,93,1.0E-4
1126,93,1.0E-4
1127,93,1.0E-4
1128,93,1.0E-4
1129,93,1.0E-4
1130,93,1.0E-4
1131,93,1.0E-4
1132,93,1.0E-4
1133,93,1.0E-4
1134,93,1.0E-4
1135,93,1.0E-4
1136,93,1.0E-4
1137,93,1.0E-4
1138,93,1.0E-4
1139,93,1.0E-4
1140,93,1.0E-4
1141,93,1.0E-4
1142,93,1.0E-4
1143,93,1.0E-4
1144,93,1.0E-4
1145,93,1.0E-4
1146,93,1.0E-4
1147,93,1.0E-4
1148,93,1.0E-4
1149,93,1.0E-4
1150,93,1.0E-4
1151,93,1.0E-4
1152,93,1.0E-4
1153,93,1.0E-4
1154,93,1.0E-4
1155,93,1.0E-4
1156,93,1.0E-4
1157,93,1.0E-4
1158,93,1.0E-4
1159,93,1.0E-4
1160,93,1.0E-4
1161,93,1.0E-4
1162,93,1.0E-4
1163,93,1.0E-4
1164,93,1.0E-4
1165,93,1.0E-4
1166,93,1.0E-4
1167,93,1.0E-4
1168,93,1.0E-4
1169,93,1.0E-4
1170,93,1.0E-4
1171,93,1.0E-4
1172,93,1.0E-4
1173,93,1.0E-4
1174,93,1.0E-4
1175,93,1.0E-4
1176,93,1.0E-4
1177,93,1.0E-4
1178,93,1.0E-4
1179,93,1.0E-4
1180,93,1.0E-4
1181,93,1.0E-4
1182,93,1.0E-4
1183,93,1.0E-4
1184,93,1.0E-4
1185,93,1.0E-4
1186,93,1.0E-4
1187,93,1.0E-4
1188,93,1.0E-4
1189,93,1.0E-4
1190,93,1.0E-4
1191,93,1.0E-4
1192,93,1.0E-4
1193,93,1.0E-4
1194,93,1.0E-4
1195,93,1.0E-4
1196,93,1.0E-4
1197,93,1.0E-4
1198,93,1.0E-4
1199,93,1.0E-4
1200,93,1.0E-4
1201,93,1.0E-4
1202,93,1.0E-4
1203,93,1.0E-4
1204,93,1.0E-4
1205,93,1.0E-4
1206,93,1.0E-4
1207,93,1.0E-4
1208,93,1.0E-4
1209,93,1.0E-4
1210,93,1.0E-4
1211,93,1.0E-4
1212,93,1.0E-4
1213,93,1.0E-4
1214,93,1.0E-4
1215,93,1.0E-4
1216,93,1.0E-4
1217,93,1.0E-4
1218,93,1.0E-4
1219,93,1.0E-4
1220,93,1.0E-4
1221,93,1.0E-4
1222,93,1.0E-4
1223,93,1.0E-4
1224,93,1.0E-4
1225,93,1.0E-4
1226,93,1.0E-4
1227,93,1.0E-4
1228,93,1.0E-4
1229,93,1.0E-4
1230,93,1.0E-4
1231,93,1.0E-4
1232,93,1.0E-4
1233,93,1.0E-4
1234,93,1.0E-4
1235,93,1.0E-4
1236,93,1.0E-4
1237,93,1.0E-4
1238,93,1.0E-4
1239,93,1.0E-4
1240,93,1.0E-4
1241,93,1.0E-4
1242,93,1.0E-4
1243,93,1.0E-4
1244,93,1.0E-4
1245,93,1.0E-4
1246,93,1.0E-4
1247,93,1.0E-4
1248,93,1.0E-4
1249,93,1.0E-4
1250,93,1.0E-4
1251,93,1.0E-4
1252,93,1.0E-4
1253,93,1.0E-4
1254,93,1.0E-4
1255,93,1.0E-4
1256,93,1.0E-4
1257,93,1.0E-4
1258,93,1.0E-4
1259,93,1.0E-4
1260,93,1.0E-4
1261,93,1.0E-4
1262,93,1.0E-4
1263,93,1.0E-4
1264,93,1.0E-4
1265,93,1.0E-4
1266,93,1.0E-4
1267,93,1.0E-4
1268,93,1.0E-4
1269,93,1.0E-4
1270,93,1.0E-4
1271,93,1.0E-4
1272,93,1.0E-4
1273,93,1.0E-4
1274,93,1.0E-4
1275,93,1.0E-4
1276,93,1.0E-4
1277,93,1.0E-4
1278,93,1.0E-4
1279,93,1.0E-4
1280,93,1.0E-4
1281,93,1.0E-4
1282,93,1.0E-4
1283,93,1.0E-4
1284,93,1.0E-4
1285,93,1.0E-4
1286,93,1.0E-4
1287,93,1.0E-4
1288,93,1.0E-4
1289,93,1.0E-4
1290,93,1.0E-4
1291,93,1.0E-4
1292,93,1.0E-4
1293,93,1.0E-4
1294,93,1.0E-4
1295,93,1.0E-4
1296,93,1.0E-4
1297,93,1.0E-4
1298,93,1.0E-4
1299,93,1.0E-4
1300,93,1.0E-4
1301,93,1.0E-4
1302,93,1.0E-4
1303,93,1.0E-4
1304,93,1.0E-4
1305,93,1.0E-4
1306,93,1.0E-4
1307,93,1.0E-4
1308,93,1.0E-4
1309,93,1.0E-4
1310,93,1.0E-4
1311,93,1.0E-4
1312,93,1.0E-4
1313,93,1.0E-4
1314,93,1.0E-4
1315,93,1.0E-4
1316,93,1.0E-4
1317,93,1.0E-4
1318,93,1.0E-4
1319,93,1.0E-4
1320,93,1.0E-4
1321,93,1.0E-4
1322,93,1.0E-4
1323,93,1.0E-4
1324,93,1.0E-4
1325,93,1.0E-4
1326,93,1.0E-4
1327,93,1.0E-4
1328,93,1.0E-4
1329,93,1.0E-4
1330,93,1.0E-4
1331,93,1.0E-4
1332,93,1.0E-4
1333,93,1.0E-4
1334,93,1.0E-4
1335,93,1.0E-4
1336,93,1.0E-4
1337,93,1.0E-4
1338,93,1.0E-4
1339,93,1.0E-4
1340,93,1.0E-4
1341,93,1.0E-4
1342,93,1.0E-4
1343,93,1.0E-4
1344,93,1.0E-4
1345,93,1.0E-4
1346,93,1.0E-4
1347,93,1.0E-4
1348,93,1.0E-4
1349,93,1.0E-4
1350,93,1.0E-4
1351,93,1.0E-4
1352,93,1.0E-4
1353,93,1.0E-4
1354,93,1.0E-4
1355,93,1.0E-4
1356,93,1.0E-4
1357,93,1.0E-4
1358,93,1.0E-4
1359,93,1.0E-4
1360,93,1.0E-4
1361,93,1.0E-4
1362,93,1.0E-4
1363,93,1.0E-4
1364,93,1.0E-4
1365,93,1.0E-4
1366,93,1.0E-4
1367,93,1.0E-4
1368,93,1.0E-4
1369,93,1.0E-4
1370,93,1.0E-4
1371,93,1.0E-4
1372,93,1.0E-4
1373,93,1.0E-4
1374,93,1.0E-4
1375,93,1.0E-4
1376,93,1.0E-4
1377,93,1.0E-4
1378,93,1.0E-4
1379,93,1.0E-4
1380,93,1.0E-4
1381,93,1.0E-4
1382,93,1.0E-4
1383,93,1.0E-4
1384,93,1.0E-4
1385,93,1.0E-4
1386,93,1.0E-4
1387,93,1.0E-4
1388,93,1.0E-4
1389,93,1.0E-4
1390,93,1.0E-4
1391,93,1.0E-4
1392,93,1.0E-4
1393,93,1.0E-4
1394,93,1.0E-4
1395,93,1.0E-4
1396,93,1.0E-4
1397,93,1.0E-4
1398,93,1.0E-4
1399,93,1.0E-4
1400,93,1.0E-4
1401,93,1.0E-4
1402,93,1.0E-4
1403,93,1.0E-4
1404,93,1.0E-4
1405,93,1.0E-4
1406,93,1.0E-4
1407,93,1.0E-4
1408,93,1.0E-4
1409,93,1.0E-4
1410,93,1.0E-4
1411,93,1.0E-4
1412,93,1.0E-4
1413,93,1.0E-4
1414,93,1.0E-4
1415,93,1.0E-4
1416,93,1.0E-4
1417,93,1.0E-4
1418,93,1.0E-4
1419,93,1.0E-4
1420,93,1.0E-4
1421,93,1.0E-4
1422,93,1.0E-4
1423,93,1.0E-4
1424,93,1.0E-4
1425,93,1.0E-4
1426,93,1.0E-4
1427,93,1.0E-4
1428,93,1.0E-4
1429,93,1.0E-4
1430,93,1.0E-4
1431,93,1.0E-4
1432,93,1.0E-4
1433,93,1.0E-4
1434,93,1.0E-4
1435,93,1.0E-4
1436,93,1.0E-4
1437,93,1.0E-4
1438,93,1.0E-4
1439,93,1.0E-4
1440,93,1.0E-4
1441,93,1.0E-4
1442,93,1.0E-4
1443,93,1.0E-4
1444,93,1.0E-4
1445,93,1.0E-4
1446,93,1.0E-4
1447,93,1.0E-4
1448,93,1.0E-4
1449,93,1.0E-4
1450,93,1.0E-4
1451,93,1.0E-4
1452,93,1.0E-4
1453,93,1.0E-4
1454,93,1.0E-4
1455,93,1.0E-4
1456,93,1.0E-4
1457,93,1.0E-4
1458,93,1.0E-4
1459,93,1.0E-4
1460,93,1.0E-4
1461,93,1.0E-4
1462,93,1.0E-4
1463,93,1.0E-4
1464,93,1.0E-4
1465,93,1.0E-4
1466,93,1.0E-4
1467,93,1.0E-4
1468,93,1.0E-4
1469,93,1.0E-4
1470,93,1.0E-4
1471,93,1.0E-4
1472,93,1.0E-4
1473,93,1.0E-4
1474,93,1.0E-4
1475,93,1.0E-4
1476,93,1.0E-4
1477,93,1.0E-4
1478,93,1.0E-4
1479,93,1.0E-4
1480,93,1.0E-4
1481,93,1.0E-4
1482,93,1.0E-4
1483,93,1.0E-4
1484,93,1.0E-4
1485,93,1.0E-4
1486,93,1.0E-4
1487,93,1.0E-4
1488,93,1.0E-4
1489,93,1.0E-4
1490,93,1.0E-4
1491,93,1.0E-4
1492,93,1.0E-4
1493,93,1.0E-4
1494,93,1.0E-4
1495,93,1.0E-4
1496,93,1.0E-4
1497,93,1.0E-4
1498,93,1.0E-4
1499,93,1.0E-4
1500,93,1.0E-4
1501,93,1.0E-4
1502,93,1.0E-4
1503,93,1.0E-4
1504,93,1.0E-4
1505,93,1.0E-4
1506,93,1.0E-4
1507,93,1.0E-4
1508,93,1.0E-4
1509,93,1.0E-4
1510,93,1.0E-4
1511,93,1.0E-4
1512,93,1.0E-4
1513,93,1.0E-4
1514,93,1.0E-4
1515,93,1.0E-4
1516,93,1.0E-4
1517,93,1.0E-4
1518,93,1.0E-4
1519,93,1.0E-4
1520,93,1.0E-4
1521,93,1.0E-4
1522,93,1.0E-4
1523,93,1.0E-4
1524,93,1.0E-4
1525,93,1.0E-4
1526,93,1.0E-4
1527,93,1.0E-4
1528,93,1.0E-4
1529,93,1.0E-4
1530,93,1.0E-4
1531,93,1.0E-4
1532,93,1.0E-4
1533,93,1.0E-4
1534,93,1.0E-4
1535,93,1.0E-4
1536,93,1.0E-4
1537,93,1.0E-4
1538,93,1.0E-4
1539,93,1.0E-4
1540,93,1.0E-4
1541,93,1.0E-4
1542,93,1.0E-4
1543,93,1.0E-4
1544,93,1.0E-4
1545,93,1.0E-4
1546,93,1.0E-4
1547,93,1.0E-4
1548,93,1.0E-4
1549,93,1.0E-4
1550,93,1.0E-4
1551,93,1.0E-4
1552,93,1.0E-4
1553,93,1.0E-4
1554,93,1.0E-4
1555,93,1.0E-4
1556,93,1.0E-4
1557,93,1.0E-4
1558,93,1.0E-4
1559,93,1.0E-4
1560,93,1.0E-4
1561,93,1.0E-4
1562,93,1.0E-4
1563,93,1.0E-4
1564,93,1.0E-4
1565,93,1.0E-4
1566,93,1.0E-4
1567,93,1.0E-4
1568,93,1.0E-4
1569,93,1.0E-4
1570,93,1.0E-4
1571,93,1.0E-4
1572,93,1.0E-4
1573,93,1.0E-4
1574,93,1.0E-4
1575,93,1.0E-4
1576,93,1.0E-4
1577,93,1.0E-4
1578,93,1.0E-4
1579,93,1.0E-4
1580,93,1.0E-4
1581,93,1.0E-4
1582,93,1.0E-4
1583,93,1.0E-4
1584,93,1.0E-4
1585,93,1.0E-4
1586,93,1.0E-4
1587,93,1.0E-4
1588,93,1.0E-4
1589,93,1.0E-4
1590,93,1.0E-4
1591,93,1.0E-4
1592,93,1.0E-4
1593,93,1.0E-4
1594,93,1.0E-4
1595,93,1.0E-4
1596,93,1.0E-4
1597,93,1.0E-4
1598,93,1.0E-4
1599,93,1.0E-4
1600,93,1.0E-4
1601,93,1.0E-4
1602,93,1.0E-4
1603,93,1.0E-4
1604,93,1.0E-4
1605,93,1.0E-4
1606,93,1.0E-4
1607,93,1.0E-4
1608,93,1.0E-4
1609,93,1.0E-4
1610,93,1.0E-4
1611,93,1.0E-4
1612,93,1.0E-4
1613,93,1.0E-4
1614,93,1.0E-4
1615,93,1.0E-4
1616,93,1.0E-4
1617,93,1.0E-4
1618,93,1.0E-4
1619,93,1.0E-4
1620,93,1.0E-4
1621,93,1.0E-4
1622,93,1.0E-4
1623,93,1.0E-4
1624,93,1.0E-4
1625,93,1.0E-4
1626,93,1.0E-4
1627,93,1.0E-4
1628,93,1.0E-4
1629,93,1.0E-4
1630,93,1.0E-4
1631,93,1.0E-4
1632,93,1.0E-4
1633,93,1.0E-4
1634,93,1.0E-4
1635,93,1.0E-4
1636,93,1.0E-4
1637,93,1.0E-4
1638,93,1.0E-4
1639,93,1.0E-4
1640,93,1.0E-4
1641,93,1.0E-4
1642,93,1.0E-4
1643,93,1.0E-4
1644,93,1.0E-4
1645,93,1.0E-4
1646,93,1.0E-4
1647,93,1.0E-4
1648,93,1.0E-4
1649,93,1.0E-4
1650,93,1.0E-4
1651,93,1.0E-4
1652,93,1.0E-4
1653,93,1.0E-4
1654,93,1.0E-4
1655,93,1.0E-4
1656,93,1.0E-4
1657,93,1.0E-4
1658,93,1.0E-4
1659,93,1.0E-4
1660,93,1.0E-4
1661,93,1.0E-4
1662,93,1.0E-4
1663,93,1.0E-4
1664,93,1.0E-4
1665,93,1.0E-4
1666,93,1.0E-4
1667,93,1.0E-4
1668,93,1.0E-4
1669,93,1.0E-4
1670,93,1.0E-4
1671,93,1.0E-4
1672,93,1.0E-4
1673,93,1.0E-4
1674,93,1.0E-4
1675,93,1.0E-4
1676,93,1.0E-4
1677,93,1.0E-4
1678,93,1.0E-4
1679,93,1.0E-4
1680,93,1.0E-4
1681,93,1.0E-4
1682,93,1.0E-4
1683,93,1.0E-4
1684,93,1.0E-4
1685,93,1.0E-4
1686,93,1.0E-4
1687,93,1.0E-4
1688,93,1.0E-4
1689,93,1.0E-4
1690,93,1.0E-4
1691,93,1.0E-4
1692,93,1.0E-4
1693,93,1.0E-4
1694,93,1.0E-4
1695,93,1.0E-4
1696,93,1.0E-4
1697,93,1.0E-4
1698,93,1.0E-4
1699,93,1.0E-4
1700,93,1.0E-4
1701,93,1.0E-4
1702,93,1.0E-4
1703,93,1.0E-4
1704,93,1.0E-4
1705,93,1.0E-4
1706,93,1.0E-4
1707,93,1.0E-4
1708,93,1.0E-4
1709,93,1.0E-4
1710,93,1.0E-4
1711,93,1.0E-4
1712,93,1.0E-4
1713,93,1.0E-4
1714,93,1.0E-4
1715,93,1.0E-4
1716,93,1.0E-4
1717,93,1.0E-4
1718,93,1.0E-4
1719,93,1.0E-4
1720,93,1.0E-4
1721,93,1.0E-4
1722,93,1.0E-4
1723,93,1.0E-4
1724,93,1.0E-4
1725,93,1.0E-4
1726,93,1.0E-4
1727,93,1.0E-4
1728,93,1.0E-4
1729,93,1.0E-4
1730,93,1.0E-4
1731,93,1.0E-4
1732,93,1.0E-4
1733,93,1.0E-4
1734,93,1.0E-4
1735,93,1.0E-4
1736,93,1.0E-4
1737,93,1.0E-4
1738,93,1.0E-4
1739,93,1.0E-4
1740,93,1.0E-4
1741,93,1.0E-4
1742,93,1.0E-4
1743,93,1.0E-4
1744,93,1.0E-4
1745,93,1.0E-4
1746,93,1.0E-4
1747,93,1.0E-4
1748,93,1.0E-4
1749,93,1.0E-4
1750,93,1.0E-4
1751,93,1.0E-4
1752,93,1.0E-4
1753,93,1.0E-4
1754,93,1.0E-4
1755,93,1.0E-4
1756,93,1.0E-4
1757,93,1.0E-4
1758,93,1.0E-4
1759,93,1.0E-4
1760,93,1.0E-4
1761,93,1.0E-4
1762,93,1.0E-4
1763,93,1.0E-4
1764,93,1.0E-4
1765,93,1.0E-4
1766,93,1.0E-4
1767,93,1.0E-4
1768,93,1.0E-4
1769,93,1.0E-4
1770,93,1.0E-4
1771,93,1.0E-4
1772,93,1.0E-4
1773,93,1.0E-4
1774,93,1.0E-4
1775,93,1.0E-4
1776,93,1.0E-4
1777,93,1.0E-4
1778,93,1.0E-4
1779,93,1.0E-4
1780,93,1.0E-4
1781,93,1.0E-4
1782,93,1.0E-4
1783,93,1.0E-4
1784,93,1.0E-4
1785,93,1.0E-4
1786,93,1.0E-4
1787,93,1.0E-4
1788,93,1.0E-4
1789,93,1.0E-4
1790,93,1.0E-4
1791,93,1.0E-4
1792,93,1.0E-4
1793,93,1.0E-4
1794,93,1.0E-4
1795,93,1.0E-4
1796,93,1.0E-4
1797,93,1.0E-4
1798,93,1.0E-4
1799,93,1.0E-4
1800,93,1.0E-4
1801,93,1.0E-4
1802,93,1.0E-4
1803,93,1.0E-4
1804,93,1.0E-4
1805,93,1.0E-4
1806,93,1.0E-4
1807,93,1.0E-4
1808,93,1.0E-4
1809,93,1.0E-4
1810,93,1.0E-4
1811,93,1.0E-4
1812,93,1.0E-4
1813,93,1.0E-4
1814,93,1.0E-4
1815,93,1.0E-4
1816,93,1.0E-4
1817,93,1.0E-4
1818,93,1.0E-4
1819,93,1.0E-4
1820,93,1.0E-4
1821,93,1.0E-4
1822,93,1.0E-4
1823,93,1.0E-4
1824,93,1.0E-4
1825,93,1.0E-4
1826,93,1.0E-4
1827,93,1.0E-4
1828,93,1.0E-4
1829,93,1.0E-4
1830,93,1.0E-4
1831,93,1.0E-4
1832,93,1.0E-4
1833,93,1.0E-4
1834,93,1.0E-4
1835,93,1.0E-4
1836,93,1.0E-4
1837,93,1.0E-4
1838,93,1.0E-4
1839,93,1.0E-4
1840,93,1.0E-4
1841,93,1.0E-4
1842,93,1.0E-4
1843,93,1.0E-4
1844,93,1.0E-4
1845,93,1.0E-4
1846,93,1.0E-4
1847,93,1.0E-4
1848,93,1.0E-4
1849,93,1.0E-4
1850,93,1.0E-4
1851,93,1.0E-4
1852,93,1.0E-4
1853,93,1.0E-4
1854,93,1.0E-4
1855,93,1.0E-4
1856,93,1.0E-4
1857,93,1.0E-4
1858,93,1.0E-4
1859,93,1.0E-4
1860,93,1.0E-4
1861,93,1.0E-4
1862,93,1.0E-4
1863,93,1.0E-4
1864,93,1.0E-4
1865,93,1.0E-4
1866,93,1.0E-4
1867,93,1.0E-4
1868,93,1.0E-4
1869,93,1.0E-4
1870,93,1.0E-4
1871,93,1.0E-4
1872,93,1.0E-4
1873,93,1.0E-4
1874,93,1.0E-4
1875,93,1.0E-4
1876,93,1.0E-4
1877,93,1.0E-4
1878,93,1.0E-4
1879,93,1.0E-4
1880,93,1.0E-4
1881,93,1.0E-4
1882,93,1.0E-4
1883,93,1.0E-4
1884,93,1.0E-4
1885,93,1.0E-4
1886,93,1.0E-4
1887,93,1.0E-4
1888,93,1.0E-4
1889,93,1.0E-4
1890,93,1.0E-4
1891,93,1.0E-4
1892,93,1.0E-4
1893,93,1.0E-4
1894,93,1.0E-4
1895,93,1.0E-4
1896,93,1.0E-4
1897,93,1.0E-4
1898,93,1.0E-4
1899,93,1.0E-4
1900,93,1.0E-4
1901,93,1.0E-4
1902,93,1.0E-4
1903,93,1.0E-4
1904,93,1.0E-4
1905,93,1.0E-4
1906,93,1.0E-4
1907,93,1.0E-4
1908,93,1.0E-4
1909,93,1.0E-4
1910,93,1.0E-4
1911,93,1.0E-4
1912,93,1.0E-4
1913,93,1.0E-4
1914,93,1.0E-4
1915,93,1.0E-4
1916,93,1.0E-4
1917,93,1.0E-4
1918,93,1.0E-4
1919,93,1.0E-4
1920,93,1.0E-4
1921,93,1.0E-4
1922,93,1.0E-4
1923,93,1.0E-4
1924,93,1.0E-4
1925,93,1.0E-4
1926,93,1.0E-4
1927,93,1.0E-4
1928,93,1.0E-4
1929,93,1.0E-4
1930,93,1.0E-4
1931,93,1.0E-4
1932,93,1.0E-4
1933,93,1.0E-4
1934,93,1.0E-4
1935,93,1.0E-4
1936,93,1.0E-4
1937,93,1.0E-4
1938,93,1.0E-4
1939,93,1.0E-4
1940,93,1.0E-4
1941,93,1.0E-4
1942,93,1.0E-4
1943,93,1.0E-4
1944,93,1.0E-4
1945,93,1.0E-4
1946,93,1.0E-4
1947,93,1.0E-4
1948,93,1.0E-4
1949,93,1.0E-4
1950,93,1.0E-4
1951,93,1.0E-4
1952,93,1.0E-4
1953,93,1.0E-4
1954,93,1.0E-4
1955,93,1.0E-4
1956,93,1.0E-4
1957,93,1.0E-4
1958,93,1.0E-4
1959,93,1.0E-4
1960,93,1.0E-4
1961,93,1.0E-4
1962,93,1.0E-4
1963,93,1.0E-4
1964,93,1.0E-4
1965,93,1.0E-4
1966,93,1.0E-4
1967,93,1.0E-4
1968,93,1.0E-4
1969,93,1.0E-4
1970,93,1.0E-4
1971,93,1.0E-4
1972,93,1.0E-4
1973,93,1.0E-4
1974,93,1.0E-4
1975,93,1.0E-4
1976,93,1.0E-4
1977,93,1.0E-4
1978,93,1.0E-4
1979,93,1.0E-4
1980,93,1.0E-4
1981,93,1.0E-4
1982,93,1.0E-4
1983,93,1.0E-4
1984,93,1.0E-4
1985,93,1.0E-4
1986,93,1.0E-4
1987,93,1.0E-4
1988,93,1.0E-4
1989,93,1.0E-4
1990,93,1.0E-4
1991,93,1.0E-4
1992,93,1.0E-4
1993,93,1.0E-4
1994,93,1.0E-4
1995,93,1.0E-4
1996,93,1.0E-4
1997,93,1.0E-4
1998,93,1.0E-4
1999,93,1.0E-4
2000,93,1.0E-4
2001,93,1.0E-4
2002,93,1.0E-4
2003,93,1.0E-4
2004,93,1.0E-4
2005,93,1.0E-4
2006,93,1.0E-4
2007,93,1.0E-4
2008,93,1.0E-4
2009,93,1.0E-4
2010,93,1.0E-4
2011,93,1.0E-4
2012,93,1.0E-4
2013,93,1.0E-4
2014,93,1.0E-4
2015,93,1.0E-4
2016,93,1.0E-4
2017,93,1.0E-4
2018,93,1.0E-4
2019,93,1.0E-4
2020,93,1.0E-4
2021,93,1.0E-4
2022,93,1.0E-4
2023,93,1.0E-4
2024,93,1.0E-4
2025,93,1.0E-4
2026,93,1.0E-4
2027,93,1.0E-4
2028,93,1.0E-4
2029,93,1.0E-4
2030,93,1.0E-4
2031,93,1.0E-4
2032,93,1.0E-4
2033,93,1.0E-4
2034,93,1.0E-4
2035,93,1.0E-4
2036,93,1.0E-4
2037,93,1.0E-4
2038,93,1.0E-4
2039,93,1.0E-4
2040,93,1.0E-4
2041,93,1.0E-4
2042,93,1.0E-4
2043,93,1.0E-4
2044,93,1.0E-4
2045,93,1.0E-4
2046,93,1.0E-4
2047,93,1.0E-4
2048,93,1.0E-4
2049,93,1.0E-4
2050,93,1.0E-4
2051,93,1.0E-4
2052,93,1.0E-4
2053,93,1.0E-4
2054,93,1.0E-4
2055,93,1.0E-4
2056,93,1.0E-4
2057,93,1.0E-4
2058,93,1.0E-4
2059,93,1.0E-4
2060,93,1.0E-4
2061,93,1.0E-4
2062,93,1.0E-4
2063,93,1.0E-4
2064,93,1.0E-4
2065,93,1.0E-4
2066,93,1.0E-4
2067,93,1.0E-4
2068,93,1.0E-4
2069,93,1.0E-4
2070,93,1.0E-4
2071,93,1.0E-4
2072,93,1.0E-4
2073,93,1.0E-4
2074,93,1.0E-4
2075,93,1.0E-4
2076,93,1.0E-4
2077,93,1.0E-4
2078,93,1.0E-4
2079,93,1.0E-4
2080,93,1.0E-4
2081,93,1.0E-4
2082,93,1.0E-4
2083,93,1.0E-4
2084,93,1.0E-4
2085,93,1.0E-4
2086,93,1.0E-4
2087,93,1.0E-4
2088,93,1.0E-4
2089,93,1.0E-4
2090,93,1.0E-4
2091,93,1.0E-4
2092,93,1.0E-4
2093,93,1.0E-4
2094,93,1.0E-4
2095,93,1.0E-4
2096,93,1.0E-4
2097,93,1.0E-4
2098,93,1.0E-4
2099,93,1.0E-4
2100,93,1.0E-4
2101,93,1.0E-4
2102,93,1.0E-4
2103,93,1.0E-4
2104,93,1.0E-4
2105,93,1.0E-4
2106,93,1.0E-4
2107,93,1.0E-4
2108,93,1.0E-4
2109,93,1.0E-4
2110,93,1.0E-4
2111,93,1.0E-4
2112,93,1.0E-4
2113,93,1.0E-4
2114,93,1.0E-4
2115,93,1.0E-4
2116,93,1.0E-4
2117,93,1.0E-4
2118,93,1.0E-4
2119,93,1.0E-4
2120,93,1.0E-4
2121,93,1.0E-4
2122,93,1.0E-4
2123,93,1.0E-4
2124,93,1.0E-4
2125,93,1.0E-4
2126,93,1.0E-4
2127,93,1.0E-4
2128,93,1.0E-4
2129,93,1.0E-4
2130,93,1.0E-4
2131,93,1.0E-4
2132,93,1.0E-4
2133,93,1.0E-4
2134,93,1.0E-4
2135,93,1.0E-4
2136,93,1.0E-4
2137,93,1.0E-4
2138,93,1.0E-4
2139,93,1.0E-4
2140,93,1.0E-4
2141,93,1.0E-4
2142,93,1.0E-4
2143,93,1.0E-4
2144,93,1.0E-4
2145,93,1.0E-4
2146,93,1.0E-4
2147,93,1.0E-4
2148,93,1.0E-4
2149,93,1.0E-4
2150,93,1.0E-4
2151,93,1.0E-4
2152,93,1.0E-4
2153,93,1.0E-4
2154,93,1.0E-4
2155,93,1.0E-4
2156,93,1.0E-4
2157,93,1.0E-4
2158,93,1.0E-4
2159,93,1.0E-4
2160,93,1.0E-4
2161,93,1.0E-4
2162,93,1.0E-4
2163,93,1.0E-4
2164,93,1.0E-4
2165,93,1.0E-4
2166,93,1.0E-4
2167,93,1.0E-4
2168,93,1.0E-4
2169,93,1.0E-4
2170,93,1.0E-4
2171,93,1.0E-4
2172,93,1.0E-4
2173,93,1.0E-4
2174,93,1.0E-4
2175,93,1.0E-4
2176,93,1.0E-4
2177,93,1.0E-4
2178,93,1.0E-4
2179,93,1.0E-4
2180,93,1.0E-4
2181,93,1.0E-4
2182,93,1.0E-4
2183,93,1.0E-4
2184,93,1.0E-4
2185,93,1.0E-4
2186,93,1.0E-4
2187,93,1.0E-4
2188,93,1.0E-4
2189,93,1.0E-4
2190,93,1.0E-4
2191,93,1.0E-4
2192,93,1.0E-4
2193,93,1.0E-4
2194,93,1.0E-4
2195,93,1.0E-4
2196,93,1.0E-4
2197,93,1.0E-4
2198,93,1.0E-4
2199,93,1.0E-4
2200,93,1.0E-4
2201,93,1.0E-4
2202,93,1.0E-4
2203,93,1.0E-4
2204,93,1.0E-4
2205,93,1.0E-4
2206,93,1.0E-4
2207,93,1.0E-4
2208,93,1.0E-4
2209,93,1.0E-4
2210,93,1.0E-4
2211,93,1.0E-4
2212,93,1.0E-4
2213,93,1.0E-4
2214,93,1.0E-4
2215,93,1.0E-4
2216,93,1.0E-4
2217,93,1.0E-4
2218,93,1.0E-4
2219,93,1.0E-4
2220,93,1.0E-4
2221,93,1.0E-4
2222,93,1.0E-4
2223,93,1.0E-4
2224,93,1.0E-4
2225,93,1.0E-4
2226,93,1.0E-4
2227,93,1.0E-4
2228,93,1.0E-4
2229,93,1.0E-4
2230,93,1.0E-4
2231,93,1.0E-4
2232,93,1.0E-4
2233,93,1.0E-4
2234,93,1.0E-4
2235,93,1.0E-4
2236,93,1.0E-4
2237,93,1.0E-4
2238,93,1.0E-4
2239,93,1.0E-4
2240,93,1.0E-4
2241,93,1.0E-4
2242,93,1.0E-4
2243,93,1.0E-4
2244,93,1.0E-4
2245,93,1.0E-4
2246,93,1.0E-4
2247,93,1.0E-4
2248,93,1.0E-4
2249,93,1.0E-4
2250,93,1.0E-4
2251,93,1.0E-4
2252,93,1.0E-4
2253,93,1.0E-4
2254,93,1.0E-4
2255,93,1.0E-4
2256,93,1.0E-4
2257,93,1.0E-4
2258,93,1.0E-4
2259,93,1.0E-4
2260,93,1.0E-4
2261,93,1.0E-4
2262,93,1.0E-4
2263,93,1.0E-4
2264,93,1.0E-4
2265,93,1.0E-4
2266,93,1.0E-4
2267,93,1.0E-4
2268,93,1.0E-4
2269,93,1.0E-4
2270,93,1.0E-4
2271,93,1.0E-4
2272,93,1.0E-4
2273,93,1.0E-4
2274,93,1.0E-4
2275,93,1.0E-4
2276,93,1.0E-4
2277,93,1.0E-4
2278,93,1.0E-4
2279,93,1.0E-4
2280,93,1.0E-4
2281,93,1.0E-4
2282,93,1.0E-4
2283,93,1.0E-4
2284,93,1.0E-4
2285,93,1.0E-4
2286,93,1.0E-4
2287,93,1.0E-4
2288,93,1.0E-4
2289,93,1.0E-4
2290,93,1.0E-4
2291,93,1.0E-4
2292,93,1.0E-4
2293,93,1.0E-4
2294,93,1.0E-4
2295,93,1.0E-4
2296,93,1.0E-4
2297,93,1.0E-4
2298,93,1.0E-4
2299,93,1.0E-4
2300,93,1.0E-4
2301,93,1.0E-4
2302,93,1.0E-4
2303,93,1.0E-4
2304,93,1.0E-4
2305,93,1.0E-4
2306,93,1.0E-4
2307,93,1.0E-4
2308,93,1.0E-4
2309,93,1.0E-4
2310,93,1.0E-4
2311,93,1.0E-4
2312,93,1.0E-4
2313,93,1.0E-4
2314,93,1.0E-4
2315,93,1.0E-4
2316,93,1.0E-4
2317,93,1.0E-4
2318,93,1.0E-4
2319,93,1.0E-4
2320,93,1.0E-4
2321,93,1.0E-4
2322,93,1.0E-4
2323,93,1.0E-4
2324,93,1.0E-4
2325,93,1.0E-4
2326,93,1.0E-4
2327,93,1.0E-4
2328,93,1.0E-4
2329,93,1.0E-4
2330,93,1.0E-4
2331,93,1.0E-4
2332,93,1.0E-4
2333,93,1.0E-4
2334,93,1.0E-4
2335,93,1.0E-4
2336,93,1.0E-4
2337,93,1.0E-4
2338,93,1.0E-4
2339,93,1.0E-4
2340,93,1.0E-4
2341,93,1.0E-4
2342,93,1.0E-4
2343,93,1.0E-4
2344,93,1.0E-4
2345,93,1.0E-4
2346,93,1.0E-4
2347,93,1.0E-4
2348,93,1.0E-4
2349,93,1.0E-4
2350,93,1.0E-4
2351,93,1.0E-4
2352,93,1.0E-4
2353,93,1.0E-4
2354,93,1.0E-4
2355,93,1.0E-4
2356,93,1.0E-4
2357,93,1.0E-4
2358,93,1.0E-4
2359,93,1.0E-4
2360,93,1.0E-4
2361,93,1.0E-4
2362,93,1.0E-4
2363,93,1.0E-4
2364,93,1.0E-4
2365,93,1.0E-4
2366,93,1.0E-4
2367,93,1.0E-4
2368,93,1.0E-4
2369,93,1.0E-4
2370,93,1.0E-4
2371,93,1.0E-4
2372,93,1.0E-4
2373,93,1.0E-4
2374,93,1.0E-4
2375,93,1.0E-4
2376,93,1.0E-4
2377,93,1.0E-4
2378,93,1.0E-4
2379,93,1.0E-4
2380,93,1.0E-4
2381,93,1.0E-4
2382,93,1.0E-4
2383,93,1.0E-4
2384,93,1.0E-4
2385,93,1.0E-4
2386,93,1.0E-4
2387,93,1.0E-4
2388,93,1.0E-4
2389,93,1.0E-4
2390,93,1.0E-4
2391,93,1.0E-4
2392,93,1.0E-4
2393,93,1.0E-4
2394,93,1.0E-4
2395,93,1.0E-4
2396,93,1.0E-4
2397,93,1.0E-4
2398,93,1.0E-4
2399,93,1.0E-4
2400,93,1.0E-4
2401,93,1.0E-4
2402,93,1.0E-4
2403,93,1.0E-4
2404,93,1.0E-4
2405,93,1.0E-4
2406,93,1.0E-4
2407,93,1.0E-4
2408,93,1.0E-4
2409,93,1.0E-4
2410,93,1.0E-4
2411,93,1.0E-4
2412,93,1.0E-4
2413,93,1.0E-4
2414,93,1.0E-4
2415,93,1.0E-4
2416,93,1.0E-4
2417,93,1.0E-4
2418,93,1.0E-4
2419,93,1.0E-4
2420,93,1.0E-4
2421,93,1.0E-4
2422,93,1.0E-4
2423,93,1.0E-4
2424,93,1.0E-4
2425,93,1.0E-4
2426,93,1.0E-4
2427,93,1.0E-4
2428,93,1.0E-4
2429,93,1.0E-4
2430,93,1.0E-4
2431,93,1.0E-4
2432,93,1.0E-4
2433,93,1.0E-4
2434,93,1.0E-4
2435,93,1.0E-4
2436,93,1.0E-4
2437,93,1.0E-4
2438,93,1.0E-4
2439,93,1.0E-4
2440,93,1.0E-4
2441,93,1.0E-4
2442,93,1.0E-4
2443,93,1.0E-4
2444,93,1.0E-4
2445,93,1.0E-4
2446,93,1.0E-4
2447,93,1.0E-4
2448,93,1.0E-4
2449,93,1.0E-4
2450,93,1.0E-4
2451,93,1.0E-4
2452,93,1.0E-4
2453,93,1.0E-4
2454,93,1.0E-4
2455,93,1.0E-4
2456,93,1.0E-4
2457,93,1.0E-4
2458,93,1.0E-4
2459,93,1.0E-4
2460,93,1.0E-4
2461,93,1.0E-4
2462,93,1.0E-4
2463,93,1.0E-4
2464,93,1.0E-4
2465,93,1.0E-4
2466,93,1.0E-4
2467,93,1.0E-4
2468,93,1.0E-4
2469,93,1.0E-4
2470,93,1.0E-4
2471,93,1.0E-4
2472,93,1.0E-4
2473,93,1.0E-4
2474,93,1.0E-4
2475,93,1.0E-4
2476,93,1.0E-4
2477,93,1.0E-4
2478,93,1.0E-4
2479,93,1.0E-4
2480,93,1.0E-4
2481,93,1.0E-4
2482,93,1.0E-4
2483,93,1.0E-4
2484,93,1.0E-4
2485,93,1.0E-4
2486,93,1.0E-4
2487,93,1.0E-4
2488,93,1.0E-4
2489,93,1.0E-4
2490,93,1.0E-4
2491,93,1.0E-4
2492,93,1.0E-4
2493,93,1.0E-4
2494,93,1.0E-4
2495,93,1.0E-4
2496,93,1.0E-4
2497,93,1.0E-4
2498,93,1.0E-4
2499,93,1.0E-4
2500,93,1.0E-4
2501,93,1.0E-4
2502,93,1.0E-4
2503,93,1.0E-4
2504,93,1.0E-4
2505,93,1.0E-4
2506,93,1.0E-4
2507,93,1.0E-4
2508,93,1.0E-4
2509,93,1.0E-4
2510,93,1.0E-4
2511,93,1.0E-4
2512,93,1.0E-4
2513,93,1.0E-4
2514,93,1.0E-4
2515,93,1.0E-4
2516,93,1.0E-4
2517,93,1.0E-4
2518,93,1.0E-4
2519,93,1.0E-4
2520,93,1.0E-4
2521,93,1.0E-4
2522,93,1.0E-4
2523,93,1.0E-4
2524,93,1.0E-4
2525,93,1.0E-4
2526,93,1.0E-4
2527,93,1.0E-4
2528,93,1.0E-4
2529,93,1.0E-4
2530,93,1.0E-4
2531,93,1.0E-4
2532,93,1.0E-4
2533,93,1.0E-4
2534,93,1.0E-4
2535,93,1.0E-4
2536,93,1.0E-4
2537,93,1.0E-4
2538,93,1.0E-4
2539,93,1.0E-4
2540,93,1.0E-4
2541,93,1.0E-4
2542,93,1.0E-4
2543,93,1.0E-4
2544,93,1.0E-4
2545,93,1.0E-4
2546,93,1.0E-4
2547,93,1.0E-4
2548,93,1.0E-4
2549,93,1.0E-4
2550,93,1.0E-4
2551,93,1.0E-4
2552,93,1.0E-4
2553,93,1.0E-4
2554,93,1.0E-4
2555,93,1.0E-4
2556,93,1.0E-4
2557,93,1.0E-4
2558,93,1.0E-4
2559,93,1.0E-4
2560,93,1.0E-4
2561,93,1.0E-4
2562,93,1.0E-4
2563,93,1.0E-4
2564,93,1.0E-4
2565,93,1.0E-4
2566,93,1.0E-4
2567,93,1.0E-4
2568,93,1.0E-4
2569,93,1.0E-4
2570,93,1.0E-4
2571,93,1.0E-4
2572,93,1.0E-4
2573,93,1.0E-4
2574,93,1.0E-4
2575,93,1.0E-4
2576,93,1.0E-4
2577,93,1.0E-4
2578,93,1.0E-4
2579,93,1.0E-4
2580,93,1.0E-4
2581,93,1.0E-4
2582,93,1.0E-4
2583,93,1.0E-4
2584,93,1.0E-4
2585,93,1.0E-4
2586,93,1.0E-4
2587,93,1.0E-4
2588,93,1.0E-4
2589,93,1.0E-4
2590,93,1.0E-4
2591,93,1.0E-4
2592,93,1.0E-4
2593,93,1.0E-4
2594,93,1.0E-4
2595,93,1.0E-4
2596,93,1.0E-4
2597,93,1.0E-4
2598,93,1.0E-4
2599,93,1.0E-4
2600,93,1.0E-4
2601,93,1.0E-4
2602,93,1.0E-4
2603,93,1.0E-4
2604,93,1.0E-4
2605,93,1.0E-4
2606,93,1.0E-4
2607,93,1.0E-4
2608,93,1.0E-4
2609,93,1.0E-4
2610,93,1.0E-4
2611,93,1.0E-4
2612,93,1.0E-4
2613,93,1.0E-4
2614,93,1.0E-4
2615,93,1.0E-4
2616,93,1.0E-4
2617,93,1.0E-4
2618,93,1.0E-4
2619,93,1.0E-4
2620,93,1.0E-4
2621,93,1.0E-4
2622,93,1.0E-4
2623,93,1.0E-4
2624,93,1.0E-4
2625,93,1.0E-4
2626,93,1.0E-4
2627,93,1.0E-4
2628,93,1.0E-4
2629,93,1.0E-4
2630,93,1.0E-4
2631,93,1.0E-4
2632,93,1.0E-4
2633,93,1.0E-4
2634,93,1.0E-4
2635,93,1.0E-4
2636,93,1.0E-4
2637,93,1.0E-4
2638,93,1.0E-4
2639,93,1.0E-4
2640,93,1.0E-4
2641,93,1.0E-4
2642,93,1.0E-4
2643,93,1.0E-4
2644,93,1.0E-4
2645,93,1.0E-4
2646,93,1.0E-4
2647,93,1.0E-4
2648,93,1.0E-4
2649,93,1.0E-4
2650,93,1.0E-4
2651,93,1.0E-4
2652,93,1.0E-4
2653,93,1.0E-4
2654,93,1.0E-4
2655,93,1.0E-4
2656,93,1.0E-4
2657,93,1.0E-4
2658,93,1.0E-4
2659,93,1.0E-4
2660,93,1.0E-4
2661,93,1.0E-4
2662,93,1.0E-4
2663,93,1.0E-4
2664,93,1.0E-4
2665,93,1.0E-4
2666,93,1.0E-4
2667,93,1.0E-4
2668,93,1.0E-4
2669,93,1.0E-4
2670,93,1.0E-4
2671,93,1.0E-4
2672,93,1.0E-4
2673,93,1.0E-4
2674,93,1.0E-4
2675,93,1.0E-4
2676,93,1.0E-4
2677,93,1.0E-4
2678,93,1.0E-4
2679,93,1.0E-4
2680,93,1.0E-4
2681,93,1.0E-4
2682,93,1.0E-4
2683,93,1.0E-4
2684,93,1.0E-4
2685,93,1.0E-4
2686,93,1.0E-4
2687,93,1.0E-4
2688,93,1.0E-4
2689,93,1.0E-4
2690,93,1.0E-4
2691,93,1.0E-4
2692,93,1.0E-4
2693,93,1.0E-4
2694,93,1.0E-4
2695,93,1.0E-4
2696,93,1.0E-4
2697,93,1.0E-4
2698,93,1.0E-4
2699,93,1.0E-4
2700,93,1.0E-4
2701,93,1.0E-4
2702,93,1.0E-4
2703,93,1.0E-4
2704,93,1.0E-4
2705,93,1.0E-4
2706,93,1.0E-4
2707,93,1.0E-4
2708,93,1.0E-4
2709,93,1.0E-4
2710,93,1.0E-4
2711,93,1.0E-4
2712,93,1.0E-4
2713,93,1.0E-4
2714,93,1.0E-4
2715,93,1.0E-4
2716,93,1.0E-4
2717,93,1.0E-4
2718,93,1.0E-4
2719,93,1.0E-4
2720,93,1.0E-4
2721,93,1.0E-4
2722,93,1.0E-4
2723,93,1.0E-4
2724,93,1.0E-4
2725,93,1.0E-4
2726,93,1.0E-4
2727,93,1.0E-4
2728,93,1.0E-4
2729,93,1.0E-4
2730,93,1.0E-4
2731,93,1.0E-4
2732,93,1.0E-4
2733,93,1.0E-4
2734,93,1.0E-4
2735,93,1.0E-4
2736,93,1.0E-4
2737,93,1.0E-4
2738,93,1.0E-4
2739,93,1.0E-4
2740,93,1.0E-4
2741,93,1.0E-4
2742,93,1.0E-4
2743,93,1.0E-4
2744,93,1.0E-4
2745,93,1.0E-4
2746,93,1.0E-4
2747,93,1.0E-4
2748,93,1.0E-4
2749,93,1.0E-4
2750,93,1.0E-4
2751,93,1.0E-4
2752,93,1.0E-4
2753,93,1.0E-4
2754,93,1.0E-4
2755,93,1.0E-4
2756,93,1.0E-4
2757,93,1.0E-4
2758,93,1.0E-4
2759,93,1.0E-4
2760,93,1.0E-4
2761,93,1.0E-4
2762,93,1.0E-4
2763,93,1.0E-4
2764,93,1.0E-4
2765,93,1.0E-4
2766,93,1.0E-4
2767,93,1.0E-4
2768,93,1.0E-4
2769,93,1.0E-4
2770,93,1.0E-4
2771,93,1.0E-4
2772,93,1.0E-4
2773,93,1.0E-4
2774,93,1.0E-4
2775,93,1.0E-4
2776,93,1.0E-4
2777,93,1.0E-4
2778,93,1.0E-4
2779,93,1.0E-4
2780,93,1.0E-4
2781,93,1.0E-4
2782,93,1.0E-4
2783,93,1.0E-4
2784,93,1.0E-4
2785,93,1.0E-4
2786,93,1.0E-4
2787,93,1.0E-4
2788,93,1.0E-4
2789,93,1.0E-4
2790,93,1.0E-4
2791,93,1.0E-4
2792,93,1.0E-4
2793,93,1.0E-4
2794,93,1.0E-4
2795,93,1.0E-4
2796,93,1.0E-4
2797,93,1.0E-4
2798,93,1.0E-4
2799,93,1.0E-4
2800,93,1.0E-4
2801,93,1.0E-4
2802,93,1.0E-4
2803,93,1.0E-4
2804,93,1.0E-4
2805,93,1.0E-4
2806,93,1.0E-4
2807,93,1.0E-4
2808,93,1.0E-4
2809,93,1.0E-4
2810,93,1.0E-4
2811,93,1.0E-4
2812,93,1.0E-4
2813,93,1.0E-4
2814,93,1.0E-4
2815,93,1.0E-4
2816,93,1.0E-4
2817,93,1.0E-4
2818,93,1.0E-4
2819,93,1.0E-4
2820,93,1.0E-4
2821,93,1.0E-4
2822,93,1.0E-4
2823,93,1.0E-4
2824,93,1.0E-4
2825,93,1.0E-4
2826,93,1.0E-4
2827,93,1.0E-4
2828,93,1.0E-4
2829,93,1.0E-4
2830,93,1.0E-4
2831,93,1.0E-4
2832,93,1.0E-4
2833,93,1.0E-4
2834,93,1.0E-4
2835,93,1.0E-4
2836,93,1.0E-4
2837,93,1.0E-4
2838,93,1.0E-4
2839,93,1.0E-4
2840,93,1.0E-4
2841,93,1.0E-4
2842,93,1.0E-4
2843,93,1.0E-4
2844,93,1.0E-4
2845,93,1.0E-4
2846,93,1.0E-4
2847,93,1.0E-4
2848,93,1.0E-4
2849,93,1.0E-4
2850,93,1.0E-4
2851,93,1.0E-4
2852,93,1.0E-4
2853,93,1.0E-4
2854,93,1.0E-4
2855,93,1.0E-4
2856,93,1.0E-4
2857,93,1.0E-4
2858,93,1.0E-4
2859,93,1.0E-4
2860,93,1.0E-4
2861,93,1.0E-4
2862,93,1.0E-4
2863,93,1.0E-4
2864,93,1.0E-4
2865,93,1.0E-4
2866,93,1.0E-4
2867,93,1.0E-4
2868,93,1.0E-4
2869,93,1.0E-4
2870,93,1.0E-4
2871,93,1.0E-4
2872,93,1.0E-4
2873,93,1.0E-4
2874,93,1.0E-4
2875,93,1.0E-4
2876,93,1.0E-4
2877,93,1.0E-4
2878,93,1.0E-4
2879,93,1.0E-4
2880,93,1.0E-4
2881,93,1.0E-4
2882,93,1.0E-4
2883,93,1.0E-4
2884,93,1.0E-4
2885,93,1.0E-4
2886,93,1.0E-4
2887,93,1.0E-4
2888,93,1.0E-4
2889,93,1.0E-4
2890,93,1.0E-4
2891,93,1.0E-4
2892,93,1.0E-4
2893,93,1.0E-4
2894,93,1.0E-4
2895,93,1.0E-4
2896,93,1.0E-4
2897,93,1.0E-4
2898,93,1.0E-4
2899,93,1.0E-4
2900,93,1.0E-4
2901,93,1.0E-4
2902,93,1.0E-4
2903,93,1.0E-4
2904,93,1.0E-4
2905,93,1.0E-4
2906,93,1.0E-4
2907,93,1.0E-4
2908,93,1.0E-4
2909,93,1.0E-4
2910,93,1.0E-4
2911,93,1.0E-4
2912,93,1.0E-4
2913,93,1.0E-4
2914,93,1.0E-4
2915,93,1.0E-4
2916,93,1.0E-4
2917,93,1.0E-4
2918,93,1.0E-4
2919,93,1.0E-4
2920,93,1.0E-4
2921,93,1.0E-4
2922,93,1.0E-4
2923,93,1.0E-4
2924,93,1.0E-4
2925,93,1.0E-4
2926,93,1.0E-4
2927,93,1.0E-4
2928,93,1.0E-4
2929,93,1.0E-4
2930,93,1.0E-4
2931,93,1.0E-4
2932,93,1.0E-4
2933,93,1.0E-4
2934,93,1.0E-4
2935,93,1.0E-4
2936,93,1.0E-4
2937,93,1.0E-4
2938,93,1.0E-4
2939,93,1.0E-4
2940,93,1.0E-4
2941,93,1.0E-4
2942,93,1.0E-4
2943,93,1.0E-4
2944,93,1.0E-4
2945,93,1.0E-4
2946,93,1.0E-4
2947,93,1.0E-4
2948,93,1.0E-4
2949,93,1.0E-4
2950,93,1.0E-4
2951,93,1.0E-4
2952,93,1.0E-4
2953,93,1.0E-4
2954,93,1.0E-4
2955,93,1.0E-4
2956,93,1.0E-4
2957,93,1.0E-4
2958,93,1.0E-4
2959,93,1.0E-4
2960,93,1.0E-4
2961,93,1.0E-4
2962,93,1.0E-4
2963,93,1.0E-4
2964,93,1.0E-4
2965,93,1.0E-4
2966,93,1.0E-4
2967,93,1.0E-4
2968,93,1.0E-4
2969,93,1.0E-4
2970,93,1.0E-4
2971,93,1.0E-4
2972,93,1.0E-4
2973,93,1.0E-4
2974,93,1.0E-4
2975,93,1.0E-4
2976,93,1.0E-4
2977,93,1.0E-4
2978,93,1.0E-4
2979,93,1.0E-4
2980,93,1.0E-4
2981,93,1.0E-4
2982,93,1.0E-4
2983,93,1.0E-4
2984,93,1.0E-4
2985,93,1.0E-4
2986,93,1.0E-4
2987,93,1.0E-4
2988,93,1.0E-4
2989,93,1.0E-4
2990,93,1.0E-4
2991,93,1.0E-4
2992,93,1.0E-4
2993,93,1.0E-4
2994,93,1.0E-4
2995,93,1.0E-4
2996,93,1.0E-4
2997,93,1.0E-4
2998,93,1.0E-4
2999,93,1.0E-4
3000,93,1.0E-4
3001,93,1.0E-4
3002,93,1.0E-4
3003,93,1.0E-4
3004,93,1.0E-4
3005,93,1.0E-4
3006,93,1.0E-4
3007,93,1.0E-4
3008,93,1.0E-4
3009,93,1.0E-4
3010,93,1.0E-4
3011,93,1.0E-4
3012,93,1.0E-4
3013,93,1.0E-4
3014,93,1.0E-4
3015,93,1.0E-4
3016,93,1.0E-4
3017,93,1.0E-4
3018,93,1.0E-4
3019,93,1.0E-4
3020,93,1.0E-4
3021,93,1.0E-4
3022,93,1.0E-4
3023,93,1.0E-4
3024,93,1.0E-4
3025,93,1.0E-4
3026,93,1.0E-4
3027,93,1.0E-4
3028,93,1.0E-4
3029,93,1.0E-4
3030,93,1.0E-4
3031,93,1.0E-4
3032,93,1.0E-4
3033,93,1.0E-4
3034,93,1.0E-4
3035,93,1.0E-4
3036,93,1.0E-4
3037,93,1.0E-4
3038,93,1.0E-4
3039,93,1.0E-4
3040,93,1.0E-4
3041,93,1.0E-4
3042,93,1.0E-4
3043,93,1.0E-4
3044,93,1.0E-4
3045,93,1.0E-4
3046,93,1.0E-4
3047,93,1.0E-4
3048,93,1.0E-4
3049,93,1.0E-4
3050,93,1.0E-4
3051,93,1.0E-4
3052,93,1.0E-4
3053,93,1.0E-4
3054,93,1.0E-4
3055,93,1.0E-4
3056,93,1.0E-4
3057,93,1.0E-4
3058,93,1.0E-4
3059,93,1.0E-4
3060,93,1.0E-4
3061,93,1.0E-4
3062,93,1.0E-4
3063,93,1.0E-4
3064,93,1.0E-4
3065,93,1.0E-4
3066,93,1.0E-4
3067,93,1.0E-4
3068,93,1.0E-4
3069,93,1.0E-4
3070,93,1.0E-4
3071,93,1.0E-4
3072,93,1.0E-4
3073,93,1.0E-4
3074,93,1.0E-4
3075,93,1.0E-4
3076,93,1.0E-4
3077,93,1.0E-4
3078,93,1.0E-4
3079,93,1.0E-4
3080,93,1.0E-4
3081,93,1.0E-4
3082,93,1.0E-4
3083,93,1.0E-4
3084,93,1.0E-4
3085,93,1.0E-4
3086,93,1.0E-4
3087,93,1.0E-4
3088,93,1.0E-4
3089,93,1.0E-4
3090,93,1.0E-4
3091,93,1.0E-4
3092,93,1.0E-4
3093,93,1.0E-4
3094,93,1.0E-4
3095,93,1.0E-4
3096,93,1.0E-4
3097,93,1.0E-4
3098,93,1.0E-4
3099,93,1.0E-4
3100,93,1.0E-4
3101,93,1.0E-4
3102,93,1.0E-4
3103,93,1.0E-4
3104,93,1.0E-4
3105,93,1.0E-4
3106,93,1.0E-4
3107,93,1.0E-4
3108,93,1.0E-4
3109,93,1.0E-4
3110,93,1.0E-4
3111,93,1.0E-4
3112,93,1.0E-4
3113,93,1.0E-4
3114,93,1.0E-4
3115,93,1.0E-4
3116,93,1.0E-4
3117,93,1.0E-4
3118,93,1.0E-4
3119,93,1.0E-4
3120,93,1.0E-4
3121,93,1.0E-4
3122,93,1.0E-4
3123,93,1.0E-4
3124,93,1.0E-4
3125,93,1.0E-4
3126,93,1.0E-4
3127,93,1.0E-4
3128,93,1.0E-4
3129,93,1.0E-4
3130,93,1.0E-4
3131,93,1.0E-4
3132,93,1.0E-4
3133,93,1.0E-4
3134,93,1.0E-4
3135,93,1.0E-4
3136,93,1.0E-4
3137,93,1.0E-4
3138,93,1.0E-4
3139,93,1.0E-4
3140,93,1.0E-4
3141,93,1.0E-4
3142,93,1.0E-4
3143,93,1.0E-4
3144,93,1.0E-4
3145,93,1.0E-4
3146,93,1.0E-4
3147,93,1.0E-4
3148,93,1.0E-4
3149,93,1.0E-4
3150,93,1.0E-4
3151,93,1.0E-4
3152,93,1.0E-4
3153,93,1.0E-4
3154,93,1.0E-4
3155,93,1.0E-4
3156,93,1.0E-4
3157,93,1.0E-4
3158,93,1.0E-4
3159,93,1.0E-4
3160,93,1.0E-4
3161,93,1.0E-4
3162,93,1.0E-4
3163,93,1.0E-4
3164,93,1.0E-4
3165,93,1.0E-4
3166,93,1.0E-4
3167,93,1.0E-4
3168,93,1.0E-4
3169,93,1.0E-4
3170,93,1.0E-4
3171,93,1.0E-4
3172,93,1.0E-4
3173,93,1.0E-4
3174,93,1.0E-4
3175,93,1.0E-4
3176,93,1.0E-4
3177,93,1.0E-4
3178,93,1.0E-4
3179,93,1.0E-4
3180,93,1.0E-4
3181,93,1.0E-4
3182,93,1.0E-4
3183,93,1.0E-4
3184,93,1.0E-4
3185,93,1.0E-4
3186,93,1.0E-4
3187,93,1.0E-4
3188,93,1.0E-4
3189,93,1.0E-4
3190,93,1.0E-4
3191,93,1.0E-4
3192,93,1.0E-4
3193,93,1.0E-4
3194,93,1.0E-4
3195,93,1.0E-4
3196,93,1.0E-4
3197,93,1.0E-4
3198,93,1.0E-4
3199,93,1.0E-4
3200,93,1.0E-4
3201,93,1.0E-4
3202,93,1.0E-4
3203,93,1.0E-4
3204,93,1.0E-4
3205,93,1.0E-4
3206,93,1.0E-4
3207,93,1.0E-4
3208,93,1.0E-4
3209,93,1.0E-4
3210,93,1.0E-4
3211,93,1.0E-4
3212,93,1.0E-4
3213,93,1.0E-4
3214,93,1.0E-4
3215,93,1.0E-4
3216,93,1.0E-4
3217,93,1.0E-4
3218,93,1.0E-4
3219,93,1.0E-4
3220,93,1.0E-4
3221,93,1.0E-4
3222,93,1.0E-4
3223,93,1.0E-4
3224,93,1.0E-4
3225,93,1.0E-4
3226,93,1.0E-4
3227,93,1.0E-4
3228,93,1.0E-4
3229,93,1.0E-4
3230,93,1.0E-4
3231,93,1.0E-4
3232,93,1.0E-4
3233,93,1.0E-4
3234,93,1.0E-4
3235,93,1.0E-4
3236,93,1.0E-4
3237,93,1.0E-4
3238,93,1.0E-4
3239,93,1.0E-4
3240,93,1.0E-4
3241,93,1.0E-4
3242,93,1.0E-4
3243,93,1.0E-4
3244,93,1.0E-4
3245,93,1.0E-4
3246,93,1.0E-4
3247,93,1.0E-4
3248,93,1.0E-4
3249,93,1.0E-4
3250,93,1.0E-4
3251,93,1.0E-4
3252,93,1.0E-4
3253,93,1.0E-4
3254,93,1.0E-4
3255,93,1.0E-4
3256,93,1.0E-4
3257,93,1.0E-4
3258,93,1.0E-4
3259,93,1.0E-4
3260,93,1.0E-4
3261,93,1.0E-4
3262,93,1.0E-4
3263,93,1.0E-4
3264,93,1.0E-4
3265,93,1.0E-4
3266,93,1.0E-4
3267,93,1.0E-4
3268,93,1.0E-4
3269,93,1.0E-4
3270,93,1.0E-4
3271,93,1.0E-4
3272,93,1.0E-4
3273,93,1.0E-4
3274,93,1.0E-4
3275,93,1.0E-4
3276,93,1.0E-4
3277,93,1.0E-4
3278,93,1.0E-4
3279,93,1.0E-4
3280,93,1.0E-4
3281,93,1.0E-4
3282,93,1.0E-4
3283,93,1.0E-4
3284,93,1.0E-4
3285,93,1.0E-4
3286,93,1.0E-4
3287,93,1.0E-4
3288,93,1.0E-4
3289,93,1.0E-4
3290,93,1.0E-4
3291,93,1.0E-4
3292,93,1.0E-4
3293,93,1.0E-4
3294,93,1.0E-4
3295,93,1.0E-4
3296,93,1.0E-4
3297,93,1.0E-4
3298,93,1.0E-4
3299,93,1.0E-4
3300,93,1.0E-4
3301,93,1.0E-4
3302,93,1.0E-4
3303,93,1.0E-4
3304,93,1.0E-4
3305,93,1.0E-4
3306,93,1.0E-4
3307,93,1.0E-4
3308,93,1.0E-4
3309,93,1.0E-4
3310,93,1.0E-4
3311,93,1.0E-4
3312,93,1.0E-4
3313,93,1.0E-4
3314,93,1.0E-4
3315,93,1.0E-4
3316,93,1.0E-4
3317,93,1.0E-4
3318,93,1.0E-4
3319,93,1.0E-4
3320,93,1.0E-4
3321,93,1.0E-4
3322,93,1.0E-4
3323,93,1.0E-4
3324,93,1.0E-4
3325,93,1.0E-4
3326,93,1.0E-4
3327,93,1.0E-4
3328,93,1.0E-4
3329,93,1.0E-4
3330,93,1.0E-4
3331,93,1.0E-4
3332,93,1.0E-4
3333,93,1.0E-4
3334,93,1.0E-4
3335,93,1.0E-4
3336,93,1.0E-4
3337,93,1.0E-4
3338,93,1.0E-4
3339,93,1.0E-4
3340,93,1.0E-4
3341,93,1.0E-4
3342,93,1.0E-4
3343,93,1.0E-4
3344,93,1.0E-4
3345,93,1.0E-4
3346,93,1.0E-4
3347,93,1.0E-4
3348,93,1.0E-4
3349,93,1.0E-4
3350,93,1.0E-4
3351,93,1.0E-4
3352,93,1.0E-4
3353,93,1.0E-4
3354,93,1.0E-4
3355,93,1.0E-4
3356,93,1.0E-4
3357,93,1.0E-4
3358,93,1.0E-4
3359,93,1.0E-4
3360,93,1.0E-4
3361,93,1.0E-4
3362,93,1.0E-4
3363,93,1.0E-4
3364,93,1.0E-4
3365,93,1.0E-4
3366,93,1.0E-4
3367,93,1.0E-4
3368,93,1.0E-4
3369,93,1.0E-4
3370,93,1.0E-4
3371,93,1.0E-4
3372,93,1.0E-4
3373,93,1.0E-4
3374,93,1.0E-4
3375,93,1.0E-4
3376,93,1.0E-4
3377,93,1.0E-4
3378,93,1.0E-4
3379,93,1.0E-4
3380,93,1.0E-4
3381,93,1.0E-4
3382,93,1.0E-4
3383,93,1.0E-4
3384,93,1.0E-4
3385,93,1.0E-4
3386,93,1.0E-4
3387,93,1.0E-4
3388,93,1.0E-4
3389,93,1.0E-4
3390,93,1.0E-4
3391,93,1.0E-4
3392,93,1.0E-4
3393,93,1.0E-4
3394,93,1.0E-4
3395,93,1.0E-4
3396,93,1.0E-4
3397,93,1.0E-4
3398,93,1.0E-4
3399,93,1.0E-4
3400,93,1.0E-4
3401,93,1.0E-4
3402,93,1.0E-4
3403,93,1.0E-4
3404,93,1.0E-4
3405,93,1.0E-4
3406,93,1.0E-4
3407,93,1.0E-4
3408,93,1.0E-4
3409,93,1.0E-4
3410,93,1.0E-4
3411,93,1.0E-4
3412,93,1.0E-4
3413,93,1.0E-4
3414,93,1.0E-4
3415,93,1.0E-4
3416,93,1.0E-4
3417,93,1.0E-4
3418,93,1.0E-4
3419,93,1.0E-4
3420,93,1.0E-4
3421,93,1.0E-4
3422,93,1.0E-4
3423,93,1.0E-4
3424,93,1.0E-4
3425,93,1.0E-4
3426,93,1.0E-4
3427,93,1.0E-4
3428,93,1.0E-4
3429,93,1.0E-4
3430,93,1.0E-4
3431,93,1.0E-4
3432,93,1.0E-4
3433,93,1.0E-4
3434,93,1.0E-4
3435,93,1.0E-4
3436,93,1.0E-4
3437,93,1.0E-4
3438,93,1.0E-4
3439,93,1.0E-4
3440,93,1.0E-4
3441,93,1.0E-4
3442,93,1.0E-4
3443,93,1.0E-4
3444,93,1.0E-4
3445,93,1.0E-4
3446,93,1.0E-4
3447,93,1.0E-4
3448,93,1.0E-4
3449,93,1.0E-4
3450,93,1.0E-4
3451,93,1.0E-4
3452,93,1.0E-4
3453,93,1.0E-4
3454,93,1.0E-4
3455,93,1.0E-4
3456,93,1.0E-4
3457,93,1.0E-4
3458,93,1.0E-4
3459,93,1.0E-4
3460,93,1.0E-4
3461,93,1.0E-4
3462,93,1.0E-4
3463,93,1.0E-4
3464,93,1.0E-4
3465,93,1.0E-4
3466,93,1.0E-4
3467,93,1.0E-4
3468,93,1.0E-4
3469,93,1.0E-4
3470,93,1.0E-4
3471,93,1.0E-4
3472,93,1.0E-4
3473,93,1.0E-4
3474,93,1.0E-4
3475,93,1.0E-4
3476,93,1.0E-4
3477,93,1.0E-4
3478,93,1.0E-4
3479,93,1.0E-4
3480,93,1.0E-4
3481,93,1.0E-4
3482,93,1.0E-4
3483,93,1.0E-4
3484,93,1.0E-4
3485,93,1.0E-4
3486,93,1.0E-4
3487,93,1.0E-4
3488,93,1.0E-4
3489,93,1.0E-4
3490,93,1.0E-4
3491,93,1.0E-4
3492,93,1.0E-4
3493,93,1.0E-4
3494,93,1.0E-4
3495,93,1.0E-4
3496,93,1.0E-4
3497,93,1.0E-4
3498,93,1.0E-4
3499,93,1.0E-4
3500,93,1.0E-4
3501,93,1.0E-4
3502,93,1.0E-4
3503,93,1.0E-4
3504,93,1.0E-4
3505,93,1.0E-4
3506,93,1.0E-4
3507,93,1.0E-4
3508,93,1.0E-4
3509,93,1.0E-4
3510,93,1.0E-4
3511,93,1.0E-4
3512,93,1.0E-4
3513,93,1.0E-4
3514,93,1.0E-4
3515,93,1.0E-4
3516,93,1.0E-4
3517,93,1.0E-4
3518,93,1.0E-4
3519,93,1.0E-4
3520,93,1.0E-4
3521,93,1.0E-4
3522,93,1.0E-4
3523,93,1.0E-4
3524,93,1.0E-4
3525,93,1.0E-4
3526,93,1.0E-4
3527,93,1.0E-4
3528,93,1.0E-4
3529,93,1.0E-4
3530,93,1.0E-4
3531,93,1.0E-4
3532,93,1.0E-4
3533,93,1.0E-4
3534,93,1.0E-4
3535,93,1.0E-4
3536,93,1.0E-4
3537,93,1.0E-4
3538,93,1.0E-4
3539,93,1.0E-4
3540,93,1.0E-4
3541,93,1.0E-4
3542,93,1.0E-4
3543,93,1.0E-4
3544,93,1.0E-4
3545,93,1.0E-4
3546,93,1.0E-4
3547,93,1.0E-4
3548,93,1.0E-4
3549,93,1.0E-4
3550,93,1.0E-4
3551,93,1.0E-4
3552,93,1.0E-4
3553,93,1.0E-4
3554,93,1.0E-4
3555,93,1.0E-4
3556,93,1.0E-4
3557,93,1.0E-4
3558,93,1.0E-4
3559,93,1.0E-4
3560,93,1.0E-4
3561,93,1.0E-4
3562,93,1.0E-4
3563,93,1.0E-4
3564,93,1.0E-4
3565,93,1.0E-4
3566,93,1.0E-4
3567,93,1.0E-4
3568,93,1.0E-4
3569,93,1.0E-4
3570,93,1.0E-4
3571,93,1.0E-4
3572,93,1.0E-4
3573,93,1.0E-4
3574,93,1.0E-4
3575,93,1.0E-4
3576,93,1.0E-4
3577,93,1.0E-4
3578,93,1.0E-4
3579,93,1.0E-4
3580,93,1.0E-4
3581,93,1.0E-4
3582,93,1.0E-4
3583,93,1.0E-4
3584,93,1.0E-4
3585,93,1.0E-4
3586,93,1.0E-4
3587,93,1.0E-4
3588,93,1.0E-4
3589,93,1.0E-4
3590,93,1.0E-4
3591,93,1.0E-4
3592,93,1.0E-4
3593,93,1.0E-4
3594,93,1.0E-4
3595,93,1.0E-4
3596,93,1.0E-4
3597,93,1.0E-4
3598,93,1.0E-4
3599,93,1.0E-4
3600,93,1.0E-4
3601,93,1.0E-4
3602,93,1.0E-4
3603,93,1.0E-4
3604,93,1.0E-4
3605,93,1.0E-4
3606,93,1.0E-4
3607,93,1.0E-4
3608,93,1.0E-4
3609,93,1.0E-4
3610,93,1.0E-4
3611,93,1.0E-4
3612,93,1.0E-4
3613,93,1.0E-4
3614,93,1.0E-4
3615,93,1.0E-4
3616,93,1.0E-4
3617,93,1.0E-4
3618,93,1.0E-4
3619,93,1.0E-4
3620,93,1.0E-4
3621,93,1.0E-4
3622,93,1.0E-4
3623,93,1.0E-4
3624,93,1.0E-4
3625,93,1.0E-4
3626,93,1.0E-4
3627,93,1.0E-4
3628,93,1.0E-4
3629,93,1.0E-4
3630,93,1.0E-4
3631,93,1.0E-4
3632,93,1.0E-4
3633,93,1.0E-4
3634,93,1.0E-4
3635,93,1.0E-4
3636,93,1.0E-4
3637,93,1.0E-4
3638,93,1.0E-4
3639,93,1.0E-4
3640,93,1.0E-4
3641,93,1.0E-4
3642,93,1.0E-4
3643,93,1.0E-4
3644,93,1.0E-4
3645,93,1.0E-4
3646,93,1.0E-4
3647,93,1.0E-4
3648,93,1.0E-4
3649,93,1.0E-4
3650,93,1.0E-4
3651,93,1.0E-4
3652,93,1.0E-4
3653,93,1.0E-4
3654,93,1.0E-4
3655,93,1.0E-4
3656,93,1.0E-4
3657,93,1.0E-4
3658,93,1.0E-4
3659,93,1.0E-4
3660,93,1.0E-4
3661,93,1.0E-4
3662,93,1.0E-4
3663,93,1.0E-4
3664,93,1.0E-4
3665,93,1.0E-4
3666,93,1.0E-4
3667,93,1.0E-4
3668,93,1.0E-4
3669,93,1.0E-4
3670,93,1.0E-4
3671,93,1.0E-4
3672,93,1.0E-4
3673,93,1.0E-4
3674,93,1.0E-4
3675,93,1.0E-4
3676,93,1.0E-4
3677,93,1.0E-4
3678,93,1.0E-4
3679,93,1.0E-4
3680,93,1.0E-4
3681,93,1.0E-4
3682,93,1.0E-4
3683,93,1.0E-4
3684,93,1.0E-4
3685,93,1.0E-4
3686,93,1.0E-4
3687,93,1.0E-4
3688,93,1.0E-4
3689,93,1.0E-4
3690,93,1.0E-4
3691,93,1.0E-4
3692,93,1.0E-4
3693,93,1.0E-4
3694,93,1.0E-4
3695,93,1.0E-4
3696,93,1.0E-4
3697,93,1.0E-4
3698,93,1.0E-4
3699,93,1.0E-4
3700,93,1.0E-4
3701,93,1.0E-4
3702,93,1.0E-4
3703,93,1.0E-4
3704,93,1.0E-4
3705,93,1.0E-4
3706,93,1.0E-4
3707,93,1.0E-4
3708,93,1.0E-4
3709,93,1.0E-4
3710,93,1.0E-4
3711,93,1.0E-4
3712,93,1.0E-4
3713,93,1.0E-4
3714,93,1.0E-4
3715,93,1.0E-4
3716,93,1.0E-4
3717,93,1.0E-4
3718,93,1.0E-4
3719,93,1.0E-4
3720,93,1.0E-4
3721,93,1.0E-4
3722,93,1.0E-4
3723,93,1.0E-4
3724,93,1.0E-4
3725,93,1.0E-4
3726,93,1.0E-4
3727,93,1.0E-4
3728,93,1.0E-4
3729,93,1.0E-4
3730,93,1.0E-4
3731,93,1.0E-4
3732,93,1.0E-4
3733,93,1.0E-4
3734,93,1.0E-4
3735,93,1.0E-4
3736,93,1.0E-4
3737,93,1.0E-4
3738,93,1.0E-4
3739,93,1.0E-4
3740,93,1.0E-4
3741,93,1.0E-4
3742,93,1.0E-4
3743,93,1.0E-4
3744,93,1.0E-4
3745,93,1.0E-4
3746,93,1.0E-4
3747,93,1.0E-4
3748,93,1.0E-4
3749,93,1.0E-4
3750,93,1.0E-4
3751,93,1.0E-4
3752,93,1.0E-4
3753,93,1.0E-4
3754,93,1.0E-4
3755,93,1.0E-4
3756,93,1.0E-4
3757,93,1.0E-4
3758,93,1.0E-4
3759,93,1.0E-4
3760,93,1.0E-4
3761,93,1.0E-4
3762,93,1.0E-4
3763,93,1.0E-4
3764,93,1.0E-4
3765,93,1.0E-4
3766,93,1.0E-4
3767,93,1.0E-4
3768,93,1.0E-4
3769,93,1.0E-4
3770,93,1.0E-4
3771,93,1.0E-4
3772,93,1.0E-4
3773,93,1.0E-4
3774,93,1.0E-4
3775,93,1.0E-4
3776,93,1.0E-4
3777,93,1.0E-4
3778,93,1.0E-4
3779,93,1.0E-4
3780,93,1.0E-4
3781,93,1.0E-4
3782,93,1.0E-4
3783,93,1.0E-4
3784,93,1.0E-4
3785,93,1.0E-4
3786,93,1.0E-4
3787,93,1.0E-4
3788,93,1.0E-4
3789,93,1.0E-4
3790,93,1.0E-4
3791,93,1.0E-4
3792,93,1.0E-4
3793,93,1.0E-4
3794,93,1.0E-4
3795,93,1.0E-4
3796,93,1.0E-4
3797,93,1.0E-4
3798,93,1.0E-4
3799,93,1.0E-4
3800,93,1.0E-4
3801,93,1.0E-4
3802,93,1.0E-4
3803,93,1.0E-4
3804,93,1.0E-4
3805,93,1.0E-4
3806,93,1.0E-4
3807,93,1.0E-4
3808,93,1.0E-4
3809,93,1.0E-4
3810,93,1.0E-4
3811,93,1.0E-4
3812,93,1.0E-4
3813,93,1.0E-4
3814,93,1.0E-4
3815,93,1.0E-4
3816,93,1.0E-4
3817,93,1.0E-4
3818,93,1.0E-4
3819,93,1.0E-4
3820,93,1.0E-4
3821,93,1.0E-4
3822,93,1.0E-4
3823,93,1.0E-4
3824,93,1.0E-4
3825,93,1.0E-4
3826,93,1.0E-4
3827,93,1.0E-4
3828,93,1.0E-4
3829,93,1.0E-4
3830,93,1.0E-4
3831,93,1.0E-4
3832,93,1.0E-4
3833,93,1.0E-4
3834,93,1.0E-4
3835,93,1.0E-4
3836,93,1.0E-4
3837,93,1.0E-4
3838,93,1.0E-4
3839,93,1.0E-4
3840,93,1.0E-4
3841,93,1.0E-4
3842,93,1.0E-4
3843,93,1.0E-4
3844,93,1.0E-4
3845,93,1.0E-4
3846,93,1.0E-4
3847,93,1.0E-4
3848,93,1.0E-4
3849,93,1.0E-4
3850,93,1.0E-4
3851,93,1.0E-4
3852,93,1.0E-4
3853,93,1.0E-4
3854,93,1.0E-4
3855,93,1.0E-4
3856,93,1.0E-4
3857,93,1.0E-4
3858,93,1.0E-4
3859,93,1.0E-4
3860,93,1.0E-4
3861,93,1.0E-4
3862,93,1.0E-4
3863,93,1.0E-4
3864,93,1.0E-4
3865,93,1.0E-4
3866,93,1.0E-4
3867,93,1.0E-4
3868,93,1.0E-4
3869,93,1.0E-4
3870,93,1.0E-4
3871,93,1.0E-4
3872,93,1.0E-4
3873,93,1.0E-4
3874,93,1.0E-4
3875,93,1.0E-4
3876,93,1.0E-4
3877,93,1.0E-4
3878,93,1.0E-4
3879,93,1.0E-4
3880,93,1.0E-4
3881,93,1.0E-4
3882,93,1.0E-4
3883,93,1.0E-4
3884,93,1.0E-4
3885,93,1.0E-4
3886,93,1.0E-4
3887,93,1.0E-4
3888,93,1.0E-4
3889,93,1.0E-4
3890,93,1.0E-4
3891,93,1.0E-4
3892,93,1.0E-4
3893,93,1.0E-4
3894,93,1.0E-4
3895,93,1.0E-4
3896,93,1.0E-4
3897,93,1.0E-4
3898,93,1.0E-4
3899,93,1.0E-4
3900,93,1.0E-4
3901,93,1.0E-4
3902,93,1.0E-4
3903,93,1.0E-4
3904,93,1.0E-4
3905,93,1.0E-4
3906,93,1.0E-4
3907,93,1.0E-4
3908,93,1.0E-4
3909,93,1.0E-4
3910,93,1.0E-4
3911,93,1.0E-4
3912,93,1.0E-4
3913,93,1.0E-4
3914,93,1.0E-4
3915,93,1.0E-4
3916,93,1.0E-4
3917,93,1.0E-4
3918,93,1.0E-4
3919,93,1.0E-4
3920,93,1.0E-4
3921,93,1.0E-4
3922,93,1.0E-4
3923,93,1.0E-4
3924,93,1.0E-4
3925,93,1.0E-4
3926,93,1.0E-4
3927,93,1.0E-4
3928,93,1.0E-4
3929,93,1.0E-4
3930,93,1.0E-4
3931,93,1.0E-4
3932,93,1.0E-4
3933,93,1.0E-4
3934,93,1.0E-4
3935,93,1.0E-4
3936,93,1.0E-4
3937,93,1.0E-4
3938,93,1.0E-4
3939,93,1.0E-4
3940,93,1.0E-4
3941,93,1.0E-4
3942,93,1.0E-4
3943,93,1.0E-4
3944,93,1.0E-4
3945,93,1.0E-4
3946,93,1.0E-4
3947,93,1.0E-4
3948,93,1.0E-4
3949,93,1.0E-4
3950,93,1.0E-4
3951,93,1.0E-4
3952,93,1.0E-4
3953,93,1.0E-4
3954,93,1.0E-4
3955,93,1.0E-4
3956,93,1.0E-4
3957,93,1.0E-4
3958,93,1.0E-4
3959,93,1.0E-4
3960,93,1.0E-4
3961,93,1.0E-4
3962,93,1.0E-4
3963,93,1.0E-4
3964,93,1.0E-4
3965,93,1.0E-4
3966,93,1.0E-4
3967,93,1.0E-4
3968,93,1.0E-4
3969,93,1.0E-4
3970,93,1.0E-4
3971,93,1.0E-4
3972,93,1.0E-4
3973,93,1.0E-4
3974,93,1.0E-4
3975,93,1.0E-4
3976,93,1.0E-4
3977,93,1.0E-4
3978,93,1.0E-4
3979,93,1.0E-4
3980,93,1.0E-4
3981,93,1.0E-4
3982,93,1.0E-4
3983,93,1.0E-4
3984,93,1.0E-4
3985,93,1.0E-4
3986,93,1.0E-4
3987,93,1.0E-4
3988,93,1.0E-4
3989,93,1.0E-4
3990,93,1.0E-4
3991,93,1.0E-4
3992,93,1.0E-4
3993,93,1.0E-4
3994,93,1.0E-4
3995,93,1.0E-4
3996,93,1.0E-4
3997,93,1.0E-4
3998,93,1.0E-4
3999,93,1.0E-4
4000,93,1.0E-4
4001,93,1.0E-4
4002,93,1.0E-4
4003,93,1.0E-4
4004,93,1.0E-4
4005,93,1.0E-4
4006,93,1.0E-4
4007,93,1.0E-4
4008,93,1.0E-4
4009,93,1.0E-4
4010,93,1.0E-4
4011,93,1.0E-4
4012,93,1.0E-4
4013,93,1.0E-4
4014,93,1.0E-4
4015,93,1.0E-4
4016,93,1.0E-4
4017,93,1.0E-4
4018,93,1.0E-4
4019,93,1.0E-4
4020,93,1.0E-4
4021,93,1.0E-4
4022,93,1.0E-4
4023,93,1.0E-4
4024,93,1.0E-4
4025,93,1.0E-4
4026,93,1.0E-4
4027,93,1.0E-4
4028,93,1.0E-4
4029,93,1.0E-4
4030,93,1.0E-4
4031,93,1.0E-4
4032,93,1.0E-4
4033,93,1.0E-4
4034,93,1.0E-4
4035,93,1.0E-4
4036,93,1.0E-4
4037,93,1.0E-4
4038,93,1.0E-4
4039,93,1.0E-4
4040,93,1.0E-4
4041,93,1.0E-4
4042,93,1.0E-4
4043,93,1.0E-4
4044,93,1.0E-4
4045,93,1.0E-4
4046,93,1.0E-4
4047,93,1.0E-4
4048,93,1.0E-4
4049,93,1.0E-4
4050,93,1.0E-4
4051,93,1.0E-4
4052,93,1.0E-4
4053,93,1.0E-4
4054,93,1.0E-4
4055,93,1.0E-4
4056,93,1.0E-4
4057,93,1.0E-4
4058,93,1.0E-4
4059,93,1.0E-4
4060,93,1.0E-4
4061,93,1.0E-4
4062,93,1.0E-4
4063,93,1.0E-4
4064,93,1.0E-4
4065,93,1.0E-4
4066,93,1.0E-4
4067,93,1.0E-4
4068,93,1.0E-4
4069,93,1.0E-4
4070,93,1.0E-4
4071,93,1.0E-4
4072,93,1.0E-4
4073,93,1.0E-4
4074,93,1.0E-4
4075,93,1.0E-4
4076,93,1.0E-4
4077,93,1.0E-4
4078,93,1.0E-4
4079,93,1.0E-4
4080,93,1.0E-4
4081,93,1.0E-4
4082,93,1.0E-4
4083,93,1.0E-4
4084,93,1.0E-4
4085,93,1.0E-4
4086,93,1.0E-4
4087,93,1.0E-4
4088,93,1.0E-4
4089,93,1.0E-4
4090,93,1.0E-4
4091,93,1.0E-4
4092,93,1.0E-4
4093,93,1.0E-4
4094,93,1.0E-4
4095,93,1.0E-4
4096,93,1.0E-4
4097,93,1.0E-4
4098,93,1.0E-4
4099,93,1.0E-4
4100,93,1.0E-4
4101,93,1.0E-4
4102,93,1.0E-4
4103,93,1.0E-4
4104,93,1.0E-4
4105,93,1.0E-4
4106,93,1.0E-4
4107,93,1.0E-4
4108,93,1.0E-4
4109,93,1.0E-4
4110,93,1.0E-4
4111,93,1.0E-4
4112,93,1.0E-4
4113,93,1.0E-4
4114,93,1.0E-4
4115,93,1.0E-4
4116,93,1.0E-4
4117,93,1.0E-4
4118,93,1.0E-4
4119,93,1.0E-4
4120,93,1.0E-4
4121,93,1.0E-4
4122,93,1.0E-4
4123,93,1.0E-4
4124,93,1.0E-4
4125,93,1.0E-4
4126,93,1.0E-4
4127,93,1.0E-4
4128,93,1.0E-4
4129,93,1.0E-4
4130,93,1.0E-4
4131,93,1.0E-4
4132,93,1.0E-4
4133,93,1.0E-4
4134,93,1.0E-4
4135,93,1.0E-4
4136,93,1.0E-4
4137,93,1.0E-4
4138,93,1.0E-4
4139,93,1.0E-4
4140,93,1.0E-4
4141,93,1.0E-4
4142,93,1.0E-4
4143,93,1.0E-4
4144,93,1.0E-4
4145,93,1.0E-4
4146,93,1.0E-4
4147,93,1.0E-4
4148,93,1.0E-4
4149,93,1.0E-4
4150,93,1.0E-4
4151,93,1.0E-4
4152,93,1.0E-4
4153,93,1.0E-4
4154,93,1.0E-4
4155,93,1.0E-4
4156,93,1.0E-4
4157,93,1.0E-4
4158,93,1.0E-4
4159,93,1.0E-4
4160,93,1.0E-4
4161,93,1.0E-4
4162,93,1.0E-4
4163,93,1.0E-4
4164,93,1.0E-4
4165,93,1.0E-4
4166,93,1.0E-4
4167,93,1.0E-4
4168,93,1.0E-4
4169,93,1.0E-4
4170,93,1.0E-4
4171,93,1.0E-4
4172,93,1.0E-4
4173,93,1.0E-4
4174,93,1.0E-4
4175,93,1.0E-4
4176,93,1.0E-4
4177,93,1.0E-4
4178,93,1.0E-4
4179,93,1.0E-4
4180,93,1.0E-4
4181,93,1.0E-4
4182,93,1.0E-4
4183,93,1.0E-4
4184,93,1.0E-4
4185,93,1.0E-4
4186,93,1.0E-4
4187,93,1.0E-4
4188,93,1.0E-4
4189,93,1.0E-4
4190,93,1.0E-4
4191,93,1.0E-4
4192,93,1.0E-4
4193,93,1.0E-4
4194,93,1.0E-4
4195,93,1.0E-4
4196,93,1.0E-4
4197,93,1.0E-4
4198,93,1.0E-4
4199,93,1.0E-4
4200,93,1.0E-4
4201,93,1.0E-4
4202,93,1.0E-4
4203,93,1.0E-4
4204,93,1.0E-4
4205,93,1.0E-4
4206,93,1.0E-4
4207,93,1.0E-4
4208,93,1.0E-4
4209,93,1.0E-4
4210,93,1.0E-4
4211,93,1.0E-4
4212,93,1.0E-4
4213,93,1.0E-4
4214,93,1.0E-4
4215,93,1.0E-4
4216,93,1.0E-4
4217,93,1.0E-4
4218,93,1.0E-4
4219,93,1.0E-4
4220,93,1.0E-4
4221,93,1.0E-4
4222,93,1.0E-4
4223,93,1.0E-4
4224,93,1.0E-4
4225,93,1.0E-4
4226,93,1.0E-4
4227,93,1.0E-4
4228,93,1.0E-4
4229,93,1.0E-4
4230,93,1.0E-4
4231,93,1.0E-4
4232,93,1.0E-4
4233,93,1.0E-4
4234,93,1.0E-4
4235,93,1.0E-4
4236,93,1.0E-4
4237,93,1.0E-4
4238,93,1.0E-4
4239,93,1.0E-4
4240,93,1.0E-4
4241,93,1.0E-4
4242,93,1.0E-4
4243,93,1.0E-4
4244,93,1.0E-4
4245,93,1.0E-4
4246,93,1.0E-4
4247,93,1.0E-4
4248,93,1.0E-4
4249,93,1.0E-4
4250,93,1.0E-4
4251,93,1.0E-4
4252,93,1.0E-4
4253,93,1.0E-4
4254,93,1.0E-4
4255,93,1.0E-4
4256,93,1.0E-4
4257,93,1.0E-4
4258,93,1.0E-4
4259,93,1.0E-4
4260,93,1.0E-4
4261,93,1.0E-4
4262,93,1.0E-4
4263,93,1.0E-4
4264,93,1.0E-4
4265,93,1.0E-4
4266,93,1.0E-4
4267,93,1.0E-4
4268,93,1.0E-4
4269,93,1.0E-4
4270,93,1.0E-4
4271,93,1.0E-4
4272,93,1.0E-4
4273,93,1.0E-4
4274,93,1.0E-4
4275,93,1.0E-4
4276,93,1.0E-4
4277,93,1.0E-4
4278,93,1.0E-4
4279,93,1.0E-4
4280,93,1.0E-4
4281,93,1.0E-4
4282,93,1.0E-4
4283,93,1.0E-4
4284,93,1.0E-4
4285,93,1.0E-4
4286,93,1.0E-4
4287,93,1.0E-4
4288,93,1.0E-4
4289,93,1.0E-4
4290,93,1.0E-4
4291,93,1.0E-4
4292,93,1.0E-4
4293,93,1.0E-4
4294,93,1.0E-4
4295,93,1.0E-4
4296,93,1.0E-4
4297,93,1.0E-4
4298,93,1.0E-4
4299,93,1.0E-4
4300,93,1.0E-4
4301,93,1.0E-4
4302,93,1.0E-4
4303,93,1.0E-4
4304,93,1.0E-4
4305,93,1.0E-4
4306,93,1.0E-4
4307,93,1.0E-4
4308,93,1.0E-4
4309,93,1.0E-4
4310,93,1.0E-4
4311,93,1.0E-4
4312,93,1.0E-4
4313,93,1.0E-4
4314,93,1.0E-4
4315,93,1.0E-4
4316,93,1.0E-4
4317,93,1.0E-4
4318,93,1.0E-4
4319,93,1.0E-4
4320,93,1.0E-4
4321,93,1.0E-4
4322,93,1.0E-4
4323,93,1.0E-4
4324,93,1.0E-4
4325,93,1.0E-4
4326,93,1.0E-4
4327,93,1.0E-4
4328,93,1.0E-4
4329,93,1.0E-4
4330,93,1.0E-4
4331,93,1.0E-4
4332,93,1.0E-4
4333,93,1.0E-4
4334,93,1.0E-4
4335,93,1.0E-4
4336,93,1.0E-4
4337,93,1.0E-4
4338,93,1.0E-4
4339,93,1.0E-4
4340,93,1.0E-4
4341,93,1.0E-4
4342,93,1.0E-4
4343,93,1.0E-4
4344,93,1.0E-4
4345,93,1.0E-4
4346,93,1.0E-4
4347,93,1.0E-4
4348,93,1.0E-4
4349,93,1.0E-4
4350,93,1.0E-4
4351,93,1.0E-4
4352,93,1.0E-4
4353,93,1.0E-4
4354,93,1.0E-4
4355,93,1.0E-4
4356,93,1.0E-4
4357,93,1.0E-4
4358,93,1.0E-4
4359,93,1.0E-4
4360,93,1.0E-4
4361,93,1.0E-4
4362,93,1.0E-4
4363,93,1.0E-4
4364,93,1.0E-4
4365,93,1.0E-4
4366,93,1.0E-4
4367,93,1.0E-4
4368,93,1.0E-4
4369,93,1.0E-4
4370,93,1.0E-4
4371,93,1.0E-4
4372,93,1.0E-4
4373,93,1.0E-4
4374,93,1.0E-4
4375,93,1.0E-4
4376,93,1.0E-4
4377,93,1.0E-4
4378,93,1.0E-4
4379,93,1.0E-4
4380,93,1.0E-4
4381,93,1.0E-4
4382,93,1.0E-4
4383,93,1.0E-4
4384,93,1.0E-4
4385,93,1.0E-4
4386,93,1.0E-4
4387,93,1.0E-4
4388,93,1.0E-4
4389,93,1.0E-4
4390,93,1.0E-4
4391,93,1.0E-4
4392,93,1.0E-4
4393,93,1.0E-4
4394,93,1.0E-4
4395,93,1.0E-4
4396,93,1.0E-4
4397,93,1.0E-4
4398,93,1.0E-4
4399,93,1.0E-4
4400,93,1.0E-4
4401,93,1.0E-4
4402,93,1.0E-4
4403,93,1.0E-4
4404,93,1.0E-4
4405,93,1.0E-4
4406,93,1.0E-4
4407,93,1.0E-4
4408,93,1.0E-4
4409,93,1.0E-4
4410,93,1.0E-4
4411,93,1.0E-4
4412,93,1.0E-4
4413,93,1.0E-4
4414,93,1.0E-4
4415,93,1.0E-4
4416,93,1.0E-4
4417,93,1.0E-4
4418,93,1.0E-4
4419,93,1.0E-4
4420,93,1.0E-4
4421,93,1.0E-4
4422,93,1.0E-4
4423,93,1.0E-4
4424,93,1.0E-4
4425,93,1.0E-4
4426,93,1.0E-4
4427,93,1.0E-4
4428,93,1.0E-4
4429,93,1.0E-4
4430,93,1.0E-4
4431,93,1.0E-4
4432,93,1.0E-4
4433,93,1.0E-4
4434,93,1.0E-4
4435,93,1.0E-4
4436,93,1.0E-4
4437,93,1.0E-4
4438,93,1.0E-4
4439,93,1.0E-4
4440,93,1.0E-4
4441,93,1.0E-4
4442,93,1.0E-4
4443,93,1.0E-4
4444,93,1.0E-4
4445,93,1.0E-4
4446,93,1.0E-4
4447,93,1.0E-4
4448,93,1.0E-4
4449,93,1.0E-4
4450,93,1.0E-4
4451,93,1.0E-4
4452,93,1.0E-4
4453,93,1.0E-4
4454,93,1.0E-4
4455,93,1.0E-4
4456,93,1.0E-4
4457,93,1.0E-4
4458,93,1.0E-4
4459,93,1.0E-4
4460,93,1.0E-4
4461,93,1.0E-4
4462,93,1.0E-4
4463,93,1.0E-4
4464,93,1.0E-4
4465,93,1.0E-4
4466,93,1.0E-4
4467,93,1.0E-4
4468,93,1.0E-4
4469,93,1.0E-4
4470,93,1.0E-4
4471,93,1.0E-4
4472,93,1.0E-4
4473,93,1.0E-4
4474,93,1.0E-4
4475,93,1.0E-4
4476,93,1.0E-4
4477,93,1.0E-4
4478,93,1.0E-4
4479,93,1.0E-4
4480,93,1.0E-4
4481,93,1.0E-4
4482,93,1.0E-4
4483,93,1.0E-4
4484,93,1.0E-4
4485,93,1.0E-4
4486,93,1.0E-4
4487,93,1.0E-4
4488,93,1.0E-4
4489,93,1.0E-4
4490,93,1.0E-4
4491,93,1.0E-4
4492,93,1.0E-4
4493,93,1.0E-4
4494,93,1.0E-4
4495,93,1.0E-4
4496,93,1.0E-4
4497,93,1.0E-4
4498,93,1.0E-4
4499,93,1.0E-4
4500,93,1.0E-4
4501,93,1.0E-4
4502,93,1.0E-4
4503,93,1.0E-4
4504,93,1.0E-4
4505,93,1.0E-4
4506,93,1.0E-4
4507,93,1.0E-4
4508,93,1.0E-4
4509,93,1.0E-4
4510,93,1.0E-4
4511,93,1.0E-4
4512,93,1.0E-4
4513,93,1.0E-4
4514,93,1.0E-4
4515,93,1.0E-4
4516,93,1.0E-4
4517,93,1.0E-4
4518,93,1.0E-4
4519,93,1.0E-4
4520,93,1.0E-4
4521,93,1.0E-4
4522,93,1.0E-4
4523,93,1.0E-4
4524,93,1.0E-4
4525,93,1.0E-4
4526,93,1.0E-4
4527,93,1.0E-4
4528,93,1.0E-4
4529,93,1.0E-4
4530,93,1.0E-4
4531,93,1.0E-4
4532,93,1.0E-4
4533,93,1.0E-4
4534,93,1.0E-4
4535,93,1.0E-4
4536,93,1.0E-4
4537,93,1.0E-4
4538,93,1.0E-4
4539,93,1.0E-4
4540,93,1.0E-4
4541,93,1.0E-4
4542,93,1.0E-4
4543,93,1.0E-4
4544,93,1.0E-4
4545,93,1.0E-4
4546,93,1.0E-4
4547,93,1.0E-4
4548,93,1.0E-4
4549,93,1.0E-4
4550,93,1.0E-4
4551,93,1.0E-4
4552,93,1.0E-4
4553,93,1.0E-4
4554,93,1.0E-4
4555,93,1.0E-4
4556,93,1.0E-4
4557,93,1.0E-4
4558,93,1.0E-4
4559,93,1.0E-4
4560,93,1.0E-4
4561,93,1.0E-4
4562,93,1.0E-4
4563,93,1.0E-4
4564,93,1.0E-4
4565,93,1.0E-4
4566,93,1.0E-4
4567,93,1.0E-4
4568,93,1.0E-4
4569,93,1.0E-4
4570,93,1.0E-4
4571,93,1.0E-4
4572,93,1.0E-4
4573,93,1.0E-4
4574,93,1.0E-4
4575,93,1.0E-4
4576,93,1.0E-4
4577,93,1.0E-4
4578,93,1.0E-4
4579,93,1.0E-4
4580,93,1.0E-4
4581,93,1.0E-4
4582,93,1.0E-4
4583,93,1.0E-4
4584,93,1.0E-4
4585,93,1.0E-4
4586,93,1.0E-4
4587,93,1.0E-4
4588,93,1.0E-4
4589,93,1.0E-4
4590,93,1.0E-4
4591,93,1.0E-4
4592,93,1.0E-4
4593,93,1.0E-4
4594,93,1.0E-4
4595,93,1.0E-4
4596,93,1.0E-4
4597,93,1.0E-4
4598,93,1.0E-4
4599,93,1.0E-4
4600,93,1.0E-4
4601,93,1.0E-4
4602,93,1.0E-4
4603,93,1.0E-4
4604,93,1.0E-4
4605,93,1.0E-4
4606,93,1.0E-4
4607,93,1.0E-4
4608,93,1.0E-4
4609,93,1.0E-4
4610,93,1.0E-4
4611,93,1.0E-4
4612,93,1.0E-4
4613,93,1.0E-4
4614,93,1.0E-4
4615,93,1.0E-4
4616,93,1.0E-4
4617,93,1.0E-4
4618,93,1.0E-4
4619,93,1.0E-4
4620,93,1.0E-4
4621,93,1.0E-4
4622,93,1.0E-4
4623,93,1.0E-4
4624,93,1.0E-4
4625,93,1.0E-4
4626,93,1.0E-4
4627,93,1.0E-4
4628,93,1.0E-4
4629,93,1.0E-4
4630,93,1.0E-4
4631,93,1.0E-4
4632,93,1.0E-4
4633,93,1.0E-4
4634,93,1.0E-4
4635,93,1.0E-4
4636,93,1.0E-4
4637,93,1.0E-4
4638,93,1.0E-4
4639,93,1.0E-4
4640,93,1.0E-4
4641,93,1.0E-4
4642,93,1.0E-4
4643,93,1.0E-4
4644,93,1.0E-4
4645,93,1.0E-4
4646,93,1.0E-4
4647,93,1.0E-4
4648,93,1.0E-4
4649,93,1.0E-4
4650,93,1.0E-4
4651,93,1.0E-4
4652,93,1.0E-4
4653,93,1.0E-4
4654,93,1.0E-4
4655,93,1.0E-4
4656,93,1.0E-4
4657,93,1.0E-4
4658,93,1.0E-4
4659,93,1.0E-4
4660,93,1.0E-4
4661,93,1.0E-4
4662,93,1.0E-4
4663,93,1.0E-4
4664,93,1.0E-4
4665,93,1.0E-4
4666,93,1.0E-4
4667,93,1.0E-4
4668,93,1.0E-4
4669,93,1.0E-4
4670,93,1.0E-4
4671,93,1.0E-4
4672,93,1.0E-4
4673,93,1.0E-4
4674,93,1.0E-4
4675,93,1.0E-4
4676,93,1.0E-4
4677,93,1.0E-4
4678,93,1.0E-4
4679,93,1.0E-4
4680,93,1.0E-4
4681,93,1.0E-4
4682,93,1.0E-4
4683,93,1.0E-4
4684,93,1.0E-4
4685,93,1.0E-4
4686,93,1.0E-4
4687,93,1.0E-4
4688,93,1.0E-4
4689,93,1.0E-4
4690,93,1.0E-4
4691,93,1.0E-4
4692,93,1.0E-4
4693,93,1.0E-4
4694,93,1.0E-4
4695,93,1.0E-4
4696,93,1.0E-4
4697,93,1.0E-4
4698,93,1.0E-4
4699,93,1.0E-4
4700,93,1.0E-4
4701,93,1.0E-4
4702,93,1.0E-4
4703,93,1.0E-4
4704,93,1.0E-4
4705,93,1.0E-4
4706,93,1.0E-4
4707,93,1.0E-4
4708,93,1.0E-4
4709,93,1.0E-4
4710,93,1.0E-4
4711,93,1.0E-4
4712,93,1.0E-4
4713,93,1.0E-4
4714,93,1.0E-4
4715,93,1.0E-4
4716,93,1.0E-4
4717,93,1.0E-4
4718,93,1.0E-4
4719,93,1.0E-4
4720,93,1.0E-4
4721,93,1.0E-4
4722,93,1.0E-4
4723,93,1.0E-4
4724,93,1.0E-4
4725,93,1.0E-4
4726,93,1.0E-4
4727,93,1.0E-4
4728,93,1.0E-4
4729,93,1.0E-4
4730,93,1.0E-4
4731,93,1.0E-4
4732,93,1.0E-4
4733,93,1.0E-4
4734,93,1.0E-4
4735,93,1.0E-4
4736,93,1.0E-4
4737,93,1.0E-4
4738,93,1.0E-4
4739,93,1.0E-4
4740,93,1.0E-4
4741,93,1.0E-4
4742,93,1.0E-4
4743,93,1.0E-4
4744,93,1.0E-4
4745,93,1.0E-4
4746,93,1.0E-4
4747,93,1.0E-4
4748,93,1.0E-4
4749,93,1.0E-4
4750,93,1.0E-4
4751,93,1.0E-4
4752,93,1.0E-4
4753,93,1.0E-4
4754,93,1.0E-4
4755,93,1.0E-4
4756,93,1.0E-4
4757,93,1.0E-4
4758,93,1.0E-4
4759,93,1.0E-4
4760,93,1.0E-4
4761,93,1.0E-4
4762,93,1.0E-4
4763,93,1.0E-4
4764,93,1.0E-4
4765,93,1.0E-4
4766,93,1.0E-4
4767,93,1.0E-4
4768,93,1.0E-4
4769,93,1.0E-4
4770,93,1.0E-4
4771,93,1.0E-4
4772,93,1.0E-4
4773,93,1.0E-4
4774,93,1.0E-4
4775,93,1.0E-4
4776,93,1.0E-4
4777,93,1.0E-4
4778,93,1.0E-4
4779,93,1.0E-4
4780,93,1.0E-4
4781,93,1.0E-4
4782,93,1.0E-4
4783,93,1.0E-4
4784,93,1.0E-4
4785,93,1.0E-4
4786,93,1.0E-4
4787,93,1.0E-4
4788,93,1.0E-4
4789,93,1.0E-4
4790,93,1.0E-4
4791,93,1.0E-4
4792,93,1.0E-4
4793,93,1.0E-4
4794,93,1.0E-4
4795,93,1.0E-4
4796,93,1.0E-4
4797,93,1.0E-4
4798,93,1.0E-4
4799,93,1.0E-4
4800,93,1.0E-4
4801,93,1.0E-4
4802,93,1.0E-4
4803,93,1.0E-4
4804,93,1.0E-4
4805,93,1.0E-4
4806,93,1.0E-4
4807,93,1.0E-4
4808,93,1.0E-4
4809,93,1.0E-4
4810,93,1.0E-4
4811,93,1.0E-4
4812,93,1.0E-4
4813,93,1.0E-4
4814,93,1.0E-4
4815,93,1.0E-4
4816,93,1.0E-4
4817,93,1.0E-4
4818,93,1.0E-4
4819,93,1.0E-4
4820,93,1.0E-4
4821,93,1.0E-4
4822,93,1.0E-4
4823,93,1.0E-4
4824,93,1.0E-4
4825,93,1.0E-4
4826,93,1.0E-4
4827,93,1.0E-4
4828,93,1.0E-4
4829,93,1.0E-4
4830,93,1.0E-4
4831,93,1.0E-4
4832,93,1.0E-4
4833,93,1.0E-4
4834,93,1.0E-4
4835,93,1.0E-4
4836,93,1.0E-4
4837,93,1.0E-4
4838,93,1.0E-4
4839,93,1.0E-4
4840,93,1.0E-4
4841,93,1.0E-4
4842,93,1.0E-4
4843,93,1.0E-4
4844,93,1.0E-4
4845,93,1.0E-4
4846,93,1.0E-4
4847,93,1.0E-4
4848,93,1.0E-4
4849,93,1.0E-4
4850,93,1.0E-4
4851,93,1.0E-4
4852,93,1.0E-4
4853,93,1.0E-4
4854,93,1.0E-4
4855,93,1.0E-4
4856,93,1.0E-4
4857,93,1.0E-4
4858,93,1.0E-4
4859,93,1.0E-4
4860,93,1.0E-4
4861,93,1.0E-4
4862,93,1.0E-4
4863,93,1.0E-4
4864,93,1.0E-4
4865,93,1.0E-4
4866,93,1.0E-4
4867,93,1.0E-4
4868,93,1.0E-4
4869,93,1.0E-4
4870,93,1.0E-4
4871,93,1.0E-4
4872,93,1.0E-4
4873,93,1.0E-4
4874,93,1.0E-4
4875,93,1.0E-4
4876,93,1.0E-4
4877,93,1.0E-4
4878,93,1.0E-4
4879,93,1.0E-4
4880,93,1.0E-4
4881,93,1.0E-4
4882,93,1.0E-4
4883,93,1.0E-4
4884,93,1.0E-4
4885,93,1.0E-4
4886,93,1.0E-4
4887,93,1.0E-4
4888,93,1.0E-4
4889,93,1.0E-4
4890,93,1.0E-4
4891,93,1.0E-4
4892,93,1.0E-4
4893,93,1.0E-4
4894,93,1.0E-4
4895,93,1.0E-4
4896,93,1.0E-4
4897,93,1.0E-4
4898,93,1.0E-4
4899,93,1.0E-4
4900,93,1.0E-4
4901,93,1.0E-4
4902,93,1.0E-4
4903,93,1.0E-4
4904,93,1.0E-4
4905,93,1.0E-4
4906,93,1.0E-4
4907,93,1.0E-4
4908,93,1.0E-4
4909,93,1.0E-4
4910,93,1.0E-4
4911,93,1.0E-4
4912,93,1.0E-4
4913,93,1.0E-4
4914,93,1.0E-4
4915,93,1.0E-4
4916,93,1.0E-4
4917,93,1.0E-4
4918,93,1.0E-4
4919,93,1.0E-4
4920,93,1.0E-4
4921,93,1.0E-4
4922,93,1.0E-4
4923,93,1.0E-4
4924,93,1.0E-4
4925,93,1.0E-4
4926,93,1.0E-4
4927,93,1.0E-4
4928,93,1.0E-4
4929,93,1.0E-4
4930,93,1.0E-4
4931,93,1.0E-4
4932,93,1.0E-4
4933,93,1.0E-4
4934,93,1.0E-4
4935,93,1.0E-4
4936,93,1.0E-4
4937,93,1.0E-4
4938,93,1.0E-4
4939,93,1.0E-4
4940,93,1.0E-4
4941,93,1.0E-4
4942,93,1.0E-4
4943,93,1.0E-4
4944,93,1.0E-4
4945,93,1.0E-4
4946,93,1.0E-4
4947,93,1.0E-4
4948,93,1.0E-4
4949,93,1.0E-4
4950,93,1.0E-4
4951,93,1.0E-4
4952,93,1.0E-4
4953,93,1.0E-4
4954,93,1.0E-4
4955,93,1.0E-4
4956,93,1.0E-4
4957,93,1.0E-4
4958,93,1.0E-4
4959,93,1.0E-4
4960,93,1.0E-4
4961,93,1.0E-4
4962,93,1.0E-4
4963,93,1.0E-4
4964,93,1.0E-4
4965,93,1.0E-4
4966,93,1.0E-4
4967,93,1.0E-4
4968,93,1.0E-4
4969,93,1.0E-4
4970,93,1.0E-4
4971,93,1.0E-4
4972,93,1.0E-4
4973,93,1.0E-4
4974,93,1.0E-4
4975,93,1.0E-4
4976,93,1.0E-4
4977,93,1.0E-4
4978,93,1.0E-4
4979,93,1.0E-4
4980,93,1.0E-4
4981,93,1.0E-4
4982,93,1.0E-4
4983,93,1.0E-4
4984,93,1.0E-4
4985,93,1.0E-4
4986,93,1.0E-4
4987,93,1.0E-4
4988,93,1.0E-4
4989,93,1.0E-4
4990,93,1.0E-4
4991,93,1.0E-4
4992,93,1.0E-4
4993,93,1.0E-4
4994,93,1.0E-4
4995,93,1.0E-4
4996,93,1.0E-4
4997,93,1.0E-4
4998,93,1.0E-4
4999,93,1.0E-4
5000,93,1.0E-4
5001,93,1.0E-4
5002,93,1.0E-4
5003,93,1.0E-4
5004,93,1.0E-4
5005,93,1.0E-4
5006,93,1.0E-4
5007,93,1.0E-4
5008,93,1.0E-4
5009,93,1.0E-4
5010,93,1.0E-4
5011,93,1.0E-4
5012,93,1.0E-4
5013,93,1.0E-4
5014,93,1.0E-4
5015,93,1.0E-4
5016,93,1.0E-4
5017,93,1.0E-4
5018,93,1.0E-4
5019,93,1.0E-4
5020,93,1.0E-4
5021,93,1.0E-4
5022,93,1.0E-4
5023,93,1.0E-4
5024,93,1.0E-4
5025,93,1.0E-4
5026,93,1.0E-4
5027,93,1.0E-4
5028,93,1.0E-4
5029,93,1.0E-4
5030,93,1.0E-4
5031,93,1.0E-4
5032,93,1.0E-4
5033,93,1.0E-4
5034,93,1.0E-4
5035,93,1.0E-4
5036,93,1.0E-4
5037,93,1.0E-4
5038,93,1.0E-4
5039,93,1.0E-4
5040,93,1.0E-4
5041,93,1.0E-4
5042,93,1.0E-4
5043,93,1.0E-4
5044,93,1.0E-4
5045,93,1.0E-4
5046,93,1.0E-4
5047,93,1.0E-4
5048,93,1.0E-4
5049,93,1.0E-4
5050,93,1.0E-4
5051,93,1.0E-4
5052,93,1.0E-4
5053,93,1.0E-4
5054,93,1.0E-4
5055,93,1.0E-4
5056,93,1.0E-4
5057,93,1.0E-4
5058,93,1.0E-4
5059,93,1.0E-4
5060,93,1.0E-4
5061,93,1.0E-4
5062,93,1.0E-4
5063,93,1.0E-4
5064,93,1.0E-4
5065,93,1.0E-4
5066,93,1.0E-4
5067,93,1.0E-4
5068,93,1.0E-4
5069,93,1.0E-4
5070,93,1.0E-4
5071,93,1.0E-4
5072,93,1.0E-4
5073,93,1.0E-4
5074,93,1.0E-4
5075,93,1.0E-4
5076,93,1.0E-4
5077,93,1.0E-4
5078,93,1.0E-4
5079,93,1.0E-4
5080,93,1.0E-4
5081,93,1.0E-4
5082,93,1.0E-4
5083,93,1.0E-4
5084,93,1.0E-4
5085,93,1.0E-4
5086,93,1.0E-4
5087,93,1.0E-4
5088,93,1.0E-4
5089,93,1.0E-4
5090,93,1.0E-4
5091,93,1.0E-4
5092,93,1.0E-4
5093,93,1.0E-4
5094,93,1.0E-4
5095,93,1.0E-4
5096,93,1.0E-4
5097,93,1.0E-4
5098,93,1.0E-4
5099,93,1.0E-4
5100,93,1.0E-4
5101,93,1.0E-4
5102,93,1.0E-4
5103,93,1.0E-4
5104,93,1.0E-4
5105,93,1.0E-4
5106,93,1.0E-4
5107,93,1.0E-4
5108,93,1.0E-4
5109,93,1.0E-4
5110,93,1.0E-4
5111,93,1.0E-4
5112,93,1.0E-4
5113,93,1.0E-4
5114,93,1.0E-4
5115,93,1.0E-4
5116,93,1.0E-4
5117,93,1.0E-4
5118,93,1.0E-4
5119,93,1.0E-4
5120,93,1.0E-4
5121,93,1.0E-4
5122,93,1.0E-4
5123,93,1.0E-4
5124,93,1.0E-4
5125,93,1.0E-4
5126,93,1.0E-4
5127,93,1.0E-4
5128,93,1.0E-4
5129,93,1.0E-4
5130,93,1.0E-4
5131,93,1.0E-4
5132,93,1.0E-4
5133,93,1.0E-4
5134,93,1.0E-4
5135,93,1.0E-4
5136,93,1.0E-4
5137,93,1.0E-4
5138,93,1.0E-4
5139,93,1.0E-4
5140,93,1.0E-4
5141,93,1.0E-4
5142,93,1.0E-4
5143,93,1.0E-4
5144,93,1.0E-4
5145,93,1.0E-4
5146,93,1.0E-4
5147,93,1.0E-4
5148,93,1.0E-4
5149,93,1.0E-4
5150,93,1.0E-4
5151,93,1.0E-4
5152,93,1.0E-4
5153,93,1.0E-4
5154,93,1.0E-4
5155,93,1.0E-4
5156,93,1.0E-4
5157,93,1.0E-4
5158,93,1.0E-4
5159,93,1.0E-4
5160,93,1.0E-4
5161,93,1.0E-4
5162,93,1.0E-4
5163,93,1.0E-4
5164,93,1.0E-4
5165,93,1.0E-4
5166,93,1.0E-4
5167,93,1.0E-4
5168,93,1.0E-4
5169,93,1.0E-4
5170,93,1.0E-4
5171,93,1.0E-4
5172,93,1.0E-4
5173,93,1.0E-4
5174,93,1.0E-4
5175,93,1.0E-4
5176,93,1.0E-4
5177,93,1.0E-4
5178,93,1.0E-4
5179,93,1.0E-4
5180,93,1.0E-4
5181,93,1.0E-4
5182,93,1.0E-4
5183,93,1.0E-4
5184,93,1.0E-4
5185,93,1.0E-4
5186,93,1.0E-4
5187,93,1.0E-4
5188,93,1.0E-4
5189,93,1.0E-4
5190,93,1.0E-4
5191,93,1.0E-4
5192,93,1.0E-4
5193,93,1.0E-4
5194,93,1.0E-4
5195,93,1.0E-4
5196,93,1.0E-4
5197,93,1.0E-4
5198,93,1.0E-4
5199,93,1.0E-4
5200,93,1.0E-4
5201,93,1.0E-4
5202,93,1.0E-4
5203,93,1.0E-4
5204,93,1.0E-4
5205,93,1.0E-4
5206,93,1.0E-4
5207,93,1.0E-4
5208,93,1.0E-4
5209,93,1.0E-4
5210,93,1.0E-4
5211,93,1.0E-4
5212,93,1.0E-4
5213,93,1.0E-4
5214,93,1.0E-4
5215,93,1.0E-4
5216,93,1.0E-4
5217,93,1.0E-4
5218,93,1.0E-4
5219,93,1.0E-4
5220,93,1.0E-4
5221,93,1.0E-4
5222,93,1.0E-4
5223,93,1.0E-4
5224,93,1.0E-4
5225,93,1.0E-4
5226,93,1.0E-4
5227,93,1.0E-4
5228,93,1.0E-4
5229,93,1.0E-4
5230,93,1.0E-4
5231,93,1.0E-4
5232,93,1.0E-4
5233,93,1.0E-4
5234,93,1.0E-4
5235,93,1.0E-4
5236,93,1.0E-4
5237,93,1.0E-4
5238,93,1.0E-4
5239,93,1.0E-4
5240,93,1.0E-4
5241,93,1.0E-4
5242,93,1.0E-4
5243,93,1.0E-4
5244,93,1.0E-4
5245,93,1.0E-4
5246,93,1.0E-4
5247,93,1.0E-4
5248,93,1.0E-4
5249,93,1.0E-4
5250,93,1.0E-4
5251,93,1.0E-4
5252,93,1.0E-4
5253,93,1.0E-4
5254,93,1.0E-4
5255,93,1.0E-4
5256,93,1.0E-4
5257,93,1.0E-4
5258,93,1.0E-4
5259,93,1.0E-4
5260,93,1.0E-4
5261,93,1.0E-4
5262,93,1.0E-4
5263,93,1.0E-4
5264,93,1.0E-4
5265,93,1.0E-4
5266,93,1.0E-4
5267,93,1.0E-4
5268,93,1.0E-4
5269,93,1.0E-4
5270,93,1.0E-4
5271,93,1.0E-4
5272,93,1.0E-4
5273,93,1.0E-4
5274,93,1.0E-4
5275,93,1.0E-4
5276,93,1.0E-4
5277,93,1.0E-4
5278,93,1.0E-4
5279,93,1.0E-4
5280,93,1.0E-4
5281,93,1.0E-4
5282,93,1.0E-4
5283,93,1.0E-4
5284,93,1.0E-4
5285,93,1.0E-4
5286,93,1.0E-4
5287,93,1.0E-4
5288,93,1.0E-4
5289,93,1.0E-4
5290,93,1.0E-4
5291,93,1.0E-4
5292,93,1.0E-4
5293,93,1.0E-4
5294,93,1.0E-4
5295,93,1.0E-4
5296,93,1.0E-4
5297,93,1.0E-4
5298,93,1.0E-4
5299,93,1.0E-4
5300,93,1.0E-4
5301,93,1.0E-4
5302,93,1.0E-4
5303,93,1.0E-4
5304,93,1.0E-4
5305,93,1.0E-4
5306,93,1.0E-4
5307,93,1.0E-4
5308,93,1.0E-4
5309,93,1.0E-4
5310,93,1.0E-4
5311,93,1.0E-4
5312,93,1.0E-4
5313,93,1.0E-4
5314,93,1.0E-4
5315,93,1.0E-4
5316,93,1.0E-4
5317,93,1.0E-4
5318,93,1.0E-4
5319,93,1.0E-4
5320,93,1.0E-4
5321,93,1.0E-4
5322,93,1.0E-4
5323,93,1.0E-4
5324,93,1.0E-4
5325,93,1.0E-4
5326,93,1.0E-4
5327,93,1.0E-4
5328,93,1.0E-4
5329,93,1.0E-4
5330,93,1.0E-4
5331,93,1.0E-4
5332,93,1.0E-4
5333,93,1.0E-4
5334,93,1.0E-4
5335,93,1.0E-4
5336,93,1.0E-4
5337,93,1.0E-4
5338,93,1.0E-4
5339,93,1.0E-4
5340,93,1.0E-4
5341,93,1.0E-4
5342,93,1.0E-4
5343,93,1.0E-4
5344,93,1.0E-4
5345,93,1.0E-4
5346,93,1.0E-4
5347,93,1.0E-4
5348,93,1.0E-4
5349,93,1.0E-4
5350,93,1.0E-4
5351,93,1.0E-4
5352,93,1.0E-4
5353,93,1.0E-4
5354,93,1.0E-4
5355,93,1.0E-4
5356,93,1.0E-4
5357,93,1.0E-4
5358,93,1.0E-4
5359,93,1.0E-4
5360,93,1.0E-4
5361,93,1.0E-4
5362,93,1.0E-4
5363,93,1.0E-4
5364,93,1.0E-4
5365,93,1.0E-4
5366,93,1.0E-4
5367,93,1.0E-4
5368,93,1.0E-4
5369,93,1.0E-4
5370,93,1.0E-4
5371,93,1.0E-4
5372,93,1.0E-4
5373,93,1.0E-4
5374,93,1.0E-4
5375,93,1.0E-4
5376,93,1.0E-4
5377,93,1.0E-4
5378,93,1.0E-4
5379,93,1.0E-4
5380,93,1.0E-4
5381,93,1.0E-4
5382,93,1.0E-4
5383,93,1.0E-4
5384,93,1.0E-4
5385,93,1.0E-4
5386,93,1.0E-4
5387,93,1.0E-4
5388,93,1.0E-4
5389,93,1.0E-4
5390,93,1.0E-4
5391,93,1.0E-4
5392,93,1.0E-4
5393,93,1.0E-4
5394,93,1.0E-4
5395,93,1.0E-4
5396,93,1.0E-4
5397,93,1.0E-4
5398,93,1.0E-4
5399,93,1.0E-4
5400,93,1.0E-4
5401,93,1.0E-4
5402,93,1.0E-4
5403,93,1.0E-4
5404,93,1.0E-4
5405,93,1.0E-4
5406,93,1.0E-4
5407,93,1.0E-4
5408,93,1.0E-4
5409,93,1.0E-4
5410,93,1.0E-4
5411,93,1.0E-4
5412,93,1.0E-4
5413,93,1.0E-4
5414,93,1.0E-4
5415,93,1.0E-4
5416,93,1.0E-4
5417,93,1.0E-4
5418,93,1.0E-4
5419,93,1.0E-4
5420,93,1.0E-4
5421,93,1.0E-4
5422,93,1.0E-4
5423,93,1.0E-4
5424,93,1.0E-4
5425,93,1.0E-4
5426,93,1.0E-4
5427,93,1.0E-4
5428,93,1.0E-4
5429,93,1.0E-4
5430,93,1.0E-4
5431,93,1.0E-4
5432,93,1.0E-4
5433,93,1.0E-4
5434,93,1.0E-4
5435,93,1.0E-4
5436,93,1.0E-4
5437,93,1.0E-4
5438,93,1.0E-4
5439,93,1.0E-4
5440,93,1.0E-4
5441,93,1.0E-4
5442,93,1.0E-4
5443,93,1.0E-4
5444,93,1.0E-4
5445,93,1.0E-4
5446,93,1.0E-4
5447,93,1.0E-4
5448,93,1.0E-4
5449,93,1.0E-4
5450,93,1.0E-4
5451,93,1.0E-4
5452,93,1.0E-4
5453,93,1.0E-4
5454,93,1.0E-4
5455,93,1.0E-4
5456,93,1.0E-4
5457,93,1.0E-4
5458,93,1.0E-4
5459,93,1.0E-4
5460,93,1.0E-4
5461,93,1.0E-4
5462,93,1.0E-4
5463,93,1.0E-4
5464,93,1.0E-4
5465,93,1.0E-4
5466,93,1.0E-4
5467,93,1.0E-4
5468,93,1.0E-4
5469,93,1.0E-4
5470,93,1.0E-4
5471,93,1.0E-4
5472,93,1.0E-4
5473,93,1.0E-4
5474,93,1.0E-4
5475,93,1.0E-4
5476,93,1.0E-4
5477,93,1.0E-4
5478,93,1.0E-4
5479,93,1.0E-4
5480,93,1.0E-4
5481,93,1.0E-4
5482,93,1.0E-4
5483,93,1.0E-4
5484,93,1.0E-4
5485,93,1.0E-4
5486,93,1.0E-4
5487,93,1.0E-4
5488,93,1.0E-4
5489,93,1.0E-4
5490,93,1.0E-4
5491,93,1.0E-4
5492,93,1.0E-4
5493,93,1.0E-4
5494,93,1.0E-4
5495,93,1.0E-4
5496,93,1.0E-4
5497,93,1.0E-4
5498,93,1.0E-4
5499,93,1.0E-4
5500,93,1.0E-4
5501,93,1.0E-4
5502,93,1.0E-4
5503,93,1.0E-4
5504,93,1.0E-4
5505,93,1.0E-4
5506,93,1.0E-4
5507,93,1.0E-4
5508,93,1.0E-4
5509,93,1.0E-4
5510,93,1.0E-4
5511,93,1.0E-4
5512,93,1.0E-4
5513,93,1.0E-4
5514,93,1.0E-4
5515,93,1.0E-4
5516,93,1.0E-4
5517,93,1.0E-4
5518,93,1.0E-4
5519,93,1.0E-4
5520,93,1.0E-4
5521,93,1.0E-4
5522,93,1.0E-4
5523,93,1.0E-4
5524,93,1.0E-4
5525,93,1.0E-4
5526,93,1.0E-4
5527,93,1.0E-4
5528,93,1.0E-4
5529,93,1.0E-4
5530,93,1.0E-4
5531,93,1.0E-4
5532,93,1.0E-4
5533,93,1.0E-4
5534,93,1.0E-4
5535,93,1.0E-4
5536,93,1.0E-4
5537,93,1.0E-4
5538,93,1.0E-4
5539,93,1.0E-4
5540,93,1.0E-4
5541,93,1.0E-4
5542,93,1.0E-4
5543,93,1.0E-4
5544,93,1.0E-4
5545,93,1.0E-4
5546,93,1.0E-4
5547,93,1.0E-4
5548,93,1.0E-4
5549,93,1.0E-4
5550,93,1.0E-4
5551,93,1.0E-4
5552,93,1.0E-4
5553,93,1.0E-4
5554,93,1.0E-4
5555,93,1.0E-4
5556,93,1.0E-4
5557,93,1.0E-4
5558,93,1.0E-4
5559,93,1.0E-4
5560,93,1.0E-4
5561,93,1.0E-4
5562,93,1.0E-4
5563,93,1.0E-4
5564,93,1.0E-4
5565,93,1.0E-4
5566,93,1.0E-4
5567,93,1.0E-4
5568,93,1.0E-4
5569,93,1.0E-4
5570,93,1.0E-4
5571,93,1.0E-4
5572,93,1.0E-4
5573,93,1.0E-4
5574,93,1.0E-4
5575,93,1.0E-4
5576,93,1.0E-4
5577,93,1.0E-4
5578,93,1.0E-4
5579,93,1.0E-4
5580,93,1.0E-4
5581,93,1.0E-4
5582,93,1.0E-4
5583,93,1.0E-4
5584,93,1.0E-4
5585,93,1.0E-4
5586,93,1.0E-4
5587,93,1.0E-4
5588,93,1.0E-4
5589,93,1.0E-4
5590,93,1.0E-4
5591,93,1.0E-4
5592,93,1.0E-4
5593,93,1.0E-4
5594,93,1.0E-4
5595,93,1.0E-4
5596,93,1.0E-4
5597,93,1.0E-4
5598,93,1.0E-4
5599,93,1.0E-4
5600,93,1.0E-4
5601,93,1.0E-4
5602,93,1.0E-4
5603,93,1.0E-4
5604,93,1.0E-4
5605,93,1.0E-4
5606,93,1.0E-4
5607,93,1.0E-4
5608,93,1.0E-4
5609,93,1.0E-4
5610,93,1.0E-4
5611,93,1.0E-4
5612,93,1.0E-4
5613,93,1.0E-4
5614,93,1.0E-4
5615,93,1.0E-4
5616,93,1.0E-4
5617,93,1.0E-4
5618,93,1.0E-4
5619,93,1.0E-4
5620,93,1.0E-4
5621,93,1.0E-4
5622,93,1.0E-4
5623,93,1.0E-4
5624,93,1.0E-4
5625,93,1.0E-4
5626,93,1.0E-4
5627,93,1.0E-4
5628,93,1.0E-4
5629,93,1.0E-4
5630,93,1.0E-4
5631,93,1.0E-4
5632,93,1.0E-4
5633,93,1.0E-4
5634,93,1.0E-4
5635,93,1.0E-4
5636,93,1.0E-4
5637,93,1.0E-4
5638,93,1.0E-4
5639,93,1.0E-4
5640,93,1.0E-4
5641,93,1.0E-4
5642,93,1.0E-4
5643,93,1.0E-4
5644,93,1.0E-4
5645,93,1.0E-4
5646,93,1.0E-4
5647,93,1.0E-4
5648,93,1.0E-4
5649,93,1.0E-4
5650,93,1.0E-4
5651,93,1.0E-4
5652,93,1.0E-4
5653,93,1.0E-4
5654,93,1.0E-4
5655,93,1.0E-4
5656,93,1.0E-4
5657,93,1.0E-4
5658,93,1.0E-4
5659,93,1.0E-4
5660,93,1.0E-4
5661,93,1.0E-4
5662,93,1.0E-4
5663,93,1.0E-4
5664,93,1.0E-4
5665,93,1.0E-4
5666,93,1.0E-4
5667,93,1.0E-4
5668,93,1.0E-4
5669,93,1.0E-4
5670,93,1.0E-4
5671,93,1.0E-4
5672,93,1.0E-4
5673,93,1.0E-4
5674,93,1.0E-4
5675,93,1.0E-4
5676,93,1.0E-4
5677,93,1.0E-4
5678,93,1.0E-4
5679,93,1.0E-4
5680,93,1.0E-4
5681,93,1.0E-4
5682,93,1.0E-4
5683,93,1.0E-4
5684,93,1.0E-4
5685,93,1.0E-4
5686,93,1.0E-4
5687,93,1.0E-4
5688,93,1.0E-4
5689,93,1.0E-4
5690,93,1.0E-4
5691,93,1.0E-4
5692,93,1.0E-4
5693,93,1.0E-4
5694,93,1.0E-4
5695,93,1.0E-4
5696,93,1.0E-4
5697,93,1.0E-4
5698,93,1.0E-4
5699,93,1.0E-4
5700,93,1.0E-4
5701,93,1.0E-4
5702,93,1.0E-4
5703,93,1.0E-4
5704,93,1.0E-4
5705,93,1.0E-4
5706,93,1.0E-4
5707,93,1.0E-4
5708,93,1.0E-4
5709,93,1.0E-4
5710,93,1.0E-4
5711,93,1.0E-4
5712,93,1.0E-4
5713,93,1.0E-4
5714,93,1.0E-4
5715,93,1.0E-4
5716,93,1.0E-4
5717,93,1.0E-4
5718,93,1.0E-4
5719,93,1.0E-4
5720,93,1.0E-4
5721,93,1.0E-4
5722,93,1.0E-4
5723,93,1.0E-4
5724,93,1.0E-4
5725,93,1.0E-4
5726,93,1.0E-4
5727,93,1.0E-4
5728,93,1.0E-4
5729,93,1.0E-4
5730,93,1.0E-4
5731,93,1.0E-4
5732,93,1.0E-4
5733,93,1.0E-4
5734,93,1.0E-4
5735,93,1.0E-4
5736,93,1.0E-4
5737,93,1.0E-4
5738,93,1.0E-4
5739,93,1.0E-4
5740,93,1.0E-4
5741,93,1.0E-4
5742,93,1.0E-4
5743,93,1.0E-4
5744,93,1.0E-4
5745,93,1.0E-4
5746,93,1.0E-4
5747,93,1.0E-4
5748,93,1.0E-4
5749,93,1.0E-4
5750,93,1.0E-4
5751,93,1.0E-4
5752,93,1.0E-4
5753,93,1.0E-4
5754,93,1.0E-4
5755,93,1.0E-4
5756,93,1.0E-4
5757,93,1.0E-4
5758,93,1.0E-4
5759,93,1.0E-4
5760,93,1.0E-4
5761,93,1.0E-4
5762,93,1.0E-4
5763,93,1.0E-4
5764,93,1.0E-4
5765,93,1.0E-4
5766,93,1.0E-4
5767,93,1.0E-4
5768,93,1.0E-4
5769,93,1.0E-4
5770,93,1.0E-4
5771,93,1.0E-4
5772,93,1.0E-4
5773,93,1.0E-4
5774,93,1.0E-4
5775,93,1.0E-4
5776,93,1.0E-4
5777,93,1.0E-4
5778,93,1.0E-4
5779,93,1.0E-4
5780,93,1.0E-4
5781,93,1.0E-4
5782,93,1.0E-4
5783,93,1.0E-4
5784,93,1.0E-4
5785,93,1.0E-4
5786,93,1.0E-4
5787,93,1.0E-4
5788,93,1.0E-4
5789,93,1.0E-4
5790,93,1.0E-4
5791,93,1.0E-4
5792,93,1.0E-4
5793,93,1.0E-4
5794,93,1.0E-4
5795,93,1.0E-4
5796,93,1.0E-4
5797,93,1.0E-4
5798,93,1.0E-4
5799,93,1.0E-4
5800,93,1.0E-4
5801,93,1.0E-4
5802,93,1.0E-4
5803,93,1.0E-4
5804,93,1.0E-4
5805,93,1.0E-4
5806,93,1.0E-4
5807,93,1.0E-4
5808,93,1.0E-4
5809,93,1.0E-4
5810,93,1.0E-4
5811,93,1.0E-4
5812,93,1.0E-4
5813,93,1.0E-4
5814,93,1.0E-4
5815,93,1.0E-4
5816,93,1.0E-4
5817,93,1.0E-4
5818,93,1.0E-4
5819,93,1.0E-4
5820,93,1.0E-4
5821,93,1.0E-4
5822,93,1.0E-4
5823,93,1.0E-4
5824,93,1.0E-4
5825,93,1.0E-4
5826,93,1.0E-4
5827,93,1.0E-4
5828,93,1.0E-4
5829,93,1.0E-4
5830,93,1.0E-4
5831,93,1.0E-4
5832,93,1.0E-4
5833,93,1.0E-4
5834,93,1.0E-4
5835,93,1.0E-4
5836,93,1.0E-4
5837,93,1.0E-4
5838,93,1.0E-4
5839,93,1.0E-4
5840,93,1.0E-4
5841,93,1.0E-4
5842,93,1.0E-4
5843,93,1.0E-4
5844,93,1.0E-4
5845,93,1.0E-4
5846,93,1.0E-4
5847,93,1.0E-4
5848,93,1.0E-4
5849,93,1.0E-4
5850,93,1.0E-4
5851,93,1.0E-4
5852,93,1.0E-4
5853,93,1.0E-4
5854,93,1.0E-4
5855,93,1.0E-4
5856,93,1.0E-4
5857,93,1.0E-4
5858,93,1.0E-4
5859,93,1.0E-4
5860,93,1.0E-4
5861,93,1.0E-4
5862,93,1.0E-4
5863,93,1.0E-4
5864,93,1.0E-4
5865,93,1.0E-4
5866,93,1.0E-4
5867,93,1.0E-4
5868,93,1.0E-4
5869,93,1.0E-4
5870,93,1.0E-4
5871,93,1.0E-4
5872,93,1.0E-4
5873,93,1.0E-4
5874,93,1.0E-4
5875,93,1.0E-4
5876,93,1.0E-4
5877,93,1.0E-4
5878,93,1.0E-4
5879,93,1.0E-4
5880,93,1.0E-4
5881,93,1.0E-4
5882,93,1.0E-4
5883,93,1.0E-4
5884,93,1.0E-4
5885,93,1.0E-4
5886,93,1.0E-4
5887,93,1.0E-4
5888,93,1.0E-4
5889,93,1.0E-4
5890,93,1.0E-4
5891,93,1.0E-4
5892,93,1.0E-4
5893,93,1.0E-4
5894,93,1.0E-4
5895,93,1.0E-4
5896,93,1.0E-4
5897,93,1.0E-4
5898,93,1.0E-4
5899,93,1.0E-4
5900,93,1.0E-4
5901,93,1.0E-4
5902,93,1.0E-4
5903,93,1.0E-4
5904,93,1.0E-4
5905,93,1.0E-4
5906,93,1.0E-4
5907,93,1.0E-4
5908,93,1.0E-4
5909,93,1.0E-4
5910,93,1.0E-4
5911,93,1.0E-4
5912,93,1.0E-4
5913,93,1.0E-4
5914,93,1.0E-4
5915,93,1.0E-4
5916,93,1.0E-4
5917,93,1.0E-4
5918,93,1.0E-4
5919,93,1.0E-4
5920,93,1.0E-4
5921,93,1.0E-4
5922,93,1.0E-4
5923,93,1.0E-4
5924,93,1.0E-4
5925,93,1.0E-4
5926,93,1.0E-4
5927,93,1.0E-4
5928,93,1.0E-4
5929,93,1.0E-4
5930,93,1.0E-4
5931,93,1.0E-4
5932,93,1.0E-4
5933,93,1.0E-4
5934,93,1.0E-4
5935,93,1.0E-4
5936,93,1.0E-4
5937,93,1.0E-4
5938,93,1.0E-4
5939,93,1.0E-4
5940,93,1.0E-4
5941,93,1.0E-4
5942,93,1.0E-4
5943,93,1.0E-4
5944,93,1.0E-4
5945,93,1.0E-4
5946,93,1.0E-4
5947,93,1.0E-4
5948,93,1.0E-4
5949,93,1.0E-4
5950,93,1.0E-4
5951,93,1.0E-4
5952,93,1.0E-4
5953,93,1.0E-4
5954,93,1.0E-4
5955,93,1.0E-4
5956,93,1.0E-4
5957,93,1.0E-4
5958,93,1.0E-4
5959,93,1.0E-4
5960,93,1.0E-4
5961,93,1.0E-4
5962,93,1.0E-4
5963,93,1.0E-4
5964,93,1.0E-4
5965,93,1.0E-4
5966,93,1.0E-4
5967,93,1.0E-4
5968,93,1.0E-4
5969,93,1.0E-4
5970,93,1.0E-4
5971,93,1.0E-4
5972,93,1.0E-4
5973,93,1.0E-4
5974,93,1.0E-4
5975,93,1.0E-4
5976,93,1.0E-4
5977,93,1.0E-4
5978,93,1.0E-4
5979,93,1.0E-4
5980,93,1.0E-4
5981,93,1.0E-4
5982,93,1.0E-4
5983,93,1.0E-4
5984,93,1.0E-4
5985,93,1.0E-4
5986,93,1.0E-4
5987,93,1.0E-4
5988,93,1.0E-4
5989,93,1.0E-4
5990,93,1.0E-4
5991,93,1.0E-4
5992,93,1.0E-4
5993,93,1.0E-4
5994,93,1.0E-4
5995,93,1.0E-4
5996,93,1.0E-4
5997,93,1.0E-4
5998,93,1.0E-4
5999,93,1.0E-4
6000,93,1.0E-4
6001,93,1.0E-4
6002,93,1.0E-4
6003,93,1.0E-4
6004,93,1.0E-4
6005,93,1.0E-4
6006,93,1.0E-4
6007,93,1.0E-4
6008,93,1.0E-4
6009,93,1.0E-4
6010,93,1.0E-4
6011,93,1.0E-4
6012,93,1.0E-4
6013,93,1.0E-4
6014,93,1.0E-4
6015,93,1.0E-4
6016,93,1.0E-4
6017,93,1.0E-4
6018,93,1.0E-4
6019,93,1.0E-4
6020,93,1.0E-4
6021,93,1.0E-4
6022,93,1.0E-4
6023,93,1.0E-4
6024,93,1.0E-4
6025,93,1.0E-4
6026,93,1.0E-4
6027,93,1.0E-4
6028,93,1.0E-4
6029,93,1.0E-4
6030,93,1.0E-4
6031,93,1.0E-4
6032,93,1.0E-4
6033,93,1.0E-4
6034,93,1.0E-4
6035,93,1.0E-4
6036,93,1.0E-4
6037,93,1.0E-4
6038,93,1.0E-4
6039,93,1.0E-4
6040,93,1.0E-4
6041,93,1.0E-4
6042,93,1.0E-4
6043,93,1.0E-4
6044,93,1.0E-4
6045,93,1.0E-4
6046,93,1.0E-4
6047,93,1.0E-4
6048,93,1.0E-4
6049,93,1.0E-4
6050,93,1.0E-4
6051,93,1.0E-4
6052,93,1.0E-4
6053,93,1.0E-4
6054,93,1.0E-4
6055,93,1.0E-4
6056,93,1.0E-4
6057,93,1.0E-4
6058,93,1.0E-4
6059,93,1.0E-4
6060,93,1.0E-4
6061,93,1.0E-4
6062,93,1.0E-4
6063,93,1.0E-4
6064,93,1.0E-4
6065,93,1.0E-4
6066,93,1.0E-4
6067,93,1.0E-4
6068,93,1.0E-4
6069,93,1.0E-4
6070,93,1.0E-4
6071,93,1.0E-4
6072,93,1.0E-4
6073,93,1.0E-4
6074,93,1.0E-4
6075,93,1.0E-4
6076,93,1.0E-4
6077,93,1.0E-4
6078,93,1.0E-4
6079,93,1.0E-4
6080,93,1.0E-4
6081,93,1.0E-4
6082,93,1.0E-4
6083,93,1.0E-4
6084,93,1.0E-4
6085,93,1.0E-4
6086,93,1.0E-4
6087,93,1.0E-4
6088,93,1.0E-4
6089,93,1.0E-4
6090,93,1.0E-4
6091,93,1.0E-4
6092,93,1.0E-4
6093,93,1.0E-4
6094,93,1.0E-4
6095,93,1.0E-4
6096,93,1.0E-4
6097,93,1.0E-4
6098,93,1.0E-4
6099,93,1.0E-4
6100,93,1.0E-4
6101,93,1.0E-4
6102,93,1.0E-4
6103,93,1.0E-4
6104,93,1.0E-4
6105,93,1.0E-4
6106,93,1.0E-4
6107,93,1.0E-4
6108,93,1.0E-4
6109,93,1.0E-4
6110,93,1.0E-4
6111,93,1.0E-4
6112,93,1.0E-4
6113,93,1.0E-4
6114,93,1.0E-4
6115,93,1.0E-4
6116,93,1.0E-4
6117,93,1.0E-4
6118,93,1.0E-4
6119,93,1.0E-4
6120,93,1.0E-4
6121,93,1.0E-4
6122,93,1.0E-4
6123,93,1.0E-4
6124,93,1.0E-4
6125,93,1.0E-4
6126,93,1.0E-4
6127,93,1.0E-4
6128,93,1.0E-4
6129,93,1.0E-4
6130,93,1.0E-4
6131,93,1.0E-4
6132,93,1.0E-4
6133,93,1.0E-4
6134,93,1.0E-4
6135,93,1.0E-4
6136,93,1.0E-4
6137,93,1.0E-4
6138,93,1.0E-4
6139,93,1.0E-4
6140,93,1.0E-4
6141,93,1.0E-4
6142,93,1.0E-4
6143,93,1.0E-4
6144,93,1.0E-4
6145,93,1.0E-4
6146,93,1.0E-4
6147,93,1.0E-4
6148,93,1.0E-4
6149,93,1.0E-4
6150,93,1.0E-4
6151,93,1.0E-4
6152,93,1.0E-4
6153,93,1.0E-4
6154,93,1.0E-4
6155,93,1.0E-4
6156,93,1.0E-4
6157,93,1.0E-4
6158,93,1.0E-4
6159,93,1.0E-4
6160,93,1.0E-4
6161,93,1.0E-4
6162,93,1.0E-4
6163,93,1.0E-4
6164,93,1.0E-4
6165,93,1.0E-4
6166,93,1.0E-4
6167,93,1.0E-4
6168,93,1.0E-4
6169,93,1.0E-4
6170,93,1.0E-4
6171,93,1.0E-4
6172,93,1.0E-4
6173,93,1.0E-4
6174,93,1.0E-4
6175,93,1.0E-4
6176,93,1.0E-4
6177,93,1.0E-4
6178,93,1.0E-4
6179,93,1.0E-4
6180,93,1.0E-4
6181,93,1.0E-4
6182,93,1.0E-4
6183,93,1.0E-4
6184,93,1.0E-4
6185,93,1.0E-4
6186,93,1.0E-4
6187,93,1.0E-4
6188,93,1.0E-4
6189,93,1.0E-4
6190,93,1.0E-4
6191,93,1.0E-4
6192,93,1.0E-4
6193,93,1.0E-4
6194,93,1.0E-4
6195,93,1.0E-4
6196,93,1.0E-4
6197,93,1.0E-4
6198,93,1.0E-4
6199,93,1.0E-4
6200,93,1.0E-4
6201,93,1.0E-4
6202,93,1.0E-4
6203,93,1.0E-4
6204,93,1.0E-4
6205,93,1.0E-4
6206,93,1.0E-4
6207,93,1.0E-4
6208,93,1.0E-4
6209,93,1.0E-4
6210,93,1.0E-4
6211,93,1.0E-4
6212,93,1.0E-4
6213,93,1.0E-4
6214,93,1.0E-4
6215,93,1.0E-4
6216,93,1.0E-4
6217,93,1.0E-4
6218,93,1.0E-4
6219,93,1.0E-4
6220,93,1.0E-4
6221,93,1.0E-4
6222,93,1.0E-4
6223,93,1.0E-4
6224,93,1.0E-4
6225,93,1.0E-4
6226,93,1.0E-4
6227,93,1.0E-4
6228,93,1.0E-4
6229,93,1.0E-4
6230,93,1.0E-4
6231,93,1.0E-4
6232,93,1.0E-4
6233,93,1.0E-4
6234,93,1.0E-4
6235,93,1.0E-4
6236,93,1.0E-4
6237,93,1.0E-4
6238,93,1.0E-4
6239,93,1.0E-4
6240,93,1.0E-4
6241,93,1.0E-4
6242,93,1.0E-4
6243,93,1.0E-4
6244,93,1.0E-4
6245,93,1.0E-4
6246,93,1.0E-4
6247,93,1.0E-4
6248,93,1.0E-4
6249,93,1.0E-4
6250,93,1.0E-4
6251,93,1.0E-4
6252,93,1.0E-4
6253,93,1.0E-4
6254,93,1.0E-4
6255,93,1.0E-4
6256,93,1.0E-4
6257,93,1.0E-4
6258,93,1.0E-4
6259,93,1.0E-4
6260,93,1.0E-4
6261,93,1.0E-4
6262,93,1.0E-4
6263,93,1.0E-4
6264,93,1.0E-4
6265,93,1.0E-4
6266,93,1.0E-4
6267,93,1.0E-4
6268,93,1.0E-4
6269,93,1.0E-4
6270,93,1.0E-4
6271,93,1.0E-4
6272,93,1.0E-4
6273,93,1.0E-4
6274,93,1.0E-4
6275,93,1.0E-4
6276,93,1.0E-4
6277,93,1.0E-4
6278,93,1.0E-4
6279,93,1.0E-4
6280,93,1.0E-4
6281,93,1.0E-4
6282,93,1.0E-4
6283,93,1.0E-4
6284,93,1.0E-4
6285,93,1.0E-4
6286,93,1.0E-4
6287,93,1.0E-4
6288,93,1.0E-4
6289,93,1.0E-4
6290,93,1.0E-4
6291,93,1.0E-4
6292,93,1.0E-4
6293,93,1.0E-4
6294,93,1.0E-4
6295,93,1.0E-4
6296,93,1.0E-4
6297,93,1.0E-4
6298,93,1.0E-4
6299,93,1.0E-4
6300,93,1.0E-4
6301,93,1.0E-4
6302,93,1.0E-4
6303,93,1.0E-4
6304,93,1.0E-4
6305,93,1.0E-4
6306,93,1.0E-4
6307,93,1.0E-4
6308,93,1.0E-4
6309,93,1.0E-4
6310,93,1.0E-4
6311,93,1.0E-4
6312,93,1.0E-4
6313,93,1.0E-4
6314,93,1.0E-4
6315,93,1.0E-4
6316,93,1.0E-4
6317,93,1.0E-4
6318,93,1.0E-4
6319,93,1.0E-4
6320,93,1.0E-4
6321,93,1.0E-4
6322,93,1.0E-4
6323,93,1.0E-4
6324,93,1.0E-4
6325,93,1.0E-4
6326,93,1.0E-4
6327,93,1.0E-4
6328,93,1.0E-4
6329,93,1.0E-4
6330,93,1.0E-4
6331,93,1.0E-4
6332,93,1.0E-4
6333,93,1.0E-4
6334,93,1.0E-4
6335,93,1.0E-4
6336,93,1.0E-4
6337,93,1.0E-4
6338,93,1.0E-4
6339,93,1.0E-4
6340,93,1.0E-4
6341,93,1.0E-4
6342,93,1.0E-4
6343,93,1.0E-4
6344,93,1.0E-4
6345,93,1.0E-4
6346,93,1.0E-4
6347,93,1.0E-4
6348,93,1.0E-4
6349,93,1.0E-4
6350,93,1.0E-4
6351,93,1.0E-4
6352,93,1.0E-4
6353,93,1.0E-4
6354,93,1.0E-4
6355,93,1.0E-4
6356,93,1.0E-4
6357,93,1.0E-4
6358,93,1.0E-4
6359,93,1.0E-4
6360,93,1.0E-4
6361,93,1.0E-4
6362,93,1.0E-4
6363,93,1.0E-4
6364,93,1.0E-4
6365,93,1.0E-4
6366,93,1.0E-4
6367,93,1.0E-4
6368,93,1.0E-4
6369,93,1.0E-4
6370,93,1.0E-4
6371,93,1.0E-4
6372,93,1.0E-4
6373,93,1.0E-4
6374,93,1.0E-4
6375,93,1.0E-4
6376,93,1.0E-4
6377,93,1.0E-4
6378,93,1.0E-4
6379,93,1.0E-4
6380,93,1.0E-4
6381,93,1.0E-4
6382,93,1.0E-4
6383,93,1.0E-4
6384,93,1.0E-4
6385,93,1.0E-4
6386,93,1.0E-4
6387,93,1.0E-4
6388,93,1.0E-4
6389,93,1.0E-4
6390,93,1.0E-4
6391,93,1.0E-4
6392,93,1.0E-4
6393,93,1.0E-4
6394,93,1.0E-4
6395,93,1.0E-4
6396,93,1.0E-4
6397,93,1.0E-4
6398,93,1.0E-4
6399,93,1.0E-4
6400,93,1.0E-4
6401,93,1.0E-4
6402,93,1.0E-4
6403,93,1.0E-4
6404,93,1.0E-4
6405,93,1.0E-4
6406,93,1.0E-4
6407,93,1.0E-4
6408,93,1.0E-4
6409,93,1.0E-4
6410,93,1.0E-4
6411,93,1.0E-4
6412,93,1.0E-4
6413,93,1.0E-4
6414,93,1.0E-4
6415,93,1.0E-4
6416,93,1.0E-4
6417,93,1.0E-4
6418,93,1.0E-4
6419,93,1.0E-4
6420,93,1.0E-4
6421,93,1.0E-4
6422,93,1.0E-4
6423,93,1.0E-4
6424,93,1.0E-4
6425,93,1.0E-4
6426,93,1.0E-4
6427,93,1.0E-4
6428,93,1.0E-4
6429,93,1.0E-4
6430,93,1.0E-4
6431,93,1.0E-4
6432,93,1.0E-4
6433,93,1.0E-4
6434,93,1.0E-4
6435,93,1.0E-4
6436,93,1.0E-4
6437,93,1.0E-4
6438,93,1.0E-4
6439,93,1.0E-4
6440,93,1.0E-4
6441,93,1.0E-4
6442,93,1.0E-4
6443,93,1.0E-4
6444,93,1.0E-4
6445,93,1.0E-4
6446,93,1.0E-4
6447,93,1.0E-4
6448,93,1.0E-4
6449,93,1.0E-4
6450,93,1.0E-4
6451,93,1.0E-4
6452,93,1.0E-4
6453,93,1.0E-4
6454,93,1.0E-4
6455,93,1.0E-4
6456,93,1.0E-4
6457,93,1.0E-4
6458,93,1.0E-4
6459,93,1.0E-4
6460,93,1.0E-4
6461,93,1.0E-4
6462,93,1.0E-4
6463,93,1.0E-4
6464,93,1.0E-4
6465,93,1.0E-4
6466,93,1.0E-4
6467,93,1.0E-4
6468,93,1.0E-4
6469,93,1.0E-4
6470,93,1.0E-4
6471,93,1.0E-4
6472,93,1.0E-4
6473,93,1.0E-4
6474,93,1.0E-4
6475,93,1.0E-4
6476,93,1.0E-4
6477,93,1.0E-4
6478,93,1.0E-4
6479,93,1.0E-4
6480,93,1.0E-4
6481,93,1.0E-4
6482,93,1.0E-4
6483,93,1.0E-4
6484,93,1.0E-4
6485,93,1.0E-4
6486,93,1.0E-4
6487,93,1.0E-4
6488,93,1.0E-4
6489,93,1.0E-4
6490,93,1.0E-4
6491,93,1.0E-4
6492,93,1.0E-4
6493,93,1.0E-4
6494,93,1.0E-4
6495,93,1.0E-4
6496,93,1.0E-4
6497,93,1.0E-4
6498,93,1.0E-4
6499,93,1.0E-4
6500,93,1.0E-4
6501,93,1.0E-4
6502,93,1.0E-4
6503,93,1.0E-4
6504,93,1.0E-4
6505,93,1.0E-4
6506,93,1.0E-4
6507,93,1.0E-4
6508,93,1.0E-4
6509,93,1.0E-4
6510,93,1.0E-4
6511,93,1.0E-4
6512,93,1.0E-4
6513,93,1.0E-4
6514,93,1.0E-4
6515,93,1.0E-4
6516,93,1.0E-4
6517,93,1.0E-4
6518,93,1.0E-4
6519,93,1.0E-4
6520,93,1.0E-4
6521,93,1.0E-4
6522,93,1.0E-4
6523,93,1.0E-4
6524,93,1.0E-4
6525,93,1.0E-4
6526,93,1.0E-4
6527,93,1.0E-4
6528,93,1.0E-4
6529,93,1.0E-4
6530,93,1.0E-4
6531,93,1.0E-4
6532,93,1.0E-4
6533,93,1.0E-4
6534,93,1.0E-4
6535,93,1.0E-4
6536,93,1.0E-4
6537,93,1.0E-4
6538,93,1.0E-4
6539,93,1.0E-4
6540,93,1.0E-4
6541,93,1.0E-4
6542,93,1.0E-4
6543,93,1.0E-4
6544,93,1.0E-4
6545,93,1.0E-4
6546,93,1.0E-4
6547,93,1.0E-4
6548,93,1.0E-4
6549,93,1.0E-4
6550,93,1.0E-4
6551,93,1.0E-4
6552,93,1.0E-4
6553,93,1.0E-4
6554,93,1.0E-4
6555,93,1.0E-4
6556,93,1.0E-4
6557,93,1.0E-4
6558,93,1.0E-4
6559,93,1.0E-4
6560,93,1.0E-4
6561,93,1.0E-4
6562,93,1.0E-4
6563,93,1.0E-4
6564,93,1.0E-4
6565,93,1.0E-4
6566,93,1.0E-4
6567,93,1.0E-4
6568,93,1.0E-4
6569,93,1.0E-4
6570,93,1.0E-4
6571,93,1.0E-4
6572,93,1.0E-4
6573,93,1.0E-4
6574,93,1.0E-4
6575,93,1.0E-4
6576,93,1.0E-4
6577,93,1.0E-4
6578,93,1.0E-4
6579,93,1.0E-4
6580,93,1.0E-4
6581,93,1.0E-4
6582,93,1.0E-4
6583,93,1.0E-4
6584,93,1.0E-4
6585,93,1.0E-4
6586,93,1.0E-4
6587,93,1.0E-4
6588,93,1.0E-4
6589,93,1.0E-4
6590,93,1.0E-4
6591,93,1.0E-4
6592,93,1.0E-4
6593,93,1.0E-4
6594,93,1.0E-4
6595,93,1.0E-4
6596,93,1.0E-4
6597,93,1.0E-4
6598,93,1.0E-4
6599,93,1.0E-4
6600,93,1.0E-4
6601,93,1.0E-4
6602,93,1.0E-4
6603,93,1.0E-4
6604,93,1.0E-4
6605,93,1.0E-4
6606,93,1.0E-4
6607,93,1.0E-4
6608,93,1.0E-4
6609,93,1.0E-4
6610,93,1.0E-4
6611,93,1.0E-4
6612,93,1.0E-4
6613,93,1.0E-4
6614,93,1.0E-4
6615,93,1.0E-4
6616,93,1.0E-4
6617,93,1.0E-4
6618,93,1.0E-4
6619,93,1.0E-4
6620,93,1.0E-4
6621,93,1.0E-4
6622,93,1.0E-4
6623,93,1.0E-4
6624,93,1.0E-4
6625,93,1.0E-4
6626,93,1.0E-4
6627,93,1.0E-4
6628,93,1.0E-4
6629,93,1.0E-4
6630,93,1.0E-4
6631,93,1.0E-4
6632,93,1.0E-4
6633,93,1.0E-4
6634,93,1.0E-4
6635,93,1.0E-4
6636,93,1.0E-4
6637,93,1.0E-4
6638,93,1.0E-4
6639,93,1.0E-4
6640,93,1.0E-4
6641,93,1.0E-4
6642,93,1.0E-4
6643,93,1.0E-4
6644,93,1.0E-4
6645,93,1.0E-4
6646,93,1.0E-4
6647,93,1.0E-4
6648,93,1.0E-4
6649,93,1.0E-4
6650,93,1.0E-4
6651,93,1.0E-4
6652,93,1.0E-4
6653,93,1.0E-4
6654,93,1.0E-4
6655,93,1.0E-4
6656,93,1.0E-4
6657,93,1.0E-4
6658,93,1.0E-4
6659,93,1.0E-4
6660,93,1.0E-4
6661,93,1.0E-4
6662,93,1.0E-4
6663,93,1.0E-4
6664,93,1.0E-4
6665,93,1.0E-4
6666,93,1.0E-4
6667,93,1.0E-4
6668,93,1.0E-4
6669,93,1.0E-4
6670,93,1.0E-4
6671,93,1.0E-4
6672,93,1.0E-4
6673,93,1.0E-4
6674,93,1.0E-4
6675,93,1.0E-4
6676,93,1.0E-4
6677,93,1.0E-4
6678,93,1.0E-4
6679,93,1.0E-4
6680,93,1.0E-4
6681,93,1.0E-4
6682,93,1.0E-4
6683,93,1.0E-4
6684,93,1.0E-4
6685,93,1.0E-4
6686,93,1.0E-4
6687,93,1.0E-4
6688,93,1.0E-4
6689,93,1.0E-4
6690,93,1.0E-4
6691,93,1.0E-4
6692,93,1.0E-4
6693,93,1.0E-4
6694,93,1.0E-4
6695,93,1.0E-4
6696,93,1.0E-4
6697,93,1.0E-4
6698,93,1.0E-4
6699,93,1.0E-4
6700,93,1.0E-4
6701,93,1.0E-4
6702,93,1.0E-4
6703,93,1.0E-4
6704,93,1.0E-4
6705,93,1.0E-4
6706,93,1.0E-4
6707,93,1.0E-4
6708,93,1.0E-4
6709,93,1.0E-4
6710,93,1.0E-4
6711,93,1.0E-4
6712,93,1.0E-4
6713,93,1.0E-4
6714,93,1.0E-4
6715,93,1.0E-4
6716,93,1.0E-4
6717,93,1.0E-4
6718,93,1.0E-4
6719,93,1.0E-4
6720,93,1.0E-4
6721,93,1.0E-4
6722,93,1.0E-4
6723,93,1.0E-4
6724,93,1.0E-4
6725,93,1.0E-4
6726,93,1.0E-4
6727,93,1.0E-4
6728,93,1.0E-4
6729,93,1.0E-4
6730,93,1.0E-4
6731,93,1.0E-4
6732,93,1.0E-4
6733,93,1.0E-4
6734,93,1.0E-4
6735,93,1.0E-4
6736,93,1.0E-4
6737,93,1.0E-4
6738,93,1.0E-4
6739,93,1.0E-4
6740,93,1.0E-4
6741,93,1.0E-4
6742,93,1.0E-4
6743,93,1.0E-4
6744,93,1.0E-4
6745,93,1.0E-4
6746,93,1.0E-4
6747,93,1.0E-4
6748,93,1.0E-4
6749,93,1.0E-4
6750,93,1.0E-4
6751,93,1.0E-4
6752,93,1.0E-4
6753,93,1.0E-4
6754,93,1.0E-4
6755,93,1.0E-4
6756,93,1.0E-4
6757,93,1.0E-4
6758,93,1.0E-4
6759,93,1.0E-4
6760,93,1.0E-4
6761,93,1.0E-4
6762,93,1.0E-4
6763,93,1.0E-4
6764,93,1.0E-4
6765,93,1.0E-4
6766,93,1.0E-4
6767,93,1.0E-4
6768,93,1.0E-4
6769,93,1.0E-4
6770,93,1.0E-4
6771,93,1.0E-4
6772,93,1.0E-4
6773,93,1.0E-4
6774,93,1.0E-4
6775,93,1.0E-4
6776,93,1.0E-4
6777,93,1.0E-4
6778,93,1.0E-4
6779,93,1.0E-4
6780,93,1.0E-4
6781,93,1.0E-4
6782,93,1.0E-4
6783,93,1.0E-4
6784,93,1.0E-4
6785,93,1.0E-4
6786,93,1.0E-4
6787,93,1.0E-4
6788,93,1.0E-4
6789,93,1.0E-4
6790,93,1.0E-4
6791,93,1.0E-4
6792,93,1.0E-4
6793,93,1.0E-4
6794,93,1.0E-4
6795,93,1.0E-4
6796,93,1.0E-4
6797,93,1.0E-4
6798,93,1.0E-4
6799,93,1.0E-4
6800,93,1.0E-4
6801,93,1.0E-4
6802,93,1.0E-4
6803,93,1.0E-4
6804,93,1.0E-4
6805,93,1.0E-4
6806,93,1.0E-4
6807,93,1.0E-4
6808,93,1.0E-4
6809,93,1.0E-4
6810,93,1.0E-4
6811,93,1.0E-4
6812,93,1.0E-4
6813,93,1.0E-4
6814,93,1.0E-4
6815,93,1.0E-4
6816,93,1.0E-4
6817,93,1.0E-4
6818,93,1.0E-4
6819,93,1.0E-4
6820,93,1.0E-4
6821,93,1.0E-4
6822,93,1.0E-4
6823,93,1.0E-4
6824,93,1.0E-4
6825,93,1.0E-4
6826,93,1.0E-4
6827,93,1.0E-4
6828,93,1.0E-4
6829,93,1.0E-4
6830,93,1.0E-4
6831,93,1.0E-4
6832,93,1.0E-4
6833,93,1.0E-4
6834,93,1.0E-4
6835,93,1.0E-4
6836,93,1.0E-4
6837,93,1.0E-4
6838,93,1.0E-4
6839,93,1.0E-4
6840,93,1.0E-4
6841,93,1.0E-4
6842,93,1.0E-4
6843,93,1.0E-4
6844,93,1.0E-4
6845,93,1.0E-4
6846,93,1.0E-4
6847,93,1.0E-4
6848,93,1.0E-4
6849,93,1.0E-4
6850,93,1.0E-4
6851,93,1.0E-4
6852,93,1.0E-4
6853,93,1.0E-4
6854,93,1.0E-4
6855,93,1.0E-4
6856,93,1.0E-4
6857,93,1.0E-4
6858,93,1.0E-4
6859,93,1.0E-4
6860,93,1.0E-4
6861,93,1.0E-4
6862,93,1.0E-4
6863,93,1.0E-4
6864,93,1.0E-4
6865,93,1.0E-4
6866,93,1.0E-4
6867,93,1.0E-4
6868,93,1.0E-4
6869,93,1.0E-4
6870,93,1.0E-4
6871,93,1.0E-4
6872,93,1.0E-4
6873,93,1.0E-4
6874,93,1.0E-4
6875,93,1.0E-4
6876,93,1.0E-4
6877,93,1.0E-4
6878,93,1.0E-4
6879,93,1.0E-4
6880,93,1.0E-4
6881,93,1.0E-4
6882,93,1.0E-4
6883,93,1.0E-4
6884,93,1.0E-4
6885,93,1.0E-4
6886,93,1.0E-4
6887,93,1.0E-4
6888,93,1.0E-4
6889,93,1.0E-4
6890,93,1.0E-4
6891,93,1.0E-4
6892,93,1.0E-4
6893,93,1.0E-4
6894,93,1.0E-4
6895,93,1.0E-4
6896,93,1.0E-4
6897,93,1.0E-4
6898,93,1.0E-4
6899,93,1.0E-4
6900,93,1.0E-4
6901,93,1.0E-4
6902,93,1.0E-4
6903,93,1.0E-4
6904,93,1.0E-4
6905,93,1.0E-4
6906,93,1.0E-4
6907,93,1.0E-4
6908,93,1.0E-4
6909,93,1.0E-4
6910,93,1.0E-4
6911,93,1.0E-4
6912,93,1.0E-4
6913,93,1.0E-4
6914,93,1.0E-4
6915,93,1.0E-4
6916,93,1.0E-4
6917,93,1.0E-4
6918,93,1.0E-4
6919,93,1.0E-4
6920,93,1.0E-4
6921,93,1.0E-4
6922,93,1.0E-4
6923,93,1.0E-4
6924,93,1.0E-4
6925,93,1.0E-4
6926,93,1.0E-4
6927,93,1.0E-4
6928,93,1.0E-4
6929,93,1.0E-4
6930,93,1.0E-4
6931,93,1.0E-4
6932,93,1.0E-4
6933,93,1.0E-4
6934,93,1.0E-4
6935,93,1.0E-4
6936,93,1.0E-4
6937,93,1.0E-4
6938,93,1.0E-4
6939,93,1.0E-4
6940,93,1.0E-4
6941,93,1.0E-4
6942,93,1.0E-4
6943,93,1.0E-4
6944,93,1.0E-4
6945,93,1.0E-4
6946,93,1.0E-4
6947,93,1.0E-4
6948,93,1.0E-4
6949,93,1.0E-4
6950,93,1.0E-4
6951,93,1.0E-4
6952,93,1.0E-4
6953,93,1.0E-4
6954,93,1.0E-4
6955,93,1.0E-4
6956,93,1.0E-4
6957,93,1.0E-4
6958,93,1.0E-4
6959,93,1.0E-4
6960,93,1.0E-4
6961,93,1.0E-4
6962,93,1.0E-4
6963,93,1.0E-4
6964,93,1.0E-4
6965,93,1.0E-4
6966,93,1.0E-4
6967,93,1.0E-4
6968,93,1.0E-4
6969,93,1.0E-4
6970,93,1.0E-4
6971,93,1.0E-4
6972,93,1.0E-4
6973,93,1.0E-4
6974,93,1.0E-4
6975,93,1.0E-4
6976,93,1.0E-4
6977,93,1.0E-4
6978,93,1.0E-4
6979,93,1.0E-4
6980,93,1.0E-4
6981,93,1.0E-4
6982,93,1.0E-4
6983,93,1.0E-4
6984,93,1.0E-4
6985,93,1.0E-4
6986,93,1.0E-4
6987,93,1.0E-4
6988,93,1.0E-4
6989,93,1.0E-4
6990,93,1.0E-4
6991,93,1.0E-4
6992,93,1.0E-4
6993,93,1.0E-4
6994,93,1.0E-4
6995,93,1.0E-4
6996,93,1.0E-4
6997,93,1.0E-4
6998,93,1.0E-4
6999,93,1.0E-4
7000,93,1.0E-4
7001,93,1.0E-4
7002,93,1.0E-4
7003,93,1.0E-4
7004,93,1.0E-4
7005,93,1.0E-4
7006,93,1.0E-4
7007,93,1.0E-4
7008,93,1.0E-4
7009,93,1.0E-4
7010,93,1.0E-4
7011,93,1.0E-4
7012,93,1.0E-4
7013,93,1.0E-4
7014,93,1.0E-4
7015,93,1.0E-4
7016,93,1.0E-4
7017,93,1.0E-4
7018,93,1.0E-4
7019,93,1.0E-4
7020,93,1.0E-4
7021,93,1.0E-4
7022,93,1.0E-4
7023,93,1.0E-4
7024,93,1.0E-4
7025,93,1.0E-4
7026,93,1.0E-4
7027,93,1.0E-4
7028,93,1.0E-4
7029,93,1.0E-4
7030,93,1.0E-4
7031,93,1.0E-4
7032,93,1.0E-4
7033,93,1.0E-4
7034,93,1.0E-4
7035,93,1.0E-4
7036,93,1.0E-4
7037,93,1.0E-4
7038,93,1.0E-4
7039,93,1.0E-4
7040,93,1.0E-4
7041,93,1.0E-4
7042,93,1.0E-4
7043,93,1.0E-4
7044,93,1.0E-4
7045,93,1.0E-4
7046,93,1.0E-4
7047,93,1.0E-4
7048,93,1.0E-4
7049,93,1.0E-4
7050,93,1.0E-4
7051,93,1.0E-4
7052,93,1.0E-4
7053,93,1.0E-4
7054,93,1.0E-4
7055,93,1.0E-4
7056,93,1.0E-4
7057,93,1.0E-4
7058,93,1.0E-4
7059,93,1.0E-4
7060,93,1.0E-4
7061,93,1.0E-4
7062,93,1.0E-4
7063,93,1.0E-4
7064,93,1.0E-4
7065,93,1.0E-4
7066,93,1.0E-4
7067,93,1.0E-4
7068,93,1.0E-4
7069,93,1.0E-4
7070,93,1.0E-4
7071,93,1.0E-4
7072,93,1.0E-4
7073,93,1.0E-4
7074,93,1.0E-4
7075,93,1.0E-4
7076,93,1.0E-4
7077,93,1.0E-4
7078,93,1.0E-4
7079,93,1.0E-4
7080,93,1.0E-4
7081,93,1.0E-4
7082,93,1.0E-4
7083,93,1.0E-4
7084,93,1.0E-4
7085,93,1.0E-4
7086,93,1.0E-4
7087,93,1.0E-4
7088,93,1.0E-4
7089,93,1.0E-4
7090,93,1.0E-4
7091,93,1.0E-4
7092,93,1.0E-4
7093,93,1.0E-4
7094,93,1.0E-4
7095,93,1.0E-4
7096,93,1.0E-4
7097,93,1.0E-4
7098,93,1.0E-4
7099,93,1.0E-4
7100,93,1.0E-4
7101,93,1.0E-4
7102,93,1.0E-4
7103,93,1.0E-4
7104,93,1.0E-4
7105,93,1.0E-4
7106,93,1.0E-4
7107,93,1.0E-4
7108,93,1.0E-4
7109,93,1.0E-4
7110,93,1.0E-4
7111,93,1.0E-4
7112,93,1.0E-4
7113,93,1.0E-4
7114,93,1.0E-4
7115,93,1.0E-4
7116,93,1.0E-4
7117,93,1.0E-4
7118,93,1.0E-4
7119,93,1.0E-4
7120,93,1.0E-4
7121,93,1.0E-4
7122,93,1.0E-4
7123,93,1.0E-4
7124,93,1.0E-4
7125,93,1.0E-4
7126,93,1.0E-4
7127,93,1.0E-4
7128,93,1.0E-4
7129,93,1.0E-4
7130,93,1.0E-4
7131,93,1.0E-4
7132,93,1.0E-4
7133,93,1.0E-4
7134,93,1.0E-4
7135,93,1.0E-4
7136,93,1.0E-4
7137,93,1.0E-4
7138,93,1.0E-4
7139,93,1.0E-4
7140,93,1.0E-4
7141,93,1.0E-4
7142,93,1.0E-4
7143,93,1.0E-4
7144,93,1.0E-4
7145,93,1.0E-4
7146,93,1.0E-4
7147,93,1.0E-4
7148,93,1.0E-4
7149,93,1.0E-4
7150,93,1.0E-4
7151,93,1.0E-4
7152,93,1.0E-4
7153,93,1.0E-4
7154,93,1.0E-4
7155,93,1.0E-4
7156,93,1.0E-4
7157,93,1.0E-4
7158,93,1.0E-4
7159,93,1.0E-4
7160,93,1.0E-4
7161,93,1.0E-4
7162,93,1.0E-4
7163,93,1.0E-4
7164,93,1.0E-4
7165,93,1.0E-4
7166,93,1.0E-4
7167,93,1.0E-4
7168,93,1.0E-4
7169,93,1.0E-4
7170,93,1.0E-4
7171,93,1.0E-4
7172,93,1.0E-4
7173,93,1.0E-4
7174,93,1.0E-4
7175,93,1.0E-4
7176,93,1.0E-4
7177,93,1.0E-4
7178,93,1.0E-4
7179,93,1.0E-4
7180,93,1.0E-4
7181,93,1.0E-4
7182,93,1.0E-4
7183,93,1.0E-4
7184,93,1.0E-4
7185,93,1.0E-4
7186,93,1.0E-4
7187,93,1.0E-4
7188,93,1.0E-4
7189,93,1.0E-4
7190,93,1.0E-4
7191,93,1.0E-4
7192,93,1.0E-4
7193,93,1.0E-4
7194,93,1.0E-4
7195,93,1.0E-4
7196,93,1.0E-4
7197,93,1.0E-4
7198,93,1.0E-4
7199,93,1.0E-4
7200,93,1.0E-4
7201,93,1.0E-4
7202,93,1.0E-4
7203,93,1.0E-4
7204,93,1.0E-4
7205,93,1.0E-4
7206,93,1.0E-4
7207,93,1.0E-4
7208,93,1.0E-4
7209,93,1.0E-4
7210,93,1.0E-4
7211,93,1.0E-4
7212,93,1.0E-4
7213,93,1.0E-4
7214,93,1.0E-4
7215,93,1.0E-4
7216,93,1.0E-4
7217,93,1.0E-4
7218,93,1.0E-4
7219,93,1.0E-4
7220,93,1.0E-4
7221,93,1.0E-4
7222,93,1.0E-4
7223,93,1.0E-4
7224,93,1.0E-4
7225,93,1.0E-4
7226,93,1.0E-4
7227,93,1.0E-4
7228,93,1.0E-4
7229,93,1.0E-4
7230,93,1.0E-4
7231,93,1.0E-4
7232,93,1.0E-4
7233,93,1.0E-4
7234,93,1.0E-4
7235,93,1.0E-4
7236,93,1.0E-4
7237,93,1.0E-4
7238,93,1.0E-4
7239,93,1.0E-4
7240,93,1.0E-4
7241,93,1.0E-4
7242,93,1.0E-4
7243,93,1.0E-4
7244,93,1.0E-4
7245,93,1.0E-4
7246,93,1.0E-4
7247,93,1.0E-4
7248,93,1.0E-4
7249,93,1.0E-4
7250,93,1.0E-4
7251,93,1.0E-4
7252,93,1.0E-4
7253,93,1.0E-4
7254,93,1.0E-4
7255,93,1.0E-4
7256,93,1.0E-4
7257,93,1.0E-4
7258,93,1.0E-4
7259,93,1.0E-4
7260,93,1.0E-4
7261,93,1.0E-4
7262,93,1.0E-4
7263,93,1.0E-4
7264,93,1.0E-4
7265,93,1.0E-4
7266,93,1.0E-4
7267,93,1.0E-4
7268,93,1.0E-4
7269,93,1.0E-4
7270,93,1.0E-4
7271,93,1.0E-4
7272,93,1.0E-4
7273,93,1.0E-4
7274,93,1.0E-4
7275,93,1.0E-4
7276,93,1.0E-4
7277,93,1.0E-4
7278,93,1.0E-4
7279,93,1.0E-4
7280,93,1.0E-4
7281,93,1.0E-4
7282,93,1.0E-4
7283,93,1.0E-4
7284,93,1.0E-4
7285,93,1.0E-4
7286,93,1.0E-4
7287,93,1.0E-4
7288,93,1.0E-4
7289,93,1.0E-4
7290,93,1.0E-4
7291,93,1.0E-4
7292,93,1.0E-4
7293,93,1.0E-4
7294,93,1.0E-4
7295,93,1.0E-4
7296,93,1.0E-4
7297,93,1.0E-4
7298,93,1.0E-4
7299,93,1.0E-4
7300,93,1.0E-4
7301,93,1.0E-4
7302,93,1.0E-4
7303,93,1.0E-4
7304,93,1.0E-4
7305,93,1.0E-4
7306,93,1.0E-4
7307,93,1.0E-4
7308,93,1.0E-4
7309,93,1.0E-4
7310,93,1.0E-4
7311,93,1.0E-4
7312,93,1.0E-4
7313,93,1.0E-4
7314,93,1.0E-4
7315,93,1.0E-4
7316,93,1.0E-4
7317,93,1.0E-4
7318,93,1.0E-4
7319,93,1.0E-4
7320,93,1.0E-4
7321,93,1.0E-4
7322,93,1.0E-4
7323,93,1.0E-4
7324,93,1.0E-4
7325,93,1.0E-4
7326,93,1.0E-4
7327,93,1.0E-4
7328,93,1.0E-4
7329,93,1.0E-4
7330,93,1.0E-4
7331,93,1.0E-4
7332,93,1.0E-4
7333,93,1.0E-4
7334,93,1.0E-4
7335,93,1.0E-4
7336,93,1.0E-4
7337,93,1.0E-4
7338,93,1.0E-4
7339,93,1.0E-4
7340,93,1.0E-4
7341,93,1.0E-4
7342,93,1.0E-4
7343,93,1.0E-4
7344,93,1.0E-4
7345,93,1.0E-4
7346,93,1.0E-4
7347,93,1.0E-4
7348,93,1.0E-4
7349,93,1.0E-4
7350,93,1.0E-4
7351,93,1.0E-4
7352,93,1.0E-4
7353,93,1.0E-4
7354,93,1.0E-4
7355,93,1.0E-4
7356,93,1.0E-4
7357,93,1.0E-4
7358,93,1.0E-4
7359,93,1.0E-4
7360,93,1.0E-4
7361,93,1.0E-4
7362,93,1.0E-4
7363,93,1.0E-4
7364,93,1.0E-4
7365,93,1.0E-4
7366,93,1.0E-4
7367,93,1.0E-4
7368,93,1.0E-4
7369,93,1.0E-4
7370,93,1.0E-4
7371,93,1.0E-4
7372,93,1.0E-4
7373,93,1.0E-4
7374,93,1.0E-4
7375,93,1.0E-4
7376,93,1.0E-4
7377,93,1.0E-4
7378,93,1.0E-4
7379,93,1.0E-4
7380,93,1.0E-4
7381,93,1.0E-4
7382,93,1.0E-4
7383,93,1.0E-4
7384,93,1.0E-4
7385,93,1.0E-4
7386,93,1.0E-4
7387,93,1.0E-4
7388,93,1.0E-4
7389,93,1.0E-4
7390,93,1.0E-4
7391,93,1.0E-4
7392,93,1.0E-4
7393,93,1.0E-4
7394,93,1.0E-4
7395,93,1.0E-4
7396,93,1.0E-4
7397,93,1.0E-4
7398,93,1.0E-4
7399,93,1.0E-4
7400,93,1.0E-4
7401,93,1.0E-4
7402,93,1.0E-4
7403,93,1.0E-4
7404,93,1.0E-4
7405,93,1.0E-4
7406,93,1.0E-4
7407,93,1.0E-4
7408,93,1.0E-4
7409,93,1.0E-4
7410,93,1.0E-4
7411,93,1.0E-4
7412,93,1.0E-4
7413,93,1.0E-4
7414,93,1.0E-4
7415,93,1.0E-4
7416,93,1.0E-4
7417,93,1.0E-4
7418,93,1.0E-4
7419,93,1.0E-4
7420,93,1.0E-4
7421,93,1.0E-4
7422,93,1.0E-4
7423,93,1.0E-4
7424,93,1.0E-4
7425,93,1.0E-4
7426,93,1.0E-4
7427,93,1.0E-4
7428,93,1.0E-4
7429,93,1.0E-4
7430,93,1.0E-4
7431,93,1.0E-4
7432,93,1.0E-4
7433,93,1.0E-4
7434,93,1.0E-4
7435,93,1.0E-4
7436,93,1.0E-4
7437,93,1.0E-4
7438,93,1.0E-4
7439,93,1.0E-4
7440,93,1.0E-4
7441,93,1.0E-4
7442,93,1.0E-4
7443,93,1.0E-4
7444,93,1.0E-4
7445,93,1.0E-4
7446,93,1.0E-4
7447,93,1.0E-4
7448,93,1.0E-4
7449,93,1.0E-4
7450,93,1.0E-4
7451,93,1.0E-4
7452,93,1.0E-4
7453,93,1.0E-4
7454,93,1.0E-4
7455,93,1.0E-4
7456,93,1.0E-4
7457,93,1.0E-4
7458,93,1.0E-4
7459,93,1.0E-4
7460,93,1.0E-4
7461,93,1.0E-4
7462,93,1.0E-4
7463,93,1.0E-4
7464,93,1.0E-4
7465,93,1.0E-4
7466,93,1.0E-4
7467,93,1.0E-4
7468,93,1.0E-4
7469,93,1.0E-4
7470,93,1.0E-4
7471,93,1.0E-4
7472,93,1.0E-4
7473,93,1.0E-4
7474,93,1.0E-4
7475,93,1.0E-4
7476,93,1.0E-4
7477,93,1.0E-4
7478,93,1.0E-4
7479,93,1.0E-4
7480,93,1.0E-4
7481,93,1.0E-4
7482,93,1.0E-4
7483,93,1.0E-4
7484,93,1.0E-4
7485,93,1.0E-4
7486,93,1.0E-4
7487,93,1.0E-4
7488,93,1.0E-4
7489,93,1.0E-4
7490,93,1.0E-4
7491,93,1.0E-4
7492,93,1.0E-4
7493,93,1.0E-4
7494,93,1.0E-4
7495,93,1.0E-4
7496,93,1.0E-4
7497,93,1.0E-4
7498,93,1.0E-4
7499,93,1.0E-4
7500,93,1.0E-4
7501,93,1.0E-4
7502,93,1.0E-4
7503,93,1.0E-4
7504,93,1.0E-4
7505,93,1.0E-4
7506,93,1.0E-4
7507,93,1.0E-4
7508,93,1.0E-4
7509,93,1.0E-4
7510,93,1.0E-4
7511,93,1.0E-4
7512,93,1.0E-4
7513,93,1.0E-4
7514,93,1.0E-4
7515,93,1.0E-4
7516,93,1.0E-4
7517,93,1.0E-4
7518,93,1.0E-4
7519,93,1.0E-4
7520,93,1.0E-4
7521,93,1.0E-4
7522,93,1.0E-4
7523,93,1.0E-4
7524,93,1.0E-4
7525,93,1.0E-4
7526,93,1.0E-4
7527,93,1.0E-4
7528,93,1.0E-4
7529,93,1.0E-4
7530,93,1.0E-4
7531,93,1.0E-4
7532,93,1.0E-4
7533,93,1.0E-4
7534,93,1.0E-4
7535,93,1.0E-4
7536,93,1.0E-4
7537,93,1.0E-4
7538,93,1.0E-4
7539,93,1.0E-4
7540,93,1.0E-4
7541,93,1.0E-4
7542,93,1.0E-4
7543,93,1.0E-4
7544,93,1.0E-4
7545,93,1.0E-4
7546,93,1.0E-4
7547,93,1.0E-4
7548,93,1.0E-4
7549,93,1.0E-4
7550,93,1.0E-4
7551,93,1.0E-4
7552,93,1.0E-4
7553,93,1.0E-4
7554,93,1.0E-4
7555,93,1.0E-4
7556,93,1.0E-4
7557,93,1.0E-4
7558,93,1.0E-4
7559,93,1.0E-4
7560,93,1.0E-4
7561,93,1.0E-4
7562,93,1.0E-4
7563,93,1.0E-4
7564,93,1.0E-4
7565,93,1.0E-4
7566,93,1.0E-4
7567,93,1.0E-4
7568,93,1.0E-4
7569,93,1.0E-4
7570,93,1.0E-4
7571,93,1.0E-4
7572,93,1.0E-4
7573,93,1.0E-4
7574,93,1.0E-4
7575,93,1.0E-4
7576,93,1.0E-4
7577,93,1.0E-4
7578,93,1.0E-4
7579,93,1.0E-4
7580,93,1.0E-4
7581,93,1.0E-4
7582,93,1.0E-4
7583,93,1.0E-4
7584,93,1.0E-4
7585,93,1.0E-4
7586,93,1.0E-4
7587,93,1.0E-4
7588,93,1.0E-4
7589,93,1.0E-4
7590,93,1.0E-4
7591,93,1.0E-4
7592,93,1.0E-4
7593,93,1.0E-4
7594,93,1.0E-4
7595,93,1.0E-4
7596,93,1.0E-4
7597,93,1.0E-4
7598,93,1.0E-4
7599,93,1.0E-4
7600,93,1.0E-4
7601,93,1.0E-4
7602,93,1.0E-4
7603,93,1.0E-4
7604,93,1.0E-4
7605,93,1.0E-4
7606,93,1.0E-4
7607,93,1.0E-4
7608,93,1.0E-4
7609,93,1.0E-4
7610,93,1.0E-4
7611,93,1.0E-4
7612,93,1.0E-4
7613,93,1.0E-4
7614,93,1.0E-4
7615,93,1.0E-4
7616,93,1.0E-4
7617,93,1.0E-4
7618,93,1.0E-4
7619,93,1.0E-4
7620,93,1.0E-4
7621,93,1.0E-4
7622,93,1.0E-4
7623,93,1.0E-4
7624,93,1.0E-4
7625,93,1.0E-4
7626,93,1.0E-4
7627,93,1.0E-4
7628,93,1.0E-4
7629,93,1.0E-4
7630,93,1.0E-4
7631,93,1.0E-4
7632,93,1.0E-4
7633,93,1.0E-4
7634,93,1.0E-4
7635,93,1.0E-4
7636,93,1.0E-4
7637,93,1.0E-4
7638,93,1.0E-4
7639,93,1.0E-4
7640,93,1.0E-4
7641,93,1.0E-4
7642,93,1.0E-4
7643,93,1.0E-4
7644,93,1.0E-4
7645,93,1.0E-4
7646,93,1.0E-4
7647,93,1.0E-4
7648,93,1.0E-4
7649,93,1.0E-4
7650,93,1.0E-4
7651,93,1.0E-4
7652,93,1.0E-4
7653,93,1.0E-4
7654,93,1.0E-4
7655,93,1.0E-4
7656,93,1.0E-4
7657,93,1.0E-4
7658,93,1.0E-4
7659,93,1.0E-4
7660,93,1.0E-4
7661,93,1.0E-4
7662,93,1.0E-4
7663,93,1.0E-4
7664,93,1.0E-4
7665,93,1.0E-4
7666,93,1.0E-4
7667,93,1.0E-4
7668,93,1.0E-4
7669,93,1.0E-4
7670,93,1.0E-4
7671,93,1.0E-4
7672,93,1.0E-4
7673,93,1.0E-4
7674,93,1.0E-4
7675,93,1.0E-4
7676,93,1.0E-4
7677,93,1.0E-4
7678,93,1.0E-4
7679,93,1.0E-4
7680,93,1.0E-4
7681,93,1.0E-4
7682,93,1.0E-4
7683,93,1.0E-4
7684,93,1.0E-4
7685,93,1.0E-4
7686,93,1.0E-4
7687,93,1.0E-4
7688,93,1.0E-4
7689,93,1.0E-4
7690,93,1.0E-4
7691,93,1.0E-4
7692,93,1.0E-4
7693,93,1.0E-4
7694,93,1.0E-4
7695,93,1.0E-4
7696,93,1.0E-4
7697,93,1.0E-4
7698,93,1.0E-4
7699,93,1.0E-4
7700,93,1.0E-4
7701,93,1.0E-4
7702,93,1.0E-4
7703,93,1.0E-4
7704,93,1.0E-4
7705,93,1.0E-4
7706,93,1.0E-4
7707,93,1.0E-4
7708,93,1.0E-4
7709,93,1.0E-4
7710,93,1.0E-4
7711,93,1.0E-4
7712,93,1.0E-4
7713,93,1.0E-4
7714,93,1.0E-4
7715,93,1.0E-4
7716,93,1.0E-4
7717,93,1.0E-4
7718,93,1.0E-4
7719,93,1.0E-4
7720,93,1.0E-4
7721,93,1.0E-4
7722,93,1.0E-4
7723,93,1.0E-4
7724,93,1.0E-4
7725,93,1.0E-4
7726,93,1.0E-4
7727,93,1.0E-4
7728,93,1.0E-4
7729,93,1.0E-4
7730,93,1.0E-4
7731,93,1.0E-4
7732,93,1.0E-4
7733,93,1.0E-4
7734,93,1.0E-4
7735,93,1.0E-4
7736,93,1.0E-4
7737,93,1.0E-4
7738,93,1.0E-4
7739,93,1.0E-4
7740,93,1.0E-4
7741,93,1.0E-4
7742,93,1.0E-4
7743,93,1.0E-4
7744,93,1.0E-4
7745,93,1.0E-4
7746,93,1.0E-4
7747,93,1.0E-4
7748,93,1.0E-4
7749,93,1.0E-4
7750,93,1.0E-4
7751,93,1.0E-4
7752,93,1.0E-4
7753,93,1.0E-4
7754,93,1.0E-4
7755,93,1.0E-4
7756,93,1.0E-4
7757,93,1.0E-4
7758,93,1.0E-4
7759,93,1.0E-4
7760,93,1.0E-4
7761,93,1.0E-4
7762,93,1.0E-4
7763,93,1.0E-4
7764,93,1.0E-4
7765,93,1.0E-4
7766,93,1.0E-4
7767,93,1.0E-4
7768,93,1.0E-4
7769,93,1.0E-4
7770,93,1.0E-4
7771,93,1.0E-4
7772,93,1.0E-4
7773,93,1.0E-4
7774,93,1.0E-4
7775,93,1.0E-4
7776,93,1.0E-4
7777,93,1.0E-4
7778,93,1.0E-4
7779,93,1.0E-4
7780,93,1.0E-4
7781,93,1.0E-4
7782,93,1.0E-4
7783,93,1.0E-4
7784,93,1.0E-4
7785,93,1.0E-4
7786,93,1.0E-4
7787,93,1.0E-4
7788,93,1.0E-4
7789,93,1.0E-4
7790,93,1.0E-4
7791,93,1.0E-4
7792,93,1.0E-4
7793,93,1.0E-4
7794,93,1.0E-4
7795,93,1.0E-4
7796,93,1.0E-4
7797,93,1.0E-4
7798,93,1.0E-4
7799,93,1.0E-4
7800,93,1.0E-4
7801,93,1.0E-4
7802,93,1.0E-4
7803,93,1.0E-4
7804,93,1.0E-4
7805,93,1.0E-4
7806,93,1.0E-4
7807,93,1.0E-4
7808,93,1.0E-4
7809,93,1.0E-4
7810,93,1.0E-4
7811,93,1.0E-4
7812,93,1.0E-4
7813,93,1.0E-4
7814,93,1.0E-4
7815,93,1.0E-4
7816,93,1.0E-4
7817,93,1.0E-4
7818,93,1.0E-4
7819,93,1.0E-4
7820,93,1.0E-4
7821,93,1.0E-4
7822,93,1.0E-4
7823,93,1.0E-4
7824,93,1.0E-4
7825,93,1.0E-4
7826,93,1.0E-4
7827,93,1.0E-4
7828,93,1.0E-4
7829,93,1.0E-4
7830,93,1.0E-4
7831,93,1.0E-4
7832,93,1.0E-4
7833,93,1.0E-4
7834,93,1.0E-4
7835,93,1.0E-4
7836,93,1.0E-4
7837,93,1.0E-4
7838,93,1.0E-4
7839,93,1.0E-4
7840,93,1.0E-4
7841,93,1.0E-4
7842,93,1.0E-4
7843,93,1.0E-4
7844,93,1.0E-4
7845,93,1.0E-4
7846,93,1.0E-4
7847,93,1.0E-4
7848,93,1.0E-4
7849,93,1.0E-4
7850,93,1.0E-4
7851,93,1.0E-4
7852,93,1.0E-4
7853,93,1.0E-4
7854,93,1.0E-4
7855,93,1.0E-4
7856,93,1.0E-4
7857,93,1.0E-4
7858,93,1.0E-4
7859,93,1.0E-4
7860,93,1.0E-4
7861,93,1.0E-4
7862,93,1.0E-4
7863,93,1.0E-4
7864,93,1.0E-4
7865,93,1.0E-4
7866,93,1.0E-4
7867,93,1.0E-4
7868,93,1.0E-4
7869,93,1.0E-4
7870,93,1.0E-4
7871,93,1.0E-4
7872,93,1.0E-4
7873,93,1.0E-4
7874,93,1.0E-4
7875,93,1.0E-4
7876,93,1.0E-4
7877,93,1.0E-4
7878,93,1.0E-4
7879,93,1.0E-4
7880,93,1.0E-4
7881,93,1.0E-4
7882,93,1.0E-4
7883,93,1.0E-4
7884,93,1.0E-4
7885,93,1.0E-4
7886,93,1.0E-4
7887,93,1.0E-4
7888,93,1.0E-4
7889,93,1.0E-4
7890,93,1.0E-4
7891,93,1.0E-4
7892,93,1.0E-4
7893,93,1.0E-4
7894,93,1.0E-4
7895,93,1.0E-4
7896,93,1.0E-4
7897,93,1.0E-4
7898,93,1.0E-4
7899,93,1.0E-4
7900,93,1.0E-4
7901,93,1.0E-4
7902,93,1.0E-4
7903,93,1.0E-4
7904,93,1.0E-4
7905,93,1.0E-4
7906,93,1.0E-4
7907,93,1.0E-4
7908,93,1.0E-4
7909,93,1.0E-4
7910,93,1.0E-4
7911,93,1.0E-4
7912,93,1.0E-4
7913,93,1.0E-4
7914,93,1.0E-4
7915,93,1.0E-4
7916,93,1.0E-4
7917,93,1.0E-4
7918,93,1.0E-4
7919,93,1.0E-4
7920,93,1.0E-4
7921,93,1.0E-4
7922,93,1.0E-4
7923,93,1.0E-4
7924,93,1.0E-4
7925,93,1.0E-4
7926,93,1.0E-4
7927,93,1.0E-4
7928,93,1.0E-4
7929,93,1.0E-4
7930,93,1.0E-4
7931,93,1.0E-4
7932,93,1.0E-4
7933,93,1.0E-4
7934,93,1.0E-4
7935,93,1.0E-4
7936,93,1.0E-4
7937,93,1.0E-4
7938,93,1.0E-4
7939,93,1.0E-4
7940,93,1.0E-4
7941,93,1.0E-4
7942,93,1.0E-4
7943,93,1.0E-4
7944,93,1.0E-4
7945,93,1.0E-4
7946,93,1.0E-4
7947,93,1.0E-4
7948,93,1.0E-4
7949,93,1.0E-4
7950,93,1.0E-4
7951,93,1.0E-4
7952,93,1.0E-4
7953,93,1.0E-4
7954,93,1.0E-4
7955,93,1.0E-4
7956,93,1.0E-4
7957,93,1.0E-4
7958,93,1.0E-4
7959,93,1.0E-4
7960,93,1.0E-4
7961,93,1.0E-4
7962,93,1.0E-4
7963,93,1.0E-4
7964,93,1.0E-4
7965,93,1.0E-4
7966,93,1.0E-4
7967,93,1.0E-4
7968,93,1.0E-4
7969,93,1.0E-4
7970,93,1.0E-4
7971,93,1.0E-4
7972,93,1.0E-4
7973,93,1.0E-4
7974,93,1.0E-4
7975,93,1.0E-4
7976,93,1.0E-4
7977,93,1.0E-4
7978,93,1.0E-4
7979,93,1.0E-4
7980,93,1.0E-4
7981,93,1.0E-4
7982,93,1.0E-4
7983,93,1.0E-4
7984,93,1.0E-4
7985,93,1.0E-4
7986,93,1.0E-4
7987,93,1.0E-4
7988,93,1.0E-4
7989,93,1.0E-4
7990,93,1.0E-4
7991,93,1.0E-4
7992,93,1.0E-4
7993,93,1.0E-4
7994,93,1.0E-4
7995,93,1.0E-4
7996,93,1.0E-4
7997,93,1.0E-4
7998,93,1.0E-4
7999,93,1.0E-4
8000,93,1.0E-4
8001,93,1.0E-4
8002,93,1.0E-4
8003,93,1.0E-4
8004,93,1.0E-4
8005,93,1.0E-4
8006,93,1.0E-4
8007,93,1.0E-4
8008,93,1.0E-4
8009,93,1.0E-4
8010,93,1.0E-4
8011,93,1.0E-4
8012,93,1.0E-4
8013,93,1.0E-4
8014,93,1.0E-4
8015,93,1.0E-4
8016,93,1.0E-4
8017,93,1.0E-4
8018,93,1.0E-4
8019,93,1.0E-4
8020,93,1.0E-4
8021,93,1.0E-4
8022,93,1.0E-4
8023,93,1.0E-4
8024,93,1.0E-4
8025,93,1.0E-4
8026,93,1.0E-4
8027,93,1.0E-4
8028,93,1.0E-4
8029,93,1.0E-4
8030,93,1.0E-4
8031,93,1.0E-4
8032,93,1.0E-4
8033,93,1.0E-4
8034,93,1.0E-4
8035,93,1.0E-4
8036,93,1.0E-4
8037,93,1.0E-4
8038,93,1.0E-4
8039,93,1.0E-4
8040,93,1.0E-4
8041,93,1.0E-4
8042,93,1.0E-4
8043,93,1.0E-4
8044,93,1.0E-4
8045,93,1.0E-4
8046,93,1.0E-4
8047,93,1.0E-4
8048,93,1.0E-4
8049,93,1.0E-4
8050,93,1.0E-4
8051,93,1.0E-4
8052,93,1.0E-4
8053,93,1.0E-4
8054,93,1.0E-4
8055,93,1.0E-4
8056,93,1.0E-4
8057,93,1.0E-4
8058,93,1.0E-4
8059,93,1.0E-4
8060,93,1.0E-4
8061,93,1.0E-4
8062,93,1.0E-4
8063,93,1.0E-4
8064,93,1.0E-4
8065,93,1.0E-4
8066,93,1.0E-4
8067,93,1.0E-4
8068,93,1.0E-4
8069,93,1.0E-4
8070,93,1.0E-4
8071,93,1.0E-4
8072,93,1.0E-4
8073,93,1.0E-4
8074,93,1.0E-4
8075,93,1.0E-4
8076,93,1.0E-4
8077,93,1.0E-4
8078,93,1.0E-4
8079,93,1.0E-4
8080,93,1.0E-4
8081,93,1.0E-4
8082,93,1.0E-4
8083,93,1.0E-4
8084,93,1.0E-4
8085,93,1.0E-4
8086,93,1.0E-4
8087,93,1.0E-4
8088,93,1.0E-4
8089,93,1.0E-4
8090,93,1.0E-4
8091,93,1.0E-4
8092,93,1.0E-4
8093,93,1.0E-4
8094,93,1.0E-4
8095,93,1.0E-4
8096,93,1.0E-4
8097,93,1.0E-4
8098,93,1.0E-4
8099,93,1.0E-4
8100,93,1.0E-4
8101,93,1.0E-4
8102,93,1.0E-4
8103,93,1.0E-4
8104,93,1.0E-4
8105,93,1.0E-4
8106,93,1.0E-4
8107,93,1.0E-4
8108,93,1.0E-4
8109,93,1.0E-4
8110,93,1.0E-4
8111,93,1.0E-4
8112,93,1.0E-4
8113,93,1.0E-4
8114,93,1.0E-4
8115,93,1.0E-4
8116,93,1.0E-4
8117,93,1.0E-4
8118,93,1.0E-4
8119,93,1.0E-4
8120,93,1.0E-4
8121,93,1.0E-4
8122,93,1.0E-4
8123,93,1.0E-4
8124,93,1.0E-4
8125,93,1.0E-4
8126,93,1.0E-4
8127,93,1.0E-4
8128,93,1.0E-4
8129,93,1.0E-4
8130,93,1.0E-4
8131,93,1.0E-4
8132,93,1.0E-4
8133,93,1.0E-4
8134,93,1.0E-4
8135,93,1.0E-4
8136,93,1.0E-4
8137,93,1.0E-4
8138,93,1.0E-4
8139,93,1.0E-4
8140,93,1.0E-4
8141,93,1.0E-4
8142,93,1.0E-4
8143,93,1.0E-4
8144,93,1.0E-4
8145,93,1.0E-4
8146,93,1.0E-4
8147,93,1.0E-4
8148,93,1.0E-4
8149,93,1.0E-4
8150,93,1.0E-4
8151,93,1.0E-4
8152,93,1.0E-4
8153,93,1.0E-4
8154,93,1.0E-4
8155,93,1.0E-4
8156,93,1.0E-4
8157,93,1.0E-4
8158,93,1.0E-4
8159,93,1.0E-4
8160,93,1.0E-4
8161,93,1.0E-4
8162,93,1.0E-4
8163,93,1.0E-4
8164,93,1.0E-4
8165,93,1.0E-4
8166,93,1.0E-4
8167,93,1.0E-4
8168,93,1.0E-4
8169,93,1.0E-4
8170,93,1.0E-4
8171,93,1.0E-4
8172,93,1.0E-4
8173,93,1.0E-4
8174,93,1.0E-4
8175,93,1.0E-4
8176,93,1.0E-4
8177,93,1.0E-4
8178,93,1.0E-4
8179,93,1.0E-4
8180,93,1.0E-4
8181,93,1.0E-4
8182,93,1.0E-4
8183,93,1.0E-4
8184,93,1.0E-4
8185,93,1.0E-4
8186,93,1.0E-4
8187,93,1.0E-4
8188,93,1.0E-4
8189,93,1.0E-4
8190,93,1.0E-4
8191,93,1.0E-4
8192,93,1.0E-4
8193,93,1.0E-4
8194,93,1.0E-4
8195,93,1.0E-4
8196,93,1.0E-4
8197,93,1.0E-4
8198,93,1.0E-4
8199,93,1.0E-4
8200,93,1.0E-4
8201,93,1.0E-4
8202,93,1.0E-4
8203,93,1.0E-4
8204,93,1.0E-4
8205,93,1.0E-4
8206,93,1.0E-4
8207,93,1.0E-4
8208,93,1.0E-4
8209,93,1.0E-4
8210,93,1.0E-4
8211,93,1.0E-4
8212,93,1.0E-4
8213,93,1.0E-4
8214,93,1.0E-4
8215,93,1.0E-4
8216,93,1.0E-4
8217,93,1.0E-4
8218,93,1.0E-4
8219,93,1.0E-4
8220,93,1.0E-4
8221,93,1.0E-4
8222,93,1.0E-4
8223,93,1.0E-4
8224,93,1.0E-4
8225,93,1.0E-4
8226,93,1.0E-4
8227,93,1.0E-4
8228,93,1.0E-4
8229,93,1.0E-4
8230,93,1.0E-4
8231,93,1.0E-4
8232,93,1.0E-4
8233,93,1.0E-4
8234,93,1.0E-4
8235,93,1.0E-4
8236,93,1.0E-4
8237,93,1.0E-4
8238,93,1.0E-4
8239,93,1.0E-4
8240,93,1.0E-4
8241,93,1.0E-4
8242,93,1.0E-4
8243,93,1.0E-4
8244,93,1.0E-4
8245,93,1.0E-4
8246,93,1.0E-4
8247,93,1.0E-4
8248,93,1.0E-4
8249,93,1.0E-4
8250,93,1.0E-4
8251,93,1.0E-4
8252,93,1.0E-4
8253,93,1.0E-4
8254,93,1.0E-4
8255,93,1.0E-4
8256,93,1.0E-4
8257,93,1.0E-4
8258,93,1.0E-4
8259,93,1.0E-4
8260,93,1.0E-4
8261,93,1.0E-4
8262,93,1.0E-4
8263,93,1.0E-4
8264,93,1.0E-4
8265,93,1.0E-4
8266,93,1.0E-4
8267,93,1.0E-4
8268,93,1.0E-4
8269,93,1.0E-4
8270,93,1.0E-4
8271,93,1.0E-4
8272,93,1.0E-4
8273,93,1.0E-4
8274,93,1.0E-4
8275,93,1.0E-4
8276,93,1.0E-4
8277,93,1.0E-4
8278,93,1.0E-4
8279,93,1.0E-4
8280,93,1.0E-4
8281,93,1.0E-4
8282,93,1.0E-4
8283,93,1.0E-4
8284,93,1.0E-4
8285,93,1.0E-4
8286,93,1.0E-4
8287,93,1.0E-4
8288,93,1.0E-4
8289,93,1.0E-4
8290,93,1.0E-4
8291,93,1.0E-4
8292,93,1.0E-4
8293,93,1.0E-4
8294,93,1.0E-4
8295,93,1.0E-4
8296,93,1.0E-4
8297,93,1.0E-4
8298,93,1.0E-4
8299,93,1.0E-4
8300,93,1.0E-4
8301,93,1.0E-4
8302,93,1.0E-4
8303,93,1.0E-4
8304,93,1.0E-4
8305,93,1.0E-4
8306,93,1.0E-4
8307,93,1.0E-4
8308,93,1.0E-4
8309,93,1.0E-4
8310,93,1.0E-4
8311,93,1.0E-4
8312,93,1.0E-4
8313,93,1.0E-4
8314,93,1.0E-4
8315,93,1.0E-4
8316,93,1.0E-4
8317,93,1.0E-4
8318,93,1.0E-4
8319,93,1.0E-4
8320,93,1.0E-4
8321,93,1.0E-4
8322,93,1.0E-4
8323,93,1.0E-4
8324,93,1.0E-4
8325,93,1.0E-4
8326,93,1.0E-4
8327,93,1.0E-4
8328,93,1.0E-4
8329,93,1.0E-4
8330,93,1.0E-4
8331,93,1.0E-4
8332,93,1.0E-4
8333,93,1.0E-4
8334,93,1.0E-4
8335,93,1.0E-4
8336,93,1.0E-4
8337,93,1.0E-4
8338,93,1.0E-4
8339,93,1.0E-4
8340,93,1.0E-4
8341,93,1.0E-4
8342,93,1.0E-4
8343,93,1.0E-4
8344,93,1.0E-4
8345,93,1.0E-4
8346,93,1.0E-4
8347,93,1.0E-4
8348,93,1.0E-4
8349,93,1.0E-4
8350,93,1.0E-4
8351,93,1.0E-4
8352,93,1.0E-4
8353,93,1.0E-4
8354,93,1.0E-4
8355,93,1.0E-4
8356,93,1.0E-4
8357,93,1.0E-4
8358,93,1.0E-4
8359,93,1.0E-4
8360,93,1.0E-4
8361,93,1.0E-4
8362,93,1.0E-4
8363,93,1.0E-4
8364,93,1.0E-4
8365,93,1.0E-4
8366,93,1.0E-4
8367,93,1.0E-4
8368,93,1.0E-4
8369,93,1.0E-4
8370,93,1.0E-4
8371,93,1.0E-4
8372,93,1.0E-4
8373,93,1.0E-4
8374,93,1.0E-4
8375,93,1.0E-4
8376,93,1.0E-4
8377,93,1.0E-4
8378,93,1.0E-4
8379,93,1.0E-4
8380,93,1.0E-4
8381,93,1.0E-4
8382,93,1.0E-4
8383,93,1.0E-4
8384,93,1.0E-4
8385,93,1.0E-4
8386,93,1.0E-4
8387,93,1.0E-4
8388,93,1.0E-4
8389,93,1.0E-4
8390,93,1.0E-4
8391,93,1.0E-4
8392,93,1.0E-4
8393,93,1.0E-4
8394,93,1.0E-4
8395,93,1.0E-4
8396,93,1.0E-4
8397,93,1.0E-4
8398,93,1.0E-4
8399,93,1.0E-4
8400,93,1.0E-4
8401,93,1.0E-4
8402,93,1.0E-4
8403,93,1.0E-4
8404,93,1.0E-4
8405,93,1.0E-4
8406,93,1.0E-4
8407,93,1.0E-4
8408,93,1.0E-4
8409,93,1.0E-4
8410,93,1.0E-4
8411,93,1.0E-4
8412,93,1.0E-4
8413,93,1.0E-4
8414,93,1.0E-4
8415,93,1.0E-4
8416,93,1.0E-4
8417,93,1.0E-4
8418,93,1.0E-4
8419,93,1.0E-4
8420,93,1.0E-4
8421,93,1.0E-4
8422,93,1.0E-4
8423,93,1.0E-4
8424,93,1.0E-4
8425,93,1.0E-4
8426,93,1.0E-4
8427,93,1.0E-4
8428,93,1.0E-4
8429,93,1.0E-4
8430,93,1.0E-4
8431,93,1.0E-4
8432,93,1.0E-4
8433,93,1.0E-4
8434,93,1.0E-4
8435,93,1.0E-4
8436,93,1.0E-4
8437,93,1.0E-4
8438,93,1.0E-4
8439,93,1.0E-4
8440,93,1.0E-4
8441,93,1.0E-4
8442,93,1.0E-4
8443,93,1.0E-4
8444,93,1.0E-4
8445,93,1.0E-4
8446,93,1.0E-4
8447,93,1.0E-4
8448,93,1.0E-4
8449,93,1.0E-4
8450,93,1.0E-4
8451,93,1.0E-4
8452,93,1.0E-4
8453,93,1.0E-4
8454,93,1.0E-4
8455,93,1.0E-4
8456,93,1.0E-4
8457,93,1.0E-4
8458,93,1.0E-4
8459,93,1.0E-4
8460,93,1.0E-4
8461,93,1.0E-4
8462,93,1.0E-4
8463,93,1.0E-4
8464,93,1.0E-4
8465,93,1.0E-4
8466,93,1.0E-4
8467,93,1.0E-4
8468,93,1.0E-4
8469,93,1.0E-4
8470,93,1.0E-4
8471,93,1.0E-4
8472,93,1.0E-4
8473,93,1.0E-4
8474,93,1.0E-4
8475,93,1.0E-4
8476,93,1.0E-4
8477,93,1.0E-4
8478,93,1.0E-4
8479,93,1.0E-4
8480,93,1.0E-4
8481,93,1.0E-4
8482,93,1.0E-4
8483,93,1.0E-4
8484,93,1.0E-4
8485,93,1.0E-4
8486,93,1.0E-4
8487,93,1.0E-4
8488,93,1.0E-4
8489,93,1.0E-4
8490,93,1.0E-4
8491,93,1.0E-4
8492,93,1.0E-4
8493,93,1.0E-4
8494,93,1.0E-4
8495,93,1.0E-4
8496,93,1.0E-4
8497,93,1.0E-4
8498,93,1.0E-4
8499,93,1.0E-4
8500,93,1.0E-4
8501,93,1.0E-4
8502,93,1.0E-4
8503,93,1.0E-4
8504,93,1.0E-4
8505,93,1.0E-4
8506,93,1.0E-4
8507,93,1.0E-4
8508,93,1.0E-4
8509,93,1.0E-4
8510,93,1.0E-4
8511,93,1.0E-4
8512,93,1.0E-4
8513,93,1.0E-4
8514,93,1.0E-4
8515,93,1.0E-4
8516,93,1.0E-4
8517,93,1.0E-4
8518,93,1.0E-4
8519,93,1.0E-4
8520,93,1.0E-4
8521,93,1.0E-4
8522,93,1.0E-4
8523,93,1.0E-4
8524,93,1.0E-4
8525,93,1.0E-4
8526,93,1.0E-4
8527,93,1.0E-4
8528,93,1.0E-4
8529,93,1.0E-4
8530,93,1.0E-4
8531,93,1.0E-4
8532,93,1.0E-4
8533,93,1.0E-4
8534,93,1.0E-4
8535,93,1.0E-4
8536,93,1.0E-4
8537,93,1.0E-4
8538,93,1.0E-4
8539,93,1.0E-4
8540,93,1.0E-4
8541,93,1.0E-4
8542,93,1.0E-4
8543,93,1.0E-4
8544,93,1.0E-4
8545,93,1.0E-4
8546,93,1.0E-4
8547,93,1.0E-4
8548,93,1.0E-4
8549,93,1.0E-4
8550,93,1.0E-4
8551,93,1.0E-4
8552,93,1.0E-4
8553,93,1.0E-4
8554,93,1.0E-4
8555,93,1.0E-4
8556,93,1.0E-4
8557,93,1.0E-4
8558,93,1.0E-4
8559,93,1.0E-4
8560,93,1.0E-4
8561,93,1.0E-4
8562,93,1.0E-4
8563,93,1.0E-4
8564,93,1.0E-4
8565,93,1.0E-4
8566,93,1.0E-4
8567,93,1.0E-4
8568,93,1.0E-4
8569,93,1.0E-4
8570,93,1.0E-4
8571,93,1.0E-4
8572,93,1.0E-4
8573,93,1.0E-4
8574,93,1.0E-4
8575,93,1.0E-4
8576,93,1.0E-4
8577,93,1.0E-4
8578,93,1.0E-4
8579,93,1.0E-4
8580,93,1.0E-4
8581,93,1.0E-4
8582,93,1.0E-4
8583,93,1.0E-4
8584,93,1.0E-4
8585,93,1.0E-4
8586,93,1.0E-4
8587,93,1.0E-4
8588,93,1.0E-4
8589,93,1.0E-4
8590,93,1.0E-4
8591,93,1.0E-4
8592,93,1.0E-4
8593,93,1.0E-4
8594,93,1.0E-4
8595,93,1.0E-4
8596,93,1.0E-4
8597,93,1.0E-4
8598,93,1.0E-4
8599,93,1.0E-4
8600,93,1.0E-4
8601,93,1.0E-4
8602,93,1.0E-4
8603,93,1.0E-4
8604,93,1.0E-4
8605,93,1.0E-4
8606,93,1.0E-4
8607,93,1.0E-4
8608,93,1.0E-4
8609,93,1.0E-4
8610,93,1.0E-4
8611,93,1.0E-4
8612,93,1.0E-4
8613,93,1.0E-4
8614,93,1.0E-4
8615,93,1.0E-4
8616,93,1.0E-4
8617,93,1.0E-4
8618,93,1.0E-4
8619,93,1.0E-4
8620,93,1.0E-4
8621,93,1.0E-4
8622,93,1.0E-4
8623,93,1.0E-4
8624,93,1.0E-4
8625,93,1.0E-4
8626,93,1.0E-4
8627,93,1.0E-4
8628,93,1.0E-4
8629,93,1.0E-4
8630,93,1.0E-4
8631,93,1.0E-4
8632,93,1.0E-4
8633,93,1.0E-4
8634,93,1.0E-4
8635,93,1.0E-4
8636,93,1.0E-4
8637,93,1.0E-4
8638,93,1.0E-4
8639,93,1.0E-4
8640,93,1.0E-4
8641,93,1.0E-4
8642,93,1.0E-4
8643,93,1.0E-4
8644,93,1.0E-4
8645,93,1.0E-4
8646,93,1.0E-4
8647,93,1.0E-4
8648,93,1.0E-4
8649,93,1.0E-4
8650,93,1.0E-4
8651,93,1.0E-4
8652,93,1.0E-4
8653,93,1.0E-4
8654,93,1.0E-4
8655,93,1.0E-4
8656,93,1.0E-4
8657,93,1.0E-4
8658,93,1.0E-4
8659,93,1.0E-4
8660,93,1.0E-4
8661,93,1.0E-4
8662,93,1.0E-4
8663,93,1.0E-4
8664,93,1.0E-4
8665,93,1.0E-4
8666,93,1.0E-4
8667,93,1.0E-4
8668,93,1.0E-4
8669,93,1.0E-4
8670,93,1.0E-4
8671,93,1.0E-4
8672,93,1.0E-4
8673,93,1.0E-4
8674,93,1.0E-4
8675,93,1.0E-4
8676,93,1.0E-4
8677,93,1.0E-4
8678,93,1.0E-4
8679,93,1.0E-4
8680,93,1.0E-4
8681,93,1.0E-4
8682,93,1.0E-4
8683,93,1.0E-4
8684,93,1.0E-4
8685,93,1.0E-4
8686,93,1.0E-4
8687,93,1.0E-4
8688,93,1.0E-4
8689,93,1.0E-4
8690,93,1.0E-4
8691,93,1.0E-4
8692,93,1.0E-4
8693,93,1.0E-4
8694,93,1.0E-4
8695,93,1.0E-4
8696,93,1.0E-4
8697,93,1.0E-4
8698,93,1.0E-4
8699,93,1.0E-4
8700,93,1.0E-4
8701,93,1.0E-4
8702,93,1.0E-4
8703,93,1.0E-4
8704,93,1.0E-4
8705,93,1.0E-4
8706,93,1.0E-4
8707,93,1.0E-4
8708,93,1.0E-4
8709,93,1.0E-4
8710,93,1.0E-4
8711,93,1.0E-4
8712,93,1.0E-4
8713,93,1.0E-4
8714,93,1.0E-4
8715,93,1.0E-4
8716,93,1.0E-4
8717,93,1.0E-4
8718,93,1.0E-4
8719,93,1.0E-4
8720,93,1.0E-4
8721,93,1.0E-4
8722,93,1.0E-4
8723,93,1.0E-4
8724,93,1.0E-4
8725,93,1.0E-4
8726,93,1.0E-4
8727,93,1.0E-4
8728,93,1.0E-4
8729,93,1.0E-4
8730,93,1.0E-4
8731,93,1.0E-4
8732,93,1.0E-4
8733,93,1.0E-4
8734,93,1.0E-4
8735,93,1.0E-4
8736,93,1.0E-4
8737,93,1.0E-4
8738,93,1.0E-4
8739,93,1.0E-4
8740,93,1.0E-4
8741,93,1.0E-4
8742,93,1.0E-4
8743,93,1.0E-4
8744,93,1.0E-4
8745,93,1.0E-4
8746,93,1.0E-4
8747,93,1.0E-4
8748,93,1.0E-4
8749,93,1.0E-4
8750,93,1.0E-4
8751,93,1.0E-4
8752,93,1.0E-4
8753,93,1.0E-4
8754,93,1.0E-4
8755,93,1.0E-4
8756,93,1.0E-4
8757,93,1.0E-4
8758,93,1.0E-4
8759,93,1.0E-4
8760,93,1.0E-4
8761,93,1.0E-4
8762,93,1.0E-4
8763,93,1.0E-4
8764,93,1.0E-4
8765,93,1.0E-4
8766,93,1.0E-4
8767,93,1.0E-4
8768,93,1.0E-4
8769,93,1.0E-4
8770,93,1.0E-4
8771,93,1.0E-4
8772,93,1.0E-4
8773,93,1.0E-4
8774,93,1.0E-4
8775,93,1.0E-4
8776,93,1.0E-4
8777,93,1.0E-4
8778,93,1.0E-4
8779,93,1.0E-4
8780,93,1.0E-4
8781,93,1.0E-4
8782,93,1.0E-4
8783,93,1.0E-4
8784,93,1.0E-4
8785,93,1.0E-4
8786,93,1.0E-4
8787,93,1.0E-4
8788,93,1.0E-4
8789,93,1.0E-4
8790,93,1.0E-4
8791,93,1.0E-4
8792,93,1.0E-4
8793,93,1.0E-4
8794,93,1.0E-4
8795,93,1.0E-4
8796,93,1.0E-4
8797,93,1.0E-4
8798,93,1.0E-4
8799,93,1.0E-4
8800,93,1.0E-4
8801,93,1.0E-4
8802,93,1.0E-4
8803,93,1.0E-4
8804,93,1.0E-4
8805,93,1.0E-4
8806,93,1.0E-4
8807,93,1.0E-4
8808,93,1.0E-4
8809,93,1.0E-4
8810,93,1.0E-4
8811,93,1.0E-4
8812,93,1.0E-4
8813,93,1.0E-4
8814,93,1.0E-4
8815,93,1.0E-4
8816,93,1.0E-4
8817,93,1.0E-4
8818,93,1.0E-4
8819,93,1.0E-4
8820,93,1.0E-4
8821,93,1.0E-4
8822,93,1.0E-4
8823,93,1.0E-4
8824,93,1.0E-4
8825,93,1.0E-4
8826,93,1.0E-4
8827,93,1.0E-4
8828,93,1.0E-4
8829,93,1.0E-4
8830,93,1.0E-4
8831,93,1.0E-4
8832,93,1.0E-4
8833,93,1.0E-4
8834,93,1.0E-4
8835,93,1.0E-4
8836,93,1.0E-4
8837,93,1.0E-4
8838,93,1.0E-4
8839,93,1.0E-4
8840,93,1.0E-4
8841,93,1.0E-4
8842,93,1.0E-4
8843,93,1.0E-4
8844,93,1.0E-4
8845,93,1.0E-4
8846,93,1.0E-4
8847,93,1.0E-4
8848,93,1.0E-4
8849,93,1.0E-4
8850,93,1.0E-4
8851,93,1.0E-4
8852,93,1.0E-4
8853,93,1.0E-4
8854,93,1.0E-4
8855,93,1.0E-4
8856,93,1.0E-4
8857,93,1.0E-4
8858,93,1.0E-4
8859,93,1.0E-4
8860,93,1.0E-4
8861,93,1.0E-4
8862,93,1.0E-4
8863,93,1.0E-4
8864,93,1.0E-4
8865,93,1.0E-4
8866,93,1.0E-4
8867,93,1.0E-4
8868,93,1.0E-4
8869,93,1.0E-4
8870,93,1.0E-4
8871,93,1.0E-4
8872,93,1.0E-4
8873,93,1.0E-4
8874,93,1.0E-4
8875,93,1.0E-4
8876,93,1.0E-4
8877,93,1.0E-4
8878,93,1.0E-4
8879,93,1.0E-4
8880,93,1.0E-4
8881,93,1.0E-4
8882,93,1.0E-4
8883,93,1.0E-4
8884,93,1.0E-4
8885,93,1.0E-4
8886,93,1.0E-4
8887,93,1.0E-4
8888,93,1.0E-4
8889,93,1.0E-4
8890,93,1.0E-4
8891,93,1.0E-4
8892,93,1.0E-4
8893,93,1.0E-4
8894,93,1.0E-4
8895,93,1.0E-4
8896,93,1.0E-4
8897,93,1.0E-4
8898,93,1.0E-4
8899,93,1.0E-4
8900,93,1.0E-4
8901,93,1.0E-4
8902,93,1.0E-4
8903,93,1.0E-4
8904,93,1.0E-4
8905,93,1.0E-4
8906,93,1.0E-4
8907,93,1.0E-4
8908,93,1.0E-4
8909,93,1.0E-4
8910,93,1.0E-4
8911,93,1.0E-4
8912,93,1.0E-4
8913,93,1.0E-4
8914,93,1.0E-4
8915,93,1.0E-4
8916,93,1.0E-4
8917,93,1.0E-4
8918,93,1.0E-4
8919,93,1.0E-4
8920,93,1.0E-4
8921,93,1.0E-4
8922,93,1.0E-4
8923,93,1.0E-4
8924,93,1.0E-4
8925,93,1.0E-4
8926,93,1.0E-4
8927,93,1.0E-4
8928,93,1.0E-4
8929,93,1.0E-4
8930,93,1.0E-4
8931,93,1.0E-4
8932,93,1.0E-4
8933,93,1.0E-4
8934,93,1.0E-4
8935,93,1.0E-4
8936,93,1.0E-4
8937,93,1.0E-4
8938,93,1.0E-4
8939,93,1.0E-4
8940,93,1.0E-4
8941,93,1.0E-4
8942,93,1.0E-4
8943,93,1.0E-4
8944,93,1.0E-4
8945,93,1.0E-4
8946,93,1.0E-4
8947,93,1.0E-4
8948,93,1.0E-4
8949,93,1.0E-4
8950,93,1.0E-4
8951,93,1.0E-4
8952,93,1.0E-4
8953,93,1.0E-4
8954,93,1.0E-4
8955,93,1.0E-4
8956,93,1.0E-4
8957,93,1.0E-4
8958,93,1.0E-4
8959,93,1.0E-4
8960,93,1.0E-4
8961,93,1.0E-4
8962,93,1.0E-4
8963,93,1.0E-4
8964,93,1.0E-4
8965,93,1.0E-4
8966,93,1.0E-4
8967,93,1.0E-4
8968,93,1.0E-4
8969,93,1.0E-4
8970,93,1.0E-4
8971,93,1.0E-4
8972,93,1.0E-4
8973,93,1.0E-4
8974,93,1.0E-4
8975,93,1.0E-4
8976,93,1.0E-4
8977,93,1.0E-4
8978,93,1.0E-4
8979,93,1.0E-4
8980,93,1.0E-4
8981,93,1.0E-4
8982,93,1.0E-4
8983,93,1.0E-4
8984,93,1.0E-4
8985,93,1.0E-4
8986,93,1.0E-4
8987,93,1.0E-4
8988,93,1.0E-4
8989,93,1.0E-4
8990,93,1.0E-4
8991,93,1.0E-4
8992,93,1.0E-4
8993,93,1.0E-4
8994,93,1.0E-4
8995,93,1.0E-4
8996,93,1.0E-4
8997,93,1.0E-4
8998,93,1.0E-4
8999,93,1.0E-4
9000,93,1.0E-4
9001,93,1.0E-4
9002,93,1.0E-4
9003,93,1.0E-4
9004,93,1.0E-4
9005,93,1.0E-4
9006,93,1.0E-4
9007,93,1.0E-4
9008,93,1.0E-4
9009,93,1.0E-4
9010,93,1.0E-4
9011,93,1.0E-4
9012,93,1.0E-4
9013,93,1.0E-4
9014,93,1.0E-4
9015,93,1.0E-4
9016,93,1.0E-4
9017,93,1.0E-4
9018,93,1.0E-4
9019,93,1.0E-4
9020,93,1.0E-4
9021,93,1.0E-4
9022,93,1.0E-4
9023,93,1.0E-4
9024,93,1.0E-4
9025,93,1.0E-4
9026,93,1.0E-4
9027,93,1.0E-4
9028,93,1.0E-4
9029,93,1.0E-4
9030,93,1.0E-4
9031,93,1.0E-4
9032,93,1.0E-4
9033,93,1.0E-4
9034,93,1.0E-4
9035,93,1.0E-4
9036,93,1.0E-4
9037,93,1.0E-4
9038,93,1.0E-4
9039,93,1.0E-4
9040,93,1.0E-4
9041,93,1.0E-4
9042,93,1.0E-4
9043,93,1.0E-4
9044,93,1.0E-4
9045,93,1.0E-4
9046,93,1.0E-4
9047,93,1.0E-4
9048,93,1.0E-4
9049,93,1.0E-4
9050,93,1.0E-4
9051,93,1.0E-4
9052,93,1.0E-4
9053,93,1.0E-4
9054,93,1.0E-4
9055,93,1.0E-4
9056,93,1.0E-4
9057,93,1.0E-4
9058,93,1.0E-4
9059,93,1.0E-4
9060,93,1.0E-4
9061,93,1.0E-4
9062,93,1.0E-4
9063,93,1.0E-4
9064,93,1.0E-4
9065,93,1.0E-4
9066,93,1.0E-4
9067,93,1.0E-4
9068,93,1.0E-4
9069,93,1.0E-4
9070,93,1.0E-4
9071,93,1.0E-4
9072,93,1.0E-4
9073,93,1.0E-4
9074,93,1.0E-4
9075,93,1.0E-4
9076,93,1.0E-4
9077,93,1.0E-4
9078,93,1.0E-4
9079,93,1.0E-4
9080,93,1.0E-4
9081,93,1.0E-4
9082,93,1.0E-4
9083,93,1.0E-4
9084,93,1.0E-4
9085,93,1.0E-4
9086,93,1.0E-4
9087,93,1.0E-4
9088,93,1.0E-4
9089,93,1.0E-4
9090,93,1.0E-4
9091,93,1.0E-4
9092,93,1.0E-4
9093,93,1.0E-4
9094,93,1.0E-4
9095,93,1.0E-4
9096,93,1.0E-4
9097,93,1.0E-4
9098,93,1.0E-4
9099,93,1.0E-4
9100,93,1.0E-4
9101,93,1.0E-4
9102,93,1.0E-4
9103,93,1.0E-4
9104,93,1.0E-4
9105,93,1.0E-4
9106,93,1.0E-4
9107,93,1.0E-4
9108,93,1.0E-4
9109,93,1.0E-4
9110,93,1.0E-4
9111,93,1.0E-4
9112,93,1.0E-4
9113,93,1.0E-4
9114,93,1.0E-4
9115,93,1.0E-4
9116,93,1.0E-4
9117,93,1.0E-4
9118,93,1.0E-4
9119,93,1.0E-4
9120,93,1.0E-4
9121,93,1.0E-4
9122,93,1.0E-4
9123,93,1.0E-4
9124,93,1.0E-4
9125,93,1.0E-4
9126,93,1.0E-4
9127,93,1.0E-4
9128,93,1.0E-4
9129,93,1.0E-4
9130,93,1.0E-4
9131,93,1.0E-4
9132,93,1.0E-4
9133,93,1.0E-4
9134,93,1.0E-4
9135,93,1.0E-4
9136,93,1.0E-4
9137,93,1.0E-4
9138,93,1.0E-4
9139,93,1.0E-4
9140,93,1.0E-4
9141,93,1.0E-4
9142,93,1.0E-4
9143,93,1.0E-4
9144,93,1.0E-4
9145,93,1.0E-4
9146,93,1.0E-4
9147,93,1.0E-4
9148,93,1.0E-4
9149,93,1.0E-4
9150,93,1.0E-4
9151,93,1.0E-4
9152,93,1.0E-4
9153,93,1.0E-4
9154,93,1.0E-4
9155,93,1.0E-4
9156,93,1.0E-4
9157,93,1.0E-4
9158,93,1.0E-4
9159,93,1.0E-4
9160,93,1.0E-4
9161,93,1.0E-4
9162,93,1.0E-4
9163,93,1.0E-4
9164,93,1.0E-4
9165,93,1.0E-4
9166,93,1.0E-4
9167,93,1.0E-4
9168,93,1.0E-4
9169,93,1.0E-4
9170,93,1.0E-4
9171,93,1.0E-4
9172,93,1.0E-4
9173,93,1.0E-4
9174,93,1.0E-4
9175,93,1.0E-4
9176,93,1.0E-4
9177,93,1.0E-4
9178,93,1.0E-4
9179,93,1.0E-4
9180,93,1.0E-4
9181,93,1.0E-4
9182,93,1.0E-4
9183,93,1.0E-4
9184,93,1.0E-4
9185,93,1.0E-4
9186,93,1.0E-4
9187,93,1.0E-4
9188,93,1.0E-4
9189,93,1.0E-4
9190,93,1.0E-4
9191,93,1.0E-4
9192,93,1.0E-4
9193,93,1.0E-4
9194,93,1.0E-4
9195,93,1.0E-4
9196,93,1.0E-4
9197,93,1.0E-4
9198,93,1.0E-4
9199,93,1.0E-4
9200,93,1.0E-4
9201,93,1.0E-4
9202,93,1.0E-4
9203,93,1.0E-4
9204,93,1.0E-4
9205,93,1.0E-4
9206,93,1.0E-4
9207,93,1.0E-4
9208,93,1.0E-4
9209,93,1.0E-4
9210,93,1.0E-4
9211,93,1.0E-4
9212,93,1.0E-4
9213,93,1.0E-4
9214,93,1.0E-4
9215,93,1.0E-4
9216,93,1.0E-4
9217,93,1.0E-4
9218,93,1.0E-4
9219,93,1.0E-4
9220,93,1.0E-4
9221,93,1.0E-4
9222,93,1.0E-4
9223,93,1.0E-4
9224,93,1.0E-4
9225,93,1.0E-4
9226,93,1.0E-4
9227,93,1.0E-4
9228,93,1.0E-4
9229,93,1.0E-4
9230,93,1.0E-4
9231,93,1.0E-4
9232,93,1.0E-4
9233,93,1.0E-4
9234,93,1.0E-4
9235,93,1.0E-4
9236,93,1.0E-4
9237,93,1.0E-4
9238,93,1.0E-4
9239,93,1.0E-4
9240,93,1.0E-4
9241,93,1.0E-4
9242,93,1.0E-4
9243,93,1.0E-4
9244,93,1.0E-4
9245,93,1.0E-4
9246,93,1.0E-4
9247,93,1.0E-4
9248,93,1.0E-4
9249,93,1.0E-4
9250,93,1.0E-4
9251,93,1.0E-4
9252,93,1.0E-4
9253,93,1.0E-4
9254,93,1.0E-4
9255,93,1.0E-4
9256,93,1.0E-4
9257,93,1.0E-4
9258,93,1.0E-4
9259,93,1.0E-4
9260,93,1.0E-4
9261,93,1.0E-4
9262,93,1.0E-4
9263,93,1.0E-4
9264,93,1.0E-4
9265,93,1.0E-4
9266,93,1.0E-4
9267,93,1.0E-4
9268,93,1.0E-4
9269,93,1.0E-4
9270,93,1.0E-4
9271,93,1.0E-4
9272,93,1.0E-4
9273,93,1.0E-4
9274,93,1.0E-4
9275,93,1.0E-4
9276,93,1.0E-4
9277,93,1.0E-4
9278,93,1.0E-4
9279,93,1.0E-4
9280,93,1.0E-4
9281,93,1.0E-4
9282,93,1.0E-4
9283,93,1.0E-4
9284,93,1.0E-4
9285,93,1.0E-4
9286,93,1.0E-4
9287,93,1.0E-4
9288,93,1.0E-4
9289,93,1.0E-4
9290,93,1.0E-4
9291,93,1.0E-4
9292,93,1.0E-4
9293,93,1.0E-4
9294,93,1.0E-4
9295,93,1.0E-4
9296,93,1.0E-4
9297,93,1.0E-4
9298,93,1.0E-4
9299,93,1.0E-4
9300,93,1.0E-4
9301,93,1.0E-4
9302,93,1.0E-4
9303,93,1.0E-4
9304,93,1.0E-4
9305,93,1.0E-4
9306,93,1.0E-4
9307,93,1.0E-4
9308,93,1.0E-4
9309,93,1.0E-4
9310,93,1.0E-4
9311,93,1.0E-4
9312,93,1.0E-4
9313,93,1.0E-4
9314,93,1.0E-4
9315,93,1.0E-4
9316,93,1.0E-4
9317,93,1.0E-4
9318,93,1.0E-4
9319,93,1.0E-4
9320,93,1.0E-4
9321,93,1.0E-4
9322,93,1.0E-4
9323,93,1.0E-4
9324,93,1.0E-4
9325,93,1.0E-4
9326,93,1.0E-4
9327,93,1.0E-4
9328,93,1.0E-4
9329,93,1.0E-4
9330,93,1.0E-4
9331,93,1.0E-4
9332,93,1.0E-4
9333,93,1.0E-4
9334,93,1.0E-4
9335,93,1.0E-4
9336,93,1.0E-4
9337,93,1.0E-4
9338,93,1.0E-4
9339,93,1.0E-4
9340,93,1.0E-4
9341,93,1.0E-4
9342,93,1.0E-4
9343,93,1.0E-4
9344,93,1.0E-4
9345,93,1.0E-4
9346,93,1.0E-4
9347,93,1.0E-4
9348,93,1.0E-4
9349,93,1.0E-4
9350,93,1.0E-4
9351,93,1.0E-4
9352,93,1.0E-4
9353,93,1.0E-4
9354,93,1.0E-4
9355,93,1.0E-4
9356,93,1.0E-4
9357,93,1.0E-4
9358,93,1.0E-4
9359,93,1.0E-4
9360,93,1.0E-4
9361,93,1.0E-4
9362,93,1.0E-4
9363,93,1.0E-4
9364,93,1.0E-4
9365,93,1.0E-4
9366,93,1.0E-4
9367,93,1.0E-4
9368,93,1.0E-4
9369,93,1.0E-4
9370,93,1.0E-4
9371,93,1.0E-4
9372,93,1.0E-4
9373,93,1.0E-4
9374,93,1.0E-4
9375,93,1.0E-4
9376,93,1.0E-4
9377,93,1.0E-4
9378,93,1.0E-4
9379,93,1.0E-4
9380,93,1.0E-4
9381,93,1.0E-4
9382,93,1.0E-4
9383,93,1.0E-4
9384,93,1.0E-4
9385,93,1.0E-4
9386,93,1.0E-4
9387,93,1.0E-4
9388,93,1.0E-4
9389,93,1.0E-4
9390,93,1.0E-4
9391,93,1.0E-4
9392,93,1.0E-4
9393,93,1.0E-4
9394,93,1.0E-4
9395,93,1.0E-4
9396,93,1.0E-4
9397,93,1.0E-4
9398,93,1.0E-4
9399,93,1.0E-4
9400,93,1.0E-4
9401,93,1.0E-4
9402,93,1.0E-4
9403,93,1.0E-4
9404,93,1.0E-4
9405,93,1.0E-4
9406,93,1.0E-4
9407,93,1.0E-4
9408,93,1.0E-4
9409,93,1.0E-4
9410,93,1.0E-4
9411,93,1.0E-4
9412,93,1.0E-4
9413,93,1.0E-4
9414,93,1.0E-4
9415,93,1.0E-4
9416,93,1.0E-4
9417,93,1.0E-4
9418,93,1.0E-4
9419,93,1.0E-4
9420,93,1.0E-4
9421,93,1.0E-4
9422,93,1.0E-4
9423,93,1.0E-4
9424,93,1.0E-4
9425,93,1.0E-4
9426,93,1.0E-4
9427,93,1.0E-4
9428,93,1.0E-4
9429,93,1.0E-4
9430,93,1.0E-4
9431,93,1.0E-4
9432,93,1.0E-4
9433,93,1.0E-4
9434,93,1.0E-4
9435,93,1.0E-4
9436,93,1.0E-4
9437,93,1.0E-4
9438,93,1.0E-4
9439,93,1.0E-4
9440,93,1.0E-4
9441,93,1.0E-4
9442,93,1.0E-4
9443,93,1.0E-4
9444,93,1.0E-4
9445,93,1.0E-4
9446,93,1.0E-4
9447,93,1.0E-4
9448,93,1.0E-4
9449,93,1.0E-4
9450,93,1.0E-4
9451,93,1.0E-4
9452,93,1.0E-4
9453,93,1.0E-4
9454,93,1.0E-4
9455,93,1.0E-4
9456,93,1.0E-4
9457,93,1.0E-4
9458,93,1.0E-4
9459,93,1.0E-4
9460,93,1.0E-4
9461,93,1.0E-4
9462,93,1.0E-4
9463,93,1.0E-4
9464,93,1.0E-4
9465,93,1.0E-4
9466,93,1.0E-4
9467,93,1.0E-4
9468,93,1.0E-4
9469,93,1.0E-4
9470,93,1.0E-4
9471,93,1.0E-4
9472,93,1.0E-4
9473,93,1.0E-4
9474,93,1.0E-4
9475,93,1.0E-4
9476,93,1.0E-4
9477,93,1.0E-4
9478,93,1.0E-4
9479,93,1.0E-4
9480,93,1.0E-4
9481,93,1.0E-4
9482,93,1.0E-4
9483,93,1.0E-4
9484,93,1.0E-4
9485,93,1.0E-4
9486,93,1.0E-4
9487,93,1.0E-4
9488,93,1.0E-4
9489,93,1.0E-4
9490,93,1.0E-4
9491,93,1.0E-4
9492,93,1.0E-4
9493,93,1.0E-4
9494,93,1.0E-4
9495,93,1.0E-4
9496,93,1.0E-4
9497,93,1.0E-4
9498,93,1.0E-4
9499,93,1.0E-4
9500,93,1.0E-4
9501,93,1.0E-4
9502,93,1.0E-4
9503,93,1.0E-4
9504,93,1.0E-4
9505,93,1.0E-4
9506,93,1.0E-4
9507,93,1.0E-4
9508,93,1.0E-4
9509,93,1.0E-4
9510,93,1.0E-4
9511,93,1.0E-4
9512,93,1.0E-4
9513,93,1.0E-4
9514,93,1.0E-4
9515,93,1.0E-4
9516,93,1.0E-4
9517,93,1.0E-4
9518,93,1.0E-4
9519,93,1.0E-4
9520,93,1.0E-4
9521,93,1.0E-4
9522,93,1.0E-4
9523,93,1.0E-4
9524,93,1.0E-4
9525,93,1.0E-4
9526,93,1.0E-4
9527,93,1.0E-4
9528,93,1.0E-4
9529,93,1.0E-4
9530,93,1.0E-4
9531,93,1.0E-4
9532,93,1.0E-4
9533,93,1.0E-4
9534,93,1.0E-4
9535,93,1.0E-4
9536,93,1.0E-4
9537,93,1.0E-4
9538,93,1.0E-4
9539,93,1.0E-4
9540,93,1.0E-4
9541,93,1.0E-4
9542,93,1.0E-4
9543,93,1.0E-4
9544,93,1.0E-4
9545,93,1.0E-4
9546,93,1.0E-4
9547,93,1.0E-4
9548,93,1.0E-4
9549,93,1.0E-4
9550,93,1.0E-4
9551,93,1.0E-4
9552,93,1.0E-4
9553,93,1.0E-4
9554,93,1.0E-4
9555,93,1.0E-4
9556,93,1.0E-4
9557,93,1.0E-4
9558,93,1.0E-4
9559,93,1.0E-4
9560,93,1.0E-4
9561,93,1.0E-4
9562,93,1.0E-4
9563,93,1.0E-4
9564,93,1.0E-4
9565,93,1.0E-4
9566,93,1.0E-4
9567,93,1.0E-4
9568,93,1.0E-4
9569,93,1.0E-4
9570,93,1.0E-4
9571,93,1.0E-4
9572,93,1.0E-4
9573,93,1.0E-4
9574,93,1.0E-4
9575,93,1.0E-4
9576,93,1.0E-4
9577,93,1.0E-4
9578,93,1.0E-4
9579,93,1.0E-4
9580,93,1.0E-4
9581,93,1.0E-4
9582,93,1.0E-4
9583,93,1.0E-4
9584,93,1.0E-4
9585,93,1.0E-4
9586,93,1.0E-4
9587,93,1.0E-4
9588,93,1.0E-4
9589,93,1.0E-4
9590,93,1.0E-4
9591,93,1.0E-4
9592,93,1.0E-4
9593,93,1.0E-4
9594,93,1.0E-4
9595,93,1.0E-4
9596,93,1.0E-4
9597,93,1.0E-4
9598,93,1.0E-4
9599,93,1.0E-4
9600,93,1.0E-4
9601,93,1.0E-4
9602,93,1.0E-4
9603,93,1.0E-4
9604,93,1.0E-4
9605,93,1.0E-4
9606,93,1.0E-4
9607,93,1.0E-4
9608,93,1.0E-4
9609,93,1.0E-4
9610,93,1.0E-4
9611,93,1.0E-4
9612,93,1.0E-4
9613,93,1.0E-4
9614,93,1.0E-4
9615,93,1.0E-4
9616,93,1.0E-4
9617,93,1.0E-4
9618,93,1.0E-4
9619,93,1.0E-4
9620,93,1.0E-4
9621,93,1.0E-4
9622,93,1.0E-4
9623,93,1.0E-4
9624,93,1.0E-4
9625,93,1.0E-4
9626,93,1.0E-4
9627,93,1.0E-4
9628,93,1.0E-4
9629,93,1.0E-4
9630,93,1.0E-4
9631,93,1.0E-4
9632,93,1.0E-4
9633,93,1.0E-4
9634,93,1.0E-4
9635,93,1.0E-4
9636,93,1.0E-4
9637,93,1.0E-4
9638,93,1.0E-4
9639,93,1.0E-4
9640,93,1.0E-4
9641,93,1.0E-4
9642,93,1.0E-4
9643,93,1.0E-4
9644,93,1.0E-4
9645,93,1.0E-4
9646,93,1.0E-4
9647,93,1.0E-4
9648,93,1.0E-4
9649,93,1.0E-4
9650,93,1.0E-4
9651,93,1.0E-4
9652,93,1.0E-4
9653,93,1.0E-4
9654,93,1.0E-4
9655,93,1.0E-4
9656,93,1.0E-4
9657,93,1.0E-4
9658,93,1.0E-4
9659,93,1.0E-4
9660,93,1.0E-4
9661,93,1.0E-4
9662,93,1.0E-4
9663,93,1.0E-4
9664,93,1.0E-4
9665,93,1.0E-4
9666,93,1.0E-4
9667,93,1.0E-4
9668,93,1.0E-4
9669,93,1.0E-4
9670,93,1.0E-4
9671,93,1.0E-4
9672,93,1.0E-4
9673,93,1.0E-4
9674,93,1.0E-4
9675,93,1.0E-4
9676,93,1.0E-4
9677,93,1.0E-4
9678,93,1.0E-4
9679,93,1.0E-4
9680,93,1.0E-4
9681,93,1.0E-4
9682,93,1.0E-4
9683,93,1.0E-4
9684,93,1.0E-4
9685,93,1.0E-4
9686,93,1.0E-4
9687,93,1.0E-4
9688,93,1.0E-4
9689,93,1.0E-4
9690,93,1.0E-4
9691,93,1.0E-4
9692,93,1.0E-4
9693,93,1.0E-4
9694,93,1.0E-4
9695,93,1.0E-4
9696,93,1.0E-4
9697,93,1.0E-4
9698,93,1.0E-4
9699,93,1.0E-4
9700,93,1.0E-4
9701,93,1.0E-4
9702,93,1.0E-4
9703,93,1.0E-4
9704,93,1.0E-4
9705,93,1.0E-4
9706,93,1.0E-4
9707,95,1.0E-4
9708,95,2.0E-4
9709,95,1.0E-4
9710,95,1.0E-4
9711,95,1.0E-4
9712,95,1.0E-4
9713,95,1.0E-4
9714,95,1.0E-4
9715,95,1.0E-4
9716,95,1.0E-4
9717,95,1.0E-4
9718,95,1.0E-4
9719,95,1.0E-4
9720,95,1.0E-4
9721,95,1.0E-4
9722,95,1.0E-4
9723,95,1.0E-4
9724,95,1.0E-4
9725,95,1.0E-4
9726,95,1.0E-4
9727,95,1.0E-4
9728,95,1.0E-4
9729,95,1.0E-4
9730,95,1.0E-4
9731,95,1.0E-4
9732,95,1.0E-4
9733,95,1.0E-4
9734,95,1.0E-4
9735,95,1.0E-4
9736,95,1.0E-4
9737,95,1.0E-4
9738,95,1.0E-4
9739,95,1.0E-4
9740,95,1.0E-4
9741,95,1.0E-4
9742,95,1.0E-4
9743,95,1.0E-4
9744,95,1.0E-4
9745,95,1.0E-4
9746,95,1.0E-4
9747,95,1.0E-4
9748,95,1.0E-4
9749,95,1.0E-4
9750,95,1.0E-4
9751,95,1.0E-4
9752,95,1.0E-4
9753,95,1.0E-4
9754,95,1.0E-4
9755,95,1.0E-4
9756,95,1.0E-4
9757,95,1.0E-4
9758,95,1.0E-4
9759,95,1.0E-4
9760,95,1.0E-4
9761,95,1.0E-4
9762,95,1.0E-4
9763,95,1.0E-4
9764,95,1.0E-4
9765,95,1.0E-4
9766,95,1.0E-4
9767,95,1.0E-4
9768,95,1.0E-4
9769,95,1.0E-4
9770,95,1.0E-4
9771,95,1.0E-4
9772,95,1.0E-4
9773,95,1.0E-4
9774,95,1.0E-4
9775,95,1.0E-4
9776,95,1.0E-4
9777,95,1.0E-4
9778,95,1.0E-4
9779,95,1.0E-4
9780,95,1.0E-4
9781,95,1.0E-4
9782,95,1.0E-4
9783,95,1.0E-4
9784,95,1.0E-4
9785,95,1.0E-4
9786,95,1.0E-4
9787,95,1.0E-4
9788,95,1.0E-4
9789,95,1.0E-4
9790,95,1.0E-4
9791,95,1.0E-4
9792,95,1.0E-4
9793,95,1.0E-4
9794,95,1.0E-4
9795,95,1.0E-4
9796,95,1.0E-4
9797,95,1.0E-4
9798,95,1.0E-4
9799,95,1.0E-4
9800,95,1.0E-4
9801,95,1.0E-4
9802,95,1.0E-4
9803,95,1.0E-4
9804,95,1.0E-4
9805,95,1.0E-4
9806,95,1.0E-4
9807,95,1.0E-4
9808,95,1.0E-4
9809,95,1.0E-4
9810,95,1.0E-4
9811,95,1.0E-4
9812,95,1.0E-4
9813,95,1.0E-4
9814,95,1.0E-4
9815,95,1.0E-4
9816,95,1.0E-4
9817,95,1.0E-4
9818,95,1.0E-4
9819,95,1.0E-4
9820,95,1.0E-4
9821,95,1.0E-4
9822,95,1.0E-4
9823,95,1.0E-4
9824,95,1.0E-4
9825,95,1.0E-4
9826,95,1.0E-4
9827,95,1.0E-4
9828,95,1.0E-4
9829,95,1.0E-4
9830,95,1.0E-4
9831,95,1.0E-4
9832,95,1.0E-4
9833,95,1.0E-4
9834,95,1.0E-4
9835,95,1.0E-4
9836,95,1.0E-4
9837,95,1.0E-4
9838,95,1.0E-4
9839,95,1.0E-4
9840,95,1.0E-4
9841,95,1.0E-4
9842,95,1.0E-4
9843,95,1.0E-4
9844,95,1.0E-4
9845,95,1.0E-4
9846,95,1.0E-4
9847,95,1.0E-4
9848,95,1.0E-4
9849,95,1.0E-4
9850,95,1.0E-4
9851,95,1.0E-4
9852,95,1.0E-4
9853,95,1.0E-4
9854,95,1.0E-4
9855,95,1.0E-4
9856,95,1.0E-4
9857,95,1.0E-4
9858,95,1.0E-4
9859,95,1.0E-4
9860,95,1.0E-4
9861,95,1.0E-4
9862,95,1.0E-4
9863,95,1.0E-4
9864,95,1.0E-4
9865,95,1.0E-4
9866,95,1.0E-4
9867,95,1.0E-4
9868,95,1.0E-4
9869,95,1.0E-4
9870,95,1.0E-4
9871,95,1.0E-4
9872,95,1.0E-4
9873,95,1.0E-4
9874,95,1.0E-4
9875,95,1.0E-4
9876,95,1.0E-4
9877,95,1.0E-4
9878,95,1.0E-4
9879,95,1.0E-4
9880,95,1.0E-4
9881,95,1.0E-4
9882,95,1.0E-4
9883,95,1.0E-4
9884,95,1.0E-4
9885,95,1.0E-4
9886,95,1.0E-4
9887,95,1.0E-4
9888,95,1.0E-4
9889,95,1.0E-4
9890,95,1.0E-4
9891,95,1.0E-4
9892,95,1.0E-4
9893,95,1.0E-4
9894,95,1.0E-4
9895,95,1.0E-4
9896,95,1.0E-4
9897,95,1.0E-4
9898,95,1.0E-4
9899,95,1.0E-4
9900,95,1.0E-4
9901,95,1.0E-4
9902,95,1.0E-4
9903,95,1.0E-4
9904,95,1.0E-4
9905,95,1.0E-4
9906,95,1.0E-4
9907,95,1.0E-4
9908,95,1.0E-4
9909,95,1.0E-4
9910,95,1.0E-4
9911,95,1.0E-4
9912,95,1.0E-4
9913,95,1.0E-4
9914,95,1.0E-4
9915,95,1.0E-4
9916,95,1.0E-4
9917,95,1.0E-4
9918,95,1.0E-4
9919,95,1.0E-4
9920,95,1.0E-4
9921,95,1.0E-4
9922,95,1.0E-4
9923,95,1.0E-4
9924,95,1.0E-4
9925,95,1.0E-4
9926,95,1.0E-4
9927,95,1.0E-4
9928,95,1.0E-4
9929,95,1.0E-4
9930,95,1.0E-4
9931,95,1.0E-4
9932,95,1.0E-4
9933,95,1.0E-4
9934,95,1.0E-4
9935,95,1.0E-4
9936,95,1.0E-4
9937,95,1.0E-4
9938,95,1.0E-4
9939,95,1.0E-4
9940,95,1.0E-4
9941,95,1.0E-4
9942,95,1.0E-4
9943,95,1.0E-4
9944,95,1.0E-4
9945,95,1.0E-4
9946,95,1.0E-4
9947,95,1.0E-4
9948,95,1.0E-4
9949,95,1.0E-4
9950,95,1.0E-4
9951,95,1.0E-4
9952,95,1.0E-4
9953,95,1.0E-4
9954,95,1.0E-4
9955,95,1.0E-4
9956,95,1.0E-4
9957,95,1.0E-4
9958,95,1.0E-4
9959,95,1.0E-4
9960,95,1.0E-4
9961,95,1.0E-4
9962,95,1.0E-4
9963,95,1.0E-4
9964,95,1.0E-4
9965,95,1.0E-4
9966,95,1.0E-4
9967,95,1.0E-4
9968,95,1.0E-4
9969,95,1.0E-4
9970,95,1.0E-4
9971,95,1.0E-4
9972,95,1.0E-4
9973,95,1.0E-4
9974,95,1.0E-4
9975,95,1.0E-4
9976,95,1.0E-4
9977,95,1.0E-4
9978,95,1.0E-4
9979,95,1.0E-4
9980,95,1.0E-4
9981,95,1.0E-4
9982,95,1.0E-4
9983,95,1.0E-4
9984,95,1.0E-4
9985,95,1.0E-4
9986,95,1.0E-4
9987,95,1.0E-4
9988,95,1.0E-4
9989,95,1.0E-4
9990,95,1.0E-4
9991,95,1.0E-4
9992,95,1.0E-4
9993,95,1.0E-4
9994,95,1.0E-4
9995,95,1.0E-4
9996,95,1.0E-4
9997,95,1.0E-4
9998,95,1.0E-4
9999,95,1.0E-4
10000,95,1.0E-4
10001,95,1.0E-4
10002,95,1.0E-4
10003,95,1.0E-4
10004,95,1.0E-4
10005,95,1.0E-4
10006,95,1.0E-4
10007,95,1.0E-4
10008,95,1.0E-4
10009,95,1.0E-4
10010,95,1.0E-4
10011,95,1.0E-4
10012,95,1.0E-4
10013,95,1.0E-4
10014,95,1.0E-4
10015,95,1.0E-4
10016,95,1.0E-4
10017,95,1.0E-4
10018,95,1.0E-4
10019,95,1.0E-4
10020,95,1.0E-4
10021,95,1.0E-4
10022,95,1.0E-4
10023,95,1.0E-4
10024,95,1.0E-4
10025,95,1.0E-4
10026,95,1.0E-4
10027,95,1.0E-4
10028,95,1.0E-4
10029,95,1.0E-4
10030,95,1.0E-4
10031,95,1.0E-4
10032,95,1.0E-4
10033,95,1.0E-4
10034,95,1.0E-4
10035,95,1.0E-4
10036,95,1.0E-4
10037,95,1.0E-4
10038,95,1.0E-4
10039,95,1.0E-4
10040,95,1.0E-4
10041,95,1.0E-4
10042,95,1.0E-4
10043,95,1.0E-4
10044,95,1.0E-4
10045,95,1.0E-4
10046,95,1.0E-4
10047,95,1.0E-4
10048,95,1.0E-4
10049,95,1.0E-4
10050,95,1.0E-4
10051,95,1.0E-4
10052,95,1.0E-4
10053,95,1.0E-4
10054,95,1.0E-4
10055,95,1.0E-4
10056,95,1.0E-4
10057,95,1.0E-4
10058,95,1.0E-4
10059,95,1.0E-4
10060,95,1.0E-4
10061,95,1.0E-4
10062,95,1.0E-4
10063,95,1.0E-4
10064,95,1.0E-4
10065,95,1.0E-4
10066,95,1.0E-4
10067,95,1.0E-4
10068,95,1.0E-4
10069,95,1.0E-4
10070,95,1.0E-4
10071,95,1.0E-4
10072,95,1.0E-4
10073,95,1.0E-4
10074,95,1.0E-4
10075,95,1.0E-4
10076,95,1.0E-4
10077,95,1.0E-4
10078,95,1.0E-4
10079,95,1.0E-4
10080,95,1.0E-4
10081,95,1.0E-4
10082,95,1.0E-4
10083,95,1.0E-4
10084,95,1.0E-4
10085,95,1.0E-4
10086,95,1.0E-4
10087,95,1.0E-4
10088,95,1.0E-4
10089,95,1.0E-4
10090,95,1.0E-4
10091,95,1.0E-4
10092,95,1.0E-4
10093,95,1.0E-4
10094,95,1.0E-4
10095,95,1.0E-4
10096,95,1.0E-4
10097,95,1.0E-4
10098,95,1.0E-4
10099,95,1.0E-4
10100,95,1.0E-4
10101,95,1.0E-4
10102,95,1.0E-4
10103,95,1.0E-4
10104,95,1.0E-4
10105,95,1.0E-4
10106,95,1.0E-4
10107,95,1.0E-4
10108,95,1.0E-4
10109,95,1.0E-4
10110,95,1.0E-4
10111,95,1.0E-4
10112,95,1.0E-4
10113,95,1.0E-4
10114,95,1.0E-4
10115,95,1.0E-4
10116,95,1.0E-4
10117,95,1.0E-4
10118,95,1.0E-4
10119,95,1.0E-4
10120,95,1.0E-4
10121,95,1.0E-4
10122,95,1.0E-4
10123,95,1.0E-4
10124,95,1.0E-4
10125,95,1.0E-4
10126,95,1.0E-4
10127,95,1.0E-4
10128,95,1.0E-4
10129,95,1.0E-4
10130,95,1.0E-4
10131,95,1.0E-4
10132,95,1.0E-4
10133,95,1.0E-4
10134,95,1.0E-4
10135,95,1.0E-4
10136,95,1.0E-4
10137,95,1.0E-4
10138,95,1.0E-4
10139,95,1.0E-4
10140,95,1.0E-4
10141,95,1.0E-4
10142,95,1.0E-4
10143,95,1.0E-4
10144,95,1.0E-4
10145,95,1.0E-4
10146,95,1.0E-4
10147,95,1.0E-4
10148,95,1.0E-4
10149,95,1.0E-4
10150,95,1.0E-4
10151,95,1.0E-4
10152,95,1.0E-4
10153,95,1.0E-4
10154,95,1.0E-4
10155,95,1.0E-4
10156,95,1.0E-4
10157,95,1.0E-4
10158,95,1.0E-4
10159,95,1.0E-4
10160,95,1.0E-4
10161,95,1.0E-4
10162,95,1.0E-4
10163,95,1.0E-4
10164,95,1.0E-4
10165,95,1.0E-4
10166,95,1.0E-4
10167,95,1.0E-4
10168,95,1.0E-4
10169,95,1.0E-4
10170,95,1.0E-4
10171,95,1.0E-4
10172,95,1.0E-4
10173,95,1.0E-4
10174,95,1.0E-4
10175,95,1.0E-4
10176,95,1.0E-4
10177,95,1.0E-4
10178,95,1.0E-4
10179,95,1.0E-4
10180,95,1.0E-4
10181,95,1.0E-4
10182,95,1.0E-4
10183,95,1.0E-4
10184,95,1.0E-4
10185,95,1.0E-4
10186,95,1.0E-4
10187,95,1.0E-4
10188,95,1.0E-4
10189,95,1.0E-4
10190,95,1.0E-4
10191,95,1.0E-4
10192,95,1.0E-4
10193,95,1.0E-4
10194,95,1.0E-4
10195,95,1.0E-4
10196,95,1.0E-4
10197,95,1.0E-4
10198,95,1.0E-4
10199,95,1.0E-4
10200,95,1.0E-4
10201,95,1.0E-4
10202,95,1.0E-4
10203,95,1.0E-4
10204,95,1.0E-4
10205,95,1.0E-4
10206,95,1.0E-4
10207,95,1.0E-4
10208,95,1.0E-4
10209,95,1.0E-4
10210,95,1.0E-4
10211,95,1.0E-4
10212,95,1.0E-4
10213,95,1.0E-4
10214,95,1.0E-4
10215,95,1.0E-4
10216,95,1.0E-4
10217,95,1.0E-4
10218,95,1.0E-4
10219,95,1.0E-4
10220,95,1.0E-4
10221,95,1.0E-4
10222,95,1.0E-4
10223,95,1.0E-4
10224,95,1.0E-4
10225,95,1.0E-4
10226,95,1.0E-4
10227,95,1.0E-4
10228,95,1.0E-4
10229,95,1.0E-4
10230,95,1.0E-4
10231,95,1.0E-4
10232,95,1.0E-4
10233,95,1.0E-4
10234,95,1.0E-4
10235,95,1.0E-4
10236,95,1.0E-4
10237,95,1.0E-4
10238,95,1.0E-4
10239,95,1.0E-4
10240,95,1.0E-4
10241,95,1.0E-4
10242,95,1.0E-4
10243,95,1.0E-4
10244,95,1.0E-4
10245,95,1.0E-4
10246,95,1.0E-4
10247,95,1.0E-4
10248,95,1.0E-4
10249,95,1.0E-4
10250,95,1.0E-4
10251,95,1.0E-4
10252,95,1.0E-4
10253,95,1.0E-4
10254,95,1.0E-4
10255,95,1.0E-4
10256,95,1.0E-4
10257,95,1.0E-4
10258,95,1.0E-4
10259,95,1.0E-4
10260,95,1.0E-4
10261,95,1.0E-4
10262,95,1.0E-4
10263,95,1.0E-4
10264,95,1.0E-4
10265,95,1.0E-4
10266,95,1.0E-4
10267,95,1.0E-4
10268,95,1.0E-4
10269,95,1.0E-4
10270,95,1.0E-4
10271,95,1.0E-4
10272,95,1.0E-4
10273,95,1.0E-4
10274,95,1.0E-4
10275,95,1.0E-4
10276,95,1.0E-4
10277,95,1.0E-4
10278,95,1.0E-4
10279,95,1.0E-4
10280,95,1.0E-4
10281,95,1.0E-4
10282,95,1.0E-4
10283,95,1.0E-4
10284,95,1.0E-4
10285,95,1.0E-4
10286,95,1.0E-4
10287,95,1.0E-4
10288,95,1.0E-4
10289,95,1.0E-4
10290,95,1.0E-4
10291,95,1.0E-4
10292,95,1.0E-4
10293,95,1.0E-4
10294,95,1.0E-4
10295,95,1.0E-4
10296,95,1.0E-4
10297,95,1.0E-4
10298,95,1.0E-4
10299,95,1.0E-4
10300,95,1.0E-4
10301,95,1.0E-4
10302,95,1.0E-4
10303,95,1.0E-4
10304,95,1.0E-4
10305,95,1.0E-4
10306,95,1.0E-4
10307,95,1.0E-4
10308,95,1.0E-4
10309,95,1.0E-4
10310,95,1.0E-4
10311,95,1.0E-4
10312,95,1.0E-4
10313,95,1.0E-4
10314,95,1.0E-4
10315,95,1.0E-4
10316,95,1.0E-4
10317,95,1.0E-4
10318,95,1.0E-4
10319,95,1.0E-4
10320,95,1.0E-4
10321,95,1.0E-4
10322,95,1.0E-4
10323,95,1.0E-4
10324,95,1.0E-4
10325,95,1.0E-4
10326,95,1.0E-4
10327,95,1.0E-4
10328,95,1.0E-4
10329,95,1.0E-4
10330,95,1.0E-4
10331,95,1.0E-4
10332,95,1.0E-4
10333,95,1.0E-4
10334,95,1.0E-4
10335,95,1.0E-4
10336,95,1.0E-4
10337,95,1.0E-4
10338,95,1.0E-4
10339,95,1.0E-4
10340,95,1.0E-4
10341,95,1.0E-4
10342,95,1.0E-4
10343,95,1.0E-4
10344,95,1.0E-4
10345,95,1.0E-4
10346,95,1.0E-4
10347,95,1.0E-4
10348,95,1.0E-4
10349,95,1.0E-4
10350,95,1.0E-4
10351,95,1.0E-4
10352,95,1.0E-4
10353,95,1.0E-4
10354,95,1.0E-4
10355,95,1.0E-4
10356,95,1.0E-4
10357,95,1.0E-4
10358,95,1.0E-4
10359,95,1.0E-4
10360,95,1.0E-4
10361,95,1.0E-4
10362,95,1.0E-4
10363,95,1.0E-4
10364,95,1.0E-4
10365,95,1.0E-4
10366,95,1.0E-4
10367,95,1.0E-4
10368,95,1.0E-4
10369,95,1.0E-4
10370,95,1.0E-4
10371,95,1.0E-4
10372,95,1.0E-4
10373,95,1.0E-4
10374,95,1.0E-4
10375,95,1.0E-4
10376,95,1.0E-4
10377,95,1.0E-4
10378,95,1.0E-4
10379,95,1.0E-4
10380,95,1.0E-4
10381,95,1.0E-4
10382,95,1.0E-4
10383,95,1.0E-4
10384,95,1.0E-4
10385,95,1.0E-4
10386,95,1.0E-4
10387,95,1.0E-4
10388,95,1.0E-4
10389,95,1.0E-4
10390,95,1.0E-4
10391,95,1.0E-4
10392,95,1.0E-4
10393,95,1.0E-4
10394,95,1.0E-4
10395,95,1.0E-4
10396,95,1.0E-4
10397,95,1.0E-4
10398,95,1.0E-4
10399,95,1.0E-4
10400,95,1.0E-4
10401,95,1.0E-4
10402,95,1.0E-4
10403,95,1.0E-4
10404,95,1.0E-4
10405,95,1.0E-4
10406,95,1.0E-4
10407,95,1.0E-4
10408,95,1.0E-4
10409,95,1.0E-4
10410,95,1.0E-4
10411,95,1.0E-4
10412,95,1.0E-4
10413,95,1.0E-4
10414,95,1.0E-4
10415,95,1.0E-4
10416,95,1.0E-4
10417,95,1.0E-4
10418,95,1.0E-4
10419,95,1.0E-4
10420,95,1.0E-4
10421,95,1.0E-4
10422,95,1.0E-4
10423,95,1.0E-4
10424,95,1.0E-4
10425,95,1.0E-4
10426,95,1.0E-4
10427,95,1.0E-4
10428,95,1.0E-4
10429,95,1.0E-4
10430,95,1.0E-4
10431,95,1.0E-4
10432,95,1.0E-4
10433,95,1.0E-4
10434,95,1.0E-4
10435,95,1.0E-4
10436,95,1.0E-4
10437,95,1.0E-4
10438,95,1.0E-4
10439,95,1.0E-4
10440,95,1.0E-4
10441,95,1.0E-4
10442,95,1.0E-4
10443,95,1.0E-4
10444,95,1.0E-4
10445,95,1.0E-4
10446,95,1.0E-4
10447,95,1.0E-4
10448,95,1.0E-4
10449,95,1.0E-4
10450,95,1.0E-4
10451,95,1.0E-4
10452,95,1.0E-4
10453,95,1.0E-4
10454,95,1.0E-4
10455,95,1.0E-4
10456,95,1.0E-4
10457,95,1.0E-4
10458,95,1.0E-4
10459,95,1.0E-4
10460,95,1.0E-4
10461,95,1.0E-4
10462,95,1.0E-4
10463,95,1.0E-4
10464,95,1.0E-4
10465,95,1.0E-4
10466,95,1.0E-4
10467,95,1.0E-4
10468,95,1.0E-4
10469,95,1.0E-4
10470,95,1.0E-4
10471,95,1.0E-4
10472,95,1.0E-4
10473,95,1.0E-4
10474,95,1.0E-4
10475,95,1.0E-4
10476,95,1.0E-4
10477,95,1.0E-4
10478,95,1.0E-4
10479,95,1.0E-4
10480,95,1.0E-4
10481,95,1.0E-4
10482,95,1.0E-4
10483,95,1.0E-4
10484,95,1.0E-4
10485,95,1.0E-4
10486,95,1.0E-4
10487,95,1.0E-4
10488,95,1.0E-4
10489,95,1.0E-4
10490,95,1.0E-4
10491,95,1.0E-4
10492,95,1.0E-4
10493,95,1.0E-4
10494,95,1.0E-4
10495,95,1.0E-4
10496,95,1.0E-4
10497,95,1.0E-4
10498,95,1.0E-4
10499,95,1.0E-4
10500,95,1.0E-4
10501,95,1.0E-4
10502,95,1.0E-4
10503,95,1.0E-4
10504,95,1.0E-4
10505,95,1.0E-4
10506,95,1.0E-4
10507,95,1.0E-4
10508,95,1.0E-4
10509,95,1.0E-4
10510,95,1.0E-4
10511,95,1.0E-4
10512,95,1.0E-4
10513,95,1.0E-4
10514,95,1.0E-4
10515,95,1.0E-4
10516,95,1.0E-4
10517,95,1.0E-4
10518,95,1.0E-4
10519,95,1.0E-4
10520,95,1.0E-4
10521,95,1.0E-4
10522,95,1.0E-4
10523,95,1.0E-4
10524,95,1.0E-4
10525,95,1.0E-4
10526,95,1.0E-4
10527,95,1.0E-4
10528,95,1.0E-4
10529,95,1.0E-4
10530,95,1.0E-4
10531,95,1.0E-4
10532,95,1.0E-4
10533,95,1.0E-4
10534,95,1.0E-4
10535,95,1.0E-4
10536,95,1.0E-4
10537,95,1.0E-4
10538,95,1.0E-4
10539,95,1.0E-4
10540,95,1.0E-4
10541,95,1.0E-4
10542,95,1.0E-4
10543,95,1.0E-4
10544,95,1.0E-4
10545,95,1.0E-4
10546,95,1.0E-4
10547,95,1.0E-4
10548,95,1.0E-4
10549,95,1.0E-4
10550,95,1.0E-4
10551,95,1.0E-4
10552,95,1.0E-4
10553,95,1.0E-4
10554,95,1.0E-4
10555,95,1.0E-4
10556,95,1.0E-4
10557,95,1.0E-4
10558,95,1.0E-4
10559,95,1.0E-4
10560,95,1.0E-4
10561,95,1.0E-4
10562,95,1.0E-4
10563,95,1.0E-4
10564,95,1.0E-4
10565,95,1.0E-4
10566,95,1.0E-4
10567,95,1.0E-4
10568,95,1.0E-4
10569,95,1.0E-4
10570,95,1.0E-4
10571,95,1.0E-4
10572,95,1.0E-4
10573,95,1.0E-4
10574,95,1.0E-4
10575,95,1.0E-4
10576,95,1.0E-4
10577,95,1.0E-4
10578,95,1.0E-4
10579,95,1.0E-4
10580,95,1.0E-4
10581,95,1.0E-4
10582,95,1.0E-4
10583,95,1.0E-4
10584,95,1.0E-4
10585,95,1.0E-4
10586,95,1.0E-4
10587,95,1.0E-4
10588,95,1.0E-4
10589,95,1.0E-4
10590,95,1.0E-4
10591,95,1.0E-4
10592,95,1.0E-4
10593,95,1.0E-4
10594,95,1.0E-4
10595,95,1.0E-4
10596,95,1.0E-4
10597,95,1.0E-4
10598,95,1.0E-4
10599,95,1.0E-4
10600,95,1.0E-4
10601,95,1.0E-4
10602,95,1.0E-4
10603,95,1.0E-4
10604,95,1.0E-4
10605,95,1.0E-4
10606,95,1.0E-4
10607,95,1.0E-4
10608,95,1.0E-4
10609,95,1.0E-4
10610,95,1.0E-4
10611,95,1.0E-4
10612,95,1.0E-4
10613,95,1.0E-4
10614,95,1.0E-4
10615,95,1.0E-4
10616,95,1.0E-4
10617,95,1.0E-4
10618,95,1.0E-4
10619,95,1.0E-4
10620,95,1.0E-4
10621,95,1.0E-4
10622,95,1.0E-4
10623,95,1.0E-4
10624,95,1.0E-4
10625,95,1.0E-4
10626,95,1.0E-4
10627,95,1.0E-4
10628,95,1.0E-4
10629,95,1.0E-4
10630,95,1.0E-4
10631,95,1.0E-4
10632,95,1.0E-4
10633,95,1.0E-4
10634,95,1.0E-4
10635,95,1.0E-4
10636,95,1.0E-4
10637,95,1.0E-4
10638,95,1.0E-4
10639,95,1.0E-4
10640,95,1.0E-4
10641,95,1.0E-4
10642,95,1.0E-4
10643,95,1.0E-4
10644,95,1.0E-4
10645,95,1.0E-4
10646,95,1.0E-4
10647,95,1.0E-4
10648,95,1.0E-4
10649,95,1.0E-4
10650,95,1.0E-4
10651,95,1.0E-4
10652,95,1.0E-4
10653,95,1.0E-4
10654,95,1.0E-4
10655,95,1.0E-4
10656,95,1.0E-4
10657,95,1.0E-4
10658,95,1.0E-4
10659,95,1.0E-4
10660,95,1.0E-4
10661,95,1.0E-4
10662,95,1.0E-4
10663,95,1.0E-4
10664,95,1.0E-4
10665,95,1.0E-4
10666,95,1.0E-4
10667,95,1.0E-4
10668,95,1.0E-4
10669,95,1.0E-4
10670,95,1.0E-4
10671,95,1.0E-4
10672,95,1.0E-4
10673,95,1.0E-4
10674,95,1.0E-4
10675,95,1.0E-4
10676,95,1.0E-4
10677,95,1.0E-4
10678,95,1.0E-4
10679,95,1.0E-4
10680,95,1.0E-4
10681,95,1.0E-4
10682,95,1.0E-4
10683,95,1.0E-4
10684,95,1.0E-4
10685,95,1.0E-4
10686,95,1.0E-4
10687,95,1.0E-4
10688,95,1.0E-4
10689,95,1.0E-4
10690,95,1.0E-4
10691,95,1.0E-4
10692,95,1.0E-4
10693,95,1.0E-4
10694,95,1.0E-4
10695,95,1.0E-4
10696,95,1.0E-4
10697,95,1.0E-4
10698,95,1.0E-4
10699,95,1.0E-4
10700,95,1.0E-4
10701,95,1.0E-4
10702,95,1.0E-4
10703,95,1.0E-4
10704,95,1.0E-4
10705,95,1.0E-4
10706,95,1.0E-4
10707,95,1.0E-4
10708,95,1.0E-4
10709,95,1.0E-4
10710,95,1.0E-4
10711,95,1.0E-4
10712,95,1.0E-4
10713,95,1.0E-4
10714,95,1.0E-4
10715,95,1.0E-4
10716,95,1.0E-4
10717,95,1.0E-4
10718,95,1.0E-4
10719,95,1.0E-4
10720,95,1.0E-4
10721,95,1.0E-4
10722,95,1.0E-4
10723,95,1.0E-4
10724,95,1.0E-4
10725,95,1.0E-4
10726,95,1.0E-4
10727,95,1.0E-4
10728,95,1.0E-4
10729,95,1.0E-4
10730,95,1.0E-4
10731,95,1.0E-4
10732,95,1.0E-4
10733,95,1.0E-4
10734,95,1.0E-4
10735,95,1.0E-4
10736,95,1.0E-4
10737,95,1.0E-4
10738,95,1.0E-4
10739,95,1.0E-4
10740,95,1.0E-4
10741,95,1.0E-4
10742,95,1.0E-4
10743,95,1.0E-4
10744,95,1.0E-4
10745,95,1.0E-4
10746,95,1.0E-4
10747,95,1.0E-4
10748,95,1.0E-4
10749,95,1.0E-4
10750,95,1.0E-4
10751,95,1.0E-4
10752,95,1.0E-4
10753,95,1.0E-4
10754,95,1.0E-4
10755,95,1.0E-4
10756,95,1.0E-4
10757,95,1.0E-4
10758,95,1.0E-4
10759,95,1.0E-4
10760,95,1.0E-4
10761,95,1.0E-4
10762,95,1.0E-4
10763,95,1.0E-4
10764,95,1.0E-4
10765,95,1.0E-4
10766,95,1.0E-4
10767,95,1.0E-4
10768,95,1.0E-4
10769,95,1.0E-4
10770,95,1.0E-4
10771,95,1.0E-4
10772,95,1.0E-4
10773,95,1.0E-4
10774,95,1.0E-4
10775,95,1.0E-4
10776,95,1.0E-4
10777,95,1.0E-4
10778,95,1.0E-4
10779,95,1.0E-4
10780,95,1.0E-4
10781,95,1.0E-4
10782,95,1.0E-4
10783,95,1.0E-4
10784,95,1.0E-4
10785,95,1.0E-4
10786,95,1.0E-4
10787,95,1.0E-4
10788,95,1.0E-4
10789,95,1.0E-4
10790,95,1.0E-4
10791,95,1.0E-4
10792,95,1.0E-4
10793,95,1.0E-4
10794,95,1.0E-4
10795,95,1.0E-4
10796,95,1.0E-4
10797,95,1.0E-4
10798,95,1.0E-4
10799,95,1.0E-4
10800,95,1.0E-4
10801,95,1.0E-4
10802,95,1.0E-4
10803,95,1.0E-4
10804,95,1.0E-4
10805,95,1.0E-4
10806,95,1.0E-4
10807,95,1.0E-4
10808,95,1.0E-4
10809,95,1.0E-4
10810,95,1.0E-4
10811,95,1.0E-4
10812,95,1.0E-4
10813,95,1.0E-4
10814,95,1.0E-4
10815,95,1.0E-4
10816,95,1.0E-4
10817,95,1.0E-4
10818,95,1.0E-4
10819,95,1.0E-4
10820,95,1.0E-4
10821,95,1.0E-4
10822,95,1.0E-4
10823,95,1.0E-4
10824,95,1.0E-4
10825,95,1.0E-4
10826,95,1.0E-4
10827,95,1.0E-4
10828,95,1.0E-4
10829,95,1.0E-4
10830,95,1.0E-4
10831,95,1.0E-4
10832,95,1.0E-4
10833,95,1.0E-4
10834,95,1.0E-4
10835,95,1.0E-4
10836,95,1.0E-4
10837,95,1.0E-4
10838,95,1.0E-4
10839,95,1.0E-4
10840,95,1.0E-4
10841,95,1.0E-4
10842,95,1.0E-4
10843,95,1.0E-4
10844,95,1.0E-4
10845,95,1.0E-4
10846,95,1.0E-4
10847,95,1.0E-4
10848,95,1.0E-4
10849,95,1.0E-4
10850,95,1.0E-4
10851,95,1.0E-4
10852,95,1.0E-4
10853,95,1.0E-4
10854,95,1.0E-4
10855,95,1.0E-4
10856,95,1.0E-4
10857,95,1.0E-4
10858,95,1.0E-4
10859,95,1.0E-4
10860,95,1.0E-4
10861,95,1.0E-4
10862,95,1.0E-4
10863,95,1.0E-4
10864,95,1.0E-4
10865,95,1.0E-4
10866,95,1.0E-4
10867,95,1.0E-4
10868,95,1.0E-4
10869,95,1.0E-4
10870,95,1.0E-4
10871,95,1.0E-4
10872,95,1.0E-4
10873,95,1.0E-4
10874,95,1.0E-4
10875,95,1.0E-4
10876,95,1.0E-4
10877,95,1.0E-4
10878,95,1.0E-4
10879,95,1.0E-4
10880,95,1.0E-4
10881,95,1.0E-4
10882,95,1.0E-4
10883,95,1.0E-4
10884,95,1.0E-4
10885,95,1.0E-4
10886,95,1.0E-4
10887,95,1.0E-4
10888,95,1.0E-4
10889,95,1.0E-4
10890,95,1.0E-4
10891,95,1.0E-4
10892,95,1.0E-4
10893,95,1.0E-4
10894,95,1.0E-4
10895,95,1.0E-4
10896,95,1.0E-4
10897,95,1.0E-4
10898,95,1.0E-4
10899,95,1.0E-4
10900,95,1.0E-4
10901,95,1.0E-4
10902,95,1.0E-4
10903,95,1.0E-4
10904,95,1.0E-4
10905,95,1.0E-4
10906,95,1.0E-4
10907,95,1.0E-4
10908,95,1.0E-4
10909,95,1.0E-4
10910,95,1.0E-4
10911,95,1.0E-4
10912,95,1.0E-4
10913,95,1.0E-4
10914,95,1.0E-4
10915,95,1.0E-4
10916,95,1.0E-4
10917,95,1.0E-4
10918,95,1.0E-4
10919,95,1.0E-4
10920,95,1.0E-4
10921,95,1.0E-4
10922,95,1.0E-4
10923,95,1.0E-4
10924,95,1.0E-4
10925,95,1.0E-4
10926,95,1.0E-4
10927,95,1.0E-4
10928,95,1.0E-4
10929,95,1.0E-4
10930,95,1.0E-4
10931,95,1.0E-4
10932,95,1.0E-4
10933,95,1.0E-4
10934,95,1.0E-4
10935,95,1.0E-4
10936,95,1.0E-4
10937,95,1.0E-4
10938,95,1.0E-4
10939,95,1.0E-4
10940,95,1.0E-4
10941,95,1.0E-4
10942,95,1.0E-4
10943,95,1.0E-4
10944,95,1.0E-4
10945,95,1.0E-4
10946,95,1.0E-4
10947,95,1.0E-4
10948,95,1.0E-4
10949,95,1.0E-4
10950,95,1.0E-4
10951,95,1.0E-4
10952,95,1.0E-4
10953,95,1.0E-4
10954,95,1.0E-4
10955,95,1.0E-4
10956,95,1.0E-4
10957,95,1.0E-4
10958,95,1.0E-4
10959,95,1.0E-4
10960,95,1.0E-4
10961,95,1.0E-4
10962,95,1.0E-4
10963,95,1.0E-4
10964,95,1.0E-4
10965,95,1.0E-4
10966,95,1.0E-4
10967,95,1.0E-4
10968,95,1.0E-4
10969,95,1.0E-4
10970,95,1.0E-4
10971,95,1.0E-4
10972,95,1.0E-4
10973,95,1.0E-4
10974,95,1.0E-4
10975,95,1.0E-4
10976,95,1.0E-4
10977,95,1.0E-4
10978,95,1.0E-4
10979,95,1.0E-4
10980,95,1.0E-4
10981,95,1.0E-4
10982,95,1.0E-4
10983,95,1.0E-4
10984,95,1.0E-4
10985,95,1.0E-4
10986,95,1.0E-4
10987,95,1.0E-4
10988,95,1.0E-4
10989,95,1.0E-4
10990,95,1.0E-4
10991,95,1.0E-4
10992,95,1.0E-4
10993,95,1.0E-4
10994,95,1.0E-4
10995,95,1.0E-4
10996,95,1.0E-4
10997,95,1.0E-4
10998,95,1.0E-4
10999,95,1.0E-4
11000,95,1.0E-4
11001,95,1.0E-4
11002,95,1.0E-4
11003,95,1.0E-4
11004,95,1.0E-4
11005,95,1.0E-4
11006,95,1.0E-4
11007,95,1.0E-4
11008,95,1.0E-4
11009,95,1.0E-4
11010,95,1.0E-4
11011,95,1.0E-4
11012,95,1.0E-4
11013,95,1.0E-4
11014,95,1.0E-4
11015,95,1.0E-4
11016,95,1.0E-4
11017,95,1.0E-4
11018,95,1.0E-4
11019,95,1.0E-4
11020,95,1.0E-4
11021,95,1.0E-4
11022,95,1.0E-4
11023,95,1.0E-4
11024,95,1.0E-4
11025,95,1.0E-4
11026,95,1.0E-4
11027,95,1.0E-4
11028,95,1.0E-4
11029,95,1.0E-4
11030,95,1.0E-4
11031,95,1.0E-4
11032,95,1.0E-4
11033,95,1.0E-4
11034,95,1.0E-4
11035,95,1.0E-4
11036,95,1.0E-4
11037,95,1.0E-4
11038,95,1.0E-4
11039,95,1.0E-4
11040,95,1.0E-4
11041,95,1.0E-4
11042,95,1.0E-4
11043,95,1.0E-4
11044,95,1.0E-4
11045,95,1.0E-4
11046,95,1.0E-4
11047,95,1.0E-4
11048,95,1.0E-4
11049,95,1.0E-4
11050,95,1.0E-4
11051,95,1.0E-4
11052,95,1.0E-4
11053,95,1.0E-4
11054,95,1.0E-4
11055,95,1.0E-4
11056,95,1.0E-4
11057,95,1.0E-4
11058,95,1.0E-4
11059,95,1.0E-4
11060,95,1.0E-4
11061,95,1.0E-4
11062,95,1.0E-4
11063,95,1.0E-4
11064,95,1.0E-4
11065,95,1.0E-4
11066,95,1.0E-4
11067,95,1.0E-4
11068,95,1.0E-4
11069,95,1.0E-4
11070,95,1.0E-4
11071,95,1.0E-4
11072,95,1.0E-4
11073,95,1.0E-4
11074,95,1.0E-4
11075,95,1.0E-4
11076,95,1.0E-4
11077,95,1.0E-4
11078,95,1.0E-4
11079,95,1.0E-4
11080,95,1.0E-4
11081,95,1.0E-4
11082,95,1.0E-4
11083,95,1.0E-4
11084,95,1.0E-4
11085,95,1.0E-4
11086,95,1.0E-4
11087,95,1.0E-4
11088,95,1.0E-4
11089,95,1.0E-4
11090,95,1.0E-4
11091,95,1.0E-4
11092,95,1.0E-4
11093,95,1.0E-4
11094,95,1.0E-4
11095,95,1.0E-4
11096,95,1.0E-4
11097,95,1.0E-4
11098,95,1.0E-4
11099,95,1.0E-4
11100,95,1.0E-4
11101,95,1.0E-4
11102,95,1.0E-4
11103,95,1.0E-4
11104,95,1.0E-4
11105,95,1.0E-4
11106,95,1.0E-4
11107,95,1.0E-4
11108,95,1.0E-4
11109,95,1.0E-4
11110,95,1.0E-4
11111,95,1.0E-4
11112,95,1.0E-4
11113,95,1.0E-4
11114,95,1.0E-4
11115,95,1.0E-4
11116,95,1.0E-4
11117,95,1.0E-4
11118,95,1.0E-4
11119,95,1.0E-4
11120,95,1.0E-4
11121,95,1.0E-4
11122,95,1.0E-4
11123,95,1.0E-4
11124,95,1.0E-4
11125,95,1.0E-4
11126,95,1.0E-4
11127,95,1.0E-4
11128,95,1.0E-4
11129,95,1.0E-4
11130,95,1.0E-4
11131,95,1.0E-4
11132,95,1.0E-4
11133,95,1.0E-4
11134,95,1.0E-4
11135,95,1.0E-4
11136,95,1.0E-4
11137,95,1.0E-4
11138,95,1.0E-4
11139,95,1.0E-4
11140,95,1.0E-4
11141,95,1.0E-4
11142,95,1.0E-4
11143,95,1.0E-4
11144,95,1.0E-4
11145,95,1.0E-4
11146,95,1.0E-4
11147,95,1.0E-4
11148,95,1.0E-4
11149,95,1.0E-4
11150,95,1.0E-4
11151,95,1.0E-4
11152,95,1.0E-4
11153,95,1.0E-4
11154,95,1.0E-4
11155,95,1.0E-4
11156,95,1.0E-4
11157,95,1.0E-4
11158,95,1.0E-4
11159,95,1.0E-4
11160,95,1.0E-4
11161,95,1.0E-4
11162,95,1.0E-4
11163,95,1.0E-4
11164,95,1.0E-4
11165,95,1.0E-4
11166,95,1.0E-4
11167,95,1.0E-4
11168,95,1.0E-4
11169,95,1.0E-4
11170,95,1.0E-4
11171,95,1.0E-4
11172,95,1.0E-4
11173,95,1.0E-4
11174,95,1.0E-4
11175,95,1.0E-4
11176,95,1.0E-4
11177,95,1.0E-4
11178,95,1.0E-4
11179,95,1.0E-4
11180,95,1.0E-4
11181,95,1.0E-4
11182,95,1.0E-4
11183,95,1.0E-4
11184,95,1.0E-4
11185,95,1.0E-4
11186,95,1.0E-4
11187,95,1.0E-4
11188,95,1.0E-4
11189,95,1.0E-4
11190,95,1.0E-4
11191,95,1.0E-4
11192,95,1.0E-4
11193,95,1.0E-4
11194,95,1.0E-4
11195,95,1.0E-4
11196,95,1.0E-4
11197,95,1.0E-4
11198,95,1.0E-4
11199,95,1.0E-4
11200,95,1.0E-4
11201,95,1.0E-4
11202,95,1.0E-4
11203,95,1.0E-4
11204,95,1.0E-4
11205,95,1.0E-4
11206,95,1.0E-4
11207,95,1.0E-4
11208,95,1.0E-4
11209,95,1.0E-4
11210,95,1.0E-4
11211,95,1.0E-4
11212,95,1.0E-4
11213,95,1.0E-4
11214,95,1.0E-4
11215,95,1.0E-4
11216,95,1.0E-4
11217,95,1.0E-4
11218,95,1.0E-4
11219,95,1.0E-4
11220,95,1.0E-4
11221,95,1.0E-4
11222,95,1.0E-4
11223,95,1.0E-4
11224,95,1.0E-4
11225,95,1.0E-4
11226,95,1.0E-4
11227,95,1.0E-4
11228,95,1.0E-4
11229,95,1.0E-4
11230,95,1.0E-4
11231,95,1.0E-4
11232,95,1.0E-4
11233,95,1.0E-4
11234,95,1.0E-4
11235,95,1.0E-4
11236,95,1.0E-4
11237,95,1.0E-4
11238,95,1.0E-4
11239,95,1.0E-4
11240,95,1.0E-4
11241,95,1.0E-4
11242,95,1.0E-4
11243,95,1.0E-4
11244,95,1.0E-4
11245,95,1.0E-4
11246,95,1.0E-4
11247,95,1.0E-4
11248,95,1.0E-4
11249,95,1.0E-4
11250,95,1.0E-4
11251,95,1.0E-4
11252,95,1.0E-4
11253,95,1.0E-4
11254,95,1.0E-4
11255,95,1.0E-4
11256,95,1.0E-4
11257,95,1.0E-4
11258,95,1.0E-4
11259,95,1.0E-4
11260,95,1.0E-4
11261,95,1.0E-4
11262,95,1.0E-4
11263,95,1.0E-4
11264,95,1.0E-4
11265,95,1.0E-4
11266,95,1.0E-4
11267,95,1.0E-4
11268,95,1.0E-4
11269,95,1.0E-4
11270,95,1.0E-4
11271,95,1.0E-4
11272,95,1.0E-4
11273,95,1.0E-4
11274,95,1.0E-4
11275,95,1.0E-4
11276,95,1.0E-4
11277,95,1.0E-4
11278,95,1.0E-4
11279,95,1.0E-4
11280,95,1.0E-4
11281,95,1.0E-4
11282,95,1.0E-4
11283,95,1.0E-4
11284,95,1.0E-4
11285,95,1.0E-4
11286,95,1.0E-4
11287,95,1.0E-4
11288,95,1.0E-4
11289,95,1.0E-4
11290,95,1.0E-4
11291,95,1.0E-4
11292,95,1.0E-4
11293,95,1.0E-4
11294,95,1.0E-4
11295,95,1.0E-4
11296,95,1.0E-4
11297,95,1.0E-4
11298,95,1.0E-4
11299,95,1.0E-4
11300,95,1.0E-4
11301,95,1.0E-4
11302,95,1.0E-4
11303,95,1.0E-4
11304,95,1.0E-4
11305,95,1.0E-4
11306,95,1.0E-4
11307,95,1.0E-4
11308,95,1.0E-4
11309,95,1.0E-4
11310,95,1.0E-4
11311,95,1.0E-4
11312,95,1.0E-4
11313,95,1.0E-4
11314,95,1.0E-4
11315,95,1.0E-4
11316,95,1.0E-4
11317,95,1.0E-4
11318,95,1.0E-4
11319,95,1.0E-4
11320,95,1.0E-4
11321,95,1.0E-4
11322,95,1.0E-4
11323,95,1.0E-4
11324,95,1.0E-4
11325,95,1.0E-4
11326,95,1.0E-4
11327,95,1.0E-4
11328,95,1.0E-4
11329,95,1.0E-4
11330,95,1.0E-4
11331,95,1.0E-4
11332,95,1.0E-4
11333,95,1.0E-4
11334,95,1.0E-4
11335,95,1.0E-4
11336,95,1.0E-4
11337,95,1.0E-4
11338,95,1.0E-4
11339,95,1.0E-4
11340,95,1.0E-4
11341,95,1.0E-4
11342,95,1.0E-4
11343,95,1.0E-4
11344,95,1.0E-4
11345,95,1.0E-4
11346,95,1.0E-4
11347,95,1.0E-4
11348,95,1.0E-4
11349,95,1.0E-4
11350,95,1.0E-4
11351,95,1.0E-4
11352,95,1.0E-4
11353,95,1.0E-4
11354,95,1.0E-4
11355,95,1.0E-4
11356,95,1.0E-4
11357,95,1.0E-4
11358,95,1.0E-4
11359,95,1.0E-4
11360,95,1.0E-4
11361,95,1.0E-4
11362,95,1.0E-4
11363,95,1.0E-4
11364,95,1.0E-4
11365,95,1.0E-4
11366,95,1.0E-4
11367,95,1.0E-4
11368,95,1.0E-4
11369,95,1.0E-4
11370,95,1.0E-4
11371,95,1.0E-4
11372,95,1.0E-4
11373,95,1.0E-4
11374,95,1.0E-4
11375,95,1.0E-4
11376,95,1.0E-4
11377,95,1.0E-4
11378,95,1.0E-4
11379,95,1.0E-4
11380,95,1.0E-4
11381,95,1.0E-4
11382,95,1.0E-4
11383,95,1.0E-4
11384,95,1.0E-4
11385,95,1.0E-4
11386,95,1.0E-4
11387,95,1.0E-4
11388,95,1.0E-4
11389,95,1.0E-4
11390,95,1.0E-4
11391,95,1.0E-4
11392,95,1.0E-4
11393,95,1.0E-4
11394,95,1.0E-4
11395,95,1.0E-4
11396,95,1.0E-4
11397,95,1.0E-4
11398,95,1.0E-4
11399,95,1.0E-4
11400,95,1.0E-4
11401,95,1.0E-4
11402,95,1.0E-4
11403,95,1.0E-4
11404,95,1.0E-4
11405,95,1.0E-4
11406,95,1.0E-4
11407,95,1.0E-4
11408,95,1.0E-4
11409,95,1.0E-4
11410,95,1.0E-4
11411,95,1.0E-4
11412,95,1.0E-4
11413,95,1.0E-4
11414,95,1.0E-4
11415,95,1.0E-4
11416,95,1.0E-4
11417,95,1.0E-4
11418,95,1.0E-4
11419,95,1.0E-4
11420,95,1.0E-4
11421,95,1.0E-4
11422,95,1.0E-4
11423,95,1.0E-4
11424,95,1.0E-4
11425,95,1.0E-4
11426,95,1.0E-4
11427,95,1.0E-4
11428,95,1.0E-4
11429,95,1.0E-4
11430,95,1.0E-4
11431,95,1.0E-4
11432,95,1.0E-4
11433,95,1.0E-4
11434,95,1.0E-4
11435,95,1.0E-4
11436,95,1.0E-4
11437,95,1.0E-4
11438,95,1.0E-4
11439,95,1.0E-4
11440,95,1.0E-4
11441,95,1.0E-4
11442,95,1.0E-4
11443,95,1.0E-4
11444,95,1.0E-4
11445,95,1.0E-4
11446,95,1.0E-4
11447,95,1.0E-4
11448,95,1.0E-4
11449,95,1.0E-4
11450,95,1.0E-4
11451,95,1.0E-4
11452,95,1.0E-4
11453,95,1.0E-4
11454,95,1.0E-4
11455,95,1.0E-4
11456,95,1.0E-4
11457,95,1.0E-4
11458,95,1.0E-4
11459,95,1.0E-4
11460,95,1.0E-4
11461,95,1.0E-4
11462,95,1.0E-4
11463,95,1.0E-4
11464,95,1.0E-4
11465,95,1.0E-4
11466,95,1.0E-4
11467,95,1.0E-4
11468,95,1.0E-4
11469,95,1.0E-4
11470,95,1.0E-4
11471,95,1.0E-4
11472,95,1.0E-4
11473,95,1.0E-4
11474,95,1.0E-4
11475,95,1.0E-4
11476,95,1.0E-4
11477,95,1.0E-4
11478,95,1.0E-4
11479,95,1.0E-4
11480,95,1.0E-4
11481,95,1.0E-4
11482,95,1.0E-4
11483,95,1.0E-4
11484,95,1.0E-4
11485,95,1.0E-4
11486,95,1.0E-4
11487,95,1.0E-4
11488,95,1.0E-4
11489,95,1.0E-4
11490,95,1.0E-4
11491,95,1.0E-4
11492,95,1.0E-4
11493,95,1.0E-4
11494,95,1.0E-4
11495,95,1.0E-4
11496,95,1.0E-4
11497,95,1.0E-4
11498,95,1.0E-4
11499,95,1.0E-4
11500,95,1.0E-4
11501,95,1.0E-4
11502,95,1.0E-4
11503,95,1.0E-4
11504,95,1.0E-4
11505,95,1.0E-4
11506,95,1.0E-4
11507,95,1.0E-4
11508,95,1.0E-4
11509,95,1.0E-4
11510,95,1.0E-4
11511,95,1.0E-4
11512,95,1.0E-4
11513,95,1.0E-4
11514,95,1.0E-4
11515,95,1.0E-4
11516,95,1.0E-4
11517,95,1.0E-4
11518,95,1.0E-4
11519,95,1.0E-4
11520,95,1.0E-4
11521,95,1.0E-4
11522,95,1.0E-4
11523,95,1.0E-4
11524,95,1.0E-4
11525,95,1.0E-4
11526,95,1.0E-4
11527,95,1.0E-4
11528,95,1.0E-4
11529,95,1.0E-4
11530,95,1.0E-4
11531,95,1.0E-4
11532,95,1.0E-4
11533,95,1.0E-4
11534,95,1.0E-4
11535,95,1.0E-4
11536,95,1.0E-4
11537,95,1.0E-4
11538,95,1.0E-4
11539,95,1.0E-4
11540,95,1.0E-4
11541,95,1.0E-4
11542,95,1.0E-4
11543,95,1.0E-4
11544,95,1.0E-4
11545,95,1.0E-4
11546,95,1.0E-4
11547,95,1.0E-4
11548,95,1.0E-4
11549,95,1.0E-4
11550,95,1.0E-4
11551,95,1.0E-4
11552,95,1.0E-4
11553,95,1.0E-4
11554,95,1.0E-4
11555,95,1.0E-4
11556,95,1.0E-4
11557,95,1.0E-4
11558,95,1.0E-4
11559,95,1.0E-4
11560,95,1.0E-4
11561,95,1.0E-4
11562,95,1.0E-4
11563,95,1.0E-4
11564,95,1.0E-4
11565,95,1.0E-4
11566,95,1.0E-4
11567,95,1.0E-4
11568,95,1.0E-4
11569,95,1.0E-4
11570,95,1.0E-4
11571,95,1.0E-4
11572,95,1.0E-4
11573,95,1.0E-4
11574,95,1.0E-4
11575,95,1.0E-4
11576,95,1.0E-4
11577,95,1.0E-4
11578,95,1.0E-4
11579,95,1.0E-4
11580,95,1.0E-4
11581,95,1.0E-4
11582,95,1.0E-4
11583,95,1.0E-4
11584,95,1.0E-4
11585,95,1.0E-4
11586,95,1.0E-4
11587,95,1.0E-4
11588,95,1.0E-4
11589,95,1.0E-4
11590,95,1.0E-4
11591,95,1.0E-4
11592,95,1.0E-4
11593,95,1.0E-4
11594,95,1.0E-4
11595,95,1.0E-4
11596,95,1.0E-4
11597,95,1.0E-4
11598,95,1.0E-4
11599,95,1.0E-4
11600,95,1.0E-4
11601,95,1.0E-4
11602,95,1.0E-4
11603,95,1.0E-4
11604,95,1.0E-4
11605,95,1.0E-4
11606,95,1.0E-4
11607,95,1.0E-4
11608,95,1.0E-4
11609,95,1.0E-4
11610,95,1.0E-4
11611,95,1.0E-4
11612,95,1.0E-4
11613,95,1.0E-4
11614,95,1.0E-4
11615,95,1.0E-4
11616,95,1.0E-4
11617,95,1.0E-4
11618,95,1.0E-4
11619,95,1.0E-4
11620,95,1.0E-4
11621,95,1.0E-4
11622,95,1.0E-4
11623,95,1.0E-4
11624,95,1.0E-4
11625,95,1.0E-4
11626,95,1.0E-4
11627,95,1.0E-4
11628,95,1.0E-4
11629,95,1.0E-4
11630,95,1.0E-4
11631,95,1.0E-4
11632,95,1.0E-4
11633,95,1.0E-4
11634,95,1.0E-4
11635,95,1.0E-4
11636,95,1.0E-4
11637,95,1.0E-4
11638,95,1.0E-4
11639,95,1.0E-4
11640,95,1.0E-4
11641,95,1.0E-4
11642,95,1.0E-4
11643,95,1.0E-4
11644,95,1.0E-4
11645,95,1.0E-4
11646,95,1.0E-4
11647,95,1.0E-4
11648,95,1.0E-4
11649,95,1.0E-4
11650,95,1.0E-4
11651,95,1.0E-4
11652,95,1.0E-4
11653,95,1.0E-4
11654,95,1.0E-4
11655,95,1.0E-4
11656,95,1.0E-4
11657,95,1.0E-4
11658,95,1.0E-4
11659,95,1.0E-4
11660,95,1.0E-4
11661,95,1.0E-4
11662,95,1.0E-4
11663,95,1.0E-4
11664,95,1.0E-4
11665,95,1.0E-4
11666,95,1.0E-4
11667,95,1.0E-4
11668,95,1.0E-4
11669,95,1.0E-4
11670,95,1.0E-4
11671,95,1.0E-4
11672,95,1.0E-4
11673,95,1.0E-4
11674,95,1.0E-4
11675,95,1.0E-4
11676,95,1.0E-4
11677,95,1.0E-4
11678,95,1.0E-4
11679,95,1.0E-4
11680,95,1.0E-4
11681,95,1.0E-4
11682,95,1.0E-4
11683,95,1.0E-4
11684,95,1.0E-4
11685,95,1.0E-4
11686,95,1.0E-4
11687,95,1.0E-4
11688,95,1.0E-4
11689,95,1.0E-4
11690,95,1.0E-4
11691,95,1.0E-4
11692,95,1.0E-4
11693,95,1.0E-4
11694,95,1.0E-4
11695,95,1.0E-4
11696,95,1.0E-4
11697,95,1.0E-4
11698,95,1.0E-4
11699,95,1.0E-4
11700,95,1.0E-4
11701,95,1.0E-4
11702,95,1.0E-4
11703,95,1.0E-4
11704,95,1.0E-4
11705,95,1.0E-4
11706,95,1.0E-4
11707,95,1.0E-4
11708,95,1.0E-4
11709,95,1.0E-4
11710,95,1.0E-4
11711,95,1.0E-4
11712,95,1.0E-4
11713,95,1.0E-4
11714,95,1.0E-4
11715,95,1.0E-4
11716,95,1.0E-4
11717,95,1.0E-4
11718,95,1.0E-4
11719,95,1.0E-4
11720,95,1.0E-4
11721,95,1.0E-4
11722,95,1.0E-4
11723,95,1.0E-4
11724,95,1.0E-4
11725,95,1.0E-4
11726,95,1.0E-4
11727,95,1.0E-4
11728,95,1.0E-4
11729,95,1.0E-4
11730,95,1.0E-4
11731,95,1.0E-4
11732,95,1.0E-4
11733,95,1.0E-4
11734,95,1.0E-4
11735,95,1.0E-4
11736,95,1.0E-4
11737,95,1.0E-4
11738,95,1.0E-4
11739,95,1.0E-4
11740,95,1.0E-4
11741,95,1.0E-4
11742,95,1.0E-4
11743,95,1.0E-4
11744,95,1.0E-4
11745,95,1.0E-4
11746,95,1.0E-4
11747,95,1.0E-4
11748,95,1.0E-4
11749,95,1.0E-4
11750,95,1.0E-4
11751,95,1.0E-4
11752,95,1.0E-4
11753,95,1.0E-4
11754,95,1.0E-4
11755,95,1.0E-4
11756,95,1.0E-4
11757,95,1.0E-4
11758,95,1.0E-4
11759,95,1.0E-4
11760,95,1.0E-4
11761,95,1.0E-4
11762,95,1.0E-4
11763,95,1.0E-4
11764,95,1.0E-4
11765,95,1.0E-4
11766,95,1.0E-4
11767,95,1.0E-4
11768,95,1.0E-4
11769,95,1.0E-4
11770,95,1.0E-4
11771,95,1.0E-4
11772,95,1.0E-4
11773,95,1.0E-4
11774,95,1.0E-4
11775,95,1.0E-4
11776,95,1.0E-4
11777,95,1.0E-4
11778,95,1.0E-4
11779,95,1.0E-4
11780,95,1.0E-4
11781,95,1.0E-4
11782,95,1.0E-4
11783,95,1.0E-4
11784,95,1.0E-4
11785,95,1.0E-4
11786,95,1.0E-4
11787,95,1.0E-4
11788,95,1.0E-4
11789,95,1.0E-4
11790,95,1.0E-4
11791,95,1.0E-4
11792,95,1.0E-4
11793,95,1.0E-4
11794,95,1.0E-4
11795,95,1.0E-4
11796,95,1.0E-4
11797,95,1.0E-4
11798,95,1.0E-4
11799,95,1.0E-4
11800,95,1.0E-4
11801,95,1.0E-4
11802,95,1.0E-4
11803,95,1.0E-4
11804,95,1.0E-4
11805,95,1.0E-4
11806,95,1.0E-4
11807,95,1.0E-4
11808,95,1.0E-4
11809,95,1.0E-4
11810,95,1.0E-4
11811,95,1.0E-4
11812,95,1.0E-4
11813,95,1.0E-4
11814,95,1.0E-4
11815,95,1.0E-4
11816,95,1.0E-4
11817,95,1.0E-4
11818,95,1.0E-4
11819,95,1.0E-4
11820,95,1.0E-4
11821,95,1.0E-4
11822,95,1.0E-4
11823,95,1.0E-4
11824,95,1.0E-4
11825,95,1.0E-4
11826,95,1.0E-4
11827,95,1.0E-4
11828,95,1.0E-4
11829,95,1.0E-4
11830,95,1.0E-4
11831,95,1.0E-4
11832,95,1.0E-4
11833,95,1.0E-4
11834,95,1.0E-4
11835,95,1.0E-4
11836,95,1.0E-4
11837,95,1.0E-4
11838,95,1.0E-4
11839,95,1.0E-4
11840,95,1.0E-4
11841,95,1.0E-4
11842,95,1.0E-4
11843,95,1.0E-4
11844,95,1.0E-4
11845,95,1.0E-4
11846,95,1.0E-4
11847,95,1.0E-4
11848,95,1.0E-4
11849,95,1.0E-4
11850,95,1.0E-4
11851,95,1.0E-4
11852,95,1.0E-4
11853,95,1.0E-4
11854,95,1.0E-4
11855,95,1.0E-4
11856,95,1.0E-4
11857,95,1.0E-4
11858,95,1.0E-4
11859,95,1.0E-4
11860,95,1.0E-4
11861,95,1.0E-4
11862,95,1.0E-4
11863,95,1.0E-4
11864,95,1.0E-4
11865,95,1.0E-4
11866,95,1.0E-4
11867,95,1.0E-4
11868,95,1.0E-4
11869,95,1.0E-4
11870,95,1.0E-4
11871,95,1.0E-4
11872,95,1.0E-4
11873,95,1.0E-4
11874,95,1.0E-4
11875,95,1.0E-4
11876,95,1.0E-4
11877,95,1.0E-4
11878,95,1.0E-4
11879,95,1.0E-4
11880,95,1.0E-4
11881,95,1.0E-4
11882,95,1.0E-4
11883,95,1.0E-4
11884,95,1.0E-4
11885,95,1.0E-4
11886,95,1.0E-4
11887,95,1.0E-4
11888,95,1.0E-4
11889,95,1.0E-4
11890,95,1.0E-4
11891,95,1.0E-4
11892,95,1.0E-4
11893,95,1.0E-4
11894,95,1.0E-4
11895,95,1.0E-4
11896,95,1.0E-4
11897,95,1.0E-4
11898,95,1.0E-4
11899,95,1.0E-4
11900,95,1.0E-4
11901,95,1.0E-4
11902,95,1.0E-4
11903,95,1.0E-4
11904,95,1.0E-4
11905,95,1.0E-4
11906,95,1.0E-4
11907,95,1.0E-4
11908,95,1.0E-4
11909,95,1.0E-4
11910,95,1.0E-4
11911,95,1.0E-4
11912,95,1.0E-4
11913,95,1.0E-4
11914,95,1.0E-4
11915,95,1.0E-4
11916,95,1.0E-4
11917,95,1.0E-4
11918,95,1.0E-4
11919,95,1.0E-4
11920,95,1.0E-4
11921,95,1.0E-4
11922,95,1.0E-4
11923,95,1.0E-4
11924,95,1.0E-4
11925,95,1.0E-4
11926,95,1.0E-4
11927,95,1.0E-4
11928,95,1.0E-4
11929,95,1.0E-4
11930,95,1.0E-4
11931,95,1.0E-4
11932,95,1.0E-4
11933,95,1.0E-4
11934,95,1.0E-4
11935,95,1.0E-4
11936,95,1.0E-4
11937,95,1.0E-4
11938,95,1.0E-4
11939,95,1.0E-4
11940,95,1.0E-4
11941,95,1.0E-4
11942,95,1.0E-4
11943,95,1.0E-4
11944,95,1.0E-4
11945,95,1.0E-4
11946,95,1.0E-4
11947,95,1.0E-4
11948,95,1.0E-4
11949,95,1.0E-4
11950,95,1.0E-4
11951,95,1.0E-4
11952,95,1.0E-4
11953,95,1.0E-4
11954,95,1.0E-4
11955,95,1.0E-4
11956,95,1.0E-4
11957,95,1.0E-4
11958,95,1.0E-4
11959,95,1.0E-4
11960,95,1.0E-4
11961,95,1.0E-4
11962,95,1.0E-4
11963,95,1.0E-4
11964,95,1.0E-4
11965,95,1.0E-4
11966,95,1.0E-4
11967,95,1.0E-4
11968,95,1.0E-4
11969,95,1.0E-4
11970,95,1.0E-4
11971,95,1.0E-4
11972,95,1.0E-4
11973,95,1.0E-4
11974,95,1.0E-4
11975,95,1.0E-4
11976,95,1.0E-4
11977,95,1.0E-4
11978,95,1.0E-4
11979,95,1.0E-4
11980,95,1.0E-4
11981,95,1.0E-4
11982,95,1.0E-4
11983,95,1.0E-4
11984,95,1.0E-4
11985,95,1.0E-4
11986,95,1.0E-4
11987,95,1.0E-4
11988,95,1.0E-4
11989,95,1.0E-4
11990,95,1.0E-4
11991,95,1.0E-4
11992,95,1.0E-4
11993,95,1.0E-4
11994,95,1.0E-4
11995,95,1.0E-4
11996,95,1.0E-4
11997,95,1.0E-4
11998,95,1.0E-4
11999,95,1.0E-4
12000,95,1.0E-4
12001,95,1.0E-4
12002,95,1.0E-4
12003,95,1.0E-4
12004,95,1.0E-4
12005,95,1.0E-4
12006,95,1.0E-4
12007,95,1.0E-4
12008,95,1.0E-4
12009,95,1.0E-4
12010,95,1.0E-4
12011,95,1.0E-4
12012,95,1.0E-4
12013,95,1.0E-4
12014,95,1.0E-4
12015,95,1.0E-4
12016,95,1.0E-4
12017,95,1.0E-4
12018,95,1.0E-4
12019,95,1.0E-4
12020,95,1.0E-4
12021,95,1.0E-4
12022,95,1.0E-4
12023,95,1.0E-4
12024,95,1.0E-4
12025,95,1.0E-4
12026,95,1.0E-4
12027,95,1.0E-4
12028,95,1.0E-4
12029,95,1.0E-4
12030,95,1.0E-4
12031,95,1.0E-4
12032,95,1.0E-4
12033,95,1.0E-4
12034,95,1.0E-4
12035,95,1.0E-4
12036,95,1.0E-4
12037,95,1.0E-4
12038,95,1.0E-4
12039,95,1.0E-4
12040,95,1.0E-4
12041,95,1.0E-4
12042,95,1.0E-4
12043,95,1.0E-4
12044,95,1.0E-4
12045,95,1.0E-4
12046,95,1.0E-4
12047,95,1.0E-4
12048,95,1.0E-4
12049,95,1.0E-4
12050,95,1.0E-4
12051,95,1.0E-4
12052,95,1.0E-4
12053,95,1.0E-4
12054,95,1.0E-4
12055,95,1.0E-4
12056,95,1.0E-4
12057,95,1.0E-4
12058,95,1.0E-4
12059,95,1.0E-4
12060,95,1.0E-4
12061,95,1.0E-4
12062,95,1.0E-4
12063,95,1.0E-4
12064,95,1.0E-4
12065,95,1.0E-4
12066,95,1.0E-4
12067,95,1.0E-4
12068,95,1.0E-4
12069,95,1.0E-4
12070,95,1.0E-4
12071,95,1.0E-4
12072,95,1.0E-4
12073,95,1.0E-4
12074,95,1.0E-4
12075,95,1.0E-4
12076,95,1.0E-4
12077,95,1.0E-4
12078,95,1.0E-4
12079,95,1.0E-4
12080,95,1.0E-4
12081,95,1.0E-4
12082,95,1.0E-4
12083,95,1.0E-4
12084,95,1.0E-4
12085,95,1.0E-4
12086,95,1.0E-4
12087,95,1.0E-4
12088,95,1.0E-4
12089,95,1.0E-4
12090,95,1.0E-4
12091,95,1.0E-4
12092,95,1.0E-4
12093,95,1.0E-4
12094,95,1.0E-4
12095,95,1.0E-4
12096,95,1.0E-4
12097,95,1.0E-4
12098,95,1.0E-4
12099,95,1.0E-4
12100,95,1.0E-4
12101,95,1.0E-4
12102,95,1.0E-4
12103,95,1.0E-4
12104,95,1.0E-4
12105,95,1.0E-4
12106,95,1.0E-4
12107,95,1.0E-4
12108,95,1.0E-4
12109,95,1.0E-4
12110,95,1.0E-4
12111,95,1.0E-4
12112,95,1.0E-4
12113,95,1.0E-4
12114,95,1.0E-4
12115,95,1.0E-4
12116,95,1.0E-4
12117,95,1.0E-4
12118,95,1.0E-4
12119,95,1.0E-4
12120,95,1.0E-4
12121,95,1.0E-4
12122,95,1.0E-4
12123,95,1.0E-4
12124,95,1.0E-4
12125,95,1.0E-4
12126,95,1.0E-4
12127,95,1.0E-4
12128,95,1.0E-4
12129,95,1.0E-4
12130,95,1.0E-4
12131,95,1.0E-4
12132,95,1.0E-4
12133,95,1.0E-4
12134,95,1.0E-4
12135,95,1.0E-4
12136,95,1.0E-4
12137,95,1.0E-4
12138,95,1.0E-4
12139,95,1.0E-4
12140,95,1.0E-4
12141,95,1.0E-4
12142,95,1.0E-4
12143,95,1.0E-4
12144,95,1.0E-4
12145,95,1.0E-4
12146,95,1.0E-4
12147,95,1.0E-4
12148,95,1.0E-4
12149,95,1.0E-4
12150,95,1.0E-4
12151,95,1.0E-4
12152,95,1.0E-4
12153,95,1.0E-4
12154,95,1.0E-4
12155,95,1.0E-4
12156,95,1.0E-4
12157,95,1.0E-4
12158,95,1.0E-4
12159,95,1.0E-4
12160,95,1.0E-4
12161,95,1.0E-4
12162,95,1.0E-4
12163,95,1.0E-4
12164,95,1.0E-4
12165,95,1.0E-4
12166,95,1.0E-4
12167,95,1.0E-4
12168,95,1.0E-4
12169,95,1.0E-4
12170,95,1.0E-4
12171,95,1.0E-4
12172,95,1.0E-4
12173,95,1.0E-4
12174,95,1.0E-4
12175,95,1.0E-4
12176,95,1.0E-4
12177,95,1.0E-4
12178,95,1.0E-4
12179,95,1.0E-4
12180,95,1.0E-4
12181,95,1.0E-4
12182,95,1.0E-4
12183,95,1.0E-4
12184,95,1.0E-4
12185,95,1.0E-4
12186,95,1.0E-4
12187,95,1.0E-4
12188,95,1.0E-4
12189,95,1.0E-4
12190,95,1.0E-4
12191,95,1.0E-4
12192,95,1.0E-4
12193,95,1.0E-4
12194,95,1.0E-4
12195,95,1.0E-4
12196,95,1.0E-4
12197,95,1.0E-4
12198,95,1.0E-4
12199,95,1.0E-4
12200,95,1.0E-4
12201,95,1.0E-4
12202,95,1.0E-4
12203,95,1.0E-4
12204,95,1.0E-4
12205,95,1.0E-4
12206,95,1.0E-4
12207,95,1.0E-4
12208,95,1.0E-4
12209,95,1.0E-4
12210,95,1.0E-4
12211,95,1.0E-4
12212,95,1.0E-4
12213,95,1.0E-4
12214,95,1.0E-4
12215,95,1.0E-4
12216,95,1.0E-4
12217,95,1.0E-4
12218,95,1.0E-4
12219,95,1.0E-4
12220,95,1.0E-4
12221,95,1.0E-4
12222,95,1.0E-4
12223,95,1.0E-4
12224,95,1.0E-4
12225,95,1.0E-4
12226,95,1.0E-4
12227,95,1.0E-4
12228,95,1.0E-4
12229,95,1.0E-4
12230,95,1.0E-4
12231,95,1.0E-4
12232,95,1.0E-4
12233,95,1.0E-4
12234,95,1.0E-4
12235,95,1.0E-4
12236,95,1.0E-4
12237,95,1.0E-4
12238,95,1.0E-4
12239,95,1.0E-4
12240,95,1.0E-4
12241,95,1.0E-4
12242,95,1.0E-4
12243,95,1.0E-4
12244,95,1.0E-4
12245,95,1.0E-4
12246,95,1.0E-4
12247,95,1.0E-4
12248,95,1.0E-4
12249,95,1.0E-4
12250,95,1.0E-4
12251,95,1.0E-4
12252,95,1.0E-4
12253,95,1.0E-4
12254,95,1.0E-4
12255,95,1.0E-4
12256,95,1.0E-4
12257,95,1.0E-4
12258,95,1.0E-4
12259,95,1.0E-4
12260,95,1.0E-4
12261,95,1.0E-4
12262,95,1.0E-4
12263,95,1.0E-4
12264,95,1.0E-4
12265,95,1.0E-4
12266,95,1.0E-4
12267,95,1.0E-4
12268,95,1.0E-4
12269,95,1.0E-4
12270,95,1.0E-4
12271,95,1.0E-4
12272,95,1.0E-4
12273,95,1.0E-4
12274,95,1.0E-4
12275,95,1.0E-4
12276,95,1.0E-4
12277,95,1.0E-4
12278,95,1.0E-4
12279,95,1.0E-4
12280,95,1.0E-4
12281,95,1.0E-4
12282,95,1.0E-4
12283,95,1.0E-4
12284,95,1.0E-4
12285,95,1.0E-4
12286,95,1.0E-4
12287,95,1.0E-4
12288,95,1.0E-4
12289,95,1.0E-4
12290,95,1.0E-4
12291,95,1.0E-4
12292,95,1.0E-4
12293,95,1.0E-4
12294,95,1.0E-4
12295,95,1.0E-4
12296,95,1.0E-4
12297,95,1.0E-4
12298,95,1.0E-4
12299,95,1.0E-4
12300,95,1.0E-4
12301,95,1.0E-4
12302,95,1.0E-4
12303,95,1.0E-4
12304,95,1.0E-4
12305,95,1.0E-4
12306,95,1.0E-4
12307,95,1.0E-4
12308,95,1.0E-4
12309,95,1.0E-4
12310,95,1.0E-4
12311,95,1.0E-4
12312,95,1.0E-4
12313,95,1.0E-4
12314,95,1.0E-4
12315,95,1.0E-4
12316,95,1.0E-4
12317,95,1.0E-4
12318,95,1.0E-4
12319,95,1.0E-4
12320,95,1.0E-4
12321,95,1.0E-4
12322,95,1.0E-4
12323,95,1.0E-4
12324,95,1.0E-4
12325,95,1.0E-4
12326,95,1.0E-4
12327,95,1.0E-4
12328,95,1.0E-4
12329,95,1.0E-4
12330,95,1.0E-4
12331,95,1.0E-4
12332,95,1.0E-4
12333,95,1.0E-4
12334,95,1.0E-4
12335,95,1.0E-4
12336,95,1.0E-4
12337,95,1.0E-4
12338,95,1.0E-4
12339,95,1.0E-4
12340,95,1.0E-4
12341,95,1.0E-4
12342,95,1.0E-4
12343,95,1.0E-4
12344,95,1.0E-4
12345,95,1.0E-4
12346,95,1.0E-4
12347,95,1.0E-4
12348,95,1.0E-4
12349,95,1.0E-4
12350,95,1.0E-4
12351,95,1.0E-4
12352,95,1.0E-4
12353,95,1.0E-4
12354,95,1.0E-4
12355,95,1.0E-4
12356,95,1.0E-4
12357,95,1.0E-4
12358,95,1.0E-4
12359,95,1.0E-4
12360,95,1.0E-4
12361,95,1.0E-4
12362,95,1.0E-4
12363,95,1.0E-4
12364,95,1.0E-4
12365,95,1.0E-4
12366,95,1.0E-4
12367,95,1.0E-4
12368,95,1.0E-4
12369,95,1.0E-4
12370,95,1.0E-4
12371,95,1.0E-4
12372,95,1.0E-4
12373,95,1.0E-4
12374,95,1.0E-4
12375,95,1.0E-4
12376,95,1.0E-4
12377,95,1.0E-4
12378,95,1.0E-4
12379,95,1.0E-4
12380,95,1.0E-4
12381,95,1.0E-4
12382,95,1.0E-4
12383,95,1.0E-4
12384,95,1.0E-4
12385,95,1.0E-4
12386,95,1.0E-4
12387,95,1.0E-4
12388,95,1.0E-4
12389,95,1.0E-4
12390,95,1.0E-4
12391,95,1.0E-4
12392,95,1.0E-4
12393,95,1.0E-4
12394,95,1.0E-4
12395,95,1.0E-4
12396,95,1.0E-4
12397,95,1.0E-4
12398,95,1.0E-4
12399,95,1.0E-4
12400,95,1.0E-4
12401,95,1.0E-4
12402,95,1.0E-4
12403,95,1.0E-4
12404,95,1.0E-4
12405,95,1.0E-4
12406,95,1.0E-4
12407,95,1.0E-4
12408,95,1.0E-4
12409,95,1.0E-4
12410,95,1.0E-4
12411,95,1.0E-4
12412,95,1.0E-4
12413,95,1.0E-4
12414,95,1.0E-4
12415,95,1.0E-4
12416,95,1.0E-4
12417,95,1.0E-4
12418,95,1.0E-4
12419,95,1.0E-4
12420,95,1.0E-4
12421,95,1.0E-4
12422,95,1.0E-4
12423,95,1.0E-4
12424,95,1.0E-4
12425,95,1.0E-4
12426,95,1.0E-4
12427,95,1.0E-4
12428,95,1.0E-4
12429,95,1.0E-4
12430,95,1.0E-4
12431,95,1.0E-4
12432,95,1.0E-4
12433,95,1.0E-4
12434,95,1.0E-4
12435,95,1.0E-4
12436,95,1.0E-4
12437,95,1.0E-4
12438,95,1.0E-4
12439,95,1.0E-4
12440,95,1.0E-4
12441,95,1.0E-4
12442,95,1.0E-4
12443,95,1.0E-4
12444,95,1.0E-4
12445,95,1.0E-4
12446,95,1.0E-4
12447,95,1.0E-4
12448,95,1.0E-4
12449,95,1.0E-4
12450,95,1.0E-4
12451,95,1.0E-4
12452,95,1.0E-4
12453,95,1.0E-4
12454,95,1.0E-4
12455,95,1.0E-4
12456,95,1.0E-4
12457,95,1.0E-4
12458,95,1.0E-4
12459,95,1.0E-4
12460,95,1.0E-4
12461,95,1.0E-4
12462,95,1.0E-4
12463,95,1.0E-4
12464,95,1.0E-4
12465,95,1.0E-4
12466,95,1.0E-4
12467,95,1.0E-4
12468,95,1.0E-4
12469,95,1.0E-4
12470,95,1.0E-4
12471,95,1.0E-4
12472,95,1.0E-4
12473,95,1.0E-4
12474,95,1.0E-4
12475,95,1.0E-4
12476,95,1.0E-4
12477,95,1.0E-4
12478,95,1.0E-4
12479,95,1.0E-4
12480,95,1.0E-4
12481,95,1.0E-4
12482,95,1.0E-4
12483,95,1.0E-4
12484,95,1.0E-4
12485,95,1.0E-4
12486,95,1.0E-4
12487,95,1.0E-4
12488,95,1.0E-4
12489,95,1.0E-4
12490,95,1.0E-4
12491,95,1.0E-4
12492,95,1.0E-4
12493,95,1.0E-4
12494,95,1.0E-4
12495,95,1.0E-4
12496,95,1.0E-4
12497,95,1.0E-4
12498,95,1.0E-4
12499,95,1.0E-4
12500,95,1.0E-4
12501,95,1.0E-4
12502,95,1.0E-4
12503,95,1.0E-4
12504,95,1.0E-4
12505,95,1.0E-4
12506,95,1.0E-4
12507,95,1.0E-4
12508,95,1.0E-4
12509,95,1.0E-4
12510,95,1.0E-4
12511,95,1.0E-4
12512,95,1.0E-4
12513,95,1.0E-4
12514,95,1.0E-4
12515,95,1.0E-4
12516,95,1.0E-4
12517,95,1.0E-4
12518,95,1.0E-4
12519,95,1.0E-4
12520,95,1.0E-4
12521,95,1.0E-4
12522,95,1.0E-4
12523,95,1.0E-4
12524,95,1.0E-4
12525,95,1.0E-4
12526,95,1.0E-4
12527,95,1.0E-4
12528,95,1.0E-4
12529,95,1.0E-4
12530,95,1.0E-4
12531,95,1.0E-4
12532,95,1.0E-4
12533,95,1.0E-4
12534,95,1.0E-4
12535,95,1.0E-4
12536,95,1.0E-4
12537,95,1.0E-4
12538,95,1.0E-4
12539,95,1.0E-4
12540,95,1.0E-4
12541,95,1.0E-4
12542,95,1.0E-4
12543,95,1.0E-4
12544,95,1.0E-4
12545,95,1.0E-4
12546,95,1.0E-4
12547,95,1.0E-4
12548,95,1.0E-4
12549,95,1.0E-4
12550,95,1.0E-4
12551,95,1.0E-4
12552,95,1.0E-4
12553,95,1.0E-4
12554,95,1.0E-4
12555,95,1.0E-4
12556,95,1.0E-4
12557,95,1.0E-4
12558,95,1.0E-4
12559,95,1.0E-4
12560,95,1.0E-4
12561,95,1.0E-4
12562,95,1.0E-4
12563,95,1.0E-4
12564,95,1.0E-4
12565,95,1.0E-4
12566,95,1.0E-4
12567,95,1.0E-4
12568,95,1.0E-4
12569,95,1.0E-4
12570,95,1.0E-4
12571,95,1.0E-4
12572,95,1.0E-4
12573,95,1.0E-4
12574,95,1.0E-4
12575,95,1.0E-4
12576,95,1.0E-4
12577,95,1.0E-4
12578,95,1.0E-4
12579,95,1.0E-4
12580,95,1.0E-4
12581,95,1.0E-4
12582,95,1.0E-4
12583,95,1.0E-4
12584,95,1.0E-4
12585,95,1.0E-4
12586,95,1.0E-4
12587,95,1.0E-4
12588,95,1.0E-4
12589,95,1.0E-4
12590,95,1.0E-4
12591,95,1.0E-4
12592,95,1.0E-4
12593,95,1.0E-4
12594,95,1.0E-4
12595,95,1.0E-4
12596,95,1.0E-4
12597,95,1.0E-4
12598,95,1.0E-4
12599,95,1.0E-4
12600,95,1.0E-4
12601,95,1.0E-4
12602,95,1.0E-4
12603,95,1.0E-4
12604,95,1.0E-4
12605,95,1.0E-4
12606,95,1.0E-4
12607,95,1.0E-4
12608,95,1.0E-4
12609,95,1.0E-4
12610,95,1.0E-4
12611,95,1.0E-4
12612,95,1.0E-4
12613,95,1.0E-4
12614,95,1.0E-4
12615,95,1.0E-4
12616,95,1.0E-4
12617,95,1.0E-4
12618,95,1.0E-4
12619,95,1.0E-4
12620,95,1.0E-4
12621,95,1.0E-4
12622,95,1.0E-4
12623,95,1.0E-4
12624,95,1.0E-4
12625,95,1.0E-4
12626,95,1.0E-4
12627,95,1.0E-4
12628,95,1.0E-4
12629,95,1.0E-4
12630,95,1.0E-4
12631,95,1.0E-4
12632,95,1.0E-4
12633,95,1.0E-4
12634,95,1.0E-4
12635,95,1.0E-4
12636,95,1.0E-4
12637,95,1.0E-4
12638,95,1.0E-4
12639,95,1.0E-4
12640,95,1.0E-4
12641,95,1.0E-4
12642,95,1.0E-4
12643,95,1.0E-4
12644,95,1.0E-4
12645,95,1.0E-4
12646,95,1.0E-4
12647,95,1.0E-4
12648,95,1.0E-4
12649,95,1.0E-4
12650,95,1.0E-4
12651,95,1.0E-4
12652,95,1.0E-4
12653,95,1.0E-4
12654,95,1.0E-4
12655,95,1.0E-4
12656,95,1.0E-4
12657,95,1.0E-4
12658,95,1.0E-4
12659,95,1.0E-4
12660,95,1.0E-4
12661,95,1.0E-4
12662,95,1.0E-4
12663,95,1.0E-4
12664,95,1.0E-4
12665,95,1.0E-4
12666,95,1.0E-4
12667,95,1.0E-4
12668,95,1.0E-4
12669,95,1.0E-4
12670,95,1.0E-4
12671,95,1.0E-4
12672,95,1.0E-4
12673,95,1.0E-4
12674,95,1.0E-4
12675,95,1.0E-4
12676,95,1.0E-4
12677,95,1.0E-4
12678,95,1.0E-4
12679,95,1.0E-4
12680,95,1.0E-4
12681,95,1.0E-4
12682,95,1.0E-4
12683,95,1.0E-4
12684,95,1.0E-4
12685,95,1.0E-4
12686,95,1.0E-4
12687,95,1.0E-4
12688,95,1.0E-4
12689,95,1.0E-4
12690,95,1.0E-4
12691,95,1.0E-4
12692,95,1.0E-4
12693,95,1.0E-4
12694,95,1.0E-4
12695,95,1.0E-4
12696,95,1.0E-4
12697,95,1.0E-4
12698,95,1.0E-4
12699,95,1.0E-4
12700,95,1.0E-4
12701,95,1.0E-4
12702,95,1.0E-4
12703,95,1.0E-4
12704,95,1.0E-4
12705,95,1.0E-4
12706,95,1.0E-4
12707,95,1.0E-4
12708,95,1.0E-4
12709,95,1.0E-4
12710,95,1.0E-4
12711,95,1.0E-4
12712,95,1.0E-4
12713,95,1.0E-4
12714,95,1.0E-4
12715,95,1.0E-4
12716,95,1.0E-4
12717,95,1.0E-4
12718,95,1.0E-4
12719,95,1.0E-4
12720,95,1.0E-4
12721,95,1.0E-4
12722,95,1.0E-4
12723,95,1.0E-4
12724,95,1.0E-4
12725,95,1.0E-4
12726,95,1.0E-4
12727,95,1.0E-4
12728,95,1.0E-4
12729,95,1.0E-4
12730,95,1.0E-4
12731,95,1.0E-4
12732,95,1.0E-4
12733,95,1.0E-4
12734,95,1.0E-4
12735,95,1.0E-4
12736,95,1.0E-4
12737,95,1.0E-4
12738,95,1.0E-4
12739,95,1.0E-4
12740,95,1.0E-4
12741,95,1.0E-4
12742,95,1.0E-4
12743,95,1.0E-4
12744,95,1.0E-4
12745,95,1.0E-4
12746,95,1.0E-4
12747,95,1.0E-4
12748,95,1.0E-4
12749,95,1.0E-4
12750,95,1.0E-4
12751,95,1.0E-4
12752,95,1.0E-4
12753,95,1.0E-4
12754,95,1.0E-4
12755,95,1.0E-4
12756,95,1.0E-4
12757,95,1.0E-4
12758,95,1.0E-4
12759,95,1.0E-4
12760,95,1.0E-4
12761,95,1.0E-4
12762,95,1.0E-4
12763,95,1.0E-4
12764,95,1.0E-4
12765,95,1.0E-4
12766,95,1.0E-4
12767,95,1.0E-4
12768,95,1.0E-4
12769,95,1.0E-4
12770,95,1.0E-4
12771,95,1.0E-4
12772,95,1.0E-4
12773,95,1.0E-4
12774,95,1.0E-4
12775,95,1.0E-4
12776,95,1.0E-4
12777,95,1.0E-4
12778,95,1.0E-4
12779,95,1.0E-4
12780,95,1.0E-4
12781,95,1.0E-4
12782,95,1.0E-4
12783,95,1.0E-4
12784,95,1.0E-4
12785,95,1.0E-4
12786,95,1.0E-4
12787,95,1.0E-4
12788,95,1.0E-4
12789,95,1.0E-4
12790,95,1.0E-4
12791,95,1.0E-4
12792,95,1.0E-4
12793,95,1.0E-4
12794,95,1.0E-4
12795,95,1.0E-4
12796,95,1.0E-4
12797,95,1.0E-4
12798,95,1.0E-4
12799,95,1.0E-4
12800,95,1.0E-4
12801,95,1.0E-4
12802,95,1.0E-4
12803,95,1.0E-4
12804,95,1.0E-4
12805,95,1.0E-4
12806,95,1.0E-4
12807,95,1.0E-4
12808,95,1.0E-4
12809,95,1.0E-4
12810,95,1.0E-4
12811,95,1.0E-4
12812,95,1.0E-4
12813,95,1.0E-4
12814,95,1.0E-4
12815,95,1.0E-4
12816,95,1.0E-4
12817,95,1.0E-4
12818,95,1.0E-4
12819,95,1.0E-4
12820,95,1.0E-4
12821,95,1.0E-4
12822,95,1.0E-4
12823,95,1.0E-4
12824,95,1.0E-4
12825,95,1.0E-4
12826,95,1.0E-4
12827,95,1.0E-4
12828,95,1.0E-4
12829,95,1.0E-4
12830,95,1.0E-4
12831,95,1.0E-4
12832,95,1.0E-4
12833,95,1.0E-4
12834,95,1.0E-4
12835,95,1.0E-4
12836,95,1.0E-4
12837,95,1.0E-4
12838,95,1.0E-4
12839,95,1.0E-4
12840,95,1.0E-4
12841,95,1.0E-4
12842,95,1.0E-4
12843,95,1.0E-4
12844,95,1.0E-4
12845,95,1.0E-4
12846,95,1.0E-4
12847,95,1.0E-4
12848,95,1.0E-4
12849,95,1.0E-4
12850,95,1.0E-4
12851,95,1.0E-4
12852,95,1.0E-4
12853,95,1.0E-4
12854,95,1.0E-4
12855,95,1.0E-4
12856,95,1.0E-4
12857,95,1.0E-4
12858,95,1.0E-4
12859,95,1.0E-4
12860,95,1.0E-4
12861,95,1.0E-4
12862,95,1.0E-4
12863,95,1.0E-4
12864,95,1.0E-4
12865,95,1.0E-4
12866,95,1.0E-4
12867,95,1.0E-4
12868,95,1.0E-4
12869,95,1.0E-4
12870,95,1.0E-4
12871,95,1.0E-4
12872,95,1.0E-4
12873,95,1.0E-4
12874,95,1.0E-4
12875,95,1.0E-4
12876,95,1.0E-4
12877,95,1.0E-4
12878,95,1.0E-4
12879,95,1.0E-4
12880,95,1.0E-4
12881,95,1.0E-4
12882,95,1.0E-4
12883,95,1.0E-4
12884,95,1.0E-4
12885,95,1.0E-4
12886,95,1.0E-4
12887,95,1.0E-4
12888,95,1.0E-4
12889,95,1.0E-4
12890,95,1.0E-4
12891,95,1.0E-4
12892,95,1.0E-4
12893,95,1.0E-4
12894,95,1.0E-4
12895,95,1.0E-4
12896,95,1.0E-4
12897,95,1.0E-4
12898,95,1.0E-4
12899,95,1.0E-4
12900,95,1.0E-4
12901,95,1.0E-4
12902,95,1.0E-4
12903,95,1.0E-4
12904,95,1.0E-4
12905,95,1.0E-4
12906,95,1.0E-4
12907,95,1.0E-4
12908,95,1.0E-4
12909,95,1.0E-4
12910,95,1.0E-4
12911,95,1.0E-4
12912,95,1.0E-4
12913,95,1.0E-4
12914,95,1.0E-4
12915,95,1.0E-4
12916,95,1.0E-4
12917,95,1.0E-4
12918,95,1.0E-4
12919,95,1.0E-4
12920,95,1.0E-4
12921,95,1.0E-4
12922,95,1.0E-4
12923,95,1.0E-4
12924,95,1.0E-4
12925,95,1.0E-4
12926,95,1.0E-4
12927,95,1.0E-4
12928,95,1.0E-4
12929,95,1.0E-4
12930,95,1.0E-4
12931,95,1.0E-4
12932,95,1.0E-4
12933,95,1.0E-4
12934,95,1.0E-4
12935,95,1.0E-4
12936,95,1.0E-4
12937,95,1.0E-4
12938,95,1.0E-4
12939,95,1.0E-4
12940,95,1.0E-4
12941,95,1.0E-4
12942,95,1.0E-4
12943,95,1.0E-4
12944,95,1.0E-4
12945,95,1.0E-4
12946,95,1.0E-4
12947,95,1.0E-4
12948,95,1.0E-4
12949,95,1.0E-4
12950,95,1.0E-4
12951,95,1.0E-4
12952,95,1.0E-4
12953,95,1.0E-4
12954,95,1.0E-4
12955,95,1.0E-4
12956,95,1.0E-4
12957,95,1.0E-4
12958,95,1.0E-4
12959,95,1.0E-4
12960,95,1.0E-4
12961,95,1.0E-4
12962,95,1.0E-4
12963,95,1.0E-4
12964,95,1.0E-4
12965,95,1.0E-4
12966,95,1.0E-4
12967,95,1.0E-4
12968,95,1.0E-4
12969,95,1.0E-4
12970,95,1.0E-4
12971,95,1.0E-4
12972,95,1.0E-4
12973,95,1.0E-4
12974,95,1.0E-4
12975,95,1.0E-4
12976,95,1.0E-4
12977,95,1.0E-4
12978,95,1.0E-4
12979,95,1.0E-4
12980,95,1.0E-4
12981,95,1.0E-4
12982,95,1.0E-4
12983,95,1.0E-4
12984,95,1.0E-4
12985,95,1.0E-4
12986,95,1.0E-4
12987,95,1.0E-4
12988,95,1.0E-4
12989,95,1.0E-4
12990,95,1.0E-4
12991,95,1.0E-4
12992,95,1.0E-4
12993,95,1.0E-4
12994,95,1.0E-4
12995,95,1.0E-4
12996,95,1.0E-4
12997,95,1.0E-4
12998,95,1.0E-4
12999,95,1.0E-4
13000,95,1.0E-4
13001,95,1.0E-4
13002,95,1.0E-4
13003,95,1.0E-4
13004,95,1.0E-4
13005,95,1.0E-4
13006,95,1.0E-4
13007,95,1.0E-4
13008,95,1.0E-4
13009,95,1.0E-4
13010,95,1.0E-4
13011,95,1.0E-4
13012,95,1.0E-4
13013,95,1.0E-4
13014,95,1.0E-4
13015,95,1.0E-4
13016,95,1.0E-4
13017,95,1.0E-4
13018,95,1.0E-4
13019,95,1.0E-4
13020,95,1.0E-4
13021,95,1.0E-4
13022,95,1.0E-4
13023,95,1.0E-4
13024,95,1.0E-4
13025,95,1.0E-4
13026,95,1.0E-4
13027,95,1.0E-4
13028,95,1.0E-4
13029,95,1.0E-4
13030,95,1.0E-4
13031,95,1.0E-4
13032,95,1.0E-4
13033,95,1.0E-4
13034,95,1.0E-4
13035,95,1.0E-4
13036,95,1.0E-4
13037,95,1.0E-4
13038,95,1.0E-4
13039,95,1.0E-4
13040,95,1.0E-4
13041,95,1.0E-4
13042,95,1.0E-4
13043,95,1.0E-4
13044,95,1.0E-4
13045,95,1.0E-4
13046,95,1.0E-4
13047,95,1.0E-4
13048,95,1.0E-4
13049,95,1.0E-4
13050,95,1.0E-4
13051,95,1.0E-4
13052,95,1.0E-4
13053,95,1.0E-4
13054,95,1.0E-4
13055,95,1.0E-4
13056,95,1.0E-4
13057,95,1.0E-4
13058,95,1.0E-4
13059,95,1.0E-4
13060,95,1.0E-4
13061,95,1.0E-4
13062,95,1.0E-4
13063,95,1.0E-4
13064,95,1.0E-4
13065,95,1.0E-4
13066,95,1.0E-4
13067,95,1.0E-4
13068,95,1.0E-4
13069,95,1.0E-4
13070,95,1.0E-4
13071,95,1.0E-4
13072,95,1.0E-4
13073,95,1.0E-4
13074,95,1.0E-4
13075,95,1.0E-4
13076,95,1.0E-4
13077,95,1.0E-4
13078,95,1.0E-4
13079,95,1.0E-4
13080,95,1.0E-4
13081,95,1.0E-4
13082,95,1.0E-4
13083,95,1.0E-4
13084,95,1.0E-4
13085,95,1.0E-4
13086,95,1.0E-4
13087,95,1.0E-4
13088,95,1.0E-4
13089,95,1.0E-4
13090,95,1.0E-4
13091,95,1.0E-4
13092,95,1.0E-4
13093,95,1.0E-4
13094,95,1.0E-4
13095,95,1.0E-4
13096,95,1.0E-4
13097,95,1.0E-4
13098,95,1.0E-4
13099,95,1.0E-4
13100,95,1.0E-4
13101,95,1.0E-4
13102,95,1.0E-4
13103,95,1.0E-4
13104,95,1.0E-4
13105,95,1.0E-4
13106,95,1.0E-4
13107,95,1.0E-4
13108,95,1.0E-4
13109,95,1.0E-4
13110,95,1.0E-4
13111,95,1.0E-4
13112,95,1.0E-4
13113,95,1.0E-4
13114,95,1.0E-4
13115,95,1.0E-4
13116,95,1.0E-4
13117,95,1.0E-4
13118,95,1.0E-4
13119,95,1.0E-4
13120,95,1.0E-4
13121,95,1.0E-4
13122,95,1.0E-4
13123,95,1.0E-4
13124,95,1.0E-4
13125,95,1.0E-4
13126,95,1.0E-4
13127,95,1.0E-4
13128,95,1.0E-4
13129,95,1.0E-4
13130,95,1.0E-4
13131,95,1.0E-4
13132,95,1.0E-4
13133,95,1.0E-4
13134,95,1.0E-4
13135,95,1.0E-4
13136,95,1.0E-4
13137,95,1.0E-4
13138,95,1.0E-4
13139,95,1.0E-4
13140,95,1.0E-4
13141,95,1.0E-4
13142,95,1.0E-4
13143,95,1.0E-4
13144,95,1.0E-4
13145,95,1.0E-4
13146,95,1.0E-4
13147,95,1.0E-4
13148,95,1.0E-4
13149,95,1.0E-4
13150,95,1.0E-4
13151,95,1.0E-4
13152,95,1.0E-4
13153,95,1.0E-4
13154,95,1.0E-4
13155,95,1.0E-4
13156,95,1.0E-4
13157,95,1.0E-4
13158,95,1.0E-4
13159,95,1.0E-4
13160,95,1.0E-4
13161,95,1.0E-4
13162,95,1.0E-4
13163,95,1.0E-4
13164,95,1.0E-4
13165,95,1.0E-4
13166,95,1.0E-4
13167,95,1.0E-4
13168,95,1.0E-4
13169,95,1.0E-4
13170,95,1.0E-4
13171,95,1.0E-4
13172,95,1.0E-4
13173,95,1.0E-4
13174,95,1.0E-4
13175,95,1.0E-4
13176,95,1.0E-4
13177,95,1.0E-4
13178,95,1.0E-4
13179,95,1.0E-4
13180,95,1.0E-4
13181,95,1.0E-4
13182,95,1.0E-4
13183,95,1.0E-4
13184,95,1.0E-4
13185,95,1.0E-4
13186,95,1.0E-4
13187,95,1.0E-4
13188,95,1.0E-4
13189,95,1.0E-4
13190,95,1.0E-4
13191,95,1.0E-4
13192,95,1.0E-4
13193,95,1.0E-4
13194,95,1.0E-4
13195,95,1.0E-4
13196,95,1.0E-4
13197,95,1.0E-4
13198,95,1.0E-4
13199,95,1.0E-4
13200,95,1.0E-4
13201,95,1.0E-4
13202,95,1.0E-4
13203,95,1.0E-4
13204,95,1.0E-4
13205,95,1.0E-4
13206,95,1.0E-4
13207,95,1.0E-4
13208,95,1.0E-4
13209,95,1.0E-4
13210,95,1.0E-4
13211,95,1.0E-4
13212,95,1.0E-4
13213,95,1.0E-4
13214,95,1.0E-4
13215,95,1.0E-4
13216,95,1.0E-4
13217,95,1.0E-4
13218,95,1.0E-4
13219,95,1.0E-4
13220,95,1.0E-4
13221,95,1.0E-4
13222,95,1.0E-4
13223,95,1.0E-4
13224,95,1.0E-4
13225,95,1.0E-4
13226,95,1.0E-4
13227,95,1.0E-4
13228,95,1.0E-4
13229,95,1.0E-4
13230,95,1.0E-4
13231,95,1.0E-4
13232,95,1.0E-4
13233,95,1.0E-4
13234,95,1.0E-4
13235,95,1.0E-4
13236,95,1.0E-4
13237,95,1.0E-4
13238,95,1.0E-4
13239,95,1.0E-4
13240,95,1.0E-4
13241,95,1.0E-4
13242,95,1.0E-4
13243,95,1.0E-4
13244,95,1.0E-4
13245,95,1.0E-4
13246,95,1.0E-4
13247,95,1.0E-4
13248,95,1.0E-4
13249,95,1.0E-4
13250,95,1.0E-4
13251,95,1.0E-4
13252,95,1.0E-4
13253,95,1.0E-4
13254,95,1.0E-4
13255,95,1.0E-4
13256,95,1.0E-4
13257,95,1.0E-4
13258,95,1.0E-4
13259,95,1.0E-4
13260,95,1.0E-4
13261,95,1.0E-4
13262,95,1.0E-4
13263,95,1.0E-4
13264,95,1.0E-4
13265,95,1.0E-4
13266,95,1.0E-4
13267,95,1.0E-4
13268,95,1.0E-4
13269,95,1.0E-4
13270,95,1.0E-4
13271,95,1.0E-4
13272,95,1.0E-4
13273,95,1.0E-4
13274,95,1.0E-4
13275,95,1.0E-4
13276,95,1.0E-4
13277,95,1.0E-4
13278,95,1.0E-4
13279,95,1.0E-4
13280,95,1.0E-4
13281,95,1.0E-4
13282,95,1.0E-4
13283,95,1.0E-4
13284,95,1.0E-4
13285,95,1.0E-4
13286,95,1.0E-4
13287,95,1.0E-4
13288,95,1.0E-4
13289,95,1.0E-4
13290,95,1.0E-4
13291,95,1.0E-4
13292,95,1.0E-4
13293,95,1.0E-4
13294,95,1.0E-4
13295,95,1.0E-4
13296,95,1.0E-4
13297,95,1.0E-4
13298,95,1.0E-4
13299,95,1.0E-4
13300,95,1.0E-4
13301,95,1.0E-4
13302,95,1.0E-4
13303,95,1.0E-4
13304,95,1.0E-4
13305,95,1.0E-4
13306,95,1.0E-4
13307,95,1.0E-4
13308,95,1.0E-4
13309,95,1.0E-4
13310,95,1.0E-4
13311,95,1.0E-4
13312,95,1.0E-4
13313,95,1.0E-4
13314,95,1.0E-4
13315,95,1.0E-4
13316,95,1.0E-4
13317,95,1.0E-4
13318,95,1.0E-4
13319,95,1.0E-4
13320,95,1.0E-4
13321,95,1.0E-4
13322,95,1.0E-4
13323,95,1.0E-4
13324,95,1.0E-4
13325,95,1.0E-4
13326,95,1.0E-4
13327,95,1.0E-4
13328,95,1.0E-4
13329,95,1.0E-4
13330,95,1.0E-4
13331,95,1.0E-4
13332,95,1.0E-4
13333,95,1.0E-4
13334,95,1.0E-4
13335,95,1.0E-4
13336,95,1.0E-4
13337,95,1.0E-4
13338,95,1.0E-4
13339,95,1.0E-4
13340,95,1.0E-4
13341,95,1.0E-4
13342,95,1.0E-4
13343,95,1.0E-4
13344,95,1.0E-4
13345,95,1.0E-4
13346,95,1.0E-4
13347,95,1.0E-4
13348,95,1.0E-4
13349,95,1.0E-4
13350,95,1.0E-4
13351,95,1.0E-4
13352,95,1.0E-4
13353,95,1.0E-4
13354,95,1.0E-4
13355,95,1.0E-4
13356,95,1.0E-4
13357,95,1.0E-4
13358,95,1.0E-4
13359,95,1.0E-4
13360,95,1.0E-4
13361,95,1.0E-4
13362,95,1.0E-4
13363,95,1.0E-4
13364,95,1.0E-4
13365,95,1.0E-4
13366,95,1.0E-4
13367,95,1.0E-4
13368,95,1.0E-4
13369,95,1.0E-4
13370,95,1.0E-4
13371,95,1.0E-4
13372,95,1.0E-4
13373,95,1.0E-4
13374,95,1.0E-4
13375,95,1.0E-4
13376,95,1.0E-4
13377,95,1.0E-4
13378,95,1.0E-4
13379,95,1.0E-4
13380,95,1.0E-4
13381,95,1.0E-4
13382,95,1.0E-4
13383,95,1.0E-4
13384,95,1.0E-4
13385,95,1.0E-4
13386,95,1.0E-4
13387,95,1.0E-4
13388,95,1.0E-4
13389,95,1.0E-4
13390,95,1.0E-4
13391,95,1.0E-4
13392,95,1.0E-4
13393,95,1.0E-4
13394,95,1.0E-4
13395,95,1.0E-4
13396,95,1.0E-4
13397,95,1.0E-4
13398,95,1.0E-4
13399,95,1.0E-4
13400,95,1.0E-4
13401,95,1.0E-4
13402,95,1.0E-4
13403,95,1.0E-4
13404,95,1.0E-4
13405,95,1.0E-4
13406,95,1.0E-4
13407,95,1.0E-4
13408,95,1.0E-4
13409,95,1.0E-4
13410,95,1.0E-4
13411,95,1.0E-4
13412,95,1.0E-4
13413,95,1.0E-4
13414,95,1.0E-4
13415,95,1.0E-4
13416,95,1.0E-4
13417,95,1.0E-4
13418,95,1.0E-4
13419,95,1.0E-4
13420,95,1.0E-4
13421,95,1.0E-4
13422,95,1.0E-4
13423,95,1.0E-4
13424,95,1.0E-4
13425,95,1.0E-4
13426,95,1.0E-4
13427,95,1.0E-4
13428,95,1.0E-4
13429,95,1.0E-4
13430,95,1.0E-4
13431,95,1.0E-4
13432,95,1.0E-4
13433,95,1.0E-4
13434,95,1.0E-4
13435,95,1.0E-4
13436,95,1.0E-4
13437,95,1.0E-4
13438,95,1.0E-4
13439,95,1.0E-4
13440,95,1.0E-4
13441,95,1.0E-4
13442,95,1.0E-4
13443,95,1.0E-4
13444,95,1.0E-4
13445,95,1.0E-4
13446,95,1.0E-4
13447,95,1.0E-4
13448,95,1.0E-4
13449,95,1.0E-4
13450,95,1.0E-4
13451,95,1.0E-4
13452,95,1.0E-4
13453,95,1.0E-4
13454,95,1.0E-4
13455,95,1.0E-4
13456,95,1.0E-4
13457,95,1.0E-4
13458,95,1.0E-4
13459,95,1.0E-4
13460,95,1.0E-4
13461,95,1.0E-4
13462,95,1.0E-4
13463,95,1.0E-4
13464,95,1.0E-4
13465,95,1.0E-4
13466,95,1.0E-4
13467,95,1.0E-4
13468,95,1.0E-4
13469,95,1.0E-4
13470,95,1.0E-4
13471,95,1.0E-4
13472,95,1.0E-4
13473,95,1.0E-4
13474,95,1.0E-4
13475,95,1.0E-4
13476,95,1.0E-4
13477,95,1.0E-4
13478,95,1.0E-4
13479,95,1.0E-4
13480,95,1.0E-4
13481,95,1.0E-4
13482,95,1.0E-4
13483,95,1.0E-4
13484,95,1.0E-4
13485,95,1.0E-4
13486,95,1.0E-4
13487,95,1.0E-4
13488,95,1.0E-4
13489,95,1.0E-4
13490,95,1.0E-4
13491,95,1.0E-4
13492,95,1.0E-4
13493,95,1.0E-4
13494,95,1.0E-4
13495,95,1.0E-4
13496,95,1.0E-4
13497,95,1.0E-4
13498,95,1.0E-4
13499,95,1.0E-4
13500,95,1.0E-4
13501,95,1.0E-4
13502,95,1.0E-4
13503,95,1.0E-4
13504,95,1.0E-4
13505,95,1.0E-4
13506,95,1.0E-4
13507,95,1.0E-4
13508,95,1.0E-4
13509,95,1.0E-4
13510,95,1.0E-4
13511,95,1.0E-4
13512,95,1.0E-4
13513,95,1.0E-4
13514,95,1.0E-4
13515,95,1.0E-4
13516,95,1.0E-4
13517,95,1.0E-4
13518,95,1.0E-4
13519,95,1.0E-4
13520,95,1.0E-4
13521,95,1.0E-4
13522,95,1.0E-4
13523,95,1.0E-4
13524,95,1.0E-4
13525,95,1.0E-4
13526,95,1.0E-4
13527,95,1.0E-4
13528,95,1.0E-4
13529,95,1.0E-4
13530,95,1.0E-4
13531,95,1.0E-4
13532,95,1.0E-4
13533,95,1.0E-4
13534,95,1.0E-4
13535,95,1.0E-4
13536,95,1.0E-4
13537,95,1.0E-4
13538,95,1.0E-4
13539,95,1.0E-4
13540,95,1.0E-4
13541,95,1.0E-4
13542,95,1.0E-4
13543,95,1.0E-4
13544,95,1.0E-4
13545,95,1.0E-4
13546,95,1.0E-4
13547,95,1.0E-4
13548,95,1.0E-4
13549,95,1.0E-4
13550,95,1.0E-4
13551,95,1.0E-4
13552,95,1.0E-4
13553,95,1.0E-4
13554,95,1.0E-4
13555,95,1.0E-4
13556,95,1.0E-4
13557,95,1.0E-4
13558,95,1.0E-4
13559,95,1.0E-4
13560,95,1.0E-4
13561,95,1.0E-4
13562,95,1.0E-4
13563,95,1.0E-4
13564,95,1.0E-4
13565,95,1.0E-4
13566,95,1.0E-4
13567,95,1.0E-4
13568,95,1.0E-4
13569,95,1.0E-4
13570,95,1.0E-4
13571,95,1.0E-4
13572,95,1.0E-4
13573,95,1.0E-4
13574,95,1.0E-4
13575,95,1.0E-4
13576,95,1.0E-4
13577,95,1.0E-4
13578,95,1.0E-4
13579,95,1.0E-4
13580,95,1.0E-4
13581,95,1.0E-4
13582,95,1.0E-4
13583,95,1.0E-4
13584,95,1.0E-4
13585,95,1.0E-4
13586,95,1.0E-4
13587,95,1.0E-4
13588,95,1.0E-4
13589,95,1.0E-4
13590,95,1.0E-4
13591,95,1.0E-4
13592,95,1.0E-4
13593,95,1.0E-4
13594,95,1.0E-4
13595,95,1.0E-4
13596,95,1.0E-4
13597,95,1.0E-4
13598,95,1.0E-4
13599,95,1.0E-4
13600,95,1.0E-4
13601,95,1.0E-4
13602,95,1.0E-4
13603,95,1.0E-4
13604,95,1.0E-4
13605,95,1.0E-4
13606,95,1.0E-4
13607,95,1.0E-4
13608,95,1.0E-4
13609,95,1.0E-4
13610,95,1.0E-4
13611,95,1.0E-4
13612,95,1.0E-4
13613,95,1.0E-4
13614,95,1.0E-4
13615,95,1.0E-4
13616,95,1.0E-4
13617,95,1.0E-4
13618,95,1.0E-4
13619,95,1.0E-4
13620,95,1.0E-4
13621,95,1.0E-4
13622,95,1.0E-4
13623,95,1.0E-4
13624,95,1.0E-4
13625,95,1.0E-4
13626,95,1.0E-4
13627,95,1.0E-4
13628,95,1.0E-4
13629,95,1.0E-4
13630,95,1.0E-4
13631,95,1.0E-4
13632,95,1.0E-4
13633,95,1.0E-4
13634,95,1.0E-4
13635,95,1.0E-4
13636,95,1.0E-4
13637,95,1.0E-4
13638,95,1.0E-4
13639,95,1.0E-4
13640,95,1.0E-4
13641,95,1.0E-4
13642,95,1.0E-4
13643,95,1.0E-4
13644,95,1.0E-4
13645,95,1.0E-4
13646,95,1.0E-4
13647,95,1.0E-4
13648,95,1.0E-4
13649,95,1.0E-4
13650,95,1.0E-4
13651,95,1.0E-4
13652,95,1.0E-4
13653,95,1.0E-4
13654,95,1.0E-4
13655,95,1.0E-4
13656,95,1.0E-4
13657,95,1.0E-4
13658,95,1.0E-4
13659,95,1.0E-4
13660,95,1.0E-4
13661,95,1.0E-4
13662,95,1.0E-4
13663,95,1.0E-4
13664,95,1.0E-4
13665,95,1.0E-4
13666,95,1.0E-4
13667,95,1.0E-4
13668,95,1.0E-4
13669,95,1.0E-4
13670,95,1.0E-4
13671,95,1.0E-4
13672,95,1.0E-4
13673,95,1.0E-4
13674,95,1.0E-4
13675,95,1.0E-4
13676,95,1.0E-4
13677,95,1.0E-4
13678,95,1.0E-4
13679,95,1.0E-4
13680,95,1.0E-4
13681,95,1.0E-4
13682,95,1.0E-4
13683,95,1.0E-4
13684,95,1.0E-4
13685,95,1.0E-4
13686,95,1.0E-4
13687,95,1.0E-4
13688,95,1.0E-4
13689,95,1.0E-4
13690,95,1.0E-4
13691,95,1.0E-4
13692,95,1.0E-4
13693,95,1.0E-4
13694,95,1.0E-4
13695,95,1.0E-4
13696,95,1.0E-4
13697,95,1.0E-4
13698,95,1.0E-4
13699,95,1.0E-4
13700,95,1.0E-4
13701,95,1.0E-4
13702,95,1.0E-4
13703,95,1.0E-4
13704,95,1.0E-4
13705,95,1.0E-4
13706,95,1.0E-4
13707,95,1.0E-4
13708,95,1.0E-4
13709,95,1.0E-4
13710,95,1.0E-4
13711,95,1.0E-4
13712,95,1.0E-4
13713,95,1.0E-4
13714,95,1.0E-4
13715,95,1.0E-4
13716,95,1.0E-4
13717,95,1.0E-4
13718,95,1.0E-4
13719,95,1.0E-4
13720,95,1.0E-4
13721,95,1.0E-4
13722,95,1.0E-4
13723,95,1.0E-4
13724,95,1.0E-4
13725,95,1.0E-4
13726,95,1.0E-4
13727,95,1.0E-4
13728,95,1.0E-4
13729,95,1.0E-4
13730,95,1.0E-4
13731,95,1.0E-4
13732,95,1.0E-4
13733,95,1.0E-4
13734,95,1.0E-4
13735,95,1.0E-4
13736,95,1.0E-4
13737,95,1.0E-4
13738,95,1.0E-4
13739,95,1.0E-4
13740,95,1.0E-4
13741,95,1.0E-4
13742,95,1.0E-4
13743,95,1.0E-4
13744,95,1.0E-4
13745,95,1.0E-4
13746,95,1.0E-4
13747,95,1.0E-4
13748,95,1.0E-4
13749,95,1.0E-4
13750,95,1.0E-4
13751,95,1.0E-4
13752,95,1.0E-4
13753,95,1.0E-4
13754,95,1.0E-4
13755,95,1.0E-4
13756,95,1.0E-4
13757,95,1.0E-4
13758,95,1.0E-4
13759,95,1.0E-4
13760,95,1.0E-4
13761,95,1.0E-4
13762,95,1.0E-4
13763,95,1.0E-4
13764,95,1.0E-4
13765,95,1.0E-4
13766,95,1.0E-4
13767,95,1.0E-4
13768,95,1.0E-4
13769,95,1.0E-4
13770,95,1.0E-4
13771,95,1.0E-4
13772,95,1.0E-4
13773,95,1.0E-4
13774,95,1.0E-4
13775,95,1.0E-4
13776,95,1.0E-4
13777,95,1.0E-4
13778,95,1.0E-4
13779,95,1.0E-4
13780,95,1.0E-4
13781,95,1.0E-4
13782,95,1.0E-4
13783,95,1.0E-4
13784,95,1.0E-4
13785,95,1.0E-4
13786,95,1.0E-4
13787,95,1.0E-4
13788,95,1.0E-4
13789,95,1.0E-4
13790,95,1.0E-4
13791,95,1.0E-4
13792,95,1.0E-4
13793,95,1.0E-4
13794,95,1.0E-4
13795,95,1.0E-4
13796,95,1.0E-4
13797,95,1.0E-4
13798,95,1.0E-4
13799,95,1.0E-4
13800,95,1.0E-4
13801,95,1.0E-4
13802,95,1.0E-4
13803,95,1.0E-4
13804,95,1.0E-4
13805,95,1.0E-4
13806,95,1.0E-4
13807,95,1.0E-4
13808,95,1.0E-4
13809,95,1.0E-4
13810,95,1.0E-4
13811,95,1.0E-4
13812,95,1.0E-4
13813,95,1.0E-4
13814,95,1.0E-4
13815,95,1.0E-4
13816,95,1.0E-4
13817,95,1.0E-4
13818,95,1.0E-4
13819,95,1.0E-4
13820,95,1.0E-4
13821,95,1.0E-4
13822,95,1.0E-4
13823,95,1.0E-4
13824,95,1.0E-4
13825,95,1.0E-4
13826,95,1.0E-4
13827,95,1.0E-4
13828,95,1.0E-4
13829,95,1.0E-4
13830,95,1.0E-4
13831,95,1.0E-4
13832,95,1.0E-4
13833,95,1.0E-4
13834,95,1.0E-4
13835,95,1.0E-4
13836,95,1.0E-4
13837,95,1.0E-4
13838,95,1.0E-4
13839,95,1.0E-4
13840,95,1.0E-4
13841,95,1.0E-4
13842,95,1.0E-4
13843,95,1.0E-4
13844,95,1.0E-4
13845,95,1.0E-4
13846,95,1.0E-4
13847,95,1.0E-4
13848,95,1.0E-4
13849,95,1.0E-4
13850,95,1.0E-4
13851,95,1.0E-4
13852,95,1.0E-4
13853,95,1.0E-4
13854,95,1.0E-4
13855,95,1.0E-4
13856,95,1.0E-4
13857,95,1.0E-4
13858,95,1.0E-4
13859,95,1.0E-4
13860,95,1.0E-4
13861,95,1.0E-4
13862,95,1.0E-4
13863,95,1.0E-4
13864,95,1.0E-4
13865,95,1.0E-4
13866,95,1.0E-4
13867,95,1.0E-4
13868,95,1.0E-4
13869,95,1.0E-4
13870,95,1.0E-4
13871,95,1.0E-4
13872,95,1.0E-4
13873,95,1.0E-4
13874,95,1.0E-4
13875,95,1.0E-4
13876,95,1.0E-4
13877,95,1.0E-4
13878,95,1.0E-4
13879,95,1.0E-4
13880,95,1.0E-4
13881,95,1.0E-4
13882,95,1.0E-4
13883,95,1.0E-4
13884,95,1.0E-4
13885,95,1.0E-4
13886,95,1.0E-4
13887,95,1.0E-4
13888,95,1.0E-4
13889,95,1.0E-4
13890,95,1.0E-4
13891,95,1.0E-4
13892,95,1.0E-4
13893,95,1.0E-4
13894,95,1.0E-4
13895,95,1.0E-4
13896,95,1.0E-4
13897,95,1.0E-4
13898,95,1.0E-4
13899,95,1.0E-4
13900,95,1.0E-4
13901,95,1.0E-4
13902,95,1.0E-4
13903,95,1.0E-4
13904,95,1.0E-4
13905,95,1.0E-4
13906,95,1.0E-4
13907,95,1.0E-4
13908,95,1.0E-4
13909,95,1.0E-4
13910,95,1.0E-4
13911,95,1.0E-4
13912,95,1.0E-4
13913,95,1.0E-4
13914,95,1.0E-4
13915,95,1.0E-4
13916,95,1.0E-4
13917,95,1.0E-4
13918,95,1.0E-4
13919,95,1.0E-4
13920,95,1.0E-4
13921,95,1.0E-4
13922,95,1.0E-4
13923,95,1.0E-4
13924,95,1.0E-4
13925,95,1.0E-4
13926,95,1.0E-4
13927,95,1.0E-4
13928,95,1.0E-4
13929,95,1.0E-4
13930,95,1.0E-4
13931,95,1.0E-4
13932,95,1.0E-4
13933,95,1.0E-4
13934,95,1.0E-4
13935,95,1.0E-4
13936,95,1.0E-4
13937,95,1.0E-4
13938,95,1.0E-4
13939,95,1.0E-4
13940,95,1.0E-4
13941,95,1.0E-4
13942,95,1.0E-4
13943,95,1.0E-4
13944,95,1.0E-4
13945,95,1.0E-4
13946,95,1.0E-4
13947,95,1.0E-4
13948,95,1.0E-4
13949,95,1.0E-4
13950,95,1.0E-4
13951,95,1.0E-4
13952,95,1.0E-4
13953,95,1.0E-4
13954,95,1.0E-4
13955,95,1.0E-4
13956,95,1.0E-4
13957,95,1.0E-4
13958,95,1.0E-4
13959,95,1.0E-4
13960,95,1.0E-4
13961,95,1.0E-4
13962,95,1.0E-4
13963,95,1.0E-4
13964,95,1.0E-4
13965,95,1.0E-4
13966,95,1.0E-4
13967,95,1.0E-4
13968,95,1.0E-4
13969,95,1.0E-4
13970,95,1.0E-4
13971,95,1.0E-4
13972,95,1.0E-4
13973,95,1.0E-4
13974,95,1.0E-4
13975,95,1.0E-4
13976,95,1.0E-4
13977,95,1.0E-4
13978,95,1.0E-4
13979,95,1.0E-4
13980,95,1.0E-4
13981,95,1.0E-4
13982,95,1.0E-4
13983,95,1.0E-4
13984,95,1.0E-4
13985,95,1.0E-4
13986,95,1.0E-4
13987,95,1.0E-4
13988,95,1.0E-4
13989,95,1.0E-4
13990,95,1.0E-4
13991,95,1.0E-4
13992,95,1.0E-4
13993,95,1.0E-4
13994,95,1.0E-4
13995,95,1.0E-4
13996,95,1.0E-4
13997,95,1.0E-4
13998,95,1.0E-4
13999,95,1.0E-4
14000,95,1.0E-4
14001,95,1.0E-4
14002,95,1.0E-4
14003,95,1.0E-4
14004,95,1.0E-4
14005,95,1.0E-4
14006,95,1.0E-4
14007,95,1.0E-4
14008,95,1.0E-4
14009,95,1.0E-4
14010,95,1.0E-4
14011,95,1.0E-4
14012,95,1.0E-4
14013,95,1.0E-4
14014,95,1.0E-4
14015,95,1.0E-4
14016,95,1.0E-4
14017,95,1.0E-4
14018,95,1.0E-4
14019,95,1.0E-4
14020,95,1.0E-4
14021,95,1.0E-4
14022,95,1.0E-4
14023,95,1.0E-4
14024,95,1.0E-4
14025,95,1.0E-4
14026,95,1.0E-4
14027,95,1.0E-4
14028,95,1.0E-4
14029,95,1.0E-4
14030,95,1.0E-4
14031,95,1.0E-4
14032,95,1.0E-4
14033,95,1.0E-4
14034,95,1.0E-4
14035,95,1.0E-4
14036,95,1.0E-4
14037,95,1.0E-4
14038,95,1.0E-4
14039,95,1.0E-4
14040,95,1.0E-4
14041,95,1.0E-4
14042,95,1.0E-4
14043,95,1.0E-4
14044,95,1.0E-4
14045,95,1.0E-4
14046,95,1.0E-4
14047,95,1.0E-4
14048,95,1.0E-4
14049,95,1.0E-4
14050,95,1.0E-4
14051,95,1.0E-4
14052,95,1.0E-4
14053,95,1.0E-4
14054,95,1.0E-4
14055,95,1.0E-4
14056,95,1.0E-4
14057,95,1.0E-4
14058,95,1.0E-4
14059,95,1.0E-4
14060,95,1.0E-4
14061,95,1.0E-4
14062,95,1.0E-4
14063,95,1.0E-4
14064,95,1.0E-4
14065,95,1.0E-4
14066,95,1.0E-4
14067,95,1.0E-4
14068,95,1.0E-4
14069,95,1.0E-4
14070,95,1.0E-4
14071,95,1.0E-4
14072,95,1.0E-4
14073,95,1.0E-4
14074,95,1.0E-4
14075,95,1.0E-4
14076,95,1.0E-4
14077,95,1.0E-4
14078,95,1.0E-4
14079,95,1.0E-4
14080,95,1.0E-4
14081,95,1.0E-4
14082,95,1.0E-4
14083,95,1.0E-4
14084,95,1.0E-4
14085,95,1.0E-4
14086,95,1.0E-4
14087,95,1.0E-4
14088,95,1.0E-4
14089,95,1.0E-4
14090,95,1.0E-4
14091,95,1.0E-4
14092,95,1.0E-4
14093,95,1.0E-4
14094,95,1.0E-4
14095,95,1.0E-4
14096,95,1.0E-4
14097,95,1.0E-4
14098,95,1.0E-4
14099,95,1.0E-4
14100,95,1.0E-4
14101,95,1.0E-4
14102,95,1.0E-4
14103,95,1.0E-4
14104,95,1.0E-4
14105,95,1.0E-4
14106,95,1.0E-4
14107,95,1.0E-4
14108,95,1.0E-4
14109,95,1.0E-4
14110,95,1.0E-4
14111,95,1.0E-4
14112,95,1.0E-4
14113,95,1.0E-4
14114,95,1.0E-4
14115,95,1.0E-4
14116,95,1.0E-4
14117,95,1.0E-4
14118,95,1.0E-4
14119,95,1.0E-4
14120,95,1.0E-4
14121,95,1.0E-4
14122,95,1.0E-4
14123,95,1.0E-4
14124,95,1.0E-4
14125,95,1.0E-4
14126,95,1.0E-4
14127,95,1.0E-4
14128,95,1.0E-4
14129,95,1.0E-4
14130,95,1.0E-4
14131,95,1.0E-4
14132,95,1.0E-4
14133,95,1.0E-4
14134,95,1.0E-4
14135,95,1.0E-4
14136,95,1.0E-4
14137,95,1.0E-4
14138,95,1.0E-4
14139,95,1.0E-4
14140,95,1.0E-4
14141,95,1.0E-4
14142,95,1.0E-4
14143,95,1.0E-4
14144,95,1.0E-4
14145,95,1.0E-4
14146,95,1.0E-4
14147,95,1.0E-4
14148,95,1.0E-4
14149,95,1.0E-4
14150,95,1.0E-4
14151,95,1.0E-4
14152,95,1.0E-4
14153,95,1.0E-4
14154,95,1.0E-4
14155,95,1.0E-4
14156,95,1.0E-4
14157,95,1.0E-4
14158,95,1.0E-4
14159,95,1.0E-4
14160,95,1.0E-4
14161,95,1.0E-4
14162,95,1.0E-4
14163,95,1.0E-4
14164,95,1.0E-4
14165,95,1.0E-4
14166,95,1.0E-4
14167,95,1.0E-4
14168,95,1.0E-4
14169,95,1.0E-4
14170,95,1.0E-4
14171,95,1.0E-4
14172,95,1.0E-4
14173,95,1.0E-4
14174,95,1.0E-4
14175,95,1.0E-4
14176,95,1.0E-4
14177,95,1.0E-4
14178,95,1.0E-4
14179,95,1.0E-4
14180,95,1.0E-4
14181,95,1.0E-4
14182,95,1.0E-4
14183,95,1.0E-4
14184,95,1.0E-4
14185,95,1.0E-4
14186,95,1.0E-4
14187,95,1.0E-4
14188,95,1.0E-4
14189,95,1.0E-4
14190,95,1.0E-4
14191,95,1.0E-4
14192,95,1.0E-4
14193,95,1.0E-4
14194,95,1.0E-4
14195,95,1.0E-4
14196,95,1.0E-4
14197,95,1.0E-4
14198,95,1.0E-4
14199,95,1.0E-4
14200,95,1.0E-4
14201,95,1.0E-4
14202,95,1.0E-4
14203,95,1.0E-4
14204,95,1.0E-4
14205,95,1.0E-4
14206,95,1.0E-4
14207,95,1.0E-4
14208,95,1.0E-4
14209,95,1.0E-4
14210,95,1.0E-4
14211,95,1.0E-4
14212,95,1.0E-4
14213,95,1.0E-4
14214,95,1.0E-4
14215,95,1.0E-4
14216,95,1.0E-4
14217,95,1.0E-4
14218,95,1.0E-4
14219,95,1.0E-4
14220,95,1.0E-4
14221,95,1.0E-4
14222,95,1.0E-4
14223,95,1.0E-4
14224,95,1.0E-4
14225,95,1.0E-4
14226,95,1.0E-4
14227,95,1.0E-4
14228,95,1.0E-4
14229,95,1.0E-4
14230,95,1.0E-4
14231,95,1.0E-4
14232,95,1.0E-4
14233,95,1.0E-4
14234,95,1.0E-4
14235,95,1.0E-4
14236,95,1.0E-4
14237,95,1.0E-4
14238,95,1.0E-4
14239,95,1.0E-4
14240,95,1.0E-4
14241,95,1.0E-4
14242,95,1.0E-4
14243,95,1.0E-4
14244,95,1.0E-4
14245,95,1.0E-4
14246,95,1.0E-4
14247,95,1.0E-4
14248,95,1.0E-4
14249,95,1.0E-4
14250,95,1.0E-4
14251,95,1.0E-4
14252,95,1.0E-4
14253,95,1.0E-4
14254,95,1.0E-4
14255,95,1.0E-4
14256,95,1.0E-4
14257,95,1.0E-4
14258,95,1.0E-4
14259,95,1.0E-4
14260,95,1.0E-4
14261,95,1.0E-4
14262,95,1.0E-4
14263,95,1.0E-4
14264,95,1.0E-4
14265,95,1.0E-4
14266,95,1.0E-4
14267,95,1.0E-4
14268,95,1.0E-4
14269,95,1.0E-4
14270,95,1.0E-4
14271,95,1.0E-4
14272,95,1.0E-4
14273,95,1.0E-4
14274,95,1.0E-4
14275,95,1.0E-4
14276,95,1.0E-4
14277,95,1.0E-4
14278,95,1.0E-4
14279,95,1.0E-4
14280,95,1.0E-4
14281,95,1.0E-4
14282,95,1.0E-4
14283,95,1.0E-4
14284,95,1.0E-4
14285,95,1.0E-4
14286,95,1.0E-4
14287,95,1.0E-4
14288,95,1.0E-4
14289,95,1.0E-4
14290,95,1.0E-4
14291,95,1.0E-4
14292,95,1.0E-4
14293,95,1.0E-4
14294,95,1.0E-4
14295,95,1.0E-4
14296,95,1.0E-4
14297,95,1.0E-4
14298,95,1.0E-4
14299,95,1.0E-4
14300,95,1.0E-4
14301,95,1.0E-4
14302,95,1.0E-4
14303,95,1.0E-4
14304,95,1.0E-4
14305,95,1.0E-4
14306,95,1.0E-4
14307,95,1.0E-4
14308,95,1.0E-4
14309,95,1.0E-4
14310,95,1.0E-4
14311,95,1.0E-4
14312,95,1.0E-4
14313,95,1.0E-4
14314,95,1.0E-4
14315,95,1.0E-4
14316,95,1.0E-4
14317,95,1.0E-4
14318,95,1.0E-4
14319,95,1.0E-4
14320,95,1.0E-4
14321,95,1.0E-4
14322,95,1.0E-4
14323,95,1.0E-4
14324,95,1.0E-4
14325,95,1.0E-4
14326,95,1.0E-4
14327,95,1.0E-4
14328,95,1.0E-4
14329,95,1.0E-4
14330,95,1.0E-4
14331,95,1.0E-4
14332,95,1.0E-4
14333,95,1.0E-4
14334,95,1.0E-4
14335,95,1.0E-4
14336,95,1.0E-4
14337,95,1.0E-4
14338,95,1.0E-4
14339,95,1.0E-4
14340,95,1.0E-4
14341,95,1.0E-4
14342,95,1.0E-4
14343,95,1.0E-4
14344,95,1.0E-4
14345,95,1.0E-4
14346,95,1.0E-4
14347,95,1.0E-4
14348,95,1.0E-4
14349,95,1.0E-4
14350,95,1.0E-4
14351,95,1.0E-4
14352,95,1.0E-4
14353,95,1.0E-4
14354,95,1.0E-4
14355,95,1.0E-4
14356,95,1.0E-4
14357,95,1.0E-4
14358,95,1.0E-4
14359,95,1.0E-4
14360,95,1.0E-4
14361,95,1.0E-4
14362,95,1.0E-4
14363,95,1.0E-4
14364,95,1.0E-4
14365,95,1.0E-4
14366,95,1.0E-4
14367,95,1.0E-4
14368,95,1.0E-4
14369,95,1.0E-4
14370,95,1.0E-4
14371,95,1.0E-4
14372,95,1.0E-4
14373,95,1.0E-4
14374,95,1.0E-4
14375,95,1.0E-4
14376,95,1.0E-4
14377,95,1.0E-4
14378,95,1.0E-4
14379,95,1.0E-4
14380,95,1.0E-4
14381,95,1.0E-4
14382,95,1.0E-4
14383,95,1.0E-4
14384,95,1.0E-4
14385,95,1.0E-4
14386,95,1.0E-4
14387,95,1.0E-4
14388,95,1.0E-4
14389,95,1.0E-4
14390,95,1.0E-4
14391,95,1.0E-4
14392,95,1.0E-4
14393,95,1.0E-4
14394,95,1.0E-4
14395,95,1.0E-4
14396,95,1.0E-4
14397,95,1.0E-4
14398,95,1.0E-4
14399,95,1.0E-4
14400,95,1.0E-4
14401,95,1.0E-4
14402,95,1.0E-4
14403,95,1.0E-4
14404,95,1.0E-4
14405,95,1.0E-4
14406,95,1.0E-4
14407,95,1.0E-4
14408,95,1.0E-4
14409,95,1.0E-4
14410,95,1.0E-4
14411,95,1.0E-4
14412,95,1.0E-4
14413,95,1.0E-4
14414,95,1.0E-4
14415,95,1.0E-4
14416,95,1.0E-4
14417,95,1.0E-4
14418,95,1.0E-4
14419,95,1.0E-4
14420,95,1.0E-4
14421,95,1.0E-4
14422,95,1.0E-4
14423,95,1.0E-4
14424,95,1.0E-4
14425,95,1.0E-4
14426,95,1.0E-4
14427,95,1.0E-4
14428,95,1.0E-4
14429,95,1.0E-4
14430,95,1.0E-4
14431,95,1.0E-4
14432,95,1.0E-4
14433,95,1.0E-4
14434,95,1.0E-4
14435,95,1.0E-4
14436,95,1.0E-4
14437,95,1.0E-4
14438,95,1.0E-4
14439,95,1.0E-4
14440,95,1.0E-4
14441,95,1.0E-4
14442,95,1.0E-4
14443,95,1.0E-4
14444,95,1.0E-4
14445,95,1.0E-4
14446,95,1.0E-4
14447,95,1.0E-4
14448,95,1.0E-4
14449,95,1.0E-4
14450,95,1.0E-4
14451,95,1.0E-4
14452,95,1.0E-4
14453,95,1.0E-4
14454,95,1.0E-4
14455,95,1.0E-4
14456,95,1.0E-4
14457,95,1.0E-4
14458,95,1.0E-4
14459,95,1.0E-4
14460,95,1.0E-4
14461,95,1.0E-4
14462,95,1.0E-4
14463,95,1.0E-4
14464,95,1.0E-4
14465,95,1.0E-4
14466,95,1.0E-4
14467,95,1.0E-4
14468,95,1.0E-4
14469,95,1.0E-4
14470,95,1.0E-4
14471,95,1.0E-4
14472,95,1.0E-4
14473,95,1.0E-4
14474,95,1.0E-4
14475,95,1.0E-4
14476,95,1.0E-4
14477,95,1.0E-4
14478,95,1.0E-4
14479,95,1.0E-4
14480,95,1.0E-4
14481,95,1.0E-4
14482,95,1.0E-4
14483,95,1.0E-4
14484,95,1.0E-4
14485,95,1.0E-4
14486,95,1.0E-4
14487,95,1.0E-4
14488,95,1.0E-4
14489,95,1.0E-4
14490,95,1.0E-4
14491,95,1.0E-4
14492,95,1.0E-4
14493,95,1.0E-4
14494,95,1.0E-4
14495,95,1.0E-4
14496,95,1.0E-4
14497,95,1.0E-4
14498,95,1.0E-4
14499,95,1.0E-4
14500,95,1.0E-4
14501,95,1.0E-4
14502,95,1.0E-4
14503,95,1.0E-4
14504,95,1.0E-4
14505,95,1.0E-4
14506,95,1.0E-4
14507,95,1.0E-4
14508,95,1.0E-4
14509,95,1.0E-4
14510,95,1.0E-4
14511,95,1.0E-4
14512,95,1.0E-4
14513,95,1.0E-4
14514,95,1.0E-4
14515,95,1.0E-4
14516,95,1.0E-4
14517,95,1.0E-4
14518,95,1.0E-4
14519,95,1.0E-4
14520,95,1.0E-4
14521,95,1.0E-4
14522,95,1.0E-4
14523,95,1.0E-4
14524,95,1.0E-4
14525,95,1.0E-4
14526,95,1.0E-4
14527,95,1.0E-4
14528,95,1.0E-4
14529,95,1.0E-4
14530,95,1.0E-4
14531,95,1.0E-4
14532,95,1.0E-4
14533,95,1.0E-4
14534,95,1.0E-4
14535,95,1.0E-4
14536,95,1.0E-4
14537,95,1.0E-4
14538,95,1.0E-4
14539,95,1.0E-4
14540,95,1.0E-4
14541,95,1.0E-4
14542,95,1.0E-4
14543,95,1.0E-4
14544,95,1.0E-4
14545,95,1.0E-4
14546,95,1.0E-4
14547,95,1.0E-4
14548,95,1.0E-4
14549,95,1.0E-4
14550,95,1.0E-4
14551,95,1.0E-4
14552,95,1.0E-4
14553,95,1.0E-4
14554,95,1.0E-4
14555,95,1.0E-4
14556,95,1.0E-4
14557,95,1.0E-4
14558,95,1.0E-4
14559,95,1.0E-4
14560,95,1.0E-4
14561,95,1.0E-4
14562,95,1.0E-4
14563,95,1.0E-4
14564,95,1.0E-4
14565,95,1.0E-4
14566,95,1.0E-4
14567,95,1.0E-4
14568,95,1.0E-4
14569,95,1.0E-4
14570,95,1.0E-4
14571,95,1.0E-4
14572,95,1.0E-4
14573,95,1.0E-4
14574,95,1.0E-4
14575,95,1.0E-4
14576,95,1.0E-4
14577,95,1.0E-4
14578,95,1.0E-4
14579,95,1.0E-4
14580,95,1.0E-4
14581,95,1.0E-4
14582,95,1.0E-4
14583,95,1.0E-4
14584,95,1.0E-4
14585,95,1.0E-4
14586,95,1.0E-4
14587,95,1.0E-4
14588,95,1.0E-4
14589,95,1.0E-4
14590,95,1.0E-4
14591,95,1.0E-4
14592,95,1.0E-4
14593,95,1.0E-4
14594,95,1.0E-4
14595,95,1.0E-4
14596,95,1.0E-4
14597,95,1.0E-4
14598,95,1.0E-4
14599,95,1.0E-4
14600,95,1.0E-4
14601,95,1.0E-4
14602,95,1.0E-4
14603,95,1.0E-4
14604,95,1.0E-4
14605,95,1.0E-4
14606,95,1.0E-4
14607,95,1.0E-4
14608,95,1.0E-4
14609,95,1.0E-4
14610,95,1.0E-4
14611,95,1.0E-4
14612,95,1.0E-4
14613,95,1.0E-4
14614,95,1.0E-4
14615,95,1.0E-4
14616,95,1.0E-4
14617,95,1.0E-4
14618,95,1.0E-4
14619,95,1.0E-4
14620,95,1.0E-4
14621,95,1.0E-4
14622,95,1.0E-4
14623,95,1.0E-4
14624,95,1.0E-4
14625,95,1.0E-4
14626,95,1.0E-4
14627,95,1.0E-4
14628,95,1.0E-4
14629,95,1.0E-4
14630,95,1.0E-4
14631,95,1.0E-4
14632,95,1.0E-4
14633,95,1.0E-4
14634,95,1.0E-4
14635,95,1.0E-4
14636,95,1.0E-4
14637,95,1.0E-4
14638,95,1.0E-4
14639,95,1.0E-4
14640,95,1.0E-4
14641,95,1.0E-4
14642,95,1.0E-4
14643,95,1.0E-4
14644,95,1.0E-4
14645,95,1.0E-4
14646,95,1.0E-4
14647,95,1.0E-4
14648,95,1.0E-4
14649,95,1.0E-4
14650,95,1.0E-4
14651,95,1.0E-4
14652,95,1.0E-4
14653,95,1.0E-4
14654,95,1.0E-4
14655,95,1.0E-4
14656,95,1.0E-4
14657,95,1.0E-4
14658,95,1.0E-4
14659,95,1.0E-4
14660,95,1.0E-4
14661,95,1.0E-4
14662,95,1.0E-4
14663,95,1.0E-4
14664,95,1.0E-4
14665,95,1.0E-4
14666,95,1.0E-4
14667,95,1.0E-4
14668,95,1.0E-4
14669,95,1.0E-4
14670,95,1.0E-4
14671,95,1.0E-4
14672,95,1.0E-4
14673,95,1.0E-4
14674,95,1.0E-4
14675,95,1.0E-4
14676,95,1.0E-4
14677,95,1.0E-4
14678,95,1.0E-4
14679,95,1.0E-4
14680,95,1.0E-4
14681,95,1.0E-4
14682,95,1.0E-4
14683,95,1.0E-4
14684,95,1.0E-4
14685,95,1.0E-4
14686,95,1.0E-4
14687,95,1.0E-4
14688,95,1.0E-4
14689,95,1.0E-4
14690,95,1.0E-4
14691,95,1.0E-4
14692,95,1.0E-4
14693,95,1.0E-4
14694,95,1.0E-4
14695,95,1.0E-4
14696,95,1.0E-4
14697,95,1.0E-4
14698,95,1.0E-4
14699,95,1.0E-4
14700,95,1.0E-4
14701,95,1.0E-4
14702,95,1.0E-4
14703,95,1.0E-4
14704,95,1.0E-4
14705,95,1.0E-4
14706,95,1.0E-4
14707,95,1.0E-4
14708,95,1.0E-4
14709,95,1.0E-4
14710,95,1.0E-4
14711,95,1.0E-4
14712,95,1.0E-4
14713,95,1.0E-4
14714,95,1.0E-4
14715,95,1.0E-4
14716,95,1.0E-4
14717,95,1.0E-4
14718,95,1.0E-4
14719,95,1.0E-4
14720,95,1.0E-4
14721,95,1.0E-4
14722,95,1.0E-4
14723,95,1.0E-4
14724,95,1.0E-4
14725,95,1.0E-4
14726,95,1.0E-4
14727,95,1.0E-4
14728,95,1.0E-4
14729,95,1.0E-4
14730,95,1.0E-4
14731,95,1.0E-4
14732,95,1.0E-4
14733,95,1.0E-4
14734,95,1.0E-4
14735,95,1.0E-4
14736,95,1.0E-4
14737,95,1.0E-4
14738,95,1.0E-4
14739,95,1.0E-4
14740,95,1.0E-4
14741,95,1.0E-4
14742,95,1.0E-4
14743,95,1.0E-4
14744,95,1.0E-4
14745,95,1.0E-4
14746,95,1.0E-4
14747,95,1.0E-4
14748,95,1.0E-4
14749,95,1.0E-4
14750,95,1.0E-4
14751,95,1.0E-4
14752,95,1.0E-4
14753,95,1.0E-4
14754,95,1.0E-4
14755,95,1.0E-4
14756,95,1.0E-4
14757,95,1.0E-4
14758,95,1.0E-4
14759,95,1.0E-4
14760,95,1.0E-4
14761,95,1.0E-4
14762,95,1.0E-4
14763,95,1.0E-4
14764,95,1.0E-4
14765,95,1.0E-4
14766,95,1.0E-4
14767,95,1.0E-4
14768,95,1.0E-4
14769,95,1.0E-4
14770,95,1.0E-4
14771,95,1.0E-4
14772,95,1.0E-4
14773,95,1.0E-4
14774,95,1.0E-4
14775,95,1.0E-4
14776,95,1.0E-4
14777,95,1.0E-4
14778,95,1.0E-4
14779,95,1.0E-4
14780,95,1.0E-4
14781,95,1.0E-4
14782,95,1.0E-4
14783,95,1.0E-4
14784,95,1.0E-4
14785,95,1.0E-4
14786,95,1.0E-4
14787,95,1.0E-4
14788,95,1.0E-4
14789,95,1.0E-4
14790,95,1.0E-4
14791,95,1.0E-4
14792,95,1.0E-4
14793,95,1.0E-4
14794,95,1.0E-4
14795,95,1.0E-4
14796,95,1.0E-4
14797,95,1.0E-4
14798,95,1.0E-4
14799,95,1.0E-4
14800,95,1.0E-4
14801,95,1.0E-4
14802,95,1.0E-4
14803,95,1.0E-4
14804,95,1.0E-4
14805,95,1.0E-4
14806,95,1.0E-4
14807,95,1.0E-4
14808,95,1.0E-4
14809,95,1.0E-4
14810,95,1.0E-4
14811,95,1.0E-4
14812,95,1.0E-4
14813,95,1.0E-4
14814,95,1.0E-4
14815,95,1.0E-4
14816,95,1.0E-4
14817,95,1.0E-4
14818,95,1.0E-4
14819,95,1.0E-4
14820,95,1.0E-4
14821,95,1.0E-4
14822,95,1.0E-4
14823,95,1.0E-4
14824,95,1.0E-4
14825,95,1.0E-4
14826,95,1.0E-4
14827,95,1.0E-4
14828,95,1.0E-4
14829,95,1.0E-4
14830,95,1.0E-4
14831,95,1.0E-4
14832,95,1.0E-4
14833,95,1.0E-4
14834,95,1.0E-4
14835,95,1.0E-4
14836,95,1.0E-4
14837,95,1.0E-4
14838,95,1.0E-4
14839,95,1.0E-4
14840,95,1.0E-4
14841,95,1.0E-4
14842,95,1.0E-4
14843,95,1.0E-4
14844,95,1.0E-4
14845,95,1.0E-4
14846,95,1.0E-4
14847,95,1.0E-4
14848,95,1.0E-4
14849,95,1.0E-4
14850,95,1.0E-4
14851,95,1.0E-4
14852,95,1.0E-4
14853,95,1.0E-4
14854,95,1.0E-4
14855,95,1.0E-4
14856,95,1.0E-4
14857,95,1.0E-4
14858,95,1.0E-4
14859,95,1.0E-4
14860,95,1.0E-4
14861,95,1.0E-4
14862,95,1.0E-4
14863,95,1.0E-4
14864,95,1.0E-4
14865,95,1.0E-4
14866,95,1.0E-4
14867,95,1.0E-4
14868,95,1.0E-4
14869,95,1.0E-4
14870,95,1.0E-4
14871,95,1.0E-4
14872,95,1.0E-4
14873,95,1.0E-4
14874,95,1.0E-4
14875,95,1.0E-4
14876,95,1.0E-4
14877,95,1.0E-4
14878,95,1.0E-4
14879,95,1.0E-4
14880,95,1.0E-4
14881,95,1.0E-4
14882,95,1.0E-4
14883,95,1.0E-4
14884,95,1.0E-4
14885,95,1.0E-4
14886,95,1.0E-4
14887,95,1.0E-4
14888,95,1.0E-4
14889,95,1.0E-4
14890,95,1.0E-4
14891,95,1.0E-4
14892,95,1.0E-4
14893,95,1.0E-4
14894,95,1.0E-4
14895,95,1.0E-4
14896,95,1.0E-4
14897,95,1.0E-4
14898,95,1.0E-4
14899,95,1.0E-4
14900,95,1.0E-4
14901,95,1.0E-4
14902,95,1.0E-4
14903,95,1.0E-4
14904,95,1.0E-4
14905,95,1.0E-4
14906,95,1.0E-4
14907,95,1.0E-4
14908,95,1.0E-4
14909,95,1.0E-4
14910,95,1.0E-4
14911,95,1.0E-4
14912,95,1.0E-4
14913,95,1.0E-4
14914,95,1.0E-4
14915,95,1.0E-4
14916,95,1.0E-4
14917,95,1.0E-4
14918,95,1.0E-4
14919,95,1.0E-4
14920,95,1.0E-4
14921,95,1.0E-4
14922,95,1.0E-4
14923,95,1.0E-4
14924,95,1.0E-4
14925,95,1.0E-4
14926,95,1.0E-4
14927,95,1.0E-4
14928,95,1.0E-4
14929,95,1.0E-4
14930,95,1.0E-4
14931,95,1.0E-4
14932,95,1.0E-4
14933,95,1.0E-4
14934,95,1.0E-4
14935,95,1.0E-4
14936,95,1.0E-4
14937,95,1.0E-4
14938,95,1.0E-4
14939,95,1.0E-4
14940,95,1.0E-4
14941,95,1.0E-4
14942,95,1.0E-4
14943,95,1.0E-4
14944,95,1.0E-4
14945,95,1.0E-4
14946,95,1.0E-4
14947,95,1.0E-4
14948,95,1.0E-4
14949,95,1.0E-4
14950,95,1.0E-4
14951,95,1.0E-4
14952,95,1.0E-4
14953,95,1.0E-4
14954,95,1.0E-4
14955,95,1.0E-4
14956,95,1.0E-4
14957,95,1.0E-4
14958,95,1.0E-4
14959,95,1.0E-4
14960,95,1.0E-4
14961,95,1.0E-4
14962,95,1.0E-4
14963,95,1.0E-4
14964,95,1.0E-4
14965,95,1.0E-4
14966,95,1.0E-4
14967,95,1.0E-4
14968,95,1.0E-4
14969,95,1.0E-4
14970,95,1.0E-4
14971,95,1.0E-4
14972,95,1.0E-4
14973,95,1.0E-4
14974,95,1.0E-4
14975,95,1.0E-4
14976,95,1.0E-4
14977,95,1.0E-4
14978,95,1.0E-4
14979,95,1.0E-4
14980,95,1.0E-4
14981,95,1.0E-4
14982,95,1.0E-4
14983,95,1.0E-4
14984,95,1.0E-4
14985,95,1.0E-4
14986,95,1.0E-4
14987,95,1.0E-4
14988,95,1.0E-4
14989,95,1.0E-4
14990,95,1.0E-4
14991,95,1.0E-4
14992,95,1.0E-4
14993,95,1.0E-4
14994,95,1.0E-4
14995,95,1.0E-4
14996,95,1.0E-4
14997,95,1.0E-4
14998,95,1.0E-4
14999,95,1.0E-4
15000,95,1.0E-4
15001,95,1.0E-4
15002,95,1.0E-4
15003,95,1.0E-4
15004,95,1.0E-4
15005,95,1.0E-4
15006,95,1.0E-4
15007,95,1.0E-4
15008,95,1.0E-4
15009,95,1.0E-4
15010,95,1.0E-4
15011,95,1.0E-4
15012,95,1.0E-4
15013,95,1.0E-4
15014,95,1.0E-4
15015,95,1.0E-4
15016,95,1.0E-4
15017,95,1.0E-4
15018,95,1.0E-4
15019,95,1.0E-4
15020,95,1.0E-4
15021,95,1.0E-4
15022,95,1.0E-4
15023,95,1.0E-4
15024,95,1.0E-4
15025,95,1.0E-4
15026,95,1.0E-4
15027,95,1.0E-4
15028,95,1.0E-4
15029,95,1.0E-4
15030,95,1.0E-4
15031,95,1.0E-4
15032,95,1.0E-4
15033,95,1.0E-4
15034,95,1.0E-4
15035,95,1.0E-4
15036,95,1.0E-4
15037,95,1.0E-4
15038,95,1.0E-4
15039,95,1.0E-4
15040,95,1.0E-4
15041,95,1.0E-4
15042,95,1.0E-4
15043,95,1.0E-4
15044,95,1.0E-4
15045,95,1.0E-4
15046,95,1.0E-4
15047,95,1.0E-4
15048,95,1.0E-4
15049,95,1.0E-4
15050,95,1.0E-4
15051,95,1.0E-4
15052,95,1.0E-4
15053,95,1.0E-4
15054,95,1.0E-4
15055,95,1.0E-4
15056,95,1.0E-4
15057,95,1.0E-4
15058,95,1.0E-4
15059,95,1.0E-4
15060,95,1.0E-4
15061,95,1.0E-4
15062,95,1.0E-4
15063,95,1.0E-4
15064,95,1.0E-4
15065,95,1.0E-4
15066,95,1.0E-4
15067,95,1.0E-4
15068,95,1.0E-4
15069,95,1.0E-4
15070,95,1.0E-4
15071,95,1.0E-4
15072,95,1.0E-4
15073,95,1.0E-4
15074,95,1.0E-4
15075,95,1.0E-4
15076,95,1.0E-4
15077,95,1.0E-4
15078,95,1.0E-4
15079,95,1.0E-4
15080,95,1.0E-4
15081,95,1.0E-4
15082,95,1.0E-4
15083,95,1.0E-4
15084,95,1.0E-4
15085,95,1.0E-4
15086,95,1.0E-4
15087,95,1.0E-4
15088,95,1.0E-4
15089,95,1.0E-4
15090,95,1.0E-4
15091,95,1.0E-4
15092,95,1.0E-4
15093,95,1.0E-4
15094,95,1.0E-4
15095,95,1.0E-4
15096,95,1.0E-4
15097,95,1.0E-4
15098,95,1.0E-4
15099,95,1.0E-4
15100,95,1.0E-4
15101,95,1.0E-4
15102,95,1.0E-4
15103,95,1.0E-4
15104,95,1.0E-4
15105,95,1.0E-4
15106,95,1.0E-4
15107,95,1.0E-4
15108,95,1.0E-4
15109,95,1.0E-4
15110,95,1.0E-4
15111,95,1.0E-4
15112,95,1.0E-4
15113,95,1.0E-4
15114,95,1.0E-4
15115,95,1.0E-4
15116,95,1.0E-4
15117,95,1.0E-4
15118,95,1.0E-4
15119,95,1.0E-4
15120,95,1.0E-4
15121,95,1.0E-4
15122,95,1.0E-4
15123,95,1.0E-4
15124,95,1.0E-4
15125,95,1.0E-4
15126,95,1.0E-4
15127,95,1.0E-4
15128,95,1.0E-4
15129,95,1.0E-4
15130,95,1.0E-4
15131,95,1.0E-4
15132,95,1.0E-4
15133,95,1.0E-4
15134,95,1.0E-4
15135,95,1.0E-4
15136,95,1.0E-4
15137,95,1.0E-4
15138,95,1.0E-4
15139,95,1.0E-4
15140,95,1.0E-4
15141,95,1.0E-4
15142,95,1.0E-4
15143,95,1.0E-4
15144,95,1.0E-4
15145,95,1.0E-4
15146,95,1.0E-4
15147,95,1.0E-4
15148,95,1.0E-4
15149,95,1.0E-4
15150,95,1.0E-4
15151,95,1.0E-4
15152,95,1.0E-4
15153,95,1.0E-4
15154,95,1.0E-4
15155,95,1.0E-4
15156,95,1.0E-4
15157,95,1.0E-4
15158,95,1.0E-4
15159,95,1.0E-4
15160,95,1.0E-4
15161,95,1.0E-4
15162,95,1.0E-4
15163,95,1.0E-4
15164,95,1.0E-4
15165,95,1.0E-4
15166,95,1.0E-4
15167,95,1.0E-4
15168,95,1.0E-4
15169,95,1.0E-4
15170,95,1.0E-4
15171,95,1.0E-4
15172,95,1.0E-4
15173,95,1.0E-4
15174,95,1.0E-4
15175,95,1.0E-4
15176,95,1.0E-4
15177,95,1.0E-4
15178,95,1.0E-4
15179,95,1.0E-4
15180,95,1.0E-4
15181,95,1.0E-4
15182,95,1.0E-4
15183,95,1.0E-4
15184,95,1.0E-4
15185,95,1.0E-4
15186,95,1.0E-4
15187,95,1.0E-4
15188,95,1.0E-4
15189,95,1.0E-4
15190,95,1.0E-4
15191,95,1.0E-4
15192,95,1.0E-4
15193,95,1.0E-4
15194,95,1.0E-4
15195,95,1.0E-4
15196,95,1.0E-4
15197,95,1.0E-4
15198,95,1.0E-4
15199,95,1.0E-4
15200,95,1.0E-4
15201,95,1.0E-4
15202,95,1.0E-4
15203,95,1.0E-4
15204,95,1.0E-4
15205,95,1.0E-4
15206,95,1.0E-4
15207,95,1.0E-4
15208,95,1.0E-4
15209,95,1.0E-4
15210,95,1.0E-4
15211,95,1.0E-4
15212,95,1.0E-4
15213,95,1.0E-4
15214,95,1.0E-4
15215,95,1.0E-4
15216,95,1.0E-4
15217,95,1.0E-4
15218,95,1.0E-4
15219,95,1.0E-4
15220,95,1.0E-4
15221,95,1.0E-4
15222,95,1.0E-4
15223,95,1.0E-4
15224,95,1.0E-4
15225,95,1.0E-4
15226,95,1.0E-4
15227,95,1.0E-4
15228,95,1.0E-4
15229,95,1.0E-4
15230,95,1.0E-4
15231,95,1.0E-4
15232,95,1.0E-4
15233,95,1.0E-4
15234,95,1.0E-4
15235,95,1.0E-4
15236,95,1.0E-4
15237,95,1.0E-4
15238,95,1.0E-4
15239,95,1.0E-4
15240,95,1.0E-4
15241,95,1.0E-4
15242,95,1.0E-4
15243,95,1.0E-4
15244,95,1.0E-4
15245,95,1.0E-4
15246,95,1.0E-4
15247,95,1.0E-4
15248,95,1.0E-4
15249,95,1.0E-4
15250,95,1.0E-4
15251,95,1.0E-4
15252,95,1.0E-4
15253,95,1.0E-4
15254,95,1.0E-4
15255,95,1.0E-4
15256,95,1.0E-4
15257,95,1.0E-4
15258,95,1.0E-4
15259,95,1.0E-4
15260,95,1.0E-4
15261,95,1.0E-4
15262,95,1.0E-4
15263,95,1.0E-4
15264,95,1.0E-4
15265,95,1.0E-4
15266,95,1.0E-4
15267,95,1.0E-4
15268,95,1.0E-4
15269,95,1.0E-4
15270,95,1.0E-4
15271,95,1.0E-4
15272,95,1.0E-4
15273,95,1.0E-4
15274,95,1.0E-4
15275,95,1.0E-4
15276,95,1.0E-4
15277,95,1.0E-4
15278,95,1.0E-4
15279,95,1.0E-4
15280,95,1.0E-4
15281,95,1.0E-4
15282,95,1.0E-4
15283,95,1.0E-4
15284,95,1.0E-4
15285,95,1.0E-4
15286,95,1.0E-4
15287,95,1.0E-4
15288,95,1.0E-4
15289,95,1.0E-4
15290,95,1.0E-4
15291,95,1.0E-4
15292,95,1.0E-4
15293,95,1.0E-4
15294,95,1.0E-4
15295,95,1.0E-4
15296,95,1.0E-4
15297,95,1.0E-4
15298,95,1.0E-4
15299,95,1.0E-4
15300,95,1.0E-4
15301,95,1.0E-4
15302,95,1.0E-4
15303,95,1.0E-4
15304,95,1.0E-4
15305,95,1.0E-4
15306,95,1.0E-4
15307,95,1.0E-4
15308,95,1.0E-4
15309,95,1.0E-4
15310,95,1.0E-4
15311,95,1.0E-4
15312,95,1.0E-4
15313,95,1.0E-4
15314,95,1.0E-4
15315,95,1.0E-4
15316,95,1.0E-4
15317,95,1.0E-4
15318,95,1.0E-4
15319,95,1.0E-4
15320,95,1.0E-4
15321,95,1.0E-4
15322,95,1.0E-4
15323,95,1.0E-4
15324,95,1.0E-4
15325,95,1.0E-4
15326,95,1.0E-4
15327,95,1.0E-4
15328,95,1.0E-4
15329,95,1.0E-4
15330,95,1.0E-4
15331,95,1.0E-4
15332,95,1.0E-4
15333,95,1.0E-4
15334,95,1.0E-4
15335,95,1.0E-4
15336,95,1.0E-4
15337,95,1.0E-4
15338,95,1.0E-4
15339,95,1.0E-4
15340,95,1.0E-4
15341,95,1.0E-4
15342,95,1.0E-4
15343,95,1.0E-4
15344,95,1.0E-4
15345,95,1.0E-4
15346,95,1.0E-4
15347,95,1.0E-4
15348,95,1.0E-4
15349,95,1.0E-4
15350,95,1.0E-4
15351,95,1.0E-4
15352,95,1.0E-4
15353,95,1.0E-4
15354,95,1.0E-4
15355,95,1.0E-4
15356,95,1.0E-4
15357,95,1.0E-4
15358,95,1.0E-4
15359,95,1.0E-4
15360,95,1.0E-4
15361,95,1.0E-4
15362,95,1.0E-4
15363,95,1.0E-4
15364,95,1.0E-4
15365,95,1.0E-4
15366,95,1.0E-4
15367,95,1.0E-4
15368,95,1.0E-4
15369,95,1.0E-4
15370,95,1.0E-4
15371,95,1.0E-4
15372,95,1.0E-4
15373,95,1.0E-4
15374,95,1.0E-4
15375,95,1.0E-4
15376,95,1.0E-4
15377,95,1.0E-4
15378,95,1.0E-4
15379,95,1.0E-4
15380,95,1.0E-4
15381,95,1.0E-4
15382,95,1.0E-4
15383,95,1.0E-4
15384,95,1.0E-4
15385,95,1.0E-4
15386,95,1.0E-4
15387,95,1.0E-4
15388,95,1.0E-4
15389,95,1.0E-4
15390,95,1.0E-4
15391,95,1.0E-4
15392,95,1.0E-4
15393,95,1.0E-4
15394,95,1.0E-4
15395,95,1.0E-4
15396,95,1.0E-4
15397,95,1.0E-4
15398,95,1.0E-4
15399,95,1.0E-4
15400,95,1.0E-4
15401,95,1.0E-4
15402,95,1.0E-4
15403,95,1.0E-4
15404,95,1.0E-4
15405,95,1.0E-4
15406,95,1.0E-4
15407,95,1.0E-4
15408,95,1.0E-4
15409,95,1.0E-4
15410,95,1.0E-4
15411,95,1.0E-4
15412,95,1.0E-4
15413,95,1.0E-4
15414,95,1.0E-4
15415,95,1.0E-4
15416,95,1.0E-4
15417,95,1.0E-4
15418,95,1.0E-4
15419,95,1.0E-4
15420,95,1.0E-4
15421,95,1.0E-4
15422,95,1.0E-4
15423,95,1.0E-4
15424,95,1.0E-4
15425,95,1.0E-4
15426,95,1.0E-4
15427,95,1.0E-4
15428,95,1.0E-4
15429,95,1.0E-4
15430,95,1.0E-4
15431,95,1.0E-4
15432,95,1.0E-4
15433,95,1.0E-4
15434,95,1.0E-4
15435,95,1.0E-4
15436,95,1.0E-4
15437,95,1.0E-4
15438,95,1.0E-4
15439,95,1.0E-4
15440,95,1.0E-4
15441,95,1.0E-4
15442,95,1.0E-4
15443,95,1.0E-4
15444,95,1.0E-4
15445,95,1.0E-4
15446,95,1.0E-4
15447,95,1.0E-4
15448,95,1.0E-4
15449,95,1.0E-4
15450,95,1.0E-4
15451,95,1.0E-4
15452,95,1.0E-4
15453,95,1.0E-4
15454,95,1.0E-4
15455,95,1.0E-4
15456,95,1.0E-4
15457,95,1.0E-4
15458,95,1.0E-4
15459,95,1.0E-4
15460,95,1.0E-4
15461,95,1.0E-4
15462,95,1.0E-4
15463,95,1.0E-4
15464,95,1.0E-4
15465,95,1.0E-4
15466,95,1.0E-4
15467,95,1.0E-4
15468,95,1.0E-4
15469,95,1.0E-4
15470,95,1.0E-4
15471,95,1.0E-4
15472,95,1.0E-4
15473,95,1.0E-4
15474,95,1.0E-4
15475,95,1.0E-4
15476,95,1.0E-4
15477,95,1.0E-4
15478,95,1.0E-4
15479,95,1.0E-4
15480,95,1.0E-4
15481,95,1.0E-4
15482,95,1.0E-4
15483,95,1.0E-4
15484,95,1.0E-4
15485,95,1.0E-4
15486,95,1.0E-4
15487,95,1.0E-4
15488,95,1.0E-4
15489,95,1.0E-4
15490,95,1.0E-4
15491,95,1.0E-4
15492,95,1.0E-4
15493,95,1.0E-4
15494,95,1.0E-4
15495,95,1.0E-4
15496,95,1.0E-4
15497,95,1.0E-4
15498,95,1.0E-4
15499,95,1.0E-4
15500,95,1.0E-4
15501,95,1.0E-4
15502,95,1.0E-4
15503,95,1.0E-4
15504,95,1.0E-4
15505,95,1.0E-4
15506,95,1.0E-4
15507,95,1.0E-4
15508,95,1.0E-4
15509,95,1.0E-4
15510,95,1.0E-4
15511,95,1.0E-4
15512,95,1.0E-4
15513,95,1.0E-4
15514,95,1.0E-4
15515,95,1.0E-4
15516,95,1.0E-4
15517,95,1.0E-4
15518,95,1.0E-4
15519,95,1.0E-4
15520,95,1.0E-4
15521,95,1.0E-4
15522,95,1.0E-4
15523,95,1.0E-4
15524,95,1.0E-4
15525,95,1.0E-4
15526,95,1.0E-4
15527,95,1.0E-4
15528,95,1.0E-4
15529,95,1.0E-4
15530,95,1.0E-4
15531,95,1.0E-4
15532,95,1.0E-4
15533,95,1.0E-4
15534,95,1.0E-4
15535,95,1.0E-4
15536,95,1.0E-4
15537,95,1.0E-4
15538,95,1.0E-4
15539,95,1.0E-4
15540,95,1.0E-4
15541,95,1.0E-4
15542,95,1.0E-4
15543,95,1.0E-4
15544,95,1.0E-4
15545,95,1.0E-4
15546,95,1.0E-4
15547,95,1.0E-4
15548,95,1.0E-4
15549,95,1.0E-4
15550,95,1.0E-4
15551,95,1.0E-4
15552,95,1.0E-4
15553,95,1.0E-4
15554,95,1.0E-4
15555,95,1.0E-4
15556,95,1.0E-4
15557,95,1.0E-4
15558,95,1.0E-4
15559,95,1.0E-4
15560,95,1.0E-4
15561,95,1.0E-4
15562,95,1.0E-4
15563,95,1.0E-4
15564,95,1.0E-4
15565,95,1.0E-4
15566,95,1.0E-4
15567,95,1.0E-4
15568,95,1.0E-4
15569,95,1.0E-4
15570,95,1.0E-4
15571,95,1.0E-4
15572,95,1.0E-4
15573,95,1.0E-4
15574,95,1.0E-4
15575,95,1.0E-4
15576,95,1.0E-4
15577,95,1.0E-4
15578,95,1.0E-4
15579,95,1.0E-4
15580,95,1.0E-4
15581,95,1.0E-4
15582,95,1.0E-4
15583,95,1.0E-4
15584,95,1.0E-4
15585,95,1.0E-4
15586,95,1.0E-4
15587,95,1.0E-4
15588,95,1.0E-4
15589,95,1.0E-4
15590,95,1.0E-4
15591,95,1.0E-4
15592,95,1.0E-4
15593,95,1.0E-4
15594,95,1.0E-4
15595,95,1.0E-4
15596,95,1.0E-4
15597,95,1.0E-4
15598,95,1.0E-4
15599,95,1.0E-4
15600,95,1.0E-4
15601,95,1.0E-4
15602,95,1.0E-4
15603,95,1.0E-4
15604,95,1.0E-4
15605,95,1.0E-4
15606,95,1.0E-4
15607,95,1.0E-4
15608,95,1.0E-4
15609,95,1.0E-4
15610,95,1.0E-4
15611,95,1.0E-4
15612,95,1.0E-4
15613,95,1.0E-4
15614,95,1.0E-4
15615,95,1.0E-4
15616,95,1.0E-4
15617,95,1.0E-4
15618,95,1.0E-4
15619,95,1.0E-4
15620,95,1.0E-4
15621,95,1.0E-4
15622,95,1.0E-4
15623,95,1.0E-4
15624,95,1.0E-4
15625,95,1.0E-4
15626,95,1.0E-4
15627,95,1.0E-4
15628,95,1.0E-4
15629,95,1.0E-4
15630,95,1.0E-4
15631,95,1.0E-4
15632,95,1.0E-4
15633,95,1.0E-4
15634,95,1.0E-4
15635,95,1.0E-4
15636,95,1.0E-4
15637,95,1.0E-4
15638,95,1.0E-4
15639,95,1.0E-4
15640,95,1.0E-4
15641,95,1.0E-4
15642,95,1.0E-4
15643,95,1.0E-4
15644,95,1.0E-4
15645,95,1.0E-4
15646,95,1.0E-4
15647,95,1.0E-4
15648,95,1.0E-4
15649,95,1.0E-4
15650,95,1.0E-4
15651,95,1.0E-4
15652,95,1.0E-4
15653,95,1.0E-4
15654,95,1.0E-4
15655,95,1.0E-4
15656,95,1.0E-4
15657,95,1.0E-4
15658,95,1.0E-4
15659,95,1.0E-4
15660,95,1.0E-4
15661,95,1.0E-4
15662,95,1.0E-4
15663,95,1.0E-4
15664,95,1.0E-4
15665,95,1.0E-4
15666,95,1.0E-4
15667,95,1.0E-4
15668,95,1.0E-4
15669,95,1.0E-4
15670,95,1.0E-4
15671,95,1.0E-4
15672,95,1.0E-4
15673,95,1.0E-4
15674,95,1.0E-4
15675,95,1.0E-4
15676,95,1.0E-4
15677,95,1.0E-4
15678,95,1.0E-4
15679,95,1.0E-4
15680,95,1.0E-4
15681,95,1.0E-4
15682,95,1.0E-4
15683,95,1.0E-4
15684,95,1.0E-4
15685,95,1.0E-4
15686,95,1.0E-4
15687,95,1.0E-4
15688,95,1.0E-4
15689,95,1.0E-4
15690,95,1.0E-4
15691,95,1.0E-4
15692,95,1.0E-4
15693,95,1.0E-4
15694,95,1.0E-4
15695,95,1.0E-4
15696,95,1.0E-4
15697,95,1.0E-4
15698,95,1.0E-4
15699,95,1.0E-4
15700,95,1.0E-4
15701,95,1.0E-4
15702,95,1.0E-4
15703,95,1.0E-4
15704,95,1.0E-4
15705,95,1.0E-4
15706,95,1.0E-4
15707,95,1.0E-4
15708,95,1.0E-4
15709,95,1.0E-4
15710,95,1.0E-4
15711,95,1.0E-4
15712,95,1.0E-4
15713,95,1.0E-4
15714,95,1.0E-4
15715,95,1.0E-4
15716,95,1.0E-4
15717,95,1.0E-4
15718,95,1.0E-4
15719,95,1.0E-4
15720,95,1.0E-4
15721,95,1.0E-4
15722,95,1.0E-4
15723,95,1.0E-4
15724,95,1.0E-4
15725,95,1.0E-4
15726,95,1.0E-4
15727,95,1.0E-4
15728,95,1.0E-4
15729,95,1.0E-4
15730,95,1.0E-4
15731,95,1.0E-4
15732,95,1.0E-4
15733,95,1.0E-4
15734,95,1.0E-4
15735,95,1.0E-4
15736,95,1.0E-4
15737,95,1.0E-4
15738,95,1.0E-4
15739,95,1.0E-4
15740,95,1.0E-4
15741,95,1.0E-4
15742,95,1.0E-4
15743,95,1.0E-4
15744,95,1.0E-4
15745,95,1.0E-4
15746,95,1.0E-4
15747,95,1.0E-4
15748,95,1.0E-4
15749,95,1.0E-4
15750,95,1.0E-4
15751,95,1.0E-4
15752,95,1.0E-4
15753,95,1.0E-4
15754,95,1.0E-4
15755,95,1.0E-4
15756,95,1.0E-4
15757,95,1.0E-4
15758,95,1.0E-4
15759,95,1.0E-4
15760,95,1.0E-4
15761,95,1.0E-4
15762,95,1.0E-4
15763,95,1.0E-4
15764,95,1.0E-4
15765,95,1.0E-4
15766,95,1.0E-4
15767,95,1.0E-4
15768,95,1.0E-4
15769,95,1.0E-4
15770,95,1.0E-4
15771,95,1.0E-4
15772,95,1.0E-4
15773,95,1.0E-4
15774,95,1.0E-4
15775,95,1.0E-4
15776,95,1.0E-4
15777,95,1.0E-4
15778,95,1.0E-4
15779,95,1.0E-4
15780,95,1.0E-4
15781,95,1.0E-4
15782,95,1.0E-4
15783,95,1.0E-4
15784,95,1.0E-4
15785,95,1.0E-4
15786,95,1.0E-4
15787,95,1.0E-4
15788,95,1.0E-4
15789,95,1.0E-4
15790,95,1.0E-4
15791,95,1.0E-4
15792,95,1.0E-4
15793,95,1.0E-4
15794,95,1.0E-4
15795,95,1.0E-4
15796,95,1.0E-4
15797,95,1.0E-4
15798,95,1.0E-4
15799,95,1.0E-4
15800,95,1.0E-4
15801,95,1.0E-4
15802,95,1.0E-4
15803,95,1.0E-4
15804,95,1.0E-4
15805,95,1.0E-4
15806,95,1.0E-4
15807,95,1.0E-4
15808,95,1.0E-4
15809,95,1.0E-4
15810,95,1.0E-4
15811,95,1.0E-4
15812,95,1.0E-4
15813,95,1.0E-4
15814,95,1.0E-4
15815,95,1.0E-4
15816,95,1.0E-4
15817,95,1.0E-4
15818,95,1.0E-4
15819,95,1.0E-4
15820,95,1.0E-4
15821,95,1.0E-4
15822,95,1.0E-4
15823,95,1.0E-4
15824,95,1.0E-4
15825,95,1.0E-4
15826,95,1.0E-4
15827,95,1.0E-4
15828,95,1.0E-4
15829,95,1.0E-4
15830,95,1.0E-4
15831,95,1.0E-4
15832,95,1.0E-4
15833,95,1.0E-4
15834,95,1.0E-4
15835,95,1.0E-4
15836,95,1.0E-4
15837,95,1.0E-4
15838,95,1.0E-4
15839,95,1.0E-4
15840,95,1.0E-4
15841,95,1.0E-4
15842,95,1.0E-4
15843,95,1.0E-4
15844,95,1.0E-4
15845,95,1.0E-4
15846,95,1.0E-4
15847,95,1.0E-4
15848,95,1.0E-4
15849,95,1.0E-4
15850,95,1.0E-4
15851,95,1.0E-4
15852,95,1.0E-4
15853,95,1.0E-4
15854,95,1.0E-4
15855,95,1.0E-4
15856,95,1.0E-4
15857,95,1.0E-4
15858,95,1.0E-4
15859,95,1.0E-4
15860,95,1.0E-4
15861,95,1.0E-4
15862,95,1.0E-4
15863,95,1.0E-4
15864,95,1.0E-4
15865,95,1.0E-4
15866,95,1.0E-4
15867,95,1.0E-4
15868,95,1.0E-4
15869,95,1.0E-4
15870,95,1.0E-4
15871,95,1.0E-4
15872,95,1.0E-4
15873,95,1.0E-4
15874,95,1.0E-4
15875,95,1.0E-4
15876,95,1.0E-4
15877,95,1.0E-4
15878,95,1.0E-4
15879,95,1.0E-4
15880,95,1.0E-4
15881,95,1.0E-4
15882,95,1.0E-4
15883,95,1.0E-4
15884,95,1.0E-4
15885,95,1.0E-4
15886,95,1.0E-4
15887,95,1.0E-4
15888,95,1.0E-4
15889,95,1.0E-4
15890,95,1.0E-4
15891,95,1.0E-4
15892,95,1.0E-4
15893,95,1.0E-4
15894,95,1.0E-4
15895,95,1.0E-4
15896,95,1.0E-4
15897,95,1.0E-4
15898,95,1.0E-4
15899,95,1.0E-4
15900,95,1.0E-4
15901,95,1.0E-4
15902,95,1.0E-4
15903,95,1.0E-4
15904,95,1.0E-4
15905,95,1.0E-4
15906,95,1.0E-4
15907,95,1.0E-4
15908,95,1.0E-4
15909,95,1.0E-4
15910,95,1.0E-4
15911,95,1.0E-4
15912,95,1.0E-4
15913,95,1.0E-4
15914,95,1.0E-4
15915,95,1.0E-4
15916,95,1.0E-4
15917,95,1.0E-4
15918,95,1.0E-4
15919,95,1.0E-4
15920,95,1.0E-4
15921,95,1.0E-4
15922,95,1.0E-4
15923,95,1.0E-4
15924,95,1.0E-4
15925,95,1.0E-4
15926,95,1.0E-4
15927,95,1.0E-4
15928,95,1.0E-4
15929,95,1.0E-4
15930,95,1.0E-4
15931,95,1.0E-4
15932,95,1.0E-4
15933,95,1.0E-4
15934,95,1.0E-4
15935,95,1.0E-4
15936,95,1.0E-4
15937,95,1.0E-4
15938,95,1.0E-4
15939,95,1.0E-4
15940,95,1.0E-4
15941,95,1.0E-4
15942,95,1.0E-4
15943,95,1.0E-4
15944,95,1.0E-4
15945,95,1.0E-4
15946,95,1.0E-4
15947,95,1.0E-4
15948,95,1.0E-4
15949,95,1.0E-4
15950,95,1.0E-4
15951,95,1.0E-4
15952,95,1.0E-4
15953,95,1.0E-4
15954,95,1.0E-4
15955,95,1.0E-4
15956,95,1.0E-4
15957,95,1.0E-4
15958,95,1.0E-4
15959,95,1.0E-4
15960,95,1.0E-4
15961,95,1.0E-4
15962,95,1.0E-4
15963,95,1.0E-4
15964,95,1.0E-4
15965,95,1.0E-4
15966,95,1.0E-4
15967,95,1.0E-4
15968,95,1.0E-4
15969,95,1.0E-4
15970,95,1.0E-4
15971,95,1.0E-4
15972,95,1.0E-4
15973,95,1.0E-4
15974,95,1.0E-4
15975,95,1.0E-4
15976,95,1.0E-4
15977,95,1.0E-4
15978,95,1.0E-4
15979,95,1.0E-4
15980,95,1.0E-4
15981,95,1.0E-4
15982,95,1.0E-4
15983,95,1.0E-4
15984,95,1.0E-4
15985,95,1.0E-4
15986,95,1.0E-4
15987,95,1.0E-4
15988,95,1.0E-4
15989,95,1.0E-4
15990,95,1.0E-4
15991,95,1.0E-4
15992,95,1.0E-4
15993,95,1.0E-4
15994,95,1.0E-4
15995,95,1.0E-4
15996,95,1.0E-4
15997,95,1.0E-4
15998,95,1.0E-4
15999,95,1.0E-4
16000,95,1.0E-4
16001,95,1.0E-4
16002,95,1.0E-4
16003,95,1.0E-4
16004,95,1.0E-4
16005,95,1.0E-4
16006,95,1.0E-4
16007,95,1.0E-4
16008,95,1.0E-4
16009,95,1.0E-4
16010,95,1.0E-4
16011,95,1.0E-4
16012,95,1.0E-4
16013,95,1.0E-4
16014,95,1.0E-4
16015,95,1.0E-4
16016,95,1.0E-4
16017,95,1.0E-4
16018,95,1.0E-4
16019,95,1.0E-4
16020,95,1.0E-4
16021,95,1.0E-4
16022,95,1.0E-4
16023,95,1.0E-4
16024,95,1.0E-4
16025,95,1.0E-4
16026,95,1.0E-4
16027,95,1.0E-4
16028,95,1.0E-4
16029,95,1.0E-4
16030,95,1.0E-4
16031,95,1.0E-4
16032,95,1.0E-4
16033,95,1.0E-4
16034,95,1.0E-4
16035,95,1.0E-4
16036,95,1.0E-4
16037,95,1.0E-4
16038,95,1.0E-4
16039,95,1.0E-4
16040,95,1.0E-4
16041,95,1.0E-4
16042,95,1.0E-4
16043,95,1.0E-4
16044,95,1.0E-4
16045,95,1.0E-4
16046,95,1.0E-4
16047,95,1.0E-4
16048,95,1.0E-4
16049,95,1.0E-4
16050,95,1.0E-4
16051,95,1.0E-4
16052,95,1.0E-4
16053,95,1.0E-4
16054,95,1.0E-4
16055,95,1.0E-4
16056,95,1.0E-4
16057,95,1.0E-4
16058,95,1.0E-4
16059,95,1.0E-4
16060,95,1.0E-4
16061,95,1.0E-4
16062,95,1.0E-4
16063,95,1.0E-4
16064,95,1.0E-4
16065,95,1.0E-4
16066,95,1.0E-4
16067,95,1.0E-4
16068,95,1.0E-4
16069,95,1.0E-4
16070,95,1.0E-4
16071,95,1.0E-4
16072,95,1.0E-4
16073,95,1.0E-4
16074,95,1.0E-4
16075,95,1.0E-4
16076,95,1.0E-4
16077,95,1.0E-4
16078,95,1.0E-4
16079,95,1.0E-4
16080,95,1.0E-4
16081,95,1.0E-4
16082,95,1.0E-4
16083,95,1.0E-4
16084,95,1.0E-4
16085,95,1.0E-4
16086,95,1.0E-4
16087,95,1.0E-4
16088,95,1.0E-4
16089,95,1.0E-4
16090,95,1.0E-4
16091,95,1.0E-4
16092,95,1.0E-4
16093,95,1.0E-4
16094,95,1.0E-4
16095,95,1.0E-4
16096,95,1.0E-4
16097,95,1.0E-4
16098,95,1.0E-4
16099,95,1.0E-4
16100,95,1.0E-4
16101,95,1.0E-4
16102,95,1.0E-4
16103,95,1.0E-4
16104,95,1.0E-4
16105,95,1.0E-4
16106,95,1.0E-4
16107,95,1.0E-4
16108,95,1.0E-4
16109,95,1.0E-4
16110,95,1.0E-4
16111,95,1.0E-4
16112,95,1.0E-4
16113,95,1.0E-4
16114,95,1.0E-4
16115,95,1.0E-4
16116,95,1.0E-4
16117,95,1.0E-4
16118,95,1.0E-4
16119,95,1.0E-4
16120,95,1.0E-4
16121,95,1.0E-4
16122,95,1.0E-4
16123,95,1.0E-4
16124,95,1.0E-4
16125,95,1.0E-4
16126,95,1.0E-4
16127,95,1.0E-4
16128,95,1.0E-4
16129,95,1.0E-4
16130,95,1.0E-4
16131,95,1.0E-4
16132,95,1.0E-4
16133,95,1.0E-4
16134,95,1.0E-4
16135,95,1.0E-4
16136,95,1.0E-4
16137,95,1.0E-4
16138,95,1.0E-4
16139,95,1.0E-4
16140,95,1.0E-4
16141,95,1.0E-4
16142,95,1.0E-4
16143,95,1.0E-4
16144,95,1.0E-4
16145,95,1.0E-4
16146,95,1.0E-4
16147,95,1.0E-4
16148,95,1.0E-4
16149,95,1.0E-4
16150,95,1.0E-4
16151,95,1.0E-4
16152,95,1.0E-4
16153,95,1.0E-4
16154,95,1.0E-4
16155,95,1.0E-4
16156,95,1.0E-4
16157,95,1.0E-4
16158,95,1.0E-4
16159,95,1.0E-4
16160,95,1.0E-4
16161,95,1.0E-4
16162,95,1.0E-4
16163,95,1.0E-4
16164,95,1.0E-4
16165,95,1.0E-4
16166,95,1.0E-4
16167,95,1.0E-4
16168,95,1.0E-4
16169,95,1.0E-4
16170,95,1.0E-4
16171,95,1.0E-4
16172,95,1.0E-4
16173,95,1.0E-4
16174,95,1.0E-4
16175,95,1.0E-4
16176,95,1.0E-4
16177,95,1.0E-4
16178,95,1.0E-4
16179,95,1.0E-4
16180,95,1.0E-4
16181,95,1.0E-4
16182,95,1.0E-4
16183,95,1.0E-4
16184,95,1.0E-4
16185,95,1.0E-4
16186,95,1.0E-4
16187,95,1.0E-4
16188,95,1.0E-4
16189,95,1.0E-4
16190,95,1.0E-4
16191,95,1.0E-4
16192,95,1.0E-4
16193,95,1.0E-4
16194,95,1.0E-4
16195,95,1.0E-4
16196,95,1.0E-4
16197,95,1.0E-4
16198,95,1.0E-4
16199,95,1.0E-4
16200,95,1.0E-4
16201,95,1.0E-4
16202,95,1.0E-4
16203,95,1.0E-4
16204,95,1.0E-4
16205,95,1.0E-4
16206,95,1.0E-4
16207,95,1.0E-4
16208,95,1.0E-4
16209,95,1.0E-4
16210,95,1.0E-4
16211,95,1.0E-4
16212,95,1.0E-4
16213,95,1.0E-4
16214,95,1.0E-4
16215,95,1.0E-4
16216,95,1.0E-4
16217,95,1.0E-4
16218,95,1.0E-4
16219,95,1.0E-4
16220,95,1.0E-4
16221,95,1.0E-4
16222,95,1.0E-4
16223,95,1.0E-4
16224,95,1.0E-4
16225,95,1.0E-4
16226,95,1.0E-4
16227,95,1.0E-4
16228,95,1.0E-4
16229,95,1.0E-4
16230,95,1.0E-4
16231,95,1.0E-4
16232,95,1.0E-4
16233,95,1.0E-4
16234,95,1.0E-4
16235,95,1.0E-4
16236,95,1.0E-4
16237,95,1.0E-4
16238,95,1.0E-4
16239,95,1.0E-4
16240,95,1.0E-4
16241,95,1.0E-4
16242,95,1.0E-4
16243,95,1.0E-4
16244,95,1.0E-4
16245,95,1.0E-4
16246,95,1.0E-4
16247,95,1.0E-4
16248,95,1.0E-4
16249,95,1.0E-4
16250,95,1.0E-4
16251,95,1.0E-4
16252,95,1.0E-4
16253,95,1.0E-4
16254,95,1.0E-4
16255,95,1.0E-4
16256,95,1.0E-4
16257,95,1.0E-4
16258,95,1.0E-4
16259,95,1.0E-4
16260,95,1.0E-4
16261,95,1.0E-4
16262,95,1.0E-4
16263,95,1.0E-4
16264,95,1.0E-4
16265,95,1.0E-4
16266,95,1.0E-4
16267,95,1.0E-4
16268,95,1.0E-4
16269,95,1.0E-4
16270,95,1.0E-4
16271,95,1.0E-4
16272,95,1.0E-4
16273,95,1.0E-4
16274,95,1.0E-4
16275,95,1.0E-4
16276,95,1.0E-4
16277,95,1.0E-4
16278,95,1.0E-4
16279,95,1.0E-4
16280,95,1.0E-4
16281,95,1.0E-4
16282,95,1.0E-4
16283,95,1.0E-4
16284,95,1.0E-4
16285,95,1.0E-4
16286,95,1.0E-4
16287,95,1.0E-4
16288,95,1.0E-4
16289,95,1.0E-4
16290,95,1.0E-4
16291,95,1.0E-4
16292,95,1.0E-4
16293,95,1.0E-4
16294,95,1.0E-4
16295,95,1.0E-4
16296,95,1.0E-4
16297,95,1.0E-4
16298,95,1.0E-4
16299,95,1.0E-4
16300,95,1.0E-4
16301,95,1.0E-4
16302,95,1.0E-4
16303,95,1.0E-4
16304,95,1.0E-4
16305,95,1.0E-4
16306,95,1.0E-4
16307,95,1.0E-4
16308,95,1.0E-4
16309,95,1.0E-4
16310,95,1.0E-4
16311,95,1.0E-4
16312,95,1.0E-4
16313,95,1.0E-4
16314,95,1.0E-4
16315,95,1.0E-4
16316,95,1.0E-4
16317,95,1.0E-4
16318,95,1.0E-4
16319,95,1.0E-4
16320,95,1.0E-4
16321,95,1.0E-4
16322,95,1.0E-4
16323,95,1.0E-4
16324,95,1.0E-4
16325,95,1.0E-4
16326,95,1.0E-4
16327,95,1.0E-4
16328,95,1.0E-4
16329,95,1.0E-4
16330,95,1.0E-4
16331,95,1.0E-4
16332,95,1.0E-4
16333,95,1.0E-4
16334,95,1.0E-4
16335,95,1.0E-4
16336,95,1.0E-4
16337,95,1.0E-4
16338,95,1.0E-4
16339,95,1.0E-4
16340,95,1.0E-4
16341,95,1.0E-4
16342,95,1.0E-4
16343,95,1.0E-4
16344,95,1.0E-4
16345,95,1.0E-4
16346,95,1.0E-4
16347,95,1.0E-4
16348,95,1.0E-4
16349,95,1.0E-4
16350,95,1.0E-4
16351,95,1.0E-4
16352,95,1.0E-4
16353,95,1.0E-4
16354,95,1.0E-4
16355,95,1.0E-4
16356,95,1.0E-4
16357,95,1.0E-4
16358,95,1.0E-4
16359,95,1.0E-4
16360,95,1.0E-4
16361,95,1.0E-4
16362,95,1.0E-4
16363,95,1.0E-4
16364,95,1.0E-4
16365,95,1.0E-4
16366,95,1.0E-4
16367,95,1.0E-4
16368,95,1.0E-4
16369,95,1.0E-4
16370,95,1.0E-4
16371,95,1.0E-4
16372,95,1.0E-4
16373,95,1.0E-4
16374,95,1.0E-4
16375,95,1.0E-4
16376,95,1.0E-4
16377,95,1.0E-4
16378,95,1.0E-4
16379,95,1.0E-4
16380,95,1.0E-4
16381,95,1.0E-4
16382,95,1.0E-4
16383,95,1.0E-4
16384,95,1.0E-4
16385,95,1.0E-4
16386,95,1.0E-4
16387,95,1.0E-4
16388,95,1.0E-4
16389,95,1.0E-4
16390,95,1.0E-4
16391,95,1.0E-4
16392,95,1.0E-4
16393,95,1.0E-4
16394,95,1.0E-4
16395,95,1.0E-4
16396,95,1.0E-4
16397,95,1.0E-4
16398,95,1.0E-4
16399,95,1.0E-4
16400,95,1.0E-4
16401,95,1.0E-4
16402,95,1.0E-4
16403,95,1.0E-4
16404,95,1.0E-4
16405,95,1.0E-4
16406,95,1.0E-4
16407,95,1.0E-4
16408,95,1.0E-4
16409,95,1.0E-4
16410,95,1.0E-4
16411,95,1.0E-4
16412,95,1.0E-4
16413,95,1.0E-4
16414,95,1.0E-4
16415,95,1.0E-4
16416,95,1.0E-4
16417,95,1.0E-4
16418,95,1.0E-4
16419,95,1.0E-4
16420,95,1.0E-4
16421,95,1.0E-4
16422,95,1.0E-4
16423,95,1.0E-4
16424,95,1.0E-4
16425,95,1.0E-4
16426,95,1.0E-4
16427,95,1.0E-4
16428,95,1.0E-4
16429,95,1.0E-4
16430,95,1.0E-4
16431,95,1.0E-4
16432,95,1.0E-4
16433,95,1.0E-4
16434,95,1.0E-4
16435,95,1.0E-4
16436,95,1.0E-4
16437,95,1.0E-4
16438,95,1.0E-4
16439,95,1.0E-4
16440,95,1.0E-4
16441,95,1.0E-4
16442,95,1.0E-4
16443,95,1.0E-4
16444,95,1.0E-4
16445,95,1.0E-4
16446,95,1.0E-4
16447,95,1.0E-4
16448,95,1.0E-4
16449,95,1.0E-4
16450,95,1.0E-4
16451,95,1.0E-4
16452,95,1.0E-4
16453,95,1.0E-4
16454,95,1.0E-4
16455,95,1.0E-4
16456,95,1.0E-4
16457,95,1.0E-4
16458,95,1.0E-4
16459,95,1.0E-4
16460,95,1.0E-4
16461,95,1.0E-4
16462,95,1.0E-4
16463,95,1.0E-4
16464,95,1.0E-4
16465,95,1.0E-4
16466,95,1.0E-4
16467,95,1.0E-4
16468,95,1.0E-4
16469,95,1.0E-4
16470,95,1.0E-4
16471,95,1.0E-4
16472,95,1.0E-4
16473,95,1.0E-4
16474,95,1.0E-4
16475,95,1.0E-4
16476,95,1.0E-4
16477,95,1.0E-4
16478,95,1.0E-4
16479,95,1.0E-4
16480,95,1.0E-4
16481,95,1.0E-4
16482,95,1.0E-4
16483,95,1.0E-4
16484,95,1.0E-4
16485,95,1.0E-4
16486,95,1.0E-4
16487,95,1.0E-4
16488,95,1.0E-4
16489,95,1.0E-4
16490,95,1.0E-4
16491,95,1.0E-4
16492,95,1.0E-4
16493,95,1.0E-4
16494,95,1.0E-4
16495,95,1.0E-4
16496,95,1.0E-4
16497,95,1.0E-4
16498,95,1.0E-4
16499,95,1.0E-4
16500,95,1.0E-4
16501,95,1.0E-4
16502,95,1.0E-4
16503,95,1.0E-4
16504,95,1.0E-4
16505,95,1.0E-4
16506,95,1.0E-4
16507,95,1.0E-4
16508,95,1.0E-4
16509,95,1.0E-4
16510,95,1.0E-4
16511,95,1.0E-4
16512,95,1.0E-4
16513,95,1.0E-4
16514,95,1.0E-4
16515,95,1.0E-4
16516,95,1.0E-4
16517,95,1.0E-4
16518,95,1.0E-4
16519,95,1.0E-4
16520,95,1.0E-4
16521,95,1.0E-4
16522,95,1.0E-4
16523,95,1.0E-4
16524,95,1.0E-4
16525,95,1.0E-4
16526,95,1.0E-4
16527,95,1.0E-4
16528,95,1.0E-4
16529,95,1.0E-4
16530,95,1.0E-4
16531,95,1.0E-4
16532,95,1.0E-4
16533,95,1.0E-4
16534,95,1.0E-4
16535,95,1.0E-4
16536,95,1.0E-4
16537,95,1.0E-4
16538,95,1.0E-4
16539,95,1.0E-4
16540,95,1.0E-4
16541,95,1.0E-4
16542,95,1.0E-4
16543,95,1.0E-4
16544,95,1.0E-4
16545,95,1.0E-4
16546,95,1.0E-4
16547,95,1.0E-4
16548,95,1.0E-4
16549,95,1.0E-4
16550,95,1.0E-4
16551,95,1.0E-4
16552,95,1.0E-4
16553,95,1.0E-4
16554,95,1.0E-4
16555,95,1.0E-4
16556,95,1.0E-4
16557,95,1.0E-4
16558,95,1.0E-4
16559,95,1.0E-4
16560,95,1.0E-4
16561,95,1.0E-4
16562,95,1.0E-4
16563,95,1.0E-4
16564,95,1.0E-4
16565,95,1.0E-4
16566,95,1.0E-4
16567,95,1.0E-4
16568,95,1.0E-4
16569,95,1.0E-4
16570,95,1.0E-4
16571,95,1.0E-4
16572,95,1.0E-4
16573,95,1.0E-4
16574,95,1.0E-4
16575,95,1.0E-4
16576,95,1.0E-4
16577,95,1.0E-4
16578,95,1.0E-4
16579,95,1.0E-4
16580,95,1.0E-4
16581,95,1.0E-4
16582,95,1.0E-4
16583,95,1.0E-4
16584,95,1.0E-4
16585,95,1.0E-4
16586,95,1.0E-4
16587,95,1.0E-4
16588,95,1.0E-4
16589,95,1.0E-4
16590,95,1.0E-4
16591,95,1.0E-4
16592,95,1.0E-4
16593,95,1.0E-4
16594,95,1.0E-4
16595,95,1.0E-4
16596,95,1.0E-4
16597,95,1.0E-4
16598,95,1.0E-4
16599,95,1.0E-4
16600,95,1.0E-4
16601,95,1.0E-4
16602,95,1.0E-4
16603,95,1.0E-4
16604,95,1.0E-4
16605,95,1.0E-4
16606,95,1.0E-4
16607,95,1.0E-4
16608,95,1.0E-4
16609,95,1.0E-4
16610,95,1.0E-4
16611,95,1.0E-4
16612,95,1.0E-4
16613,95,1.0E-4
16614,95,1.0E-4
16615,95,1.0E-4
16616,95,1.0E-4
16617,95,1.0E-4
16618,95,1.0E-4
16619,95,1.0E-4
16620,95,1.0E-4
16621,95,1.0E-4
16622,95,1.0E-4
16623,95,1.0E-4
16624,95,1.0E-4
16625,95,1.0E-4
16626,95,1.0E-4
16627,95,1.0E-4
16628,95,1.0E-4
16629,95,1.0E-4
16630,95,1.0E-4
16631,95,1.0E-4
16632,95,1.0E-4
16633,95,1.0E-4
16634,95,1.0E-4
16635,95,1.0E-4
16636,95,1.0E-4
16637,95,1.0E-4
16638,95,1.0E-4
16639,95,1.0E-4
16640,95,1.0E-4
16641,95,1.0E-4
16642,95,1.0E-4
16643,95,1.0E-4
16644,95,1.0E-4
16645,95,1.0E-4
16646,95,1.0E-4
16647,95,1.0E-4
16648,95,1.0E-4
16649,95,1.0E-4
16650,95,1.0E-4
16651,95,1.0E-4
16652,95,1.0E-4
16653,95,1.0E-4
16654,95,1.0E-4
16655,95,1.0E-4
16656,95,1.0E-4
16657,95,1.0E-4
16658,95,1.0E-4
16659,95,1.0E-4
16660,95,1.0E-4
16661,95,1.0E-4
16662,95,1.0E-4
16663,95,1.0E-4
16664,95,1.0E-4
16665,95,1.0E-4
16666,95,1.0E-4
16667,95,1.0E-4
16668,95,1.0E-4
16669,95,1.0E-4
16670,95,1.0E-4
16671,95,1.0E-4
16672,95,1.0E-4
16673,95,1.0E-4
16674,95,1.0E-4
16675,95,1.0E-4
16676,95,1.0E-4
16677,95,1.0E-4
16678,95,1.0E-4
16679,95,1.0E-4
16680,95,1.0E-4
16681,95,1.0E-4
16682,95,1.0E-4
16683,95,1.0E-4
16684,95,1.0E-4
16685,95,1.0E-4
16686,95,1.0E-4
16687,95,1.0E-4
16688,95,1.0E-4
16689,95,1.0E-4
16690,95,1.0E-4
16691,95,1.0E-4
16692,95,1.0E-4
16693,95,1.0E-4
16694,95,1.0E-4
16695,95,1.0E-4
16696,95,1.0E-4
16697,95,1.0E-4
16698,95,1.0E-4
16699,95,1.0E-4
16700,95,1.0E-4
16701,95,1.0E-4
16702,95,1.0E-4
16703,95,1.0E-4
16704,95,1.0E-4
16705,95,1.0E-4
16706,95,1.0E-4
16707,95,1.0E-4
16708,95,1.0E-4
16709,95,1.0E-4
16710,95,1.0E-4
16711,95,1.0E-4
16712,95,1.0E-4
16713,95,1.0E-4
16714,95,1.0E-4
16715,95,1.0E-4
16716,95,1.0E-4
16717,95,1.0E-4
16718,95,1.0E-4
16719,95,1.0E-4
16720,95,1.0E-4
16721,95,1.0E-4
16722,95,1.0E-4
16723,95,1.0E-4
16724,95,1.0E-4
16725,95,1.0E-4
16726,95,1.0E-4
16727,95,1.0E-4
16728,95,1.0E-4
16729,95,1.0E-4
16730,95,1.0E-4
16731,95,1.0E-4
16732,95,1.0E-4
16733,95,1.0E-4
16734,95,1.0E-4
16735,95,1.0E-4
16736,95,1.0E-4
16737,95,1.0E-4
16738,95,1.0E-4
16739,95,1.0E-4
16740,95,1.0E-4
16741,95,1.0E-4
16742,95,1.0E-4
16743,95,1.0E-4
16744,95,1.0E-4
16745,95,1.0E-4
16746,95,1.0E-4
16747,95,1.0E-4
16748,95,1.0E-4
16749,95,1.0E-4
16750,95,1.0E-4
16751,95,1.0E-4
16752,95,1.0E-4
16753,95,1.0E-4
16754,95,1.0E-4
16755,95,1.0E-4
16756,95,1.0E-4
16757,95,1.0E-4
16758,95,1.0E-4
16759,95,1.0E-4
16760,95,1.0E-4
16761,95,1.0E-4
16762,95,1.0E-4
16763,95,1.0E-4
16764,95,1.0E-4
16765,95,1.0E-4
16766,95,1.0E-4
16767,95,1.0E-4
16768,95,1.0E-4
16769,95,1.0E-4
16770,95,1.0E-4
16771,95,1.0E-4
16772,95,1.0E-4
16773,95,1.0E-4
16774,95,1.0E-4
16775,95,1.0E-4
16776,95,1.0E-4
16777,95,1.0E-4
16778,95,1.0E-4
16779,95,1.0E-4
16780,95,1.0E-4
16781,95,1.0E-4
16782,95,1.0E-4
16783,95,1.0E-4
16784,95,1.0E-4
16785,95,1.0E-4
16786,95,1.0E-4
16787,95,1.0E-4
16788,95,1.0E-4
16789,95,1.0E-4
16790,95,1.0E-4
16791,95,1.0E-4
16792,95,1.0E-4
16793,95,1.0E-4
16794,95,1.0E-4
16795,95,1.0E-4
16796,95,1.0E-4
16797,95,1.0E-4
16798,95,1.0E-4
16799,95,1.0E-4
16800,95,1.0E-4
16801,95,1.0E-4
16802,95,1.0E-4
16803,95,1.0E-4
16804,95,1.0E-4
16805,95,1.0E-4
16806,95,1.0E-4
16807,95,1.0E-4
16808,95,1.0E-4
16809,95,1.0E-4
16810,95,1.0E-4
16811,95,1.0E-4
16812,95,1.0E-4
16813,95,1.0E-4
16814,95,1.0E-4
16815,95,1.0E-4
16816,95,1.0E-4
16817,95,1.0E-4
16818,95,1.0E-4
16819,95,1.0E-4
16820,95,1.0E-4
16821,95,1.0E-4
16822,95,1.0E-4
16823,95,1.0E-4
16824,95,1.0E-4
16825,95,1.0E-4
16826,95,1.0E-4
16827,95,1.0E-4
16828,95,1.0E-4
16829,95,1.0E-4
16830,95,1.0E-4
16831,95,1.0E-4
16832,95,1.0E-4
16833,95,1.0E-4
16834,95,1.0E-4
16835,95,1.0E-4
16836,95,1.0E-4
16837,95,1.0E-4
16838,95,1.0E-4
16839,95,1.0E-4
16840,95,1.0E-4
16841,95,1.0E-4
16842,95,1.0E-4
16843,95,1.0E-4
16844,95,1.0E-4
16845,95,1.0E-4
16846,95,1.0E-4
16847,95,1.0E-4
16848,95,1.0E-4
16849,95,1.0E-4
16850,95,1.0E-4
16851,95,1.0E-4
16852,95,1.0E-4
16853,95,1.0E-4
16854,95,1.0E-4
16855,95,1.0E-4
16856,95,1.0E-4
16857,95,1.0E-4
16858,95,1.0E-4
16859,95,1.0E-4
16860,95,1.0E-4
16861,95,1.0E-4
16862,95,1.0E-4
16863,95,1.0E-4
16864,95,1.0E-4
16865,95,1.0E-4
16866,95,1.0E-4
16867,95,1.0E-4
16868,95,1.0E-4
16869,95,1.0E-4
16870,95,1.0E-4
16871,95,1.0E-4
16872,95,1.0E-4
16873,95,1.0E-4
16874,95,1.0E-4
16875,95,1.0E-4
16876,95,1.0E-4
16877,95,1.0E-4
16878,95,1.0E-4
16879,95,1.0E-4
16880,95,1.0E-4
16881,95,1.0E-4
16882,95,1.0E-4
16883,95,1.0E-4
16884,95,1.0E-4
16885,95,1.0E-4
16886,95,1.0E-4
16887,95,1.0E-4
16888,95,1.0E-4
16889,95,1.0E-4
16890,95,1.0E-4
16891,95,1.0E-4
16892,95,1.0E-4
16893,95,1.0E-4
16894,95,1.0E-4
16895,95,1.0E-4
16896,95,1.0E-4
16897,95,1.0E-4
16898,95,1.0E-4
16899,95,1.0E-4
16900,95,1.0E-4
16901,95,1.0E-4
16902,95,1.0E-4
16903,95,1.0E-4
16904,95,1.0E-4
16905,95,1.0E-4
16906,95,1.0E-4
16907,95,1.0E-4
16908,95,1.0E-4
16909,95,1.0E-4
16910,95,1.0E-4
16911,95,1.0E-4
16912,95,1.0E-4
16913,95,1.0E-4
16914,95,1.0E-4
16915,95,1.0E-4
16916,95,1.0E-4
16917,95,1.0E-4
16918,95,1.0E-4
16919,95,1.0E-4
16920,95,1.0E-4
16921,95,1.0E-4
16922,95,1.0E-4
16923,95,1.0E-4
16924,95,1.0E-4
16925,95,1.0E-4
16926,95,1.0E-4
16927,95,1.0E-4
16928,95,1.0E-4
16929,95,1.0E-4
16930,95,1.0E-4
16931,95,1.0E-4
16932,95,1.0E-4
16933,95,1.0E-4
16934,95,1.0E-4
16935,95,1.0E-4
16936,95,1.0E-4
16937,95,1.0E-4
16938,95,1.0E-4
16939,95,1.0E-4
16940,95,1.0E-4
16941,95,1.0E-4
16942,95,1.0E-4
16943,95,1.0E-4
16944,95,1.0E-4
16945,95,1.0E-4
16946,95,1.0E-4
16947,95,1.0E-4
16948,95,1.0E-4
16949,95,1.0E-4
16950,95,1.0E-4
16951,95,1.0E-4
16952,95,1.0E-4
16953,95,1.0E-4
16954,95,1.0E-4
16955,95,1.0E-4
16956,95,1.0E-4
16957,95,1.0E-4
16958,95,1.0E-4
16959,95,1.0E-4
16960,95,1.0E-4
16961,95,1.0E-4
16962,95,1.0E-4
16963,95,1.0E-4
16964,95,1.0E-4
16965,95,1.0E-4
16966,95,1.0E-4
16967,95,1.0E-4
16968,95,1.0E-4
16969,95,1.0E-4
16970,95,1.0E-4
16971,95,1.0E-4
16972,95,1.0E-4
16973,95,1.0E-4
16974,95,1.0E-4
16975,95,1.0E-4
16976,95,1.0E-4
16977,95,1.0E-4
16978,95,1.0E-4
16979,95,1.0E-4
16980,95,1.0E-4
16981,95,1.0E-4
16982,95,1.0E-4
16983,95,1.0E-4
16984,95,1.0E-4
16985,95,1.0E-4
16986,95,1.0E-4
16987,95,1.0E-4
16988,95,1.0E-4
16989,95,1.0E-4
16990,95,1.0E-4
16991,95,1.0E-4
16992,95,1.0E-4
16993,95,1.0E-4
16994,95,1.0E-4
16995,95,1.0E-4
16996,95,1.0E-4
16997,95,1.0E-4
16998,95,1.0E-4
16999,95,1.0E-4
17000,95,1.0E-4
17001,95,1.0E-4
17002,95,1.0E-4
17003,95,1.0E-4
17004,95,1.0E-4
17005,95,1.0E-4
17006,95,1.0E-4
17007,95,1.0E-4
17008,95,1.0E-4
17009,95,1.0E-4
17010,95,1.0E-4
17011,95,1.0E-4
17012,95,1.0E-4
17013,95,1.0E-4
17014,95,1.0E-4
17015,95,1.0E-4
17016,95,1.0E-4
17017,95,1.0E-4
17018,95,1.0E-4
17019,95,1.0E-4
17020,95,1.0E-4
17021,95,1.0E-4
17022,95,1.0E-4
17023,95,1.0E-4
17024,95,1.0E-4
17025,95,1.0E-4
17026,95,1.0E-4
17027,95,1.0E-4
17028,95,1.0E-4
17029,95,1.0E-4
17030,95,1.0E-4
17031,95,1.0E-4
17032,95,1.0E-4
17033,95,1.0E-4
17034,95,1.0E-4
17035,95,1.0E-4
17036,95,1.0E-4
17037,95,1.0E-4
17038,95,1.0E-4
17039,95,1.0E-4
17040,95,1.0E-4
17041,95,1.0E-4
17042,95,1.0E-4
17043,95,1.0E-4
17044,95,1.0E-4
17045,95,1.0E-4
17046,95,1.0E-4
17047,95,1.0E-4
17048,95,1.0E-4
17049,95,1.0E-4
17050,95,1.0E-4
17051,95,1.0E-4
17052,95,1.0E-4
17053,95,1.0E-4
17054,95,1.0E-4
17055,95,1.0E-4
17056,95,1.0E-4
17057,95,1.0E-4
17058,95,1.0E-4
17059,95,1.0E-4
17060,95,1.0E-4
17061,95,1.0E-4
17062,95,1.0E-4
17063,95,1.0E-4
17064,95,1.0E-4
17065,95,1.0E-4
17066,95,1.0E-4
17067,95,1.0E-4
17068,95,1.0E-4
17069,95,1.0E-4
17070,95,1.0E-4
17071,95,1.0E-4
17072,95,1.0E-4
17073,95,1.0E-4
17074,95,1.0E-4
17075,95,1.0E-4
17076,95,1.0E-4
17077,95,1.0E-4
17078,95,1.0E-4
17079,95,1.0E-4
17080,95,1.0E-4
17081,95,1.0E-4
17082,95,1.0E-4
17083,95,1.0E-4
17084,95,1.0E-4
17085,95,1.0E-4
17086,95,1.0E-4
17087,95,1.0E-4
17088,95,1.0E-4
17089,95,1.0E-4
17090,95,1.0E-4
17091,95,1.0E-4
17092,95,1.0E-4
17093,95,1.0E-4
17094,95,1.0E-4
17095,95,1.0E-4
17096,95,1.0E-4
17097,95,1.0E-4
17098,95,1.0E-4
17099,95,1.0E-4
17100,95,1.0E-4
17101,95,1.0E-4
17102,95,1.0E-4
17103,95,1.0E-4
17104,95,1.0E-4
17105,95,1.0E-4
17106,95,1.0E-4
17107,95,1.0E-4
17108,95,1.0E-4
17109,95,1.0E-4
17110,95,1.0E-4
17111,95,1.0E-4
17112,95,1.0E-4
17113,95,1.0E-4
17114,95,1.0E-4
17115,95,1.0E-4
17116,95,1.0E-4
17117,95,1.0E-4
17118,95,1.0E-4
17119,95,1.0E-4
17120,95,1.0E-4
17121,95,1.0E-4
17122,95,1.0E-4
17123,95,1.0E-4
17124,95,1.0E-4
17125,95,1.0E-4
17126,95,1.0E-4
17127,95,1.0E-4
17128,95,1.0E-4
17129,95,1.0E-4
17130,95,1.0E-4
17131,95,1.0E-4
17132,95,1.0E-4
17133,95,1.0E-4
17134,95,1.0E-4
17135,95,1.0E-4
17136,95,1.0E-4
17137,95,1.0E-4
17138,95,1.0E-4
17139,95,1.0E-4
17140,95,1.0E-4
17141,95,1.0E-4
17142,95,1.0E-4
17143,95,1.0E-4
17144,95,1.0E-4
17145,95,1.0E-4
17146,95,1.0E-4
17147,95,1.0E-4
17148,95,1.0E-4
17149,95,1.0E-4
17150,95,1.0E-4
17151,95,1.0E-4
17152,95,1.0E-4
17153,95,1.0E-4
17154,95,1.0E-4
17155,95,1.0E-4
17156,95,1.0E-4
17157,95,1.0E-4
17158,95,1.0E-4
17159,95,1.0E-4
17160,95,1.0E-4
17161,95,1.0E-4
17162,95,1.0E-4
17163,95,1.0E-4
17164,95,1.0E-4
17165,95,1.0E-4
17166,95,1.0E-4
17167,95,1.0E-4
17168,95,1.0E-4
17169,95,1.0E-4
17170,95,1.0E-4
17171,95,1.0E-4
17172,95,1.0E-4
17173,95,1.0E-4
17174,95,1.0E-4
17175,95,1.0E-4
17176,95,1.0E-4
17177,95,1.0E-4
17178,95,1.0E-4
17179,95,1.0E-4
17180,95,1.0E-4
17181,95,1.0E-4
17182,95,1.0E-4
17183,95,1.0E-4
17184,95,1.0E-4
17185,95,1.0E-4
17186,95,1.0E-4
17187,95,1.0E-4
17188,95,1.0E-4
17189,95,1.0E-4
17190,95,1.0E-4
17191,95,1.0E-4
17192,95,1.0E-4
17193,95,1.0E-4
17194,95,1.0E-4
17195,95,1.0E-4
17196,95,1.0E-4
17197,95,1.0E-4
17198,95,1.0E-4
17199,95,1.0E-4
17200,95,1.0E-4
17201,95,1.0E-4
17202,95,1.0E-4
17203,95,1.0E-4
17204,95,1.0E-4
17205,95,1.0E-4
17206,95,1.0E-4
17207,95,1.0E-4
17208,95,1.0E-4
17209,95,1.0E-4
17210,95,1.0E-4
17211,95,1.0E-4
17212,95,1.0E-4
17213,95,1.0E-4
17214,95,1.0E-4
17215,95,1.0E-4
17216,95,1.0E-4
17217,95,1.0E-4
17218,95,1.0E-4
17219,95,1.0E-4
17220,95,1.0E-4
17221,95,1.0E-4
17222,95,1.0E-4
17223,95,1.0E-4
17224,95,1.0E-4
17225,95,1.0E-4
17226,95,1.0E-4
17227,95,1.0E-4
17228,95,1.0E-4
17229,95,1.0E-4
17230,95,1.0E-4
17231,95,1.0E-4
17232,95,1.0E-4
17233,95,1.0E-4
17234,95,1.0E-4
17235,95,1.0E-4
17236,95,1.0E-4
17237,95,1.0E-4
17238,95,1.0E-4
17239,95,1.0E-4
17240,95,1.0E-4
17241,95,1.0E-4
17242,95,1.0E-4
17243,95,1.0E-4
17244,95,1.0E-4
17245,95,1.0E-4
17246,95,1.0E-4
17247,95,1.0E-4
17248,95,1.0E-4
17249,95,1.0E-4
17250,95,1.0E-4
17251,95,1.0E-4
17252,95,1.0E-4
17253,95,1.0E-4
17254,95,1.0E-4
17255,95,1.0E-4
17256,95,1.0E-4
17257,95,1.0E-4
17258,95,1.0E-4
17259,95,1.0E-4
17260,95,1.0E-4
17261,95,1.0E-4
17262,95,1.0E-4
17263,95,1.0E-4
17264,95,1.0E-4
17265,95,1.0E-4
17266,95,1.0E-4
17267,95,1.0E-4
17268,95,1.0E-4
17269,95,1.0E-4
17270,95,1.0E-4
17271,95,1.0E-4
17272,95,1.0E-4
17273,95,1.0E-4
17274,95,1.0E-4
17275,95,1.0E-4
17276,95,1.0E-4
17277,95,1.0E-4
17278,95,1.0E-4
17279,95,1.0E-4
17280,95,1.0E-4
17281,95,1.0E-4
17282,95,1.0E-4
17283,95,1.0E-4
17284,95,1.0E-4
17285,95,1.0E-4
17286,95,1.0E-4
17287,95,1.0E-4
17288,95,1.0E-4
17289,95,1.0E-4
17290,95,1.0E-4
17291,95,1.0E-4
17292,95,1.0E-4
17293,95,1.0E-4
17294,95,1.0E-4
17295,95,1.0E-4
17296,95,1.0E-4
17297,95,1.0E-4
17298,95,1.0E-4
17299,95,1.0E-4
17300,95,1.0E-4
17301,95,1.0E-4
17302,95,1.0E-4
17303,95,1.0E-4
17304,95,1.0E-4
17305,95,1.0E-4
17306,95,1.0E-4
17307,95,1.0E-4
17308,95,1.0E-4
17309,95,1.0E-4
17310,95,1.0E-4
17311,95,1.0E-4
17312,95,1.0E-4
17313,95,1.0E-4
17314,95,1.0E-4
17315,95,1.0E-4
17316,95,1.0E-4
17317,95,1.0E-4
17318,95,1.0E-4
17319,95,1.0E-4
17320,95,1.0E-4
17321,95,1.0E-4
17322,95,1.0E-4
17323,95,1.0E-4
17324,95,1.0E-4
17325,95,1.0E-4
17326,95,1.0E-4
17327,95,1.0E-4
17328,95,1.0E-4
17329,95,1.0E-4
17330,95,1.0E-4
17331,95,1.0E-4
17332,95,1.0E-4
17333,95,1.0E-4
17334,95,1.0E-4
17335,95,1.0E-4
17336,95,1.0E-4
17337,95,1.0E-4
17338,95,1.0E-4
17339,95,1.0E-4
17340,95,1.0E-4
17341,95,1.0E-4
17342,95,1.0E-4
17343,95,1.0E-4
17344,95,1.0E-4
17345,95,1.0E-4
17346,95,1.0E-4
17347,95,1.0E-4
17348,95,1.0E-4
17349,95,1.0E-4
17350,95,1.0E-4
17351,95,1.0E-4
17352,95,1.0E-4
17353,95,1.0E-4
17354,95,1.0E-4
17355,95,1.0E-4
17356,95,1.0E-4
17357,95,1.0E-4
17358,95,1.0E-4
17359,95,1.0E-4
17360,95,1.0E-4
17361,95,1.0E-4
17362,95,1.0E-4
17363,95,1.0E-4
17364,95,1.0E-4
17365,95,1.0E-4
17366,95,1.0E-4
17367,95,1.0E-4
17368,95,1.0E-4
17369,95,1.0E-4
17370,95,1.0E-4
17371,95,1.0E-4
17372,95,1.0E-4
17373,95,1.0E-4
17374,95,1.0E-4
17375,95,1.0E-4
17376,95,1.0E-4
17377,95,1.0E-4
17378,95,1.0E-4
17379,95,1.0E-4
17380,95,1.0E-4
17381,95,1.0E-4
17382,95,1.0E-4
17383,95,1.0E-4
17384,95,1.0E-4
17385,95,1.0E-4
17386,95,1.0E-4
17387,95,1.0E-4
17388,95,1.0E-4
17389,95,1.0E-4
17390,95,1.0E-4
17391,95,1.0E-4
17392,95,1.0E-4
17393,95,1.0E-4
17394,95,1.0E-4
17395,95,1.0E-4
17396,95,1.0E-4
17397,95,1.0E-4
17398,95,1.0E-4
17399,95,1.0E-4
17400,95,1.0E-4
17401,95,1.0E-4
17402,95,1.0E-4
17403,95,1.0E-4
17404,95,1.0E-4
17405,95,1.0E-4
17406,95,1.0E-4
17407,95,1.0E-4
17408,95,1.0E-4
17409,95,1.0E-4
17410,95,1.0E-4
17411,95,1.0E-4
17412,95,1.0E-4
17413,95,1.0E-4
17414,95,1.0E-4
17415,95,1.0E-4
17416,95,1.0E-4
17417,95,1.0E-4
17418,95,1.0E-4
17419,95,1.0E-4
17420,95,1.0E-4
17421,95,1.0E-4
17422,95,1.0E-4
17423,95,1.0E-4
17424,95,1.0E-4
17425,95,1.0E-4
17426,95,1.0E-4
17427,95,1.0E-4
17428,95,1.0E-4
17429,95,1.0E-4
17430,95,1.0E-4
17431,95,1.0E-4
17432,95,1.0E-4
17433,95,1.0E-4
17434,95,1.0E-4
17435,95,1.0E-4
17436,95,1.0E-4
17437,95,1.0E-4
17438,95,1.0E-4
17439,95,1.0E-4
17440,95,1.0E-4
17441,95,1.0E-4
17442,95,1.0E-4
17443,95,1.0E-4
17444,95,1.0E-4
17445,95,1.0E-4
17446,95,1.0E-4
17447,95,1.0E-4
17448,95,1.0E-4
17449,95,1.0E-4
17450,95,1.0E-4
17451,95,1.0E-4
17452,95,1.0E-4
17453,95,1.0E-4
17454,95,1.0E-4
17455,95,1.0E-4
17456,95,1.0E-4
17457,95,1.0E-4
17458,95,1.0E-4
17459,95,1.0E-4
17460,95,1.0E-4
17461,95,1.0E-4
17462,95,1.0E-4
17463,95,1.0E-4
17464,95,1.0E-4
17465,95,1.0E-4
17466,95,1.0E-4
17467,95,1.0E-4
17468,95,1.0E-4
17469,95,1.0E-4
17470,95,1.0E-4
17471,95,1.0E-4
17472,95,1.0E-4
17473,95,1.0E-4
17474,95,1.0E-4
17475,95,1.0E-4
17476,95,1.0E-4
17477,95,1.0E-4
17478,95,1.0E-4
17479,95,1.0E-4
17480,95,1.0E-4
17481,95,1.0E-4
17482,95,1.0E-4
17483,95,1.0E-4
17484,95,1.0E-4
17485,95,1.0E-4
17486,95,1.0E-4
17487,95,1.0E-4
17488,95,1.0E-4
17489,95,1.0E-4
17490,95,1.0E-4
17491,95,1.0E-4
17492,95,1.0E-4
17493,95,1.0E-4
17494,95,1.0E-4
17495,95,1.0E-4
17496,95,1.0E-4
17497,95,1.0E-4
17498,95,1.0E-4
17499,95,1.0E-4
17500,95,1.0E-4
17501,95,1.0E-4
17502,95,1.0E-4
17503,95,1.0E-4
17504,95,1.0E-4
17505,95,1.0E-4
17506,95,1.0E-4
17507,95,1.0E-4
17508,95,1.0E-4
17509,95,1.0E-4
17510,95,1.0E-4
17511,95,1.0E-4
17512,95,1.0E-4
17513,95,1.0E-4
17514,95,1.0E-4
17515,95,1.0E-4
17516,95,1.0E-4
17517,95,1.0E-4
17518,95,1.0E-4
17519,95,1.0E-4
17520,95,1.0E-4
17521,95,1.0E-4
17522,95,1.0E-4
17523,95,1.0E-4
17524,95,1.0E-4
17525,95,1.0E-4
17526,95,1.0E-4
17527,95,1.0E-4
17528,95,1.0E-4
17529,95,1.0E-4
17530,95,1.0E-4
17531,95,1.0E-4
17532,95,1.0E-4
17533,95,1.0E-4
17534,95,1.0E-4
17535,95,1.0E-4
17536,95,1.0E-4
17537,95,1.0E-4
17538,95,1.0E-4
17539,95,1.0E-4
17540,95,1.0E-4
17541,95,1.0E-4
17542,95,1.0E-4
17543,95,1.0E-4
17544,95,1.0E-4
17545,95,1.0E-4
17546,95,1.0E-4
17547,95,1.0E-4
17548,95,1.0E-4
17549,95,1.0E-4
17550,95,1.0E-4
17551,95,1.0E-4
17552,95,1.0E-4
17553,95,1.0E-4
17554,95,1.0E-4
17555,95,1.0E-4
17556,95,1.0E-4
17557,95,1.0E-4
17558,95,1.0E-4
17559,95,1.0E-4
17560,95,1.0E-4
17561,95,1.0E-4
17562,95,1.0E-4
17563,95,1.0E-4
17564,95,1.0E-4
17565,95,1.0E-4
17566,95,1.0E-4
17567,95,1.0E-4
17568,95,1.0E-4
17569,95,1.0E-4
17570,95,1.0E-4
17571,95,1.0E-4
17572,95,1.0E-4
17573,95,1.0E-4
17574,95,1.0E-4
17575,95,1.0E-4
17576,95,1.0E-4
17577,95,1.0E-4
17578,95,1.0E-4
17579,95,1.0E-4
17580,95,1.0E-4
17581,95,1.0E-4
17582,95,1.0E-4
17583,95,1.0E-4
17584,95,1.0E-4
17585,95,1.0E-4
17586,95,1.0E-4
17587,95,1.0E-4
17588,95,1.0E-4
17589,95,1.0E-4
17590,95,1.0E-4
17591,95,1.0E-4
17592,95,1.0E-4
17593,95,1.0E-4
17594,95,1.0E-4
17595,95,1.0E-4
17596,95,1.0E-4
17597,95,1.0E-4
17598,95,1.0E-4
17599,95,1.0E-4
17600,95,1.0E-4
17601,95,1.0E-4
17602,95,1.0E-4
17603,95,1.0E-4
17604,95,1.0E-4
17605,95,1.0E-4
17606,95,1.0E-4
17607,95,1.0E-4
17608,95,1.0E-4
17609,95,1.0E-4
17610,95,1.0E-4
17611,95,1.0E-4
17612,95,1.0E-4
17613,95,1.0E-4
17614,95,1.0E-4
17615,95,1.0E-4
17616,95,1.0E-4
17617,95,1.0E-4
17618,95,1.0E-4
17619,95,1.0E-4
17620,95,1.0E-4
17621,95,1.0E-4
17622,95,1.0E-4
17623,95,1.0E-4
17624,95,1.0E-4
17625,95,1.0E-4
17626,95,1.0E-4
17627,95,1.0E-4
17628,95,1.0E-4
17629,95,1.0E-4
17630,95,1.0E-4
17631,95,1.0E-4
17632,95,1.0E-4
17633,95,1.0E-4
17634,95,1.0E-4
17635,95,1.0E-4
17636,95,1.0E-4
17637,95,1.0E-4
17638,95,1.0E-4
17639,95,1.0E-4
17640,95,1.0E-4
17641,95,1.0E-4
17642,95,1.0E-4
17643,95,1.0E-4
17644,95,1.0E-4
17645,95,1.0E-4
17646,95,1.0E-4
17647,95,1.0E-4
17648,95,1.0E-4
17649,95,1.0E-4
17650,95,1.0E-4
17651,95,1.0E-4
17652,95,1.0E-4
17653,95,1.0E-4
17654,95,1.0E-4
17655,95,1.0E-4
17656,95,1.0E-4
17657,95,1.0E-4
17658,95,1.0E-4
17659,95,1.0E-4
17660,95,1.0E-4
17661,95,1.0E-4
17662,95,1.0E-4
17663,95,1.0E-4
17664,95,1.0E-4
17665,95,1.0E-4
17666,95,1.0E-4
17667,95,1.0E-4
17668,95,1.0E-4
17669,95,1.0E-4
17670,95,1.0E-4
17671,95,1.0E-4
17672,95,1.0E-4
17673,95,1.0E-4
17674,95,1.0E-4
17675,95,1.0E-4
17676,95,1.0E-4
17677,95,1.0E-4
17678,95,1.0E-4
17679,95,1.0E-4
17680,95,1.0E-4
17681,95,1.0E-4
17682,95,1.0E-4
17683,95,1.0E-4
17684,95,1.0E-4
17685,95,1.0E-4
17686,95,1.0E-4
17687,95,1.0E-4
17688,95,1.0E-4
17689,95,1.0E-4
17690,95,1.0E-4
17691,95,1.0E-4
17692,95,1.0E-4
17693,95,1.0E-4
17694,95,1.0E-4
17695,95,1.0E-4
17696,95,1.0E-4
17697,95,1.0E-4
17698,95,1.0E-4
17699,95,1.0E-4
17700,95,1.0E-4
17701,95,1.0E-4
17702,95,1.0E-4
17703,95,1.0E-4
17704,95,1.0E-4
17705,95,1.0E-4
17706,95,1.0E-4
17707,95,1.0E-4
17708,95,1.0E-4
17709,95,1.0E-4
17710,95,1.0E-4
17711,95,1.0E-4
17712,95,1.0E-4
17713,95,1.0E-4
17714,95,1.0E-4
17715,95,1.0E-4
17716,95,1.0E-4
17717,95,1.0E-4
17718,95,1.0E-4
17719,95,1.0E-4
17720,95,1.0E-4
17721,95,1.0E-4
17722,95,1.0E-4
17723,95,1.0E-4
17724,95,1.0E-4
17725,95,1.0E-4
17726,95,1.0E-4
17727,95,1.0E-4
17728,95,1.0E-4
17729,95,1.0E-4
17730,95,1.0E-4
17731,95,1.0E-4
17732,95,1.0E-4
17733,95,1.0E-4
17734,95,1.0E-4
17735,95,1.0E-4
17736,95,1.0E-4
17737,95,1.0E-4
17738,95,1.0E-4
17739,95,1.0E-4
17740,95,1.0E-4
17741,95,1.0E-4
17742,95,1.0E-4
17743,95,1.0E-4
17744,95,1.0E-4
17745,95,1.0E-4
17746,95,1.0E-4
17747,95,1.0E-4
17748,95,1.0E-4
17749,95,1.0E-4
17750,95,1.0E-4
17751,95,1.0E-4
17752,95,1.0E-4
17753,95,1.0E-4
17754,95,1.0E-4
17755,95,1.0E-4
17756,95,1.0E-4
17757,95,1.0E-4
17758,95,1.0E-4
17759,95,1.0E-4
17760,95,1.0E-4
17761,95,1.0E-4
17762,95,1.0E-4
17763,95,1.0E-4
17764,95,1.0E-4
17765,95,1.0E-4
17766,95,1.0E-4
17767,95,1.0E-4
17768,95,1.0E-4
17769,95,1.0E-4
17770,95,1.0E-4
17771,95,1.0E-4
17772,95,1.0E-4
17773,95,1.0E-4
17774,95,1.0E-4
17775,95,1.0E-4
17776,95,1.0E-4
17777,95,1.0E-4
17778,95,1.0E-4
17779,95,1.0E-4
17780,95,1.0E-4
17781,95,1.0E-4
17782,95,1.0E-4
17783,95,1.0E-4
17784,95,1.0E-4
17785,95,1.0E-4
17786,95,1.0E-4
17787,95,1.0E-4
17788,95,1.0E-4
17789,95,1.0E-4
17790,95,1.0E-4
17791,95,1.0E-4
17792,95,1.0E-4
17793,95,1.0E-4
17794,95,1.0E-4
17795,95,1.0E-4
17796,95,1.0E-4
17797,95,1.0E-4
17798,95,1.0E-4
17799,95,1.0E-4
17800,95,1.0E-4
17801,95,1.0E-4
17802,95,1.0E-4
17803,95,1.0E-4
17804,95,1.0E-4
17805,95,1.0E-4
17806,95,1.0E-4
17807,95,1.0E-4
17808,95,1.0E-4
17809,95,1.0E-4
17810,95,1.0E-4
17811,95,1.0E-4
17812,95,1.0E-4
17813,95,1.0E-4
17814,95,1.0E-4
17815,95,1.0E-4
17816,95,1.0E-4
17817,95,1.0E-4
17818,95,1.0E-4
17819,95,1.0E-4
17820,95,1.0E-4
17821,95,1.0E-4
17822,95,1.0E-4
17823,95,1.0E-4
17824,95,1.0E-4
17825,95,1.0E-4
17826,95,1.0E-4
17827,95,1.0E-4
17828,95,1.0E-4
17829,95,1.0E-4
17830,95,1.0E-4
17831,95,1.0E-4
17832,95,1.0E-4
17833,95,1.0E-4
17834,95,1.0E-4
17835,95,1.0E-4
17836,95,1.0E-4
17837,95,1.0E-4
17838,95,1.0E-4
17839,95,1.0E-4
17840,95,1.0E-4
17841,95,1.0E-4
17842,95,1.0E-4
17843,95,1.0E-4
17844,95,1.0E-4
17845,95,1.0E-4
17846,95,1.0E-4
17847,95,1.0E-4
17848,95,1.0E-4
17849,95,1.0E-4
17850,95,1.0E-4
17851,95,1.0E-4
17852,95,1.0E-4
17853,95,1.0E-4
17854,95,1.0E-4
17855,95,1.0E-4
17856,95,1.0E-4
17857,95,1.0E-4
17858,95,1.0E-4
17859,95,1.0E-4
17860,95,1.0E-4
17861,95,1.0E-4
17862,95,1.0E-4
17863,95,1.0E-4
17864,95,1.0E-4
17865,95,1.0E-4
17866,95,1.0E-4
17867,95,1.0E-4
17868,95,1.0E-4
17869,95,1.0E-4
17870,95,1.0E-4
17871,95,1.0E-4
17872,95,1.0E-4
17873,95,1.0E-4
17874,95,1.0E-4
17875,95,1.0E-4
17876,95,1.0E-4
17877,95,1.0E-4
17878,95,1.0E-4
17879,95,1.0E-4
17880,95,1.0E-4
17881,95,1.0E-4
17882,95,1.0E-4
17883,95,1.0E-4
17884,95,1.0E-4
17885,95,1.0E-4
17886,95,1.0E-4
17887,95,1.0E-4
17888,95,1.0E-4
17889,95,1.0E-4
17890,95,1.0E-4
17891,95,1.0E-4
17892,95,1.0E-4
17893,95,1.0E-4
17894,95,1.0E-4
17895,95,1.0E-4
17896,95,1.0E-4
17897,95,1.0E-4
17898,95,1.0E-4
17899,95,1.0E-4
17900,95,1.0E-4
17901,95,1.0E-4
17902,95,1.0E-4
17903,95,1.0E-4
17904,95,1.0E-4
17905,95,1.0E-4
17906,95,1.0E-4
17907,95,1.0E-4
17908,95,1.0E-4
17909,95,1.0E-4
17910,95,1.0E-4
17911,95,1.0E-4
17912,95,1.0E-4
17913,95,1.0E-4
17914,95,1.0E-4
17915,95,1.0E-4
17916,95,1.0E-4
17917,95,1.0E-4
17918,95,1.0E-4
17919,95,1.0E-4
17920,95,1.0E-4
17921,95,1.0E-4
17922,95,1.0E-4
17923,95,1.0E-4
17924,95,1.0E-4
17925,95,1.0E-4
17926,95,1.0E-4
17927,95,1.0E-4
17928,95,1.0E-4
17929,95,1.0E-4
17930,95,1.0E-4
17931,95,1.0E-4
17932,95,1.0E-4
17933,95,1.0E-4
17934,95,1.0E-4
17935,95,1.0E-4
17936,95,1.0E-4
17937,95,1.0E-4
17938,95,1.0E-4
17939,95,1.0E-4
17940,95,1.0E-4
17941,95,1.0E-4
17942,95,1.0E-4
17943,95,1.0E-4
17944,95,1.0E-4
17945,95,1.0E-4
17946,95,1.0E-4
17947,95,1.0E-4
17948,95,1.0E-4
17949,95,1.0E-4
17950,95,1.0E-4
17951,95,1.0E-4
17952,95,1.0E-4
17953,95,1.0E-4
17954,95,1.0E-4
17955,95,1.0E-4
17956,95,1.0E-4
17957,95,1.0E-4
17958,95,1.0E-4
17959,95,1.0E-4
17960,95,1.0E-4
17961,95,1.0E-4
17962,95,1.0E-4
17963,95,1.0E-4
17964,95,1.0E-4
17965,95,1.0E-4
17966,95,1.0E-4
17967,95,1.0E-4
17968,95,1.0E-4
17969,95,1.0E-4
17970,95,1.0E-4
17971,95,1.0E-4
17972,95,1.0E-4
17973,95,1.0E-4
17974,95,1.0E-4
17975,95,1.0E-4
17976,95,1.0E-4
17977,95,1.0E-4
17978,95,1.0E-4
17979,95,1.0E-4
17980,95,1.0E-4
17981,95,1.0E-4
17982,95,1.0E-4
17983,95,1.0E-4
17984,95,1.0E-4
17985,95,1.0E-4
17986,95,1.0E-4
17987,95,1.0E-4
17988,95,1.0E-4
17989,95,1.0E-4
17990,95,1.0E-4
17991,95,1.0E-4
17992,95,1.0E-4
17993,95,1.0E-4
17994,95,1.0E-4
17995,95,1.0E-4
17996,95,1.0E-4
17997,95,1.0E-4
17998,95,1.0E-4
17999,95,1.0E-4
18000,95,1.0E-4
18001,95,1.0E-4
18002,95,1.0E-4
18003,95,1.0E-4
18004,95,1.0E-4
18005,95,1.0E-4
18006,95,1.0E-4
18007,95,1.0E-4
18008,95,1.0E-4
18009,95,1.0E-4
18010,95,1.0E-4
18011,95,1.0E-4
18012,95,1.0E-4
18013,95,1.0E-4
18014,95,1.0E-4
18015,95,1.0E-4
18016,95,1.0E-4
18017,95,1.0E-4
18018,95,1.0E-4
18019,95,1.0E-4
18020,95,1.0E-4
18021,95,1.0E-4
18022,95,1.0E-4
18023,95,1.0E-4
18024,95,1.0E-4
18025,95,1.0E-4
18026,95,1.0E-4
18027,95,1.0E-4
18028,95,1.0E-4
18029,95,1.0E-4
18030,95,1.0E-4
18031,95,1.0E-4
18032,95,1.0E-4
18033,95,1.0E-4
18034,95,1.0E-4
18035,95,1.0E-4
18036,95,1.0E-4
18037,95,1.0E-4
18038,95,1.0E-4
18039,95,1.0E-4
18040,95,1.0E-4
18041,95,1.0E-4
18042,95,1.0E-4
18043,95,1.0E-4
18044,95,1.0E-4
18045,95,1.0E-4
18046,95,1.0E-4
18047,95,1.0E-4
18048,95,1.0E-4
18049,95,1.0E-4
18050,95,1.0E-4
18051,95,1.0E-4
18052,95,1.0E-4
18053,95,1.0E-4
18054,95,1.0E-4
18055,95,1.0E-4
18056,95,1.0E-4
18057,95,1.0E-4
18058,95,1.0E-4
18059,95,1.0E-4
18060,95,1.0E-4
18061,95,1.0E-4
18062,95,1.0E-4
18063,95,1.0E-4
18064,95,1.0E-4
18065,95,1.0E-4
18066,95,1.0E-4
18067,95,1.0E-4
18068,95,1.0E-4
18069,95,1.0E-4
18070,95,1.0E-4
18071,95,1.0E-4
18072,95,1.0E-4
18073,95,1.0E-4
18074,95,1.0E-4
18075,95,1.0E-4
18076,95,1.0E-4
18077,95,1.0E-4
18078,95,1.0E-4
18079,95,1.0E-4
18080,95,1.0E-4
18081,95,1.0E-4
18082,95,1.0E-4
18083,95,1.0E-4
18084,95,1.0E-4
18085,95,1.0E-4
18086,95,1.0E-4
18087,95,1.0E-4
18088,95,1.0E-4
18089,95,1.0E-4
18090,95,1.0E-4
18091,95,1.0E-4
18092,95,1.0E-4
18093,95,1.0E-4
18094,95,1.0E-4
18095,95,1.0E-4
18096,95,1.0E-4
18097,95,1.0E-4
18098,95,1.0E-4
18099,95,1.0E-4
18100,95,1.0E-4
18101,95,1.0E-4
18102,95,1.0E-4
18103,95,1.0E-4
18104,95,1.0E-4
18105,95,1.0E-4
18106,95,1.0E-4
18107,95,1.0E-4
18108,95,1.0E-4
18109,95,1.0E-4
18110,95,1.0E-4
18111,95,1.0E-4
18112,95,1.0E-4
18113,95,1.0E-4
18114,95,1.0E-4
18115,95,1.0E-4
18116,95,1.0E-4
18117,95,1.0E-4
18118,95,1.0E-4
18119,95,1.0E-4
18120,95,1.0E-4
18121,95,1.0E-4
18122,95,1.0E-4
18123,95,1.0E-4
18124,95,1.0E-4
18125,95,1.0E-4
18126,95,1.0E-4
18127,95,1.0E-4
18128,95,1.0E-4
18129,95,1.0E-4
18130,95,1.0E-4
18131,95,1.0E-4
18132,95,1.0E-4
18133,95,1.0E-4
18134,95,1.0E-4
18135,95,1.0E-4
18136,95,1.0E-4
18137,95,1.0E-4
18138,95,1.0E-4
18139,95,1.0E-4
18140,95,1.0E-4
18141,95,1.0E-4
18142,95,1.0E-4
18143,95,1.0E-4
18144,95,1.0E-4
18145,95,1.0E-4
18146,95,1.0E-4
18147,95,1.0E-4
18148,95,1.0E-4
18149,95,1.0E-4
18150,95,1.0E-4
18151,95,1.0E-4
18152,95,1.0E-4
18153,95,1.0E-4
18154,95,1.0E-4
18155,95,1.0E-4
18156,95,1.0E-4
18157,95,1.0E-4
18158,95,1.0E-4
18159,95,1.0E-4
18160,95,1.0E-4
18161,95,1.0E-4
18162,95,1.0E-4
18163,95,1.0E-4
18164,95,1.0E-4
18165,95,1.0E-4
18166,95,1.0E-4
18167,95,1.0E-4
18168,95,1.0E-4
18169,95,1.0E-4
18170,95,1.0E-4
18171,95,1.0E-4
18172,95,1.0E-4
18173,95,1.0E-4
18174,95,1.0E-4
18175,95,1.0E-4
18176,95,1.0E-4
18177,95,1.0E-4
18178,95,1.0E-4
18179,95,1.0E-4
18180,95,1.0E-4
18181,95,1.0E-4
18182,95,1.0E-4
18183,95,1.0E-4
18184,95,1.0E-4
18185,95,1.0E-4
18186,95,1.0E-4
18187,95,1.0E-4
18188,95,1.0E-4
18189,95,1.0E-4
18190,95,1.0E-4
18191,95,1.0E-4
18192,95,1.0E-4
18193,95,1.0E-4
18194,95,1.0E-4
18195,95,1.0E-4
18196,95,1.0E-4
18197,95,1.0E-4
18198,95,1.0E-4
18199,95,1.0E-4
18200,95,1.0E-4
18201,95,1.0E-4
18202,95,1.0E-4
18203,95,1.0E-4
18204,95,1.0E-4
18205,95,1.0E-4
18206,95,1.0E-4
18207,95,1.0E-4
18208,95,1.0E-4
18209,95,1.0E-4
18210,95,1.0E-4
18211,95,1.0E-4
18212,95,1.0E-4
18213,95,1.0E-4
18214,95,1.0E-4
18215,95,1.0E-4
18216,95,1.0E-4
18217,95,1.0E-4
18218,95,1.0E-4
18219,95,1.0E-4
18220,95,1.0E-4
18221,95,1.0E-4
18222,95,1.0E-4
18223,95,1.0E-4
18224,95,1.0E-4
18225,95,1.0E-4
18226,95,1.0E-4
18227,95,1.0E-4
18228,95,1.0E-4
18229,95,1.0E-4
18230,95,1.0E-4
18231,95,1.0E-4
18232,95,1.0E-4
18233,95,1.0E-4
18234,95,1.0E-4
18235,95,1.0E-4
18236,95,1.0E-4
18237,95,1.0E-4
18238,95,1.0E-4
18239,95,1.0E-4
18240,95,1.0E-4
18241,95,1.0E-4
18242,95,1.0E-4
18243,95,1.0E-4
18244,95,1.0E-4
18245,95,1.0E-4
18246,95,1.0E-4
18247,95,1.0E-4
18248,95,1.0E-4
18249,95,1.0E-4
18250,95,1.0E-4
18251,95,1.0E-4
18252,95,1.0E-4
18253,95,1.0E-4
18254,95,1.0E-4
18255,95,1.0E-4
18256,95,1.0E-4
18257,95,1.0E-4
18258,95,1.0E-4
18259,95,1.0E-4
18260,95,1.0E-4
18261,95,1.0E-4
18262,95,1.0E-4
18263,95,1.0E-4
18264,95,1.0E-4
18265,95,1.0E-4
18266,95,1.0E-4
18267,95,1.0E-4
18268,95,1.0E-4
18269,95,1.0E-4
18270,95,1.0E-4
18271,95,1.0E-4
18272,95,1.0E-4
18273,95,1.0E-4
18274,95,1.0E-4
18275,95,1.0E-4
18276,95,1.0E-4
18277,95,1.0E-4
18278,95,1.0E-4
18279,95,1.0E-4
18280,95,1.0E-4
18281,95,1.0E-4
18282,95,1.0E-4
18283,95,1.0E-4
18284,95,1.0E-4
18285,95,1.0E-4
18286,95,1.0E-4
18287,95,1.0E-4
18288,95,1.0E-4
18289,95,1.0E-4
18290,95,1.0E-4
18291,95,1.0E-4
18292,95,1.0E-4
18293,95,1.0E-4
18294,95,1.0E-4
18295,95,1.0E-4
18296,95,1.0E-4
18297,95,1.0E-4
18298,95,1.0E-4
18299,95,1.0E-4
18300,95,1.0E-4
18301,95,1.0E-4
18302,95,1.0E-4
18303,95,1.0E-4
18304,95,1.0E-4
18305,95,1.0E-4
18306,95,1.0E-4
18307,95,1.0E-4
18308,95,1.0E-4
18309,95,1.0E-4
18310,95,1.0E-4
18311,95,1.0E-4
18312,95,1.0E-4
18313,95,1.0E-4
18314,95,1.0E-4
18315,95,1.0E-4
18316,95,1.0E-4
18317,95,1.0E-4
18318,95,1.0E-4
18319,95,1.0E-4
18320,95,1.0E-4
18321,95,1.0E-4
18322,95,1.0E-4
18323,95,1.0E-4
18324,95,1.0E-4
18325,95,1.0E-4
18326,95,1.0E-4
18327,95,1.0E-4
18328,95,1.0E-4
18329,95,1.0E-4
18330,95,1.0E-4
18331,95,1.0E-4
18332,95,1.0E-4
18333,95,1.0E-4
18334,95,1.0E-4
18335,95,1.0E-4
18336,95,1.0E-4
18337,95,1.0E-4
18338,95,1.0E-4
18339,95,1.0E-4
18340,95,1.0E-4
18341,95,1.0E-4
18342,95,1.0E-4
18343,95,1.0E-4
18344,95,1.0E-4
18345,95,1.0E-4
18346,95,1.0E-4
18347,95,1.0E-4
18348,95,1.0E-4
18349,95,1.0E-4
18350,95,1.0E-4
18351,95,1.0E-4
18352,95,1.0E-4
18353,95,1.0E-4
18354,95,1.0E-4
18355,95,1.0E-4
18356,95,1.0E-4
18357,95,1.0E-4
18358,95,1.0E-4
18359,95,1.0E-4
18360,95,1.0E-4
18361,95,1.0E-4
18362,95,1.0E-4
18363,95,1.0E-4
18364,95,1.0E-4
18365,95,1.0E-4
18366,95,1.0E-4
18367,95,1.0E-4
18368,95,1.0E-4
18369,95,1.0E-4
18370,95,1.0E-4
18371,95,1.0E-4
18372,95,1.0E-4
18373,95,1.0E-4
18374,95,1.0E-4
18375,95,1.0E-4
18376,95,1.0E-4
18377,95,1.0E-4
18378,95,1.0E-4
18379,95,1.0E-4
18380,95,1.0E-4
18381,95,1.0E-4
18382,95,1.0E-4
18383,95,1.0E-4
18384,95,1.0E-4
18385,95,1.0E-4
18386,95,1.0E-4
18387,95,1.0E-4
18388,95,1.0E-4
18389,95,1.0E-4
18390,95,1.0E-4
18391,95,1.0E-4
18392,95,1.0E-4
18393,95,1.0E-4
18394,95,1.0E-4
18395,95,1.0E-4
18396,95,1.0E-4
18397,95,1.0E-4
18398,95,1.0E-4
18399,95,1.0E-4
18400,95,1.0E-4
18401,95,1.0E-4
18402,95,1.0E-4
18403,95,1.0E-4
18404,95,1.0E-4
18405,95,1.0E-4
18406,95,1.0E-4
18407,95,1.0E-4
18408,95,1.0E-4
18409,95,1.0E-4
18410,95,1.0E-4
18411,95,1.0E-4
18412,95,1.0E-4
18413,95,1.0E-4
18414,95,1.0E-4
18415,95,1.0E-4
18416,95,1.0E-4
18417,95,1.0E-4
18418,95,1.0E-4
18419,95,1.0E-4
18420,95,1.0E-4
18421,95,1.0E-4
18422,95,1.0E-4
18423,95,1.0E-4
18424,95,1.0E-4
18425,95,1.0E-4
18426,95,1.0E-4
18427,95,1.0E-4
18428,95,1.0E-4
18429,95,1.0E-4
18430,95,1.0E-4
18431,95,1.0E-4
18432,95,1.0E-4
18433,95,1.0E-4
18434,95,1.0E-4
18435,95,1.0E-4
18436,95,1.0E-4
18437,95,1.0E-4
18438,95,1.0E-4
18439,95,1.0E-4
18440,95,1.0E-4
18441,95,1.0E-4
18442,95,1.0E-4
18443,95,1.0E-4
18444,95,1.0E-4
18445,95,1.0E-4
18446,95,1.0E-4
18447,95,1.0E-4
18448,95,1.0E-4
18449,95,1.0E-4
18450,95,1.0E-4
18451,95,1.0E-4
18452,95,1.0E-4
18453,95,1.0E-4
18454,95,1.0E-4
18455,95,1.0E-4
18456,95,1.0E-4
18457,95,1.0E-4
18458,95,1.0E-4
18459,95,1.0E-4
18460,95,1.0E-4
18461,95,1.0E-4
18462,95,1.0E-4
18463,95,1.0E-4
18464,95,1.0E-4
18465,95,1.0E-4
18466,95,1.0E-4
18467,95,1.0E-4
18468,95,1.0E-4
18469,95,1.0E-4
18470,95,1.0E-4
18471,95,1.0E-4
18472,95,1.0E-4
18473,95,1.0E-4
18474,95,1.0E-4
18475,95,1.0E-4
18476,95,1.0E-4
18477,95,1.0E-4
18478,95,1.0E-4
18479,95,1.0E-4
18480,95,1.0E-4
18481,95,1.0E-4
18482,95,1.0E-4
18483,95,1.0E-4
18484,95,1.0E-4
18485,95,1.0E-4
18486,95,1.0E-4
18487,95,1.0E-4
18488,95,1.0E-4
18489,95,1.0E-4
18490,95,1.0E-4
18491,95,1.0E-4
18492,95,1.0E-4
18493,95,1.0E-4
18494,95,1.0E-4
18495,95,1.0E-4
18496,95,1.0E-4
18497,95,1.0E-4
18498,95,1.0E-4
18499,95,1.0E-4
18500,95,1.0E-4
18501,95,1.0E-4
18502,95,1.0E-4
18503,95,1.0E-4
18504,95,1.0E-4
18505,95,1.0E-4
18506,95,1.0E-4
18507,95,1.0E-4
18508,95,1.0E-4
18509,95,1.0E-4
18510,95,1.0E-4
18511,95,1.0E-4
18512,95,1.0E-4
18513,95,1.0E-4
18514,95,1.0E-4
18515,95,1.0E-4
18516,95,1.0E-4
18517,95,1.0E-4
18518,95,1.0E-4
18519,95,1.0E-4
18520,95,1.0E-4
18521,95,1.0E-4
18522,95,1.0E-4
18523,95,1.0E-4
18524,95,1.0E-4
18525,95,1.0E-4
18526,95,1.0E-4
18527,95,1.0E-4
18528,95,1.0E-4
18529,95,1.0E-4
18530,95,1.0E-4
18531,95,1.0E-4
18532,95,1.0E-4
18533,95,1.0E-4
18534,95,1.0E-4
18535,95,1.0E-4
18536,95,1.0E-4
18537,95,1.0E-4
18538,95,1.0E-4
18539,95,1.0E-4
18540,95,1.0E-4
18541,95,1.0E-4
18542,95,1.0E-4
18543,95,1.0E-4
18544,95,1.0E-4
18545,95,1.0E-4
18546,95,1.0E-4
18547,95,1.0E-4
18548,95,1.0E-4
18549,95,1.0E-4
18550,95,1.0E-4
18551,95,1.0E-4
18552,95,1.0E-4
18553,95,1.0E-4
18554,95,1.0E-4
18555,95,1.0E-4
18556,95,1.0E-4
18557,95,1.0E-4
18558,95,1.0E-4
18559,95,1.0E-4
18560,95,1.0E-4
18561,95,1.0E-4
18562,95,1.0E-4
18563,95,1.0E-4
18564,95,1.0E-4
18565,95,1.0E-4
18566,95,1.0E-4
18567,95,1.0E-4
18568,95,1.0E-4
18569,95,1.0E-4
18570,95,1.0E-4
18571,95,1.0E-4
18572,95,1.0E-4
18573,95,1.0E-4
18574,95,1.0E-4
18575,95,1.0E-4
18576,95,1.0E-4
18577,95,1.0E-4
18578,95,1.0E-4
18579,95,1.0E-4
18580,95,1.0E-4
18581,95,1.0E-4
18582,95,1.0E-4
18583,95,1.0E-4
18584,95,1.0E-4
18585,95,1.0E-4
18586,95,1.0E-4
18587,95,1.0E-4
18588,95,1.0E-4
18589,95,1.0E-4
18590,95,1.0E-4
18591,95,1.0E-4
18592,95,1.0E-4
18593,95,1.0E-4
18594,95,1.0E-4
18595,95,1.0E-4
18596,95,1.0E-4
18597,95,1.0E-4
18598,95,1.0E-4
18599,95,1.0E-4
18600,95,1.0E-4
18601,95,1.0E-4
18602,95,1.0E-4
18603,95,1.0E-4
18604,95,1.0E-4
18605,95,1.0E-4
18606,95,1.0E-4
18607,95,1.0E-4
18608,95,1.0E-4
18609,95,1.0E-4
18610,95,1.0E-4
18611,95,1.0E-4
18612,95,1.0E-4
18613,95,1.0E-4
18614,95,1.0E-4
18615,95,1.0E-4
18616,95,1.0E-4
18617,95,1.0E-4
18618,95,1.0E-4
18619,95,1.0E-4
18620,95,1.0E-4
18621,95,1.0E-4
18622,95,1.0E-4
18623,95,1.0E-4
18624,95,1.0E-4
18625,95,1.0E-4
18626,95,1.0E-4
18627,95,1.0E-4
18628,95,1.0E-4
18629,95,1.0E-4
18630,95,1.0E-4
18631,95,1.0E-4
18632,95,1.0E-4
18633,95,1.0E-4
18634,95,1.0E-4
18635,95,1.0E-4
18636,95,1.0E-4
18637,95,1.0E-4
18638,95,1.0E-4
18639,95,1.0E-4
18640,95,1.0E-4
18641,95,1.0E-4
18642,95,1.0E-4
18643,95,1.0E-4
18644,95,1.0E-4
18645,95,1.0E-4
18646,95,1.0E-4
18647,95,1.0E-4
18648,95,1.0E-4
18649,95,1.0E-4
18650,95,1.0E-4
18651,95,1.0E-4
18652,95,1.0E-4
18653,95,1.0E-4
18654,95,1.0E-4
18655,95,1.0E-4
18656,95,1.0E-4
18657,95,1.0E-4
18658,95,1.0E-4
18659,95,1.0E-4
18660,95,1.0E-4
18661,95,1.0E-4
18662,95,1.0E-4
18663,95,1.0E-4
18664,95,1.0E-4
18665,95,1.0E-4
18666,95,1.0E-4
18667,95,1.0E-4
18668,95,1.0E-4
18669,95,1.0E-4
18670,95,1.0E-4
18671,95,1.0E-4
18672,95,1.0E-4
18673,95,1.0E-4
18674,95,1.0E-4
18675,95,1.0E-4
18676,95,1.0E-4
18677,95,1.0E-4
18678,95,1.0E-4
18679,95,1.0E-4
18680,95,1.0E-4
18681,95,1.0E-4
18682,95,1.0E-4
18683,95,1.0E-4
18684,95,1.0E-4
18685,95,1.0E-4
18686,95,1.0E-4
18687,95,1.0E-4
18688,95,1.0E-4
18689,95,1.0E-4
18690,95,1.0E-4
18691,95,1.0E-4
18692,95,1.0E-4
18693,95,1.0E-4
18694,95,1.0E-4
18695,95,1.0E-4
18696,95,1.0E-4
18697,95,1.0E-4
18698,95,1.0E-4
18699,95,1.0E-4
18700,95,1.0E-4
18701,95,1.0E-4
18702,95,1.0E-4
18703,95,1.0E-4
18704,95,1.0E-4
18705,95,1.0E-4
18706,95,1.0E-4
18707,95,1.0E-4
18708,95,1.0E-4
18709,95,1.0E-4
18710,95,1.0E-4
18711,95,1.0E-4
18712,95,1.0E-4
18713,95,1.0E-4
18714,95,1.0E-4
18715,95,1.0E-4
18716,95,1.0E-4
18717,95,1.0E-4
18718,95,1.0E-4
18719,95,1.0E-4
18720,95,1.0E-4
18721,95,1.0E-4
18722,95,1.0E-4
18723,95,1.0E-4
18724,95,1.0E-4
18725,95,1.0E-4
18726,95,1.0E-4
18727,95,1.0E-4
18728,95,1.0E-4
18729,95,1.0E-4
18730,95,1.0E-4
18731,95,1.0E-4
18732,95,1.0E-4
18733,95,1.0E-4
18734,95,1.0E-4
18735,95,1.0E-4
18736,95,1.0E-4
18737,95,1.0E-4
18738,95,1.0E-4
18739,95,1.0E-4
18740,95,1.0E-4
18741,95,1.0E-4
18742,95,1.0E-4
18743,95,1.0E-4
18744,95,1.0E-4
18745,95,1.0E-4
18746,95,1.0E-4
18747,95,1.0E-4
18748,95,1.0E-4
18749,95,1.0E-4
18750,95,1.0E-4
18751,95,1.0E-4
18752,95,1.0E-4
18753,95,1.0E-4
18754,95,1.0E-4
18755,95,1.0E-4
18756,95,1.0E-4
18757,95,1.0E-4
18758,95,1.0E-4
18759,95,1.0E-4
18760,95,1.0E-4
18761,95,1.0E-4
18762,95,1.0E-4
18763,95,1.0E-4
18764,95,1.0E-4
18765,95,1.0E-4
18766,95,1.0E-4
18767,95,1.0E-4
18768,95,1.0E-4
18769,95,1.0E-4
18770,95,1.0E-4
18771,95,1.0E-4
18772,95,1.0E-4
18773,95,1.0E-4
18774,95,1.0E-4
18775,95,1.0E-4
18776,95,1.0E-4
18777,95,1.0E-4
18778,95,1.0E-4
18779,95,1.0E-4
18780,95,1.0E-4
18781,95,1.0E-4
18782,95,1.0E-4
18783,95,1.0E-4
18784,95,1.0E-4
18785,95,1.0E-4
18786,95,1.0E-4
18787,95,1.0E-4
18788,95,1.0E-4
18789,95,1.0E-4
18790,95,1.0E-4
18791,95,1.0E-4
18792,95,1.0E-4
18793,95,1.0E-4
18794,95,1.0E-4
18795,95,1.0E-4
18796,95,1.0E-4
18797,95,1.0E-4
18798,95,1.0E-4
18799,95,1.0E-4
18800,95,1.0E-4
18801,95,1.0E-4
18802,95,1.0E-4
18803,95,1.0E-4
18804,95,1.0E-4
18805,95,1.0E-4
18806,95,1.0E-4
18807,95,1.0E-4
18808,95,1.0E-4
18809,95,1.0E-4
18810,95,1.0E-4
18811,95,1.0E-4
18812,95,1.0E-4
18813,95,1.0E-4
18814,95,1.0E-4
18815,95,1.0E-4
18816,95,1.0E-4
18817,95,1.0E-4
18818,95,1.0E-4
18819,95,1.0E-4
18820,95,1.0E-4
18821,95,1.0E-4
18822,95,1.0E-4
18823,95,1.0E-4
18824,95,1.0E-4
18825,95,1.0E-4
18826,95,1.0E-4
18827,95,1.0E-4
18828,95,1.0E-4
18829,95,1.0E-4
18830,95,1.0E-4
18831,95,1.0E-4
18832,95,1.0E-4
18833,95,1.0E-4
18834,95,1.0E-4
18835,95,1.0E-4
18836,95,1.0E-4
18837,95,1.0E-4
18838,95,1.0E-4
18839,95,1.0E-4
18840,95,1.0E-4
18841,95,1.0E-4
18842,95,1.0E-4
18843,95,1.0E-4
18844,95,1.0E-4
18845,95,1.0E-4
18846,95,1.0E-4
18847,95,1.0E-4
18848,95,1.0E-4
18849,95,1.0E-4
18850,95,1.0E-4
18851,95,1.0E-4
18852,95,1.0E-4
18853,95,1.0E-4
18854,95,1.0E-4
18855,95,1.0E-4
18856,95,1.0E-4
18857,95,1.0E-4
18858,95,1.0E-4
18859,95,1.0E-4
18860,95,1.0E-4
18861,95,1.0E-4
18862,95,1.0E-4
18863,95,1.0E-4
18864,95,1.0E-4
18865,95,1.0E-4
18866,95,1.0E-4
18867,95,1.0E-4
18868,95,1.0E-4
18869,95,1.0E-4
18870,95,1.0E-4
18871,95,1.0E-4
18872,95,1.0E-4
18873,95,1.0E-4
18874,95,1.0E-4
18875,95,1.0E-4
18876,95,1.0E-4
18877,95,1.0E-4
18878,95,1.0E-4
18879,95,1.0E-4
18880,95,1.0E-4
18881,95,1.0E-4
18882,95,1.0E-4
18883,95,1.0E-4
18884,95,1.0E-4
18885,95,1.0E-4
18886,95,1.0E-4
18887,95,1.0E-4
18888,95,1.0E-4
18889,95,1.0E-4
18890,95,1.0E-4
18891,95,1.0E-4
18892,95,1.0E-4
18893,95,1.0E-4
18894,95,1.0E-4
18895,95,1.0E-4
18896,95,1.0E-4
18897,95,1.0E-4
18898,95,1.0E-4
18899,95,1.0E-4
18900,95,1.0E-4
18901,95,1.0E-4
18902,95,1.0E-4
18903,95,1.0E-4
18904,95,1.0E-4
18905,95,1.0E-4
18906,95,1.0E-4
18907,95,1.0E-4
18908,95,1.0E-4
18909,95,1.0E-4
18910,95,1.0E-4
18911,95,1.0E-4
18912,95,1.0E-4
18913,95,1.0E-4
18914,95,1.0E-4
18915,95,1.0E-4
18916,95,1.0E-4
18917,95,1.0E-4
18918,95,1.0E-4
18919,95,1.0E-4
18920,95,1.0E-4
18921,95,1.0E-4
18922,95,1.0E-4
18923,95,1.0E-4
18924,95,1.0E-4
18925,95,1.0E-4
18926,95,1.0E-4
18927,95,1.0E-4
18928,95,1.0E-4
18929,95,1.0E-4
18930,95,1.0E-4
18931,95,1.0E-4
18932,95,1.0E-4
18933,95,1.0E-4
18934,95,1.0E-4
18935,95,1.0E-4
18936,95,1.0E-4
18937,95,1.0E-4
18938,95,1.0E-4
18939,95,1.0E-4
18940,95,1.0E-4
18941,95,1.0E-4
18942,95,1.0E-4
18943,95,1.0E-4
18944,95,1.0E-4
18945,95,1.0E-4
18946,95,1.0E-4
18947,95,1.0E-4
18948,95,1.0E-4
18949,95,1.0E-4
18950,95,1.0E-4
18951,95,1.0E-4
18952,95,1.0E-4
18953,95,1.0E-4
18954,95,1.0E-4
18955,95,1.0E-4
18956,95,1.0E-4
18957,95,1.0E-4
18958,95,1.0E-4
18959,95,1.0E-4
18960,95,1.0E-4
18961,95,1.0E-4
18962,95,1.0E-4
18963,95,1.0E-4
18964,95,1.0E-4
18965,95,1.0E-4
18966,95,1.0E-4
18967,95,1.0E-4
18968,95,1.0E-4
18969,95,1.0E-4
18970,95,1.0E-4
18971,95,1.0E-4
18972,95,1.0E-4
18973,95,1.0E-4
18974,95,1.0E-4
18975,95,1.0E-4
18976,95,1.0E-4
18977,95,1.0E-4
18978,95,1.0E-4
18979,95,1.0E-4
18980,95,1.0E-4
18981,95,1.0E-4
18982,95,1.0E-4
18983,95,1.0E-4
18984,95,1.0E-4
18985,95,1.0E-4
18986,95,1.0E-4
18987,95,1.0E-4
18988,95,1.0E-4
18989,95,1.0E-4
18990,95,1.0E-4
18991,95,1.0E-4
18992,95,1.0E-4
18993,95,1.0E-4
18994,95,1.0E-4
18995,95,1.0E-4
18996,95,1.0E-4
18997,95,1.0E-4
18998,95,1.0E-4
18999,95,1.0E-4
19000,95,1.0E-4
19001,95,1.0E-4
19002,95,1.0E-4
19003,95,1.0E-4
19004,95,1.0E-4
19005,95,1.0E-4
19006,95,1.0E-4
19007,95,1.0E-4
19008,95,1.0E-4
19009,95,1.0E-4
19010,95,1.0E-4
19011,95,1.0E-4
19012,95,1.0E-4
19013,95,1.0E-4
19014,95,1.0E-4
19015,95,1.0E-4
19016,95,1.0E-4
19017,95,1.0E-4
19018,95,1.0E-4
19019,95,1.0E-4
19020,95,1.0E-4
19021,95,1.0E-4
19022,95,1.0E-4
19023,95,1.0E-4
19024,95,1.0E-4
19025,95,1.0E-4
19026,95,1.0E-4
19027,95,1.0E-4
19028,95,1.0E-4
19029,95,1.0E-4
19030,95,1.0E-4
19031,95,1.0E-4
19032,95,1.0E-4
19033,95,1.0E-4
19034,95,1.0E-4
19035,95,1.0E-4
19036,95,1.0E-4
19037,95,1.0E-4
19038,95,1.0E-4
19039,95,1.0E-4
19040,95,1.0E-4
19041,95,1.0E-4
19042,95,1.0E-4
19043,95,1.0E-4
19044,95,1.0E-4
19045,95,1.0E-4
19046,95,1.0E-4
19047,95,1.0E-4
19048,95,1.0E-4
19049,95,1.0E-4
19050,95,1.0E-4
19051,95,1.0E-4
19052,95,1.0E-4
19053,95,1.0E-4
19054,95,1.0E-4
19055,95,1.0E-4
19056,95,1.0E-4
19057,95,1.0E-4
19058,95,1.0E-4
19059,95,1.0E-4
19060,95,1.0E-4
19061,95,1.0E-4
19062,95,1.0E-4
19063,95,1.0E-4
19064,95,1.0E-4
19065,95,1.0E-4
19066,95,1.0E-4
19067,95,1.0E-4
19068,95,1.0E-4
19069,95,1.0E-4
19070,95,1.0E-4
19071,95,1.0E-4
19072,95,1.0E-4
19073,95,1.0E-4
19074,95,1.0E-4
19075,95,1.0E-4
19076,95,1.0E-4
19077,95,1.0E-4
19078,95,1.0E-4
19079,95,1.0E-4
19080,95,1.0E-4
19081,95,1.0E-4
19082,95,1.0E-4
19083,95,1.0E-4
19084,95,1.0E-4
19085,95,1.0E-4
19086,95,1.0E-4
19087,95,1.0E-4
19088,95,1.0E-4
19089,95,1.0E-4
19090,95,1.0E-4
19091,95,1.0E-4
19092,95,1.0E-4
19093,95,1.0E-4
19094,95,1.0E-4
19095,95,1.0E-4
19096,95,1.0E-4
19097,95,1.0E-4
19098,95,1.0E-4
19099,95,1.0E-4
19100,95,1.0E-4
19101,95,1.0E-4
19102,95,1.0E-4
19103,95,1.0E-4
19104,95,1.0E-4
19105,95,1.0E-4
19106,95,1.0E-4
19107,95,1.0E-4
19108,95,1.0E-4
19109,95,1.0E-4
19110,95,1.0E-4
19111,95,1.0E-4
19112,95,1.0E-4
19113,95,1.0E-4
19114,95,1.0E-4
19115,95,1.0E-4
19116,95,1.0E-4
19117,95,1.0E-4
19118,95,1.0E-4
19119,95,1.0E-4
19120,95,1.0E-4
19121,95,1.0E-4
19122,95,1.0E-4
19123,95,1.0E-4
19124,95,1.0E-4
19125,95,1.0E-4
19126,95,1.0E-4
19127,95,1.0E-4
19128,95,1.0E-4
19129,95,1.0E-4
19130,95,1.0E-4
19131,95,1.0E-4
19132,95,1.0E-4
19133,95,1.0E-4
19134,95,1.0E-4
19135,95,1.0E-4
19136,95,1.0E-4
19137,95,1.0E-4
19138,95,1.0E-4
19139,95,1.0E-4
19140,95,1.0E-4
19141,95,1.0E-4
19142,95,1.0E-4
19143,95,1.0E-4
19144,95,1.0E-4
19145,95,1.0E-4
19146,95,1.0E-4
19147,95,1.0E-4
19148,95,1.0E-4
19149,95,1.0E-4
19150,95,1.0E-4
19151,95,1.0E-4
19152,95,1.0E-4
19153,95,1.0E-4
19154,95,1.0E-4
19155,95,1.0E-4
19156,95,1.0E-4
19157,95,1.0E-4
19158,95,1.0E-4
19159,95,1.0E-4
19160,95,1.0E-4
19161,95,1.0E-4
19162,95,1.0E-4
19163,95,1.0E-4
19164,95,1.0E-4
19165,95,1.0E-4
19166,95,1.0E-4
19167,95,1.0E-4
19168,95,1.0E-4
19169,95,1.0E-4
19170,95,1.0E-4
19171,95,1.0E-4
19172,95,1.0E-4
19173,95,1.0E-4
19174,95,1.0E-4
19175,95,1.0E-4
19176,95,1.0E-4
19177,95,1.0E-4
19178,95,1.0E-4
19179,95,1.0E-4
19180,95,1.0E-4
19181,95,1.0E-4
19182,95,1.0E-4
19183,95,1.0E-4
19184,95,1.0E-4
19185,95,1.0E-4
19186,95,1.0E-4
19187,95,1.0E-4
19188,95,1.0E-4
19189,95,1.0E-4
19190,95,1.0E-4
19191,95,1.0E-4
19192,95,1.0E-4
19193,95,1.0E-4
19194,95,1.0E-4
19195,95,1.0E-4
19196,95,1.0E-4
19197,95,1.0E-4
19198,95,1.0E-4
19199,95,1.0E-4
19200,95,1.0E-4
19201,95,1.0E-4
19202,95,1.0E-4
19203,95,1.0E-4
19204,95,1.0E-4
19205,95,1.0E-4
19206,95,1.0E-4
19207,95,1.0E-4
19208,95,1.0E-4
19209,95,1.0E-4
19210,95,1.0E-4
19211,95,1.0E-4
19212,95,1.0E-4
19213,95,1.0E-4
19214,95,1.0E-4
19215,95,1.0E-4
19216,95,1.0E-4
19217,95,1.0E-4
19218,95,1.0E-4
19219,95,1.0E-4
19220,95,1.0E-4
19221,95,1.0E-4
19222,95,1.0E-4
19223,95,1.0E-4
19224,95,1.0E-4
19225,95,1.0E-4
19226,95,1.0E-4
19227,95,1.0E-4
19228,95,1.0E-4
19229,95,1.0E-4
19230,95,1.0E-4
19231,95,1.0E-4
19232,95,1.0E-4
19233,95,1.0E-4
19234,95,1.0E-4
19235,95,1.0E-4
19236,95,1.0E-4
19237,95,1.0E-4
19238,95,1.0E-4
19239,95,1.0E-4
19240,95,1.0E-4
19241,95,1.0E-4
19242,95,1.0E-4
19243,95,1.0E-4
19244,95,1.0E-4
19245,95,1.0E-4
19246,95,1.0E-4
19247,95,1.0E-4
19248,95,1.0E-4
19249,95,1.0E-4
19250,95,1.0E-4
19251,95,1.0E-4
19252,95,1.0E-4
19253,95,1.0E-4
19254,95,1.0E-4
19255,95,1.0E-4
19256,95,1.0E-4
19257,95,1.0E-4
19258,95,1.0E-4
19259,95,1.0E-4
19260,95,1.0E-4
19261,95,1.0E-4
19262,95,1.0E-4
19263,95,1.0E-4
19264,95,1.0E-4
19265,95,1.0E-4
19266,95,1.0E-4
19267,95,1.0E-4
19268,95,1.0E-4
19269,95,1.0E-4
19270,95,1.0E-4
19271,95,1.0E-4
19272,95,1.0E-4
19273,95,1.0E-4
19274,95,1.0E-4
19275,95,1.0E-4
19276,95,1.0E-4
19277,95,1.0E-4
19278,95,1.0E-4
19279,95,1.0E-4
19280,95,1.0E-4
19281,95,1.0E-4
19282,95,1.0E-4
19283,95,1.0E-4
19284,95,1.0E-4
19285,95,1.0E-4
19286,95,1.0E-4
19287,95,1.0E-4
19288,95,1.0E-4
19289,95,1.0E-4
19290,95,1.0E-4
19291,95,1.0E-4
19292,95,1.0E-4
19293,95,1.0E-4
19294,95,1.0E-4
19295,95,1.0E-4
19296,95,1.0E-4
19297,95,1.0E-4
19298,95,1.0E-4
19299,95,1.0E-4
19300,95,1.0E-4
19301,95,1.0E-4
19302,95,1.0E-4
19303,95,1.0E-4
19304,95,1.0E-4
19305,95,1.0E-4
19306,95,1.0E-4
19307,95,1.0E-4
19308,95,1.0E-4
19309,95,1.0E-4
19310,95,1.0E-4
19311,95,1.0E-4
19312,95,1.0E-4
19313,95,1.0E-4
19314,95,1.0E-4
19315,95,1.0E-4
19316,95,1.0E-4
19317,95,1.0E-4
19318,95,1.0E-4
19319,95,1.0E-4
19320,95,1.0E-4
19321,95,1.0E-4
19322,95,1.0E-4
19323,95,1.0E-4
19324,95,1.0E-4
19325,95,1.0E-4
19326,95,1.0E-4
19327,95,1.0E-4
19328,95,1.0E-4
19329,95,1.0E-4
19330,95,1.0E-4
19331,95,1.0E-4
19332,95,1.0E-4
19333,95,1.0E-4
19334,95,1.0E-4
19335,95,1.0E-4
19336,95,1.0E-4
19337,95,1.0E-4
19338,95,1.0E-4
19339,95,1.0E-4
19340,95,1.0E-4
19341,95,1.0E-4
19342,95,1.0E-4
19343,95,1.0E-4
19344,95,1.0E-4
19345,95,1.0E-4
19346,95,1.0E-4
19347,95,1.0E-4
19348,95,1.0E-4
19349,95,1.0E-4
19350,95,1.0E-4
19351,95,1.0E-4
19352,95,1.0E-4
19353,95,1.0E-4
19354,95,1.0E-4
19355,95,1.0E-4
19356,95,1.0E-4
19357,95,1.0E-4
19358,95,1.0E-4
19359,95,1.0E-4
19360,95,1.0E-4
19361,95,1.0E-4
19362,95,1.0E-4
19363,95,1.0E-4
19364,95,1.0E-4
19365,95,1.0E-4
19366,95,1.0E-4
19367,95,1.0E-4
19368,95,1.0E-4
19369,95,1.0E-4
19370,95,1.0E-4
19371,95,1.0E-4
19372,95,1.0E-4
19373,95,1.0E-4
19374,95,1.0E-4
19375,95,1.0E-4
19376,95,1.0E-4
19377,95,1.0E-4
19378,95,1.0E-4
19379,95,1.0E-4
19380,95,1.0E-4
19381,95,1.0E-4
19382,95,1.0E-4
19383,95,1.0E-4
19384,95,1.0E-4
19385,95,1.0E-4
19386,95,1.0E-4
19387,95,1.0E-4
19388,95,1.0E-4
19389,95,1.0E-4
19390,95,1.0E-4
19391,95,1.0E-4
19392,95,1.0E-4
19393,95,1.0E-4
19394,95,1.0E-4
19395,95,1.0E-4
19396,95,1.0E-4
19397,95,1.0E-4
19398,95,1.0E-4
19399,95,1.0E-4
19400,95,1.0E-4
19401,95,1.0E-4
19402,95,1.0E-4
19403,95,1.0E-4
19404,95,1.0E-4
19405,95,1.0E-4
19406,95,1.0E-4
19407,95,1.0E-4
19408,95,1.0E-4
19409,95,1.0E-4
19410,95,1.0E-4
19411,95,1.0E-4
19412,95,1.0E-4
19413,95,1.0E-4
19414,95,1.0E-4
19415,95,1.0E-4
19416,95,1.0E-4
19417,95,1.0E-4
19418,95,1.0E-4
19419,95,1.0E-4
19420,95,1.0E-4
19421,95,1.0E-4
19422,95,1.0E-4
19423,95,1.0E-4
19424,95,1.0E-4
19425,95,1.0E-4
19426,95,1.0E-4
19427,95,1.0E-4
19428,95,1.0E-4
19429,95,1.0E-4
19430,95,1.0E-4
19431,95,1.0E-4
19432,95,1.0E-4
19433,95,1.0E-4
19434,95,1.0E-4
19435,95,1.0E-4
19436,95,1.0E-4
19437,95,1.0E-4
19438,95,1.0E-4
19439,95,1.0E-4
19440,95,1.0E-4
19441,95,1.0E-4
19442,95,1.0E-4
19443,95,1.0E-4
19444,95,1.0E-4
19445,95,1.0E-4
19446,95,1.0E-4
19447,95,1.0E-4
19448,95,1.0E-4
19449,95,1.0E-4
19450,95,1.0E-4
19451,95,1.0E-4
19452,95,1.0E-4
19453,95,1.0E-4
19454,95,1.0E-4
19455,95,1.0E-4
19456,95,1.0E-4
19457,95,1.0E-4
19458,95,1.0E-4
19459,95,1.0E-4
19460,95,1.0E-4
19461,95,1.0E-4
19462,95,1.0E-4
19463,95,1.0E-4
19464,95,1.0E-4
19465,95,1.0E-4
19466,95,1.0E-4
19467,95,1.0E-4
19468,95,1.0E-4
19469,95,1.0E-4
19470,95,1.0E-4
19471,95,1.0E-4
19472,95,1.0E-4
19473,95,1.0E-4
19474,95,1.0E-4
19475,95,1.0E-4
19476,95,1.0E-4
19477,95,1.0E-4
19478,95,1.0E-4
19479,95,1.0E-4
19480,95,1.0E-4
19481,95,1.0E-4
19482,95,1.0E-4
19483,95,1.0E-4
19484,95,1.0E-4
19485,95,1.0E-4
19486,95,1.0E-4
19487,95,1.0E-4
19488,95,1.0E-4
19489,95,1.0E-4
19490,95,1.0E-4
19491,95,1.0E-4
19492,95,1.0E-4
19493,95,1.0E-4
19494,95,1.0E-4
19495,95,1.0E-4
19496,95,1.0E-4
19497,95,1.0E-4
19498,95,1.0E-4
19499,95,1.0E-4
19500,95,1.0E-4
19501,95,1.0E-4
19502,95,1.0E-4
19503,95,1.0E-4
19504,95,1.0E-4
19505,95,1.0E-4
19506,95,1.0E-4
19507,95,1.0E-4
19508,95,1.0E-4
19509,95,1.0E-4
19510,95,1.0E-4
19511,95,1.0E-4
19512,95,1.0E-4
19513,95,1.0E-4
19514,95,1.0E-4
19515,95,1.0E-4
19516,95,1.0E-4
19517,95,1.0E-4
19518,95,1.0E-4
19519,95,1.0E-4
19520,95,1.0E-4
19521,95,1.0E-4
19522,95,1.0E-4
19523,95,1.0E-4
19524,95,1.0E-4
19525,95,1.0E-4
19526,95,1.0E-4
19527,95,1.0E-4
19528,95,1.0E-4
19529,95,1.0E-4
19530,95,1.0E-4
19531,95,1.0E-4
19532,95,1.0E-4
19533,95,1.0E-4
19534,95,1.0E-4
19535,95,1.0E-4
19536,95,1.0E-4
19537,95,1.0E-4
19538,95,1.0E-4
19539,95,1.0E-4
19540,95,1.0E-4
19541,95,1.0E-4
19542,95,1.0E-4
19543,95,1.0E-4
19544,95,1.0E-4
19545,95,1.0E-4
19546,95,1.0E-4
19547,95,1.0E-4
19548,95,1.0E-4
19549,95,1.0E-4
19550,95,1.0E-4
19551,95,1.0E-4
19552,95,1.0E-4
19553,95,1.0E-4
19554,95,1.0E-4
19555,95,1.0E-4
19556,95,1.0E-4
19557,95,1.0E-4
19558,95,1.0E-4
19559,95,1.0E-4
19560,95,1.0E-4
19561,95,1.0E-4
19562,95,1.0E-4
19563,95,1.0E-4
19564,95,1.0E-4
19565,95,1.0E-4
19566,95,1.0E-4
19567,95,1.0E-4
19568,95,1.0E-4
19569,95,1.0E-4
19570,95,1.0E-4
19571,95,1.0E-4
19572,95,1.0E-4
19573,95,1.0E-4
19574,95,1.0E-4
19575,95,1.0E-4
19576,95,1.0E-4
19577,95,1.0E-4
19578,95,1.0E-4
19579,95,1.0E-4
19580,95,1.0E-4
19581,95,1.0E-4
19582,95,1.0E-4
19583,95,1.0E-4
19584,95,1.0E-4
19585,95,1.0E-4
19586,95,1.0E-4
19587,95,1.0E-4
19588,95,1.0E-4
19589,95,1.0E-4
19590,95,1.0E-4
19591,95,1.0E-4
19592,95,1.0E-4
19593,95,1.0E-4
19594,95,1.0E-4
19595,95,1.0E-4
19596,95,1.0E-4
19597,95,1.0E-4
19598,95,1.0E-4
19599,95,1.0E-4
19600,95,1.0E-4
19601,95,1.0E-4
19602,95,1.0E-4
19603,95,1.0E-4
19604,95,1.0E-4
19605,95,1.0E-4
19606,95,1.0E-4
19607,95,1.0E-4
19608,95,1.0E-4
19609,95,1.0E-4
19610,95,1.0E-4
19611,95,1.0E-4
19612,95,1.0E-4
19613,95,1.0E-4
19614,95,1.0E-4
19615,95,1.0E-4
19616,95,1.0E-4
19617,95,1.0E-4
19618,95,1.0E-4
19619,95,1.0E-4
19620,95,1.0E-4
19621,95,1.0E-4
19622,95,1.0E-4
19623,95,1.0E-4
19624,95,1.0E-4
19625,95,1.0E-4
19626,95,1.0E-4
19627,95,1.0E-4
19628,95,1.0E-4
19629,95,1.0E-4
19630,95,1.0E-4
19631,95,1.0E-4
19632,95,1.0E-4
19633,95,1.0E-4
19634,95,1.0E-4
19635,95,1.0E-4
19636,95,1.0E-4
19637,95,1.0E-4
19638,95,1.0E-4
19639,95,1.0E-4
19640,95,1.0E-4
19641,95,1.0E-4
19642,95,1.0E-4
19643,95,1.0E-4
19644,95,1.0E-4
19645,95,1.0E-4
19646,95,1.0E-4
19647,95,1.0E-4
19648,95,1.0E-4
19649,95,1.0E-4
19650,95,1.0E-4
19651,95,1.0E-4
19652,95,1.0E-4
19653,95,1.0E-4
19654,95,1.0E-4
19655,95,1.0E-4
19656,95,1.0E-4
19657,95,1.0E-4
19658,95,1.0E-4
19659,95,1.0E-4
19660,95,1.0E-4
19661,95,1.0E-4
19662,95,1.0E-4
19663,95,1.0E-4
19664,95,1.0E-4
19665,95,1.0E-4
19666,95,1.0E-4
19667,95,1.0E-4
19668,95,1.0E-4
19669,95,1.0E-4
19670,95,1.0E-4
19671,95,1.0E-4
19672,95,1.0E-4
19673,95,1.0E-4
19674,95,1.0E-4
19675,95,1.0E-4
19676,95,1.0E-4
19677,95,1.0E-4
19678,95,1.0E-4
19679,95,1.0E-4
19680,95,1.0E-4
19681,95,1.0E-4
19682,95,1.0E-4
19683,95,1.0E-4
19684,95,1.0E-4
19685,95,1.0E-4
19686,95,1.0E-4
19687,95,1.0E-4
19688,95,1.0E-4
19689,95,1.0E-4
19690,95,1.0E-4
19691,95,1.0E-4
19692,95,1.0E-4
19693,95,1.0E-4
19694,95,1.0E-4
19695,95,1.0E-4
19696,95,1.0E-4
19697,95,1.0E-4
19698,95,1.0E-4
19699,95,1.0E-4
19700,95,1.0E-4
19701,95,1.0E-4
19702,95,1.0E-4
19703,95,1.0E-4
19704,95,1.0E-4
19705,95,1.0E-4
19706,95,1.0E-4
19707,95,1.0E-4
19708,95,1.0E-4
19709,95,1.0E-4
19710,95,1.0E-4
19711,95,1.0E-4
19712,95,1.0E-4
19713,95,1.0E-4
19714,95,1.0E-4
19715,95,1.0E-4
19716,95,1.0E-4
19717,95,1.0E-4
19718,95,1.0E-4
19719,95,1.0E-4
19720,95,1.0E-4
19721,95,1.0E-4
19722,95,1.0E-4
19723,95,1.0E-4
19724,95,1.0E-4
19725,95,1.0E-4
19726,95,1.0E-4
19727,95,1.0E-4
19728,95,1.0E-4
19729,95,1.0E-4
19730,95,1.0E-4
19731,95,1.0E-4
19732,95,1.0E-4
19733,95,1.0E-4
19734,95,1.0E-4
19735,95,1.0E-4
19736,95,1.0E-4
19737,95,1.0E-4
19738,95,1.0E-4
19739,95,1.0E-4
19740,95,1.0E-4
19741,95,1.0E-4
19742,95,1.0E-4
19743,95,1.0E-4
19744,95,1.0E-4
19745,95,1.0E-4
19746,95,1.0E-4
19747,95,1.0E-4
19748,95,1.0E-4
19749,95,1.0E-4
19750,95,1.0E-4
19751,95,1.0E-4
19752,95,1.0E-4
19753,95,1.0E-4
19754,95,1.0E-4
19755,95,1.0E-4
19756,95,1.0E-4
19757,95,1.0E-4
19758,95,1.0E-4
19759,95,1.0E-4
19760,95,1.0E-4
19761,95,1.0E-4
19762,95,1.0E-4
19763,95,1.0E-4
19764,95,1.0E-4
19765,95,1.0E-4
19766,95,1.0E-4
19767,95,1.0E-4
19768,95,1.0E-4
19769,95,1.0E-4
19770,95,1.0E-4
19771,95,1.0E-4
19772,95,1.0E-4
19773,95,1.0E-4
19774,95,1.0E-4
19775,95,1.0E-4
19776,95,1.0E-4
19777,95,1.0E-4
19778,95,1.0E-4
19779,95,1.0E-4
19780,95,1.0E-4
19781,95,1.0E-4
19782,95,1.0E-4
19783,95,1.0E-4
19784,95,1.0E-4
19785,95,1.0E-4
19786,95,1.0E-4
19787,95,1.0E-4
19788,95,1.0E-4
19789,95,1.0E-4
19790,95,1.0E-4
19791,95,1.0E-4
19792,95,1.0E-4
19793,95,1.0E-4
19794,95,1.0E-4
19795,95,1.0E-4
19796,95,1.0E-4
19797,95,1.0E-4
19798,95,1.0E-4
19799,95,1.0E-4
19800,95,1.0E-4
19801,95,1.0E-4
19802,95,1.0E-4
19803,95,1.0E-4
19804,95,1.0E-4
19805,95,1.0E-4
19806,95,1.0E-4
19807,95,1.0E-4
19808,95,1.0E-4
19809,95,1.0E-4
19810,95,1.0E-4
19811,95,1.0E-4
19812,95,1.0E-4
19813,95,1.0E-4
19814,95,1.0E-4
19815,95,1.0E-4
19816,95,1.0E-4
19817,95,1.0E-4
19818,95,1.0E-4
19819,95,1.0E-4
19820,95,1.0E-4
19821,95,1.0E-4
19822,95,1.0E-4
19823,95,1.0E-4
19824,95,1.0E-4
19825,95,1.0E-4
19826,95,1.0E-4
19827,95,1.0E-4
19828,95,1.0E-4
19829,95,1.0E-4
19830,95,1.0E-4
19831,95,1.0E-4
19832,95,1.0E-4
19833,95,1.0E-4
19834,95,1.0E-4
19835,95,1.0E-4
19836,95,1.0E-4
19837,95,1.0E-4
19838,95,1.0E-4
19839,95,1.0E-4
19840,95,1.0E-4
19841,95,1.0E-4
19842,95,1.0E-4
19843,95,1.0E-4
19844,95,1.0E-4
19845,95,1.0E-4
19846,95,1.0E-4
19847,95,1.0E-4
19848,95,1.0E-4
19849,95,1.0E-4
19850,95,1.0E-4
19851,95,1.0E-4
19852,95,1.0E-4
19853,95,1.0E-4
19854,95,1.0E-4
19855,95,1.0E-4
19856,95,1.0E-4
19857,95,1.0E-4
19858,95,1.0E-4
19859,95,1.0E-4
19860,95,1.0E-4
19861,95,1.0E-4
19862,95,1.0E-4
19863,95,1.0E-4
19864,95,1.0E-4
19865,95,1.0E-4
19866,95,1.0E-4
19867,95,1.0E-4
19868,95,1.0E-4
19869,95,1.0E-4
19870,95,1.0E-4
19871,95,1.0E-4
19872,95,1.0E-4
19873,95,1.0E-4
19874,95,1.0E-4
19875,95,1.0E-4
19876,95,1.0E-4
19877,95,1.0E-4
19878,95,1.0E-4
19879,95,1.0E-4
19880,95,1.0E-4
19881,95,1.0E-4
19882,95,1.0E-4
19883,95,1.0E-4
19884,95,1.0E-4
19885,95,1.0E-4
19886,95,1.0E-4
19887,95,1.0E-4
19888,95,1.0E-4
19889,95,1.0E-4
19890,95,1.0E-4
19891,95,1.0E-4
19892,95,1.0E-4
19893,95,1.0E-4
19894,95,1.0E-4
19895,95,1.0E-4
19896,95,1.0E-4
19897,95,1.0E-4
19898,95,1.0E-4
19899,95,1.0E-4
19900,95,1.0E-4
19901,95,1.0E-4
19902,95,1.0E-4
19903,95,1.0E-4
19904,95,1.0E-4
19905,95,1.0E-4
19906,95,1.0E-4
19907,95,1.0E-4
19908,95,1.0E-4
19909,95,1.0E-4
19910,95,1.0E-4
19911,95,1.0E-4
19912,95,1.0E-4
19913,95,1.0E-4
19914,95,1.0E-4
19915,95,1.0E-4
19916,95,1.0E-4
19917,95,1.0E-4
19918,95,1.0E-4
19919,95,1.0E-4
19920,95,1.0E-4
19921,95,1.0E-4
19922,95,1.0E-4
19923,95,1.0E-4
19924,95,1.0E-4
19925,95,1.0E-4
19926,95,1.0E-4
19927,95,1.0E-4
19928,95,1.0E-4
19929,95,1.0E-4
19930,95,1.0E-4
19931,95,1.0E-4
19932,95,1.0E-4
19933,95,1.0E-4
19934,95,1.0E-4
19935,95,1.0E-4
19936,95,1.0E-4
19937,95,1.0E-4
19938,95,1.0E-4
19939,95,1.0E-4
19940,95,1.0E-4
19941,95,1.0E-4
19942,95,1.0E-4
19943,95,1.0E-4
19944,95,1.0E-4
19945,95,1.0E-4
19946,95,1.0E-4
19947,95,1.0E-4
19948,95,1.0E-4
19949,95,1.0E-4
19950,95,1.0E-4
19951,95,1.0E-4
19952,95,1.0E-4
19953,95,1.0E-4
19954,95,1.0E-4
19955,95,1.0E-4
19956,95,1.0E-4
19957,95,1.0E-4
19958,95,1.0E-4
19959,95,1.0E-4
19960,95,1.0E-4
19961,95,1.0E-4
19962,95,1.0E-4
19963,95,1.0E-4
19964,95,1.0E-4
19965,95,1.0E-4
19966,95,1.0E-4
19967,95,1.0E-4
19968,95,1.0E-4
19969,95,1.0E-4
19970,95,1.0E-4
19971,95,1.0E-4
19972,95,1.0E-4
19973,95,1.0E-4
19974,95,1.0E-4
19975,95,1.0E-4
19976,95,1.0E-4
19977,95,1.0E-4
19978,95,1.0E-4
19979,95,1.0E-4
19980,95,1.0E-4
19981,95,1.0E-4
19982,95,1.0E-4
19983,95,1.0E-4
19984,95,1.0E-4
19985,95,1.0E-4
19986,95,1.0E-4
19987,95,1.0E-4
19988,95,1.0E-4
19989,95,1.0E-4
19990,95,1.0E-4
19991,95,1.0E-4
19992,95,1.0E-4
19993,95,1.0E-4
19994,95,1.0E-4
19995,95,1.0E-4
19996,95,1.0E-4
19997,95,1.0E-4
19998,95,1.0E-4
19999,95,1.0E-4
20000,95,1.0E-4
20001,95,1.0E-4
20002,95,1.0E-4
20003,95,1.0E-4
20004,95,1.0E-4
20005,95,1.0E-4
20006,95,1.0E-4
20007,95,1.0E-4
20008,95,1.0E-4
20009,95,1.0E-4
20010,95,1.0E-4
20011,95,1.0E-4
20012,95,1.0E-4
20013,95,1.0E-4
20014,95,1.0E-4
20015,95,1.0E-4
20016,95,1.0E-4
20017,95,1.0E-4
20018,95,1.0E-4
20019,95,1.0E-4
20020,95,1.0E-4
20021,95,1.0E-4
20022,95,1.0E-4
20023,95,1.0E-4
20024,95,1.0E-4
20025,95,1.0E-4
20026,95,1.0E-4
20027,95,1.0E-4
20028,95,1.0E-4
20029,95,1.0E-4
20030,95,1.0E-4
20031,95,1.0E-4
20032,95,1.0E-4
20033,95,1.0E-4
20034,95,1.0E-4
20035,95,1.0E-4
20036,95,1.0E-4
20037,95,1.0E-4
20038,95,1.0E-4
20039,95,1.0E-4
20040,95,1.0E-4
20041,95,1.0E-4
20042,95,1.0E-4
20043,95,1.0E-4
20044,95,1.0E-4
20045,95,1.0E-4
20046,95,1.0E-4
20047,95,1.0E-4
20048,95,1.0E-4
20049,95,1.0E-4
20050,95,1.0E-4
20051,95,1.0E-4
20052,95,1.0E-4
20053,95,1.0E-4
20054,95,1.0E-4
20055,95,1.0E-4
20056,95,1.0E-4
20057,95,1.0E-4
20058,95,1.0E-4
20059,95,1.0E-4
20060,95,1.0E-4
20061,95,1.0E-4
20062,95,1.0E-4
20063,95,1.0E-4
20064,95,1.0E-4
20065,95,1.0E-4
20066,95,1.0E-4
20067,95,1.0E-4
20068,95,1.0E-4
20069,95,1.0E-4
20070,95,1.0E-4
20071,95,1.0E-4
20072,95,1.0E-4
20073,95,1.0E-4
20074,95,1.0E-4
20075,95,1.0E-4
20076,95,1.0E-4
20077,95,1.0E-4
20078,95,1.0E-4
20079,95,1.0E-4
20080,95,1.0E-4
20081,95,1.0E-4
20082,95,1.0E-4
20083,95,1.0E-4
20084,95,1.0E-4
20085,95,1.0E-4
20086,95,1.0E-4
20087,95,1.0E-4
20088,95,1.0E-4
20089,95,1.0E-4
20090,95,1.0E-4
20091,95,1.0E-4
20092,95,1.0E-4
20093,95,1.0E-4
20094,95,1.0E-4
20095,95,1.0E-4
20096,95,1.0E-4
20097,95,1.0E-4
20098,95,1.0E-4
20099,95,1.0E-4
20100,95,1.0E-4
20101,95,1.0E-4
20102,95,1.0E-4
20103,95,1.0E-4
20104,95,1.0E-4
20105,95,1.0E-4
20106,95,1.0E-4
20107,95,1.0E-4
20108,95,1.0E-4
20109,95,1.0E-4
20110,95,1.0E-4
20111,95,1.0E-4
20112,95,1.0E-4
20113,95,1.0E-4
20114,95,1.0E-4
20115,95,1.0E-4
20116,95,1.0E-4
20117,95,1.0E-4
20118,95,1.0E-4
20119,95,1.0E-4
20120,95,1.0E-4
20121,95,1.0E-4
20122,95,1.0E-4
20123,95,1.0E-4
20124,95,1.0E-4
20125,95,1.0E-4
20126,95,1.0E-4
20127,95,1.0E-4
20128,95,1.0E-4
20129,95,1.0E-4
20130,95,1.0E-4
20131,95,1.0E-4
20132,95,1.0E-4
20133,95,1.0E-4
20134,95,1.0E-4
20135,95,1.0E-4
20136,95,1.0E-4
20137,95,1.0E-4
20138,95,1.0E-4
20139,95,1.0E-4
20140,95,1.0E-4
20141,95,1.0E-4
20142,95,1.0E-4
20143,95,1.0E-4
20144,95,1.0E-4
20145,95,1.0E-4
20146,95,1.0E-4
20147,95,1.0E-4
20148,95,1.0E-4
20149,95,1.0E-4
20150,95,1.0E-4
20151,95,1.0E-4
20152,95,1.0E-4
20153,95,1.0E-4
20154,95,1.0E-4
20155,95,1.0E-4
20156,95,1.0E-4
20157,95,1.0E-4
20158,95,1.0E-4
20159,95,1.0E-4
20160,95,1.0E-4
20161,95,1.0E-4
20162,95,1.0E-4
20163,95,1.0E-4
20164,95,1.0E-4
20165,95,1.0E-4
20166,95,1.0E-4
20167,95,1.0E-4
20168,95,1.0E-4
20169,95,1.0E-4
20170,95,1.0E-4
20171,95,1.0E-4
20172,95,1.0E-4
20173,95,1.0E-4
20174,95,1.0E-4
20175,95,1.0E-4
20176,95,1.0E-4
20177,95,1.0E-4
20178,95,1.0E-4
20179,95,1.0E-4
20180,95,1.0E-4
20181,95,1.0E-4
20182,95,1.0E-4
20183,95,1.0E-4
20184,95,1.0E-4
20185,95,1.0E-4
20186,95,1.0E-4
20187,95,1.0E-4
20188,95,1.0E-4
20189,95,1.0E-4
20190,95,1.0E-4
20191,95,1.0E-4
20192,95,1.0E-4
20193,95,1.0E-4
20194,95,1.0E-4
20195,95,1.0E-4
20196,95,1.0E-4
20197,95,1.0E-4
20198,95,1.0E-4
20199,95,1.0E-4
20200,95,1.0E-4
20201,95,1.0E-4
20202,95,1.0E-4
20203,95,1.0E-4
20204,95,1.0E-4
20205,95,1.0E-4
20206,95,1.0E-4
20207,95,1.0E-4
20208,95,1.0E-4
20209,95,1.0E-4
20210,95,1.0E-4
20211,95,1.0E-4
20212,95,1.0E-4
20213,95,1.0E-4
20214,95,1.0E-4
20215,95,1.0E-4
20216,95,1.0E-4
20217,95,1.0E-4
20218,95,1.0E-4
20219,95,1.0E-4
20220,95,1.0E-4
20221,95,1.0E-4
20222,95,1.0E-4
20223,95,1.0E-4
20224,95,1.0E-4
20225,95,1.0E-4
20226,95,1.0E-4
20227,95,1.0E-4
20228,95,1.0E-4
20229,95,1.0E-4
20230,95,1.0E-4
20231,95,1.0E-4
20232,95,1.0E-4
20233,95,1.0E-4
20234,95,1.0E-4
20235,95,1.0E-4
20236,95,1.0E-4
20237,95,1.0E-4
20238,95,1.0E-4
20239,95,1.0E-4
20240,95,1.0E-4
20241,95,1.0E-4
20242,95,1.0E-4
20243,95,1.0E-4
20244,95,1.0E-4
20245,95,1.0E-4
20246,95,1.0E-4
20247,95,1.0E-4
20248,95,1.0E-4
20249,95,1.0E-4
20250,95,1.0E-4
20251,95,1.0E-4
20252,95,1.0E-4
20253,95,1.0E-4
20254,95,1.0E-4
20255,95,1.0E-4
20256,95,1.0E-4
20257,95,1.0E-4
20258,95,1.0E-4
20259,95,1.0E-4
20260,95,1.0E-4
20261,95,1.0E-4
20262,95,1.0E-4
20263,95,1.0E-4
20264,95,1.0E-4
20265,95,1.0E-4
20266,95,1.0E-4
20267,95,1.0E-4
20268,95,1.0E-4
20269,95,1.0E-4
20270,95,1.0E-4
20271,95,1.0E-4
20272,95,1.0E-4
20273,95,1.0E-4
20274,95,1.0E-4
20275,95,1.0E-4
20276,95,1.0E-4
20277,95,1.0E-4
20278,95,1.0E-4
20279,95,1.0E-4
20280,95,1.0E-4
20281,95,1.0E-4
20282,95,1.0E-4
20283,95,1.0E-4
20284,95,1.0E-4
20285,95,1.0E-4
20286,95,1.0E-4
20287,95,1.0E-4
20288,95,1.0E-4
20289,95,1.0E-4
20290,95,1.0E-4
20291,95,1.0E-4
20292,95,1.0E-4
20293,95,1.0E-4
20294,95,1.0E-4
20295,95,1.0E-4
20296,95,1.0E-4
20297,95,1.0E-4
20298,95,1.0E-4
20299,95,1.0E-4
20300,95,1.0E-4
20301,95,1.0E-4
20302,95,1.0E-4
20303,95,1.0E-4
20304,95,1.0E-4
20305,95,1.0E-4
20306,95,1.0E-4
20307,95,1.0E-4
20308,95,1.0E-4
20309,95,1.0E-4
20310,95,1.0E-4
20311,95,1.0E-4
20312,95,1.0E-4
20313,95,1.0E-4
20314,95,1.0E-4
20315,95,1.0E-4
20316,95,1.0E-4
20317,95,1.0E-4
20318,95,1.0E-4
20319,95,1.0E-4
20320,95,1.0E-4
20321,95,1.0E-4
20322,95,1.0E-4
20323,95,1.0E-4
20324,95,1.0E-4
20325,95,1.0E-4
20326,95,1.0E-4
20327,95,1.0E-4
20328,95,1.0E-4
20329,95,1.0E-4
20330,95,1.0E-4
20331,95,1.0E-4
20332,95,1.0E-4
20333,95,1.0E-4
20334,95,1.0E-4
20335,95,1.0E-4
20336,95,1.0E-4
20337,95,1.0E-4
20338,95,1.0E-4
20339,95,1.0E-4
20340,95,1.0E-4
20341,95,1.0E-4
20342,95,1.0E-4
20343,95,1.0E-4
20344,95,1.0E-4
20345,95,1.0E-4
20346,95,1.0E-4
20347,95,1.0E-4
20348,95,1.0E-4
20349,95,1.0E-4
20350,95,1.0E-4
20351,95,1.0E-4
20352,95,1.0E-4
20353,95,1.0E-4
20354,95,1.0E-4
20355,95,1.0E-4
20356,95,1.0E-4
20357,95,1.0E-4
20358,95,1.0E-4
20359,95,1.0E-4
20360,95,1.0E-4
20361,95,1.0E-4
20362,95,1.0E-4
20363,95,1.0E-4
20364,95,1.0E-4
20365,95,1.0E-4
20366,95,1.0E-4
20367,95,1.0E-4
20368,95,1.0E-4
20369,95,1.0E-4
20370,95,1.0E-4
20371,95,1.0E-4
20372,95,1.0E-4
20373,95,1.0E-4
20374,95,1.0E-4
20375,95,1.0E-4
20376,95,1.0E-4
20377,95,1.0E-4
20378,95,1.0E-4
20379,95,1.0E-4
20380,95,1.0E-4
20381,95,1.0E-4
20382,95,1.0E-4
20383,95,1.0E-4
20384,95,1.0E-4
20385,95,1.0E-4
20386,95,1.0E-4
20387,95,1.0E-4
20388,95,1.0E-4
20389,95,1.0E-4
20390,95,1.0E-4
20391,95,1.0E-4
20392,95,1.0E-4
20393,95,1.0E-4
20394,95,1.0E-4
20395,95,1.0E-4
20396,95,1.0E-4
20397,95,1.0E-4
20398,95,1.0E-4
20399,95,1.0E-4
20400,95,1.0E-4
20401,95,1.0E-4
20402,95,1.0E-4
20403,95,1.0E-4
20404,95,1.0E-4
20405,95,1.0E-4
20406,95,1.0E-4
20407,95,1.0E-4
20408,95,1.0E-4
20409,95,1.0E-4
20410,95,1.0E-4
20411,95,1.0E-4
20412,95,1.0E-4
20413,95,1.0E-4
20414,95,1.0E-4
20415,95,1.0E-4
20416,95,1.0E-4
20417,95,1.0E-4
20418,95,1.0E-4
20419,95,1.0E-4
20420,95,1.0E-4
20421,95,1.0E-4
20422,95,1.0E-4
20423,95,1.0E-4
20424,95,1.0E-4
20425,95,1.0E-4
20426,95,1.0E-4
20427,95,1.0E-4
20428,95,1.0E-4
20429,95,1.0E-4
20430,95,1.0E-4
20431,95,1.0E-4
20432,95,1.0E-4
20433,95,1.0E-4
20434,95,1.0E-4
20435,95,1.0E-4
20436,95,1.0E-4
20437,95,1.0E-4
20438,95,1.0E-4
20439,95,1.0E-4
20440,95,1.0E-4
20441,95,1.0E-4
20442,95,1.0E-4
20443,95,1.0E-4
20444,95,1.0E-4
20445,95,1.0E-4
20446,95,1.0E-4
20447,95,1.0E-4
20448,95,1.0E-4
20449,95,1.0E-4
20450,95,1.0E-4
20451,95,1.0E-4
20452,95,1.0E-4
20453,95,1.0E-4
20454,95,1.0E-4
20455,95,1.0E-4
20456,95,1.0E-4
20457,95,1.0E-4
20458,95,1.0E-4
20459,95,1.0E-4
20460,95,1.0E-4
20461,95,1.0E-4
20462,95,1.0E-4
20463,95,1.0E-4
20464,95,1.0E-4
20465,95,1.0E-4
20466,95,1.0E-4
20467,95,1.0E-4
20468,95,1.0E-4
20469,95,1.0E-4
20470,95,1.0E-4
20471,95,1.0E-4
20472,95,1.0E-4
20473,95,1.0E-4
20474,95,1.0E-4
20475,95,1.0E-4
20476,95,1.0E-4
20477,95,1.0E-4
20478,95,1.0E-4
20479,95,1.0E-4
20480,95,1.0E-4
20481,95,1.0E-4
20482,95,1.0E-4
20483,95,1.0E-4
20484,95,1.0E-4
20485,95,1.0E-4
20486,95,1.0E-4
20487,95,1.0E-4
20488,95,1.0E-4
20489,95,1.0E-4
20490,95,1.0E-4
20491,95,1.0E-4
20492,95,1.0E-4
20493,95,1.0E-4
20494,95,1.0E-4
20495,95,1.0E-4
20496,95,1.0E-4
20497,95,1.0E-4
20498,95,1.0E-4
20499,95,1.0E-4
20500,95,1.0E-4
20501,95,1.0E-4
20502,95,1.0E-4
20503,95,1.0E-4
20504,95,1.0E-4
20505,95,1.0E-4
20506,95,1.0E-4
20507,95,1.0E-4
20508,95,1.0E-4
20509,95,1.0E-4
20510,95,1.0E-4
20511,95,1.0E-4
20512,95,1.0E-4
20513,95,1.0E-4
20514,95,1.0E-4
20515,95,1.0E-4
20516,95,1.0E-4
20517,95,1.0E-4
20518,95,1.0E-4
20519,95,1.0E-4
20520,95,1.0E-4
20521,95,1.0E-4
20522,95,1.0E-4
20523,95,1.0E-4
20524,95,1.0E-4
20525,95,1.0E-4
20526,95,1.0E-4
20527,95,1.0E-4
20528,95,1.0E-4
20529,95,1.0E-4
20530,95,1.0E-4
20531,95,1.0E-4
20532,95,1.0E-4
20533,95,1.0E-4
20534,95,1.0E-4
20535,95,1.0E-4
20536,95,1.0E-4
20537,95,1.0E-4
20538,95,1.0E-4
20539,95,1.0E-4
20540,95,1.0E-4
20541,95,1.0E-4
20542,95,1.0E-4
20543,95,1.0E-4
20544,95,1.0E-4
20545,95,1.0E-4
20546,95,1.0E-4
20547,95,1.0E-4
20548,95,1.0E-4
20549,95,1.0E-4
20550,95,1.0E-4
20551,95,1.0E-4
20552,95,1.0E-4
20553,95,1.0E-4
20554,95,1.0E-4
20555,95,1.0E-4
20556,95,1.0E-4
20557,95,1.0E-4
20558,95,1.0E-4
20559,95,1.0E-4
20560,95,1.0E-4
20561,95,1.0E-4
20562,95,1.0E-4
20563,95,1.0E-4
20564,95,1.0E-4
20565,95,1.0E-4
20566,95,1.0E-4
20567,95,1.0E-4
20568,95,1.0E-4
20569,95,1.0E-4
20570,95,1.0E-4
20571,95,1.0E-4
20572,95,1.0E-4
20573,95,1.0E-4
20574,95,1.0E-4
20575,95,1.0E-4
20576,95,1.0E-4
20577,95,1.0E-4
20578,95,1.0E-4
20579,95,1.0E-4
20580,95,1.0E-4
20581,95,1.0E-4
20582,95,1.0E-4
20583,95,1.0E-4
20584,95,1.0E-4
20585,95,1.0E-4
20586,95,1.0E-4
20587,95,1.0E-4
20588,95,1.0E-4
20589,95,1.0E-4
20590,95,1.0E-4
20591,95,1.0E-4
20592,95,1.0E-4
20593,95,1.0E-4
20594,95,1.0E-4
20595,95,1.0E-4
20596,95,1.0E-4
20597,95,1.0E-4
20598,95,1.0E-4
20599,95,1.0E-4
20600,95,1.0E-4
20601,95,1.0E-4
20602,95,1.0E-4
20603,95,1.0E-4
20604,95,1.0E-4
20605,95,1.0E-4
20606,95,1.0E-4
20607,95,1.0E-4
20608,95,1.0E-4
20609,95,1.0E-4
20610,95,1.0E-4
20611,95,1.0E-4
20612,95,1.0E-4
20613,95,1.0E-4
20614,95,1.0E-4
20615,95,1.0E-4
20616,95,1.0E-4
20617,95,1.0E-4
20618,95,1.0E-4
20619,95,1.0E-4
20620,95,1.0E-4
20621,95,1.0E-4
20622,95,1.0E-4
20623,95,1.0E-4
20624,95,1.0E-4
20625,95,1.0E-4
20626,95,1.0E-4
20627,95,1.0E-4
20628,95,1.0E-4
20629,95,1.0E-4
20630,95,1.0E-4
20631,95,1.0E-4
20632,95,1.0E-4
20633,95,1.0E-4
20634,95,1.0E-4
20635,95,1.0E-4
20636,95,1.0E-4
20637,95,1.0E-4
20638,95,1.0E-4
20639,95,1.0E-4
20640,95,1.0E-4
20641,95,1.0E-4
20642,95,1.0E-4
20643,95,1.0E-4
20644,95,1.0E-4
20645,95,1.0E-4
20646,95,1.0E-4
20647,95,1.0E-4
20648,95,1.0E-4
20649,95,1.0E-4
20650,95,1.0E-4
20651,95,1.0E-4
20652,95,1.0E-4
20653,95,1.0E-4
20654,95,1.0E-4
20655,95,1.0E-4
20656,95,1.0E-4
20657,95,1.0E-4
20658,95,1.0E-4
20659,95,1.0E-4
20660,95,1.0E-4
20661,95,1.0E-4
20662,95,1.0E-4
20663,95,1.0E-4
20664,95,1.0E-4
20665,95,1.0E-4
20666,95,1.0E-4
20667,95,1.0E-4
20668,95,1.0E-4
20669,95,1.0E-4
20670,95,1.0E-4
20671,95,1.0E-4
20672,95,1.0E-4
20673,95,1.0E-4
20674,95,1.0E-4
20675,95,1.0E-4
20676,95,1.0E-4
20677,95,1.0E-4
20678,95,1.0E-4
20679,95,1.0E-4
20680,95,1.0E-4
20681,95,1.0E-4
20682,95,1.0E-4
20683,95,1.0E-4
20684,95,1.0E-4
20685,95,1.0E-4
20686,95,1.0E-4
20687,95,1.0E-4
20688,95,1.0E-4
20689,95,1.0E-4
20690,95,1.0E-4
20691,95,1.0E-4
20692,95,1.0E-4
20693,95,1.0E-4
20694,95,1.0E-4
20695,95,1.0E-4
20696,95,1.0E-4
20697,95,1.0E-4
20698,95,1.0E-4
20699,95,1.0E-4
20700,95,1.0E-4
20701,95,1.0E-4
20702,95,1.0E-4
20703,95,1.0E-4
20704,95,1.0E-4
20705,95,1.0E-4
20706,95,1.0E-4
20707,95,1.0E-4
20708,95,1.0E-4
20709,95,1.0E-4
20710,95,1.0E-4
20711,95,1.0E-4
20712,95,1.0E-4
20713,95,1.0E-4
20714,95,1.0E-4
20715,95,1.0E-4
20716,95,1.0E-4
20717,95,1.0E-4
20718,95,1.0E-4
20719,95,1.0E-4
20720,95,1.0E-4
20721,95,1.0E-4
20722,95,1.0E-4
20723,95,1.0E-4
20724,95,1.0E-4
20725,95,1.0E-4
20726,95,1.0E-4
20727,95,1.0E-4
20728,95,1.0E-4
20729,95,1.0E-4
20730,95,1.0E-4
20731,95,1.0E-4
20732,95,1.0E-4
20733,95,1.0E-4
20734,95,1.0E-4
20735,95,1.0E-4
20736,95,1.0E-4
20737,95,1.0E-4
20738,95,1.0E-4
20739,95,1.0E-4
20740,95,1.0E-4
20741,95,1.0E-4
20742,95,1.0E-4
20743,95,1.0E-4
20744,95,1.0E-4
20745,95,1.0E-4
20746,95,1.0E-4
20747,95,1.0E-4
20748,95,1.0E-4
20749,95,1.0E-4
20750,95,1.0E-4
20751,95,1.0E-4
20752,95,1.0E-4
20753,95,1.0E-4
20754,95,1.0E-4
20755,95,1.0E-4
20756,95,1.0E-4
20757,95,1.0E-4
20758,95,1.0E-4
20759,95,1.0E-4
20760,95,1.0E-4
20761,95,1.0E-4
20762,95,1.0E-4
20763,95,1.0E-4
20764,95,1.0E-4
20765,95,1.0E-4
20766,95,1.0E-4
20767,95,1.0E-4
20768,95,1.0E-4
20769,95,1.0E-4
20770,95,1.0E-4
20771,95,1.0E-4
20772,95,1.0E-4
20773,95,1.0E-4
20774,95,1.0E-4
20775,95,1.0E-4
20776,95,1.0E-4
20777,95,1.0E-4
20778,95,1.0E-4
20779,95,1.0E-4
20780,95,1.0E-4
20781,95,1.0E-4
20782,95,1.0E-4
20783,95,1.0E-4
20784,95,1.0E-4
20785,95,1.0E-4
20786,95,1.0E-4
20787,95,1.0E-4
20788,95,1.0E-4
20789,95,1.0E-4
20790,95,1.0E-4
20791,95,1.0E-4
20792,95,1.0E-4
20793,95,1.0E-4
20794,95,1.0E-4
20795,95,1.0E-4
20796,95,1.0E-4
20797,95,1.0E-4
20798,95,1.0E-4
20799,95,1.0E-4
20800,95,1.0E-4
20801,95,1.0E-4
20802,95,1.0E-4
20803,95,1.0E-4
20804,95,1.0E-4
20805,95,1.0E-4
20806,95,1.0E-4
20807,95,1.0E-4
20808,95,1.0E-4
20809,95,1.0E-4
20810,95,1.0E-4
20811,95,1.0E-4
20812,95,1.0E-4
20813,95,1.0E-4
20814,95,1.0E-4
20815,95,1.0E-4
20816,95,1.0E-4
20817,95,1.0E-4
20818,95,1.0E-4
20819,95,1.0E-4
20820,95,1.0E-4
20821,95,1.0E-4
20822,95,1.0E-4
20823,95,1.0E-4
20824,95,1.0E-4
20825,95,1.0E-4
20826,95,1.0E-4
20827,95,1.0E-4
20828,95,1.0E-4
20829,95,1.0E-4
20830,95,1.0E-4
20831,95,1.0E-4
20832,95,1.0E-4
20833,95,1.0E-4
20834,95,1.0E-4
20835,95,1.0E-4
20836,95,1.0E-4
20837,95,1.0E-4
20838,95,1.0E-4
20839,95,1.0E-4
20840,95,1.0E-4
20841,95,1.0E-4
20842,95,1.0E-4
20843,95,1.0E-4
20844,95,1.0E-4
20845,95,1.0E-4
20846,95,1.0E-4
20847,95,1.0E-4
20848,95,1.0E-4
20849,95,1.0E-4
20850,95,1.0E-4
20851,95,1.0E-4
20852,95,1.0E-4
20853,95,1.0E-4
20854,95,1.0E-4
20855,95,1.0E-4
20856,95,1.0E-4
20857,95,1.0E-4
20858,95,1.0E-4
20859,95,1.0E-4
20860,95,1.0E-4
20861,95,1.0E-4
20862,95,1.0E-4
20863,95,1.0E-4
20864,95,1.0E-4
20865,95,1.0E-4
20866,95,1.0E-4
20867,95,1.0E-4
20868,95,1.0E-4
20869,95,1.0E-4
20870,95,1.0E-4
20871,95,1.0E-4
20872,95,1.0E-4
20873,95,1.0E-4
20874,95,1.0E-4
20875,95,1.0E-4
20876,95,1.0E-4
20877,95,1.0E-4
20878,95,1.0E-4
20879,95,1.0E-4
20880,95,1.0E-4
20881,95,1.0E-4
20882,95,1.0E-4
20883,95,1.0E-4
20884,95,1.0E-4
20885,95,1.0E-4
20886,95,1.0E-4
20887,95,1.0E-4
20888,95,1.0E-4
20889,95,1.0E-4
20890,95,1.0E-4
20891,95,1.0E-4
20892,95,1.0E-4
20893,95,1.0E-4
20894,95,1.0E-4
20895,95,1.0E-4
20896,95,1.0E-4
20897,95,1.0E-4
20898,95,1.0E-4
20899,95,1.0E-4
20900,95,1.0E-4
20901,95,1.0E-4
20902,95,1.0E-4
20903,95,1.0E-4
20904,95,1.0E-4
20905,95,1.0E-4
20906,95,1.0E-4
20907,95,1.0E-4
20908,95,1.0E-4
20909,95,1.0E-4
20910,95,1.0E-4
20911,95,1.0E-4
20912,95,1.0E-4
20913,95,1.0E-4
20914,95,1.0E-4
20915,95,1.0E-4
20916,95,1.0E-4
20917,95,1.0E-4
20918,95,1.0E-4
20919,95,1.0E-4
20920,95,1.0E-4
20921,95,1.0E-4
20922,95,1.0E-4
20923,95,1.0E-4
20924,95,1.0E-4
20925,95,1.0E-4
20926,95,1.0E-4
20927,95,1.0E-4
20928,95,1.0E-4
20929,95,1.0E-4
20930,95,1.0E-4
20931,95,1.0E-4
20932,95,1.0E-4
20933,95,1.0E-4
20934,95,1.0E-4
20935,95,1.0E-4
20936,95,1.0E-4
20937,95,1.0E-4
20938,95,1.0E-4
20939,95,1.0E-4
20940,95,1.0E-4
20941,95,1.0E-4
20942,95,1.0E-4
20943,95,1.0E-4
20944,95,1.0E-4
20945,95,1.0E-4
20946,95,1.0E-4
20947,95,1.0E-4
20948,95,1.0E-4
20949,95,1.0E-4
20950,95,1.0E-4
20951,95,1.0E-4
20952,95,1.0E-4
20953,95,1.0E-4
20954,95,1.0E-4
20955,95,1.0E-4
20956,95,1.0E-4
20957,95,1.0E-4
20958,95,1.0E-4
20959,95,1.0E-4
20960,95,1.0E-4
20961,95,1.0E-4
20962,95,1.0E-4
20963,95,1.0E-4
20964,95,1.0E-4
20965,95,1.0E-4
20966,95,1.0E-4
20967,95,1.0E-4
20968,95,1.0E-4
20969,95,1.0E-4
20970,95,1.0E-4
20971,95,1.0E-4
20972,95,1.0E-4
20973,95,1.0E-4
20974,95,1.0E-4
20975,95,1.0E-4
20976,95,1.0E-4
20977,95,1.0E-4
20978,95,1.0E-4
20979,95,1.0E-4
20980,95,1.0E-4
20981,95,1.0E-4
20982,95,1.0E-4
20983,95,1.0E-4
20984,95,1.0E-4
20985,95,1.0E-4
20986,95,1.0E-4
20987,95,1.0E-4
20988,95,1.0E-4
20989,95,1.0E-4
20990,95,1.0E-4
20991,95,1.0E-4
20992,95,1.0E-4
20993,95,1.0E-4
20994,95,1.0E-4
20995,95,1.0E-4
20996,95,1.0E-4
20997,95,1.0E-4
20998,95,1.0E-4
20999,95,1.0E-4
21000,95,1.0E-4
21001,95,1.0E-4
21002,95,1.0E-4
21003,95,1.0E-4
21004,95,1.0E-4
21005,95,1.0E-4
21006,95,1.0E-4
21007,95,1.0E-4
21008,95,1.0E-4
21009,95,1.0E-4
21010,95,1.0E-4
21011,95,1.0E-4
21012,95,1.0E-4
21013,95,1.0E-4
21014,95,1.0E-4
21015,95,1.0E-4
21016,95,1.0E-4
21017,95,1.0E-4
21018,95,1.0E-4
21019,95,1.0E-4
21020,95,1.0E-4
21021,95,1.0E-4
21022,95,1.0E-4
21023,95,1.0E-4
21024,95,1.0E-4
21025,95,1.0E-4
21026,95,1.0E-4
21027,95,1.0E-4
21028,95,1.0E-4
21029,95,1.0E-4
21030,95,1.0E-4
21031,95,1.0E-4
21032,95,1.0E-4
21033,95,1.0E-4
21034,95,1.0E-4
21035,95,1.0E-4
21036,95,1.0E-4
21037,95,1.0E-4
21038,95,1.0E-4
21039,95,1.0E-4
21040,95,1.0E-4
21041,95,1.0E-4
21042,95,1.0E-4
21043,95,1.0E-4
21044,95,1.0E-4
21045,95,1.0E-4
21046,95,1.0E-4
21047,95,1.0E-4
21048,95,1.0E-4
21049,95,1.0E-4
21050,95,1.0E-4
21051,95,1.0E-4
21052,95,1.0E-4
21053,95,1.0E-4
21054,95,1.0E-4
21055,95,1.0E-4
21056,95,1.0E-4
21057,95,1.0E-4
21058,95,1.0E-4
21059,95,1.0E-4
21060,95,1.0E-4
21061,95,1.0E-4
21062,95,1.0E-4
21063,95,1.0E-4
21064,95,1.0E-4
21065,95,1.0E-4
21066,95,1.0E-4
21067,95,1.0E-4
21068,95,1.0E-4
21069,95,1.0E-4
21070,95,1.0E-4
21071,95,1.0E-4
21072,95,1.0E-4
21073,95,1.0E-4
21074,95,1.0E-4
21075,95,1.0E-4
21076,95,1.0E-4
21077,95,1.0E-4
21078,95,1.0E-4
21079,95,1.0E-4
21080,95,1.0E-4
21081,95,1.0E-4
21082,95,1.0E-4
21083,95,1.0E-4
21084,95,1.0E-4
21085,95,1.0E-4
21086,95,1.0E-4
21087,95,1.0E-4
21088,95,1.0E-4
21089,95,1.0E-4
21090,95,1.0E-4
21091,95,1.0E-4
21092,95,1.0E-4
21093,95,1.0E-4
21094,95,1.0E-4
21095,95,1.0E-4
21096,95,1.0E-4
21097,95,1.0E-4
21098,95,1.0E-4
21099,95,1.0E-4
21100,95,1.0E-4
21101,95,1.0E-4
21102,95,1.0E-4
21103,95,1.0E-4
21104,95,1.0E-4
21105,95,1.0E-4
21106,95,1.0E-4
21107,95,1.0E-4
21108,95,1.0E-4
21109,95,1.0E-4
21110,95,1.0E-4
21111,95,1.0E-4
21112,95,1.0E-4
21113,95,1.0E-4
21114,95,1.0E-4
21115,95,1.0E-4
21116,95,1.0E-4
21117,95,1.0E-4
21118,95,1.0E-4
21119,95,1.0E-4
21120,95,1.0E-4
21121,95,1.0E-4
21122,95,1.0E-4
21123,95,1.0E-4
21124,95,1.0E-4
21125,95,1.0E-4
21126,95,1.0E-4
21127,95,1.0E-4
21128,95,1.0E-4
21129,95,1.0E-4
21130,95,1.0E-4
21131,95,1.0E-4
21132,95,1.0E-4
21133,95,1.0E-4
21134,95,1.0E-4
21135,95,1.0E-4
21136,95,1.0E-4
21137,95,1.0E-4
21138,95,1.0E-4
21139,95,1.0E-4
21140,95,1.0E-4
21141,95,1.0E-4
21142,95,1.0E-4
21143,95,1.0E-4
21144,95,1.0E-4
21145,95,1.0E-4
21146,95,1.0E-4
21147,95,1.0E-4
21148,95,1.0E-4
21149,95,1.0E-4
21150,95,1.0E-4
21151,95,1.0E-4
21152,95,1.0E-4
21153,95,1.0E-4
21154,95,1.0E-4
21155,95,1.0E-4
21156,95,1.0E-4
21157,95,1.0E-4
21158,95,1.0E-4
21159,95,1.0E-4
21160,95,1.0E-4
21161,95,1.0E-4
21162,95,1.0E-4
21163,95,1.0E-4
21164,95,1.0E-4
21165,95,1.0E-4
21166,95,1.0E-4
21167,95,1.0E-4
21168,95,1.0E-4
21169,95,1.0E-4
21170,95,1.0E-4
21171,95,1.0E-4
21172,95,1.0E-4
21173,95,1.0E-4
21174,95,1.0E-4
21175,95,1.0E-4
21176,95,1.0E-4
21177,95,1.0E-4
21178,95,1.0E-4
21179,95,1.0E-4
21180,95,1.0E-4
21181,95,1.0E-4
21182,95,1.0E-4
21183,95,1.0E-4
21184,95,1.0E-4
21185,95,1.0E-4
21186,95,1.0E-4
21187,95,1.0E-4
21188,95,1.0E-4
21189,95,1.0E-4
21190,95,1.0E-4
21191,95,1.0E-4
21192,95,1.0E-4
21193,95,1.0E-4
21194,95,1.0E-4
21195,95,1.0E-4
21196,95,1.0E-4
21197,95,1.0E-4
21198,95,1.0E-4
21199,95,1.0E-4
21200,95,1.0E-4
21201,95,1.0E-4
21202,95,1.0E-4
21203,95,1.0E-4
21204,95,1.0E-4
21205,95,1.0E-4
21206,95,1.0E-4
21207,95,1.0E-4
21208,95,1.0E-4
21209,95,1.0E-4
21210,95,1.0E-4
21211,95,1.0E-4
21212,95,1.0E-4
21213,95,1.0E-4
21214,95,1.0E-4
21215,95,1.0E-4
21216,95,1.0E-4
21217,95,1.0E-4
21218,95,1.0E-4
21219,95,1.0E-4
21220,95,1.0E-4
21221,95,1.0E-4
21222,95,1.0E-4
21223,95,1.0E-4
21224,95,1.0E-4
21225,95,1.0E-4
21226,95,1.0E-4
21227,95,1.0E-4
21228,95,1.0E-4
21229,95,1.0E-4
21230,95,1.0E-4
21231,95,1.0E-4
21232,95,1.0E-4
21233,95,1.0E-4
21234,95,1.0E-4
21235,95,1.0E-4
21236,95,1.0E-4
21237,95,1.0E-4
21238,95,1.0E-4
21239,95,1.0E-4
21240,95,1.0E-4
21241,95,1.0E-4
21242,95,1.0E-4
21243,95,1.0E-4
21244,95,1.0E-4
21245,95,1.0E-4
21246,95,1.0E-4
21247,95,1.0E-4
21248,95,1.0E-4
21249,95,1.0E-4
21250,95,1.0E-4
21251,95,1.0E-4
21252,95,1.0E-4
21253,95,1.0E-4
21254,95,1.0E-4
21255,95,1.0E-4
21256,95,1.0E-4
21257,95,1.0E-4
21258,95,1.0E-4
21259,95,1.0E-4
21260,95,1.0E-4
21261,95,1.0E-4
21262,95,1.0E-4
21263,95,1.0E-4
21264,95,1.0E-4
21265,95,1.0E-4
21266,95,1.0E-4
21267,95,1.0E-4
21268,95,1.0E-4
21269,95,1.0E-4
21270,95,1.0E-4
21271,95,1.0E-4
21272,95,1.0E-4
21273,95,1.0E-4
21274,95,1.0E-4
21275,95,1.0E-4
21276,95,1.0E-4
21277,95,1.0E-4
21278,95,1.0E-4
21279,95,1.0E-4
21280,95,1.0E-4
21281,95,1.0E-4
21282,95,1.0E-4
21283,95,1.0E-4
21284,95,1.0E-4
21285,95,1.0E-4
21286,95,1.0E-4
21287,95,1.0E-4
21288,95,1.0E-4
21289,95,1.0E-4
21290,95,1.0E-4
21291,95,1.0E-4
21292,95,1.0E-4
21293,95,1.0E-4
21294,95,1.0E-4
21295,95,1.0E-4
21296,95,1.0E-4
21297,95,1.0E-4
21298,95,1.0E-4
21299,95,1.0E-4
21300,95,1.0E-4
21301,95,1.0E-4
21302,95,1.0E-4
21303,95,1.0E-4
21304,95,1.0E-4
21305,95,1.0E-4
21306,95,1.0E-4
21307,95,1.0E-4
21308,95,1.0E-4
21309,95,1.0E-4
21310,95,1.0E-4
21311,95,1.0E-4
21312,95,1.0E-4
21313,95,1.0E-4
21314,95,1.0E-4
21315,95,1.0E-4
21316,95,1.0E-4
21317,95,1.0E-4
21318,95,1.0E-4
21319,95,1.0E-4
21320,95,1.0E-4
21321,95,1.0E-4
21322,95,1.0E-4
21323,95,1.0E-4
21324,95,1.0E-4
21325,95,1.0E-4
21326,95,1.0E-4
21327,95,1.0E-4
21328,95,1.0E-4
21329,95,1.0E-4
21330,95,1.0E-4
21331,95,1.0E-4
21332,95,1.0E-4
21333,95,1.0E-4
21334,95,1.0E-4
21335,95,1.0E-4
21336,95,1.0E-4
21337,95,1.0E-4
21338,95,1.0E-4
21339,95,1.0E-4
21340,95,1.0E-4
21341,95,1.0E-4
21342,95,1.0E-4
21343,95,1.0E-4
21344,95,1.0E-4
21345,95,1.0E-4
21346,95,1.0E-4
21347,95,1.0E-4
21348,95,1.0E-4
21349,95,1.0E-4
21350,95,1.0E-4
21351,95,1.0E-4
21352,95,1.0E-4
21353,95,1.0E-4
21354,95,1.0E-4
21355,95,1.0E-4
21356,95,1.0E-4
21357,95,1.0E-4
21358,95,1.0E-4
21359,95,1.0E-4
21360,95,1.0E-4
21361,95,1.0E-4
21362,95,1.0E-4
21363,95,1.0E-4
21364,95,1.0E-4
21365,95,1.0E-4
21366,95,1.0E-4
21367,95,1.0E-4
21368,95,1.0E-4
21369,95,1.0E-4
21370,95,1.0E-4
21371,95,1.0E-4
21372,95,1.0E-4
21373,95,1.0E-4
21374,95,1.0E-4
21375,95,1.0E-4
21376,95,1.0E-4
21377,95,1.0E-4
21378,95,1.0E-4
21379,95,1.0E-4
21380,95,1.0E-4
21381,95,1.0E-4
21382,95,1.0E-4
21383,95,1.0E-4
21384,95,1.0E-4
21385,95,1.0E-4
21386,95,1.0E-4
21387,95,1.0E-4
21388,95,1.0E-4
21389,95,1.0E-4
21390,95,1.0E-4
21391,95,1.0E-4
21392,95,1.0E-4
21393,95,1.0E-4
21394,95,1.0E-4
21395,95,1.0E-4
21396,95,1.0E-4
21397,95,1.0E-4
21398,95,1.0E-4
21399,95,1.0E-4
21400,95,1.0E-4
21401,95,1.0E-4
21402,95,1.0E-4
21403,95,1.0E-4
21404,95,1.0E-4
21405,95,1.0E-4
21406,95,1.0E-4
21407,95,1.0E-4
21408,95,1.0E-4
21409,95,1.0E-4
21410,95,1.0E-4
21411,95,1.0E-4
21412,95,1.0E-4
21413,95,1.0E-4
21414,95,1.0E-4
21415,95,1.0E-4
21416,95,1.0E-4
21417,95,1.0E-4
21418,95,1.0E-4
21419,95,1.0E-4
21420,95,1.0E-4
21421,95,1.0E-4
21422,95,1.0E-4
21423,95,1.0E-4
21424,95,1.0E-4
21425,95,1.0E-4
21426,95,1.0E-4
21427,95,1.0E-4
21428,95,1.0E-4
21429,95,1.0E-4
21430,95,1.0E-4
21431,95,1.0E-4
21432,95,1.0E-4
21433,95,1.0E-4
21434,95,1.0E-4
21435,95,1.0E-4
21436,95,1.0E-4
21437,95,1.0E-4
21438,95,1.0E-4
21439,95,1.0E-4
21440,95,1.0E-4
21441,95,1.0E-4
21442,95,1.0E-4
21443,95,1.0E-4
21444,95,1.0E-4
21445,95,1.0E-4
21446,95,1.0E-4
21447,95,1.0E-4
21448,95,1.0E-4
21449,95,1.0E-4
21450,95,1.0E-4
21451,95,1.0E-4
21452,95,1.0E-4
21453,95,1.0E-4
21454,95,1.0E-4
21455,95,1.0E-4
21456,95,1.0E-4
21457,95,1.0E-4
21458,95,1.0E-4
21459,95,1.0E-4
21460,95,1.0E-4
21461,95,1.0E-4
21462,95,1.0E-4
21463,95,1.0E-4
21464,95,1.0E-4
21465,95,1.0E-4
21466,95,1.0E-4
21467,95,1.0E-4
21468,95,1.0E-4
21469,95,1.0E-4
21470,95,1.0E-4
21471,95,1.0E-4
21472,95,1.0E-4
21473,95,1.0E-4
21474,95,1.0E-4
21475,95,1.0E-4
21476,95,1.0E-4
21477,95,1.0E-4
21478,95,1.0E-4
21479,95,1.0E-4
21480,95,1.0E-4
21481,95,1.0E-4
21482,95,1.0E-4
21483,95,1.0E-4
21484,95,1.0E-4
21485,95,1.0E-4
21486,95,1.0E-4
21487,95,1.0E-4
21488,95,1.0E-4
21489,95,1.0E-4
21490,95,1.0E-4
21491,95,1.0E-4
21492,95,1.0E-4
21493,95,1.0E-4
21494,95,1.0E-4
21495,95,1.0E-4
21496,95,1.0E-4
21497,95,1.0E-4
21498,95,1.0E-4
21499,95,1.0E-4
21500,95,1.0E-4
21501,95,1.0E-4
21502,95,1.0E-4
21503,95,1.0E-4
21504,95,1.0E-4
21505,95,1.0E-4
21506,95,1.0E-4
21507,95,1.0E-4
21508,95,1.0E-4
21509,95,1.0E-4
21510,95,1.0E-4
21511,95,1.0E-4
21512,95,1.0E-4
21513,95,1.0E-4
21514,95,1.0E-4
21515,95,1.0E-4
21516,95,1.0E-4
21517,95,1.0E-4
21518,95,1.0E-4
21519,95,1.0E-4
21520,95,1.0E-4
21521,95,1.0E-4
21522,95,1.0E-4
21523,95,1.0E-4
21524,95,1.0E-4
21525,95,1.0E-4
21526,95,1.0E-4
21527,95,1.0E-4
21528,95,1.0E-4
21529,95,1.0E-4
21530,95,1.0E-4
21531,95,1.0E-4
21532,95,1.0E-4
21533,95,1.0E-4
21534,95,1.0E-4
21535,95,1.0E-4
21536,95,1.0E-4
21537,95,1.0E-4
21538,95,1.0E-4
21539,95,1.0E-4
21540,95,1.0E-4
21541,95,1.0E-4
21542,95,1.0E-4
21543,95,1.0E-4
21544,95,1.0E-4
21545,95,1.0E-4
21546,95,1.0E-4
21547,95,1.0E-4
21548,95,1.0E-4
21549,95,1.0E-4
21550,95,1.0E-4
21551,95,1.0E-4
21552,95,1.0E-4
21553,95,1.0E-4
21554,95,1.0E-4
21555,95,1.0E-4
21556,95,1.0E-4
21557,95,1.0E-4
21558,95,1.0E-4
21559,95,1.0E-4
21560,95,1.0E-4
21561,95,1.0E-4
21562,95,1.0E-4
21563,95,1.0E-4
21564,95,1.0E-4
21565,95,1.0E-4
21566,95,1.0E-4
21567,95,1.0E-4
21568,95,1.0E-4
21569,95,1.0E-4
21570,95,1.0E-4
21571,95,1.0E-4
21572,95,1.0E-4
21573,95,1.0E-4
21574,95,1.0E-4
21575,95,1.0E-4
21576,95,1.0E-4
21577,95,1.0E-4
21578,95,1.0E-4
21579,95,1.0E-4
21580,95,1.0E-4
21581,95,1.0E-4
21582,95,1.0E-4
21583,95,1.0E-4
21584,95,1.0E-4
21585,95,1.0E-4
21586,95,1.0E-4
21587,95,1.0E-4
21588,95,1.0E-4
21589,95,1.0E-4
21590,95,1.0E-4
21591,95,1.0E-4
21592,95,1.0E-4
21593,95,1.0E-4
21594,95,1.0E-4
21595,95,1.0E-4
21596,95,1.0E-4
21597,95,1.0E-4
21598,95,1.0E-4
21599,95,1.0E-4
21600,95,1.0E-4
21601,95,1.0E-4
21602,95,1.0E-4
21603,95,1.0E-4
21604,95,1.0E-4
21605,95,1.0E-4
21606,95,1.0E-4
21607,95,1.0E-4
21608,95,1.0E-4
21609,95,1.0E-4
21610,95,1.0E-4
21611,95,1.0E-4
21612,95,1.0E-4
21613,95,1.0E-4
21614,95,1.0E-4
21615,95,1.0E-4
21616,95,1.0E-4
21617,95,1.0E-4
21618,95,1.0E-4
21619,95,1.0E-4
21620,95,1.0E-4
21621,95,1.0E-4
21622,95,1.0E-4
21623,95,1.0E-4
21624,95,1.0E-4
21625,95,1.0E-4
21626,95,1.0E-4
21627,95,1.0E-4
21628,95,1.0E-4
21629,95,1.0E-4
21630,95,1.0E-4
21631,95,1.0E-4
21632,95,1.0E-4
21633,95,1.0E-4
21634,95,1.0E-4
21635,95,1.0E-4
21636,95,1.0E-4
21637,95,1.0E-4
21638,95,1.0E-4
21639,95,1.0E-4
21640,95,1.0E-4
21641,95,1.0E-4
21642,95,1.0E-4
21643,95,1.0E-4
21644,95,1.0E-4
21645,95,1.0E-4
21646,95,1.0E-4
21647,95,1.0E-4
21648,95,1.0E-4
21649,95,1.0E-4
21650,95,1.0E-4
21651,95,1.0E-4
21652,95,1.0E-4
21653,95,1.0E-4
21654,95,1.0E-4
21655,95,1.0E-4
21656,95,1.0E-4
21657,95,1.0E-4
21658,95,1.0E-4
21659,95,1.0E-4
21660,95,1.0E-4
21661,95,1.0E-4
21662,95,1.0E-4
21663,95,1.0E-4
21664,95,1.0E-4
21665,95,1.0E-4
21666,95,1.0E-4
21667,95,1.0E-4
21668,95,1.0E-4
21669,95,1.0E-4
21670,95,1.0E-4
21671,95,1.0E-4
21672,95,1.0E-4
21673,95,1.0E-4
21674,95,1.0E-4
21675,95,1.0E-4
21676,95,1.0E-4
21677,95,1.0E-4
21678,95,1.0E-4
21679,95,1.0E-4
21680,95,1.0E-4
21681,95,1.0E-4
21682,95,1.0E-4
21683,95,1.0E-4
21684,95,1.0E-4
21685,95,1.0E-4
21686,95,1.0E-4
21687,95,1.0E-4
21688,95,1.0E-4
21689,95,1.0E-4
21690,95,1.0E-4
21691,95,1.0E-4
21692,95,1.0E-4
21693,95,1.0E-4
21694,95,1.0E-4
21695,95,1.0E-4
21696,95,1.0E-4
21697,95,1.0E-4
21698,95,1.0E-4
21699,95,1.0E-4
21700,95,1.0E-4
21701,95,1.0E-4
21702,95,1.0E-4
21703,95,1.0E-4
21704,95,1.0E-4
21705,95,1.0E-4
21706,95,1.0E-4
21707,95,1.0E-4
21708,95,1.0E-4
21709,95,1.0E-4
21710,95,1.0E-4
21711,95,1.0E-4
21712,95,1.0E-4
21713,95,1.0E-4
21714,95,1.0E-4
21715,95,1.0E-4
21716,95,1.0E-4
21717,95,1.0E-4
21718,95,1.0E-4
21719,95,1.0E-4
21720,95,1.0E-4
21721,95,1.0E-4
21722,95,1.0E-4
21723,95,1.0E-4
21724,95,1.0E-4
21725,95,1.0E-4
21726,95,1.0E-4
21727,95,1.0E-4
21728,95,1.0E-4
21729,95,1.0E-4
21730,95,1.0E-4
21731,95,1.0E-4
21732,95,1.0E-4
21733,95,1.0E-4
21734,95,1.0E-4
21735,95,1.0E-4
21736,95,1.0E-4
21737,95,1.0E-4
21738,95,1.0E-4
21739,95,1.0E-4
21740,95,1.0E-4
21741,95,1.0E-4
21742,95,1.0E-4
21743,95,1.0E-4
21744,95,1.0E-4
21745,95,1.0E-4
21746,95,1.0E-4
21747,95,1.0E-4
21748,95,1.0E-4
21749,95,1.0E-4
21750,95,1.0E-4
21751,95,1.0E-4
21752,95,1.0E-4
21753,95,1.0E-4
21754,95,1.0E-4
21755,95,1.0E-4
21756,95,1.0E-4
21757,95,1.0E-4
21758,95,1.0E-4
21759,95,1.0E-4
21760,95,1.0E-4
21761,95,1.0E-4
21762,95,1.0E-4
21763,95,1.0E-4
21764,95,1.0E-4
21765,95,1.0E-4
21766,95,1.0E-4
21767,95,1.0E-4
21768,95,1.0E-4
21769,95,1.0E-4
21770,95,1.0E-4
21771,95,1.0E-4
21772,95,1.0E-4
21773,95,1.0E-4
21774,95,1.0E-4
21775,95,1.0E-4
21776,95,1.0E-4
21777,95,1.0E-4
21778,95,1.0E-4
21779,95,1.0E-4
21780,95,1.0E-4
21781,95,1.0E-4
21782,95,1.0E-4
21783,95,1.0E-4
21784,95,1.0E-4
21785,95,1.0E-4
21786,95,1.0E-4
21787,95,1.0E-4
21788,95,1.0E-4
21789,95,1.0E-4
21790,95,1.0E-4
21791,95,1.0E-4
21792,95,1.0E-4
21793,95,1.0E-4
21794,95,1.0E-4
21795,95,1.0E-4
21796,95,1.0E-4
21797,95,1.0E-4
21798,95,1.0E-4
21799,95,1.0E-4
21800,95,1.0E-4
21801,95,1.0E-4
21802,95,1.0E-4
21803,95,1.0E-4
21804,95,1.0E-4
21805,95,1.0E-4
21806,95,1.0E-4
21807,95,1.0E-4
21808,95,1.0E-4
21809,95,1.0E-4
21810,95,1.0E-4
21811,95,1.0E-4
21812,95,1.0E-4
21813,95,1.0E-4
21814,95,1.0E-4
21815,95,1.0E-4
21816,95,1.0E-4
21817,95,1.0E-4
21818,95,1.0E-4
21819,95,1.0E-4
21820,95,1.0E-4
21821,95,1.0E-4
21822,95,1.0E-4
21823,95,1.0E-4
21824,95,1.0E-4
21825,95,1.0E-4
21826,95,1.0E-4
21827,95,1.0E-4
21828,95,1.0E-4
21829,95,1.0E-4
21830,95,1.0E-4
21831,95,1.0E-4
21832,95,1.0E-4
21833,95,1.0E-4
21834,95,1.0E-4
21835,95,1.0E-4
21836,95,1.0E-4
21837,95,1.0E-4
21838,95,1.0E-4
21839,95,1.0E-4
21840,95,1.0E-4
21841,95,1.0E-4
21842,95,1.0E-4
21843,95,1.0E-4
21844,95,1.0E-4
21845,95,1.0E-4
21846,95,1.0E-4
21847,95,1.0E-4
21848,95,1.0E-4
21849,95,1.0E-4
21850,95,1.0E-4
21851,95,1.0E-4
21852,95,1.0E-4
21853,95,1.0E-4
21854,95,1.0E-4
21855,95,1.0E-4
21856,95,1.0E-4
21857,95,1.0E-4
21858,95,1.0E-4
21859,95,1.0E-4
21860,95,1.0E-4
21861,95,1.0E-4
21862,95,1.0E-4
21863,95,1.0E-4
21864,95,1.0E-4
21865,95,1.0E-4
21866,95,1.0E-4
21867,95,1.0E-4
21868,95,1.0E-4
21869,95,1.0E-4
21870,95,1.0E-4
21871,95,1.0E-4
21872,95,1.0E-4
21873,95,1.0E-4
21874,95,1.0E-4
21875,95,1.0E-4
21876,95,1.0E-4
21877,95,1.0E-4
21878,95,1.0E-4
21879,95,1.0E-4
21880,95,1.0E-4
21881,95,1.0E-4
21882,95,1.0E-4
21883,95,1.0E-4
21884,95,1.0E-4
21885,95,1.0E-4
21886,95,1.0E-4
21887,95,1.0E-4
21888,95,1.0E-4
21889,95,1.0E-4
21890,95,1.0E-4
21891,95,1.0E-4
21892,95,1.0E-4
21893,95,1.0E-4
21894,95,1.0E-4
21895,95,1.0E-4
21896,95,1.0E-4
21897,95,1.0E-4
21898,95,1.0E-4
21899,95,1.0E-4
21900,95,1.0E-4
21901,95,1.0E-4
21902,95,1.0E-4
21903,95,1.0E-4
21904,95,1.0E-4
21905,95,1.0E-4
21906,95,1.0E-4
21907,95,1.0E-4
21908,95,1.0E-4
21909,95,1.0E-4
21910,95,1.0E-4
21911,95,1.0E-4
21912,95,1.0E-4
21913,95,1.0E-4
21914,95,1.0E-4
21915,95,1.0E-4
21916,95,1.0E-4
21917,95,1.0E-4
21918,95,1.0E-4
21919,95,1.0E-4
21920,95,1.0E-4
21921,95,1.0E-4
21922,95,1.0E-4
21923,95,1.0E-4
21924,95,1.0E-4
21925,95,1.0E-4
21926,95,1.0E-4
21927,95,1.0E-4
21928,95,1.0E-4
21929,95,1.0E-4
21930,95,1.0E-4
21931,95,1.0E-4
21932,95,1.0E-4
21933,95,1.0E-4
21934,95,1.0E-4
21935,95,1.0E-4
21936,95,1.0E-4
21937,95,1.0E-4
21938,95,1.0E-4
21939,95,1.0E-4
21940,95,1.0E-4
21941,95,1.0E-4
21942,95,1.0E-4
21943,95,1.0E-4
21944,95,1.0E-4
21945,95,1.0E-4
21946,95,1.0E-4
21947,95,1.0E-4
21948,95,1.0E-4
21949,95,1.0E-4
21950,95,1.0E-4
21951,95,1.0E-4
21952,95,1.0E-4
21953,95,1.0E-4
21954,95,1.0E-4
21955,95,1.0E-4
21956,95,1.0E-4
21957,95,1.0E-4
21958,95,1.0E-4
21959,95,1.0E-4
21960,95,1.0E-4
21961,95,1.0E-4
21962,95,1.0E-4
21963,95,1.0E-4
21964,95,1.0E-4
21965,95,1.0E-4
21966,95,1.0E-4
21967,95,1.0E-4
21968,95,1.0E-4
21969,95,1.0E-4
21970,95,1.0E-4
21971,95,1.0E-4
21972,95,1.0E-4
21973,95,1.0E-4
21974,95,1.0E-4
21975,95,1.0E-4
21976,95,1.0E-4
21977,95,1.0E-4
21978,95,1.0E-4
21979,95,1.0E-4
21980,95,1.0E-4
21981,95,1.0E-4
21982,95,1.0E-4
21983,95,1.0E-4
21984,95,1.0E-4
21985,95,1.0E-4
21986,95,1.0E-4
21987,95,1.0E-4
21988,95,1.0E-4
21989,95,1.0E-4
21990,95,1.0E-4
21991,95,1.0E-4
21992,95,1.0E-4
21993,95,1.0E-4
21994,95,1.0E-4
21995,95,1.0E-4
21996,95,1.0E-4
21997,95,1.0E-4
21998,95,1.0E-4
21999,95,1.0E-4
22000,95,1.0E-4
22001,95,1.0E-4
22002,95,1.0E-4
22003,95,1.0E-4
22004,95,1.0E-4
22005,95,1.0E-4
22006,95,1.0E-4
22007,95,1.0E-4
22008,95,1.0E-4
22009,95,1.0E-4
22010,95,1.0E-4
22011,95,1.0E-4
22012,95,1.0E-4
22013,95,1.0E-4
22014,95,1.0E-4
22015,95,1.0E-4
22016,95,1.0E-4
22017,95,1.0E-4
22018,95,1.0E-4
22019,95,1.0E-4
22020,95,1.0E-4
22021,95,1.0E-4
22022,95,1.0E-4
22023,95,1.0E-4
22024,95,1.0E-4
22025,95,1.0E-4
22026,95,1.0E-4
22027,95,1.0E-4
22028,95,1.0E-4
22029,95,1.0E-4
22030,95,1.0E-4
22031,95,1.0E-4
22032,95,1.0E-4
22033,95,1.0E-4
22034,95,1.0E-4
22035,95,1.0E-4
22036,95,1.0E-4
22037,95,1.0E-4
22038,95,1.0E-4
22039,95,1.0E-4
22040,95,1.0E-4
22041,95,1.0E-4
22042,95,1.0E-4
22043,95,1.0E-4
22044,95,1.0E-4
22045,95,1.0E-4
22046,95,1.0E-4
22047,95,1.0E-4
22048,95,1.0E-4
22049,95,1.0E-4
22050,95,1.0E-4
22051,95,1.0E-4
22052,95,1.0E-4
22053,95,1.0E-4
22054,95,1.0E-4
22055,95,1.0E-4
22056,95,1.0E-4
22057,95,1.0E-4
22058,95,1.0E-4
22059,95,1.0E-4
22060,95,1.0E-4
22061,95,1.0E-4
22062,95,1.0E-4
22063,95,1.0E-4
22064,95,1.0E-4
22065,95,1.0E-4
22066,95,1.0E-4
22067,95,1.0E-4
22068,95,1.0E-4
22069,95,1.0E-4
22070,95,1.0E-4
22071,95,1.0E-4
22072,95,1.0E-4
22073,95,1.0E-4
22074,95,1.0E-4
22075,95,1.0E-4
22076,95,1.0E-4
22077,95,1.0E-4
22078,95,1.0E-4
22079,95,1.0E-4
22080,95,1.0E-4
22081,95,1.0E-4
22082,95,1.0E-4
22083,95,1.0E-4
22084,95,1.0E-4
22085,95,1.0E-4
22086,95,1.0E-4
22087,95,1.0E-4
22088,95,1.0E-4
22089,95,1.0E-4
22090,95,1.0E-4
22091,95,1.0E-4
22092,95,1.0E-4
22093,95,1.0E-4
22094,95,1.0E-4
22095,95,1.0E-4
22096,95,1.0E-4
22097,95,1.0E-4
22098,95,1.0E-4
22099,95,1.0E-4
22100,95,1.0E-4
22101,95,1.0E-4
22102,95,1.0E-4
22103,95,1.0E-4
22104,95,1.0E-4
22105,95,1.0E-4
22106,95,1.0E-4
22107,95,1.0E-4
22108,95,1.0E-4
22109,95,1.0E-4
22110,95,1.0E-4
22111,95,1.0E-4
22112,95,1.0E-4
22113,95,1.0E-4
22114,95,1.0E-4
22115,95,1.0E-4
22116,95,1.0E-4
22117,95,1.0E-4
22118,95,1.0E-4
22119,95,1.0E-4
22120,95,1.0E-4
22121,95,1.0E-4
22122,95,1.0E-4
22123,95,1.0E-4
22124,95,1.0E-4
22125,95,1.0E-4
22126,95,1.0E-4
22127,95,1.0E-4
22128,95,1.0E-4
22129,95,1.0E-4
22130,95,1.0E-4
22131,95,1.0E-4
22132,95,1.0E-4
22133,95,1.0E-4
22134,95,1.0E-4
22135,95,1.0E-4
22136,95,1.0E-4
22137,95,1.0E-4
22138,95,1.0E-4
22139,95,1.0E-4
22140,95,1.0E-4
22141,95,1.0E-4
22142,95,1.0E-4
22143,95,1.0E-4
22144,95,1.0E-4
22145,95,1.0E-4
22146,95,1.0E-4
22147,95,1.0E-4
22148,95,1.0E-4
22149,95,1.0E-4
22150,95,1.0E-4
22151,95,1.0E-4
22152,95,1.0E-4
22153,95,1.0E-4
22154,95,1.0E-4
22155,95,1.0E-4
22156,95,1.0E-4
22157,95,1.0E-4
22158,95,1.0E-4
22159,95,1.0E-4
22160,95,1.0E-4
22161,95,1.0E-4
22162,95,1.0E-4
22163,95,1.0E-4
22164,95,1.0E-4
22165,95,1.0E-4
22166,95,1.0E-4
22167,95,1.0E-4
22168,95,1.0E-4
22169,95,1.0E-4
22170,95,1.0E-4
22171,95,1.0E-4
22172,95,1.0E-4
22173,95,1.0E-4
22174,95,1.0E-4
22175,95,1.0E-4
22176,95,1.0E-4
22177,95,1.0E-4
22178,95,1.0E-4
22179,95,1.0E-4
22180,95,1.0E-4
22181,95,1.0E-4
22182,95,1.0E-4
22183,95,1.0E-4
22184,95,1.0E-4
22185,95,1.0E-4
22186,95,1.0E-4
22187,95,1.0E-4
22188,95,1.0E-4
22189,95,1.0E-4
22190,95,1.0E-4
22191,95,1.0E-4
22192,95,1.0E-4
22193,95,1.0E-4
22194,95,1.0E-4
22195,95,1.0E-4
22196,95,1.0E-4
22197,95,1.0E-4
22198,95,1.0E-4
22199,95,1.0E-4
22200,95,1.0E-4
22201,95,1.0E-4
22202,95,1.0E-4
22203,95,1.0E-4
22204,95,1.0E-4
22205,95,1.0E-4
22206,95,1.0E-4
22207,95,1.0E-4
22208,95,1.0E-4
22209,95,1.0E-4
22210,95,1.0E-4
22211,95,1.0E-4
22212,95,1.0E-4
22213,95,1.0E-4
22214,95,1.0E-4
22215,95,1.0E-4
22216,95,1.0E-4
22217,95,1.0E-4
22218,95,1.0E-4
22219,95,1.0E-4
22220,95,1.0E-4
22221,95,1.0E-4
22222,95,1.0E-4
22223,95,1.0E-4
22224,95,1.0E-4
22225,95,1.0E-4
22226,95,1.0E-4
22227,95,1.0E-4
22228,95,1.0E-4
22229,95,1.0E-4
22230,95,1.0E-4
22231,95,1.0E-4
22232,95,1.0E-4
22233,95,1.0E-4
22234,95,1.0E-4
22235,95,1.0E-4
22236,95,1.0E-4
22237,95,1.0E-4
22238,95,1.0E-4
22239,95,1.0E-4
22240,95,1.0E-4
22241,95,1.0E-4
22242,95,1.0E-4
22243,95,1.0E-4
22244,95,1.0E-4
22245,95,1.0E-4
22246,95,1.0E-4
22247,95,1.0E-4
22248,95,1.0E-4
22249,95,1.0E-4
22250,95,1.0E-4
22251,95,1.0E-4
22252,95,1.0E-4
22253,95,1.0E-4
22254,95,1.0E-4
22255,95,1.0E-4
22256,95,1.0E-4
22257,95,1.0E-4
22258,95,1.0E-4
22259,95,1.0E-4
22260,95,1.0E-4
22261,95,1.0E-4
22262,95,1.0E-4
22263,95,1.0E-4
22264,95,1.0E-4
22265,95,1.0E-4
22266,95,1.0E-4
22267,95,1.0E-4
22268,95,1.0E-4
22269,95,1.0E-4
22270,95,1.0E-4
22271,95,1.0E-4
22272,95,1.0E-4
22273,95,1.0E-4
22274,95,1.0E-4
22275,95,1.0E-4
22276,95,1.0E-4
22277,95,1.0E-4
22278,95,1.0E-4
22279,95,1.0E-4
22280,95,1.0E-4
22281,95,1.0E-4
22282,95,1.0E-4
22283,95,1.0E-4
22284,95,1.0E-4
22285,95,1.0E-4
22286,95,1.0E-4
22287,95,1.0E-4
22288,95,1.0E-4
22289,95,1.0E-4
22290,95,1.0E-4
22291,95,1.0E-4
22292,95,1.0E-4
22293,95,1.0E-4
22294,95,1.0E-4
22295,95,1.0E-4
22296,95,1.0E-4
22297,95,1.0E-4
22298,95,1.0E-4
22299,95,1.0E-4
22300,95,1.0E-4
22301,95,1.0E-4
22302,95,1.0E-4
22303,95,1.0E-4
22304,95,1.0E-4
22305,95,1.0E-4
22306,95,1.0E-4
22307,95,1.0E-4
22308,95,1.0E-4
22309,95,1.0E-4
22310,95,1.0E-4
22311,95,1.0E-4
22312,95,1.0E-4
22313,95,1.0E-4
22314,95,1.0E-4
22315,95,1.0E-4
22316,95,1.0E-4
22317,95,1.0E-4
22318,95,1.0E-4
22319,95,1.0E-4
22320,95,1.0E-4
22321,95,1.0E-4
22322,95,1.0E-4
22323,95,1.0E-4
22324,95,1.0E-4
22325,95,1.0E-4
22326,95,1.0E-4
22327,95,1.0E-4
22328,95,1.0E-4
22329,95,1.0E-4
22330,95,1.0E-4
22331,95,1.0E-4
22332,95,1.0E-4
22333,95,1.0E-4
22334,95,1.0E-4
22335,95,1.0E-4
22336,95,1.0E-4
22337,95,1.0E-4
22338,95,1.0E-4
22339,95,1.0E-4
22340,95,1.0E-4
22341,95,1.0E-4
22342,95,1.0E-4
22343,95,1.0E-4
22344,95,1.0E-4
22345,95,1.0E-4
22346,95,1.0E-4
22347,95,1.0E-4
22348,95,1.0E-4
22349,95,1.0E-4
22350,95,1.0E-4
22351,95,1.0E-4
22352,95,1.0E-4
22353,95,1.0E-4
22354,95,1.0E-4
22355,95,1.0E-4
22356,95,1.0E-4
22357,95,1.0E-4
22358,95,1.0E-4
22359,95,1.0E-4
22360,95,1.0E-4
22361,95,1.0E-4
22362,95,1.0E-4
22363,95,1.0E-4
22364,95,1.0E-4
22365,95,1.0E-4
22366,95,1.0E-4
22367,95,1.0E-4
22368,95,1.0E-4
22369,95,1.0E-4
22370,95,1.0E-4
22371,95,1.0E-4
22372,95,1.0E-4
22373,95,1.0E-4
22374,95,1.0E-4
22375,95,1.0E-4
22376,95,1.0E-4
22377,95,1.0E-4
22378,95,1.0E-4
22379,95,1.0E-4
22380,95,1.0E-4
22381,95,1.0E-4
22382,95,1.0E-4
22383,95,1.0E-4
22384,95,1.0E-4
22385,95,1.0E-4
22386,95,1.0E-4
22387,95,1.0E-4
22388,95,1.0E-4
22389,95,1.0E-4
22390,95,1.0E-4
22391,95,1.0E-4
22392,95,1.0E-4
22393,95,1.0E-4
22394,95,1.0E-4
22395,95,1.0E-4
22396,95,1.0E-4
22397,95,1.0E-4
22398,95,1.0E-4
22399,95,1.0E-4
22400,95,1.0E-4
22401,95,1.0E-4
22402,95,1.0E-4
22403,95,1.0E-4
22404,95,1.0E-4
22405,95,1.0E-4
22406,95,1.0E-4
22407,95,1.0E-4
22408,95,1.0E-4
22409,95,1.0E-4
22410,95,1.0E-4
22411,95,1.0E-4
22412,95,1.0E-4
22413,95,1.0E-4
22414,95,1.0E-4
22415,95,1.0E-4
22416,95,1.0E-4
22417,95,1.0E-4
22418,95,1.0E-4
22419,95,1.0E-4
22420,95,1.0E-4
22421,95,1.0E-4
22422,95,1.0E-4
22423,95,1.0E-4
22424,95,1.0E-4
22425,95,1.0E-4
22426,95,1.0E-4
22427,95,1.0E-4
22428,95,1.0E-4
22429,95,1.0E-4
22430,95,1.0E-4
22431,95,1.0E-4
22432,95,1.0E-4
22433,95,1.0E-4
22434,95,1.0E-4
22435,95,1.0E-4
22436,95,1.0E-4
22437,95,1.0E-4
22438,95,1.0E-4
22439,95,1.0E-4
22440,95,1.0E-4
22441,95,1.0E-4
22442,95,1.0E-4
22443,95,1.0E-4
22444,95,1.0E-4
22445,95,1.0E-4
22446,95,1.0E-4
22447,95,1.0E-4
22448,95,1.0E-4
22449,95,1.0E-4
22450,95,1.0E-4
22451,95,1.0E-4
22452,95,1.0E-4
22453,95,1.0E-4
22454,95,1.0E-4
22455,95,1.0E-4
22456,95,1.0E-4
22457,95,1.0E-4
22458,95,1.0E-4
22459,95,1.0E-4
22460,95,1.0E-4
22461,95,1.0E-4
22462,95,1.0E-4
22463,95,1.0E-4
22464,95,1.0E-4
22465,95,1.0E-4
22466,95,1.0E-4
22467,95,1.0E-4
22468,95,1.0E-4
22469,95,1.0E-4
22470,95,1.0E-4
22471,95,1.0E-4
22472,95,1.0E-4
22473,95,1.0E-4
22474,95,1.0E-4
22475,95,1.0E-4
22476,95,1.0E-4
22477,95,1.0E-4
22478,95,1.0E-4
22479,95,1.0E-4
22480,95,1.0E-4
22481,95,1.0E-4
22482,95,1.0E-4
22483,95,1.0E-4
22484,95,1.0E-4
22485,95,1.0E-4
22486,95,1.0E-4
22487,95,1.0E-4
22488,95,1.0E-4
22489,95,1.0E-4
22490,95,1.0E-4
22491,95,1.0E-4
22492,95,1.0E-4
22493,95,1.0E-4
22494,95,1.0E-4
22495,95,1.0E-4
22496,95,1.0E-4
22497,95,1.0E-4
22498,95,1.0E-4
22499,95,1.0E-4
22500,95,1.0E-4
22501,95,1.0E-4
22502,95,1.0E-4
22503,95,1.0E-4
22504,95,1.0E-4
22505,95,1.0E-4
22506,95,1.0E-4
22507,95,1.0E-4
22508,95,1.0E-4
22509,95,1.0E-4
22510,95,1.0E-4
22511,95,1.0E-4
22512,95,1.0E-4
22513,95,1.0E-4
22514,95,1.0E-4
22515,95,1.0E-4
22516,95,1.0E-4
22517,95,1.0E-4
22518,95,1.0E-4
22519,95,1.0E-4
22520,95,1.0E-4
22521,95,1.0E-4
22522,95,1.0E-4
22523,95,1.0E-4
22524,95,1.0E-4
22525,95,1.0E-4
22526,95,1.0E-4
22527,95,1.0E-4
22528,95,1.0E-4
22529,95,1.0E-4
22530,95,1.0E-4
22531,95,1.0E-4
22532,95,1.0E-4
22533,95,1.0E-4
22534,95,1.0E-4
22535,95,1.0E-4
22536,95,1.0E-4
22537,95,1.0E-4
22538,95,1.0E-4
22539,95,1.0E-4
22540,95,1.0E-4
22541,95,1.0E-4
22542,95,1.0E-4
22543,95,1.0E-4
22544,95,1.0E-4
22545,95,1.0E-4
22546,95,1.0E-4
22547,95,1.0E-4
22548,95,1.0E-4
22549,95,1.0E-4
22550,95,1.0E-4
22551,95,1.0E-4
22552,95,1.0E-4
22553,95,1.0E-4
22554,95,1.0E-4
22555,95,1.0E-4
22556,95,1.0E-4
22557,95,1.0E-4
22558,95,1.0E-4
22559,95,1.0E-4
22560,95,1.0E-4
22561,95,1.0E-4
22562,95,1.0E-4
22563,95,1.0E-4
22564,95,1.0E-4
22565,95,1.0E-4
22566,95,1.0E-4
22567,95,1.0E-4
22568,95,1.0E-4
22569,95,1.0E-4
22570,95,1.0E-4
22571,95,1.0E-4
22572,95,1.0E-4
22573,95,1.0E-4
22574,95,1.0E-4
22575,95,1.0E-4
22576,95,1.0E-4
22577,95,1.0E-4
22578,95,1.0E-4
22579,95,1.0E-4
22580,95,1.0E-4
22581,95,1.0E-4
22582,95,1.0E-4
22583,95,1.0E-4
22584,95,1.0E-4
22585,95,1.0E-4
22586,95,1.0E-4
22587,95,1.0E-4
22588,95,1.0E-4
22589,95,1.0E-4
22590,95,1.0E-4
22591,95,1.0E-4
22592,95,1.0E-4
22593,95,1.0E-4
22594,95,1.0E-4
22595,95,1.0E-4
22596,95,1.0E-4
22597,95,1.0E-4
22598,95,1.0E-4
22599,95,1.0E-4
22600,95,1.0E-4
22601,95,1.0E-4
22602,95,1.0E-4
22603,95,1.0E-4
22604,95,1.0E-4
22605,95,1.0E-4
22606,95,1.0E-4
22607,95,1.0E-4
22608,95,1.0E-4
22609,95,1.0E-4
22610,95,1.0E-4
22611,95,1.0E-4
22612,95,1.0E-4
22613,95,1.0E-4
22614,95,1.0E-4
22615,95,1.0E-4
22616,95,1.0E-4
22617,95,1.0E-4
22618,95,1.0E-4
22619,95,1.0E-4
22620,95,1.0E-4
22621,95,1.0E-4
22622,95,1.0E-4
22623,95,1.0E-4
22624,95,1.0E-4
22625,95,1.0E-4
22626,95,1.0E-4
22627,95,1.0E-4
22628,95,1.0E-4
22629,95,1.0E-4
22630,95,1.0E-4
22631,95,1.0E-4
22632,95,1.0E-4
22633,95,1.0E-4
22634,95,1.0E-4
22635,95,1.0E-4
22636,95,1.0E-4
22637,95,1.0E-4
22638,95,1.0E-4
22639,95,1.0E-4
22640,95,1.0E-4
22641,95,1.0E-4
22642,95,1.0E-4
22643,95,1.0E-4
22644,95,1.0E-4
22645,95,1.0E-4
22646,95,1.0E-4
22647,95,1.0E-4
22648,95,1.0E-4
22649,95,1.0E-4
22650,95,1.0E-4
22651,95,1.0E-4
22652,95,1.0E-4
22653,95,1.0E-4
22654,95,1.0E-4
22655,95,1.0E-4
22656,95,1.0E-4
22657,95,1.0E-4
22658,95,1.0E-4
22659,95,1.0E-4
22660,95,1.0E-4
22661,95,1.0E-4
22662,95,1.0E-4
22663,95,1.0E-4
22664,95,1.0E-4
22665,95,1.0E-4
22666,95,1.0E-4
22667,95,1.0E-4
22668,95,1.0E-4
22669,95,1.0E-4
22670,95,1.0E-4
22671,95,1.0E-4
22672,95,1.0E-4
22673,95,1.0E-4
22674,95,1.0E-4
22675,95,1.0E-4
22676,95,1.0E-4
22677,95,1.0E-4
22678,95,1.0E-4
22679,95,1.0E-4
22680,95,1.0E-4
22681,95,1.0E-4
22682,95,1.0E-4
22683,95,1.0E-4
22684,95,1.0E-4
22685,95,1.0E-4
22686,95,1.0E-4
22687,95,1.0E-4
22688,95,1.0E-4
22689,95,1.0E-4
22690,95,1.0E-4
22691,95,1.0E-4
22692,95,1.0E-4
22693,95,1.0E-4
22694,95,1.0E-4
22695,95,1.0E-4
22696,95,1.0E-4
22697,95,1.0E-4
22698,95,1.0E-4
22699,95,1.0E-4
22700,95,1.0E-4
22701,95,1.0E-4
22702,95,1.0E-4
22703,95,1.0E-4
22704,95,1.0E-4
22705,95,1.0E-4
22706,95,1.0E-4
22707,95,1.0E-4
22708,95,1.0E-4
22709,95,1.0E-4
22710,95,1.0E-4
22711,95,1.0E-4
22712,95,1.0E-4
22713,95,1.0E-4
22714,95,1.0E-4
22715,95,1.0E-4
22716,95,1.0E-4
22717,95,1.0E-4
22718,95,1.0E-4
22719,95,1.0E-4
22720,95,1.0E-4
22721,95,1.0E-4
22722,95,1.0E-4
22723,95,1.0E-4
22724,95,1.0E-4
22725,95,1.0E-4
22726,95,1.0E-4
22727,95,1.0E-4
22728,95,1.0E-4
22729,95,1.0E-4
22730,95,1.0E-4
22731,95,1.0E-4
22732,95,1.0E-4
22733,95,1.0E-4
22734,95,1.0E-4
22735,95,1.0E-4
22736,95,1.0E-4
22737,95,1.0E-4
22738,95,1.0E-4
22739,95,1.0E-4
22740,95,1.0E-4
22741,95,1.0E-4
22742,95,1.0E-4
22743,95,1.0E-4
22744,95,1.0E-4
22745,95,1.0E-4
22746,95,1.0E-4
22747,95,1.0E-4
22748,95,1.0E-4
22749,95,1.0E-4
22750,95,1.0E-4
22751,95,1.0E-4
22752,95,1.0E-4
22753,95,1.0E-4
22754,95,1.0E-4
22755,95,1.0E-4
22756,95,1.0E-4
22757,95,1.0E-4
22758,95,1.0E-4
22759,95,1.0E-4
22760,95,1.0E-4
22761,95,1.0E-4
22762,95,1.0E-4
22763,95,1.0E-4
22764,95,1.0E-4
22765,95,1.0E-4
22766,95,1.0E-4
22767,95,1.0E-4
22768,95,1.0E-4
22769,95,1.0E-4
22770,95,1.0E-4
22771,95,1.0E-4
22772,95,1.0E-4
22773,95,1.0E-4
22774,95,1.0E-4
22775,95,1.0E-4
22776,95,1.0E-4
22777,95,1.0E-4
22778,95,1.0E-4
22779,95,1.0E-4
22780,95,1.0E-4
22781,95,1.0E-4
22782,95,1.0E-4
22783,95,1.0E-4
22784,95,1.0E-4
22785,95,1.0E-4
22786,95,1.0E-4
22787,95,1.0E-4
22788,95,1.0E-4
22789,95,1.0E-4
22790,95,1.0E-4
22791,95,1.0E-4
22792,95,1.0E-4
22793,95,1.0E-4
22794,95,1.0E-4
22795,95,1.0E-4
22796,95,1.0E-4
22797,95,1.0E-4
22798,95,1.0E-4
22799,95,1.0E-4
22800,95,1.0E-4
22801,95,1.0E-4
22802,95,1.0E-4
22803,95,1.0E-4
22804,95,1.0E-4
22805,95,1.0E-4
22806,95,1.0E-4
22807,95,1.0E-4
22808,95,1.0E-4
22809,95,1.0E-4
22810,95,1.0E-4
22811,95,1.0E-4
22812,95,1.0E-4
22813,95,1.0E-4
22814,95,1.0E-4
22815,95,1.0E-4
22816,95,1.0E-4
22817,95,1.0E-4
22818,95,1.0E-4
22819,95,1.0E-4
22820,95,1.0E-4
22821,95,1.0E-4
22822,95,1.0E-4
22823,95,1.0E-4
22824,95,1.0E-4
22825,95,1.0E-4
22826,95,1.0E-4
22827,95,1.0E-4
22828,95,1.0E-4
22829,95,1.0E-4
22830,95,1.0E-4
22831,95,1.0E-4
22832,95,1.0E-4
22833,95,1.0E-4
22834,95,1.0E-4
22835,95,1.0E-4
22836,95,1.0E-4
22837,95,1.0E-4
22838,95,1.0E-4
22839,95,1.0E-4
22840,95,1.0E-4
22841,95,1.0E-4
22842,95,1.0E-4
22843,95,1.0E-4
22844,95,1.0E-4
22845,95,1.0E-4
22846,95,1.0E-4
22847,95,1.0E-4
22848,95,1.0E-4
22849,95,1.0E-4
22850,95,1.0E-4
22851,95,1.0E-4
22852,95,1.0E-4
22853,95,1.0E-4
22854,95,1.0E-4
22855,95,1.0E-4
22856,95,1.0E-4
22857,95,1.0E-4
22858,95,1.0E-4
22859,95,1.0E-4
22860,95,1.0E-4
22861,95,1.0E-4
22862,95,1.0E-4
22863,95,1.0E-4
22864,95,1.0E-4
22865,95,1.0E-4
22866,95,1.0E-4
22867,95,1.0E-4
22868,95,1.0E-4
22869,95,1.0E-4
22870,95,1.0E-4
22871,95,1.0E-4
22872,95,1.0E-4
22873,95,1.0E-4
22874,95,1.0E-4
22875,95,1.0E-4
22876,95,1.0E-4
22877,95,1.0E-4
22878,95,1.0E-4
22879,95,1.0E-4
22880,95,1.0E-4
22881,95,1.0E-4
22882,95,1.0E-4
22883,95,1.0E-4
22884,95,1.0E-4
22885,95,1.0E-4
22886,95,1.0E-4
22887,95,1.0E-4
22888,95,1.0E-4
22889,95,1.0E-4
22890,95,1.0E-4
22891,95,1.0E-4
22892,95,1.0E-4
22893,95,1.0E-4
22894,95,1.0E-4
22895,95,1.0E-4
22896,95,1.0E-4
22897,95,1.0E-4
22898,95,1.0E-4
22899,95,1.0E-4
22900,95,1.0E-4
22901,95,1.0E-4
22902,95,1.0E-4
22903,95,1.0E-4
22904,95,1.0E-4
22905,95,1.0E-4
22906,95,1.0E-4
22907,95,1.0E-4
22908,95,1.0E-4
22909,95,1.0E-4
22910,95,1.0E-4
22911,95,1.0E-4
22912,95,1.0E-4
22913,95,1.0E-4
22914,95,1.0E-4
22915,95,1.0E-4
22916,95,1.0E-4
22917,95,1.0E-4
22918,95,1.0E-4
22919,95,1.0E-4
22920,95,1.0E-4
22921,95,1.0E-4
22922,95,1.0E-4
22923,95,1.0E-4
22924,95,1.0E-4
22925,95,1.0E-4
22926,95,1.0E-4
22927,95,1.0E-4
22928,95,1.0E-4
22929,95,1.0E-4
22930,95,1.0E-4
22931,95,1.0E-4
22932,95,1.0E-4
22933,95,1.0E-4
22934,95,1.0E-4
22935,95,1.0E-4
22936,95,1.0E-4
22937,95,1.0E-4
22938,95,1.0E-4
22939,95,1.0E-4
22940,95,1.0E-4
22941,95,1.0E-4
22942,95,1.0E-4
22943,95,1.0E-4
22944,95,1.0E-4
22945,95,1.0E-4
22946,95,1.0E-4
22947,95,1.0E-4
22948,95,1.0E-4
22949,95,1.0E-4
22950,95,1.0E-4
22951,95,1.0E-4
22952,95,1.0E-4
22953,95,1.0E-4
22954,95,1.0E-4
22955,95,1.0E-4
22956,95,1.0E-4
22957,95,1.0E-4
22958,95,1.0E-4
22959,95,1.0E-4
22960,95,1.0E-4
22961,95,1.0E-4
22962,95,1.0E-4
22963,95,1.0E-4
22964,95,1.0E-4
22965,95,1.0E-4
22966,95,1.0E-4
22967,95,1.0E-4
22968,95,1.0E-4
22969,95,1.0E-4
22970,95,1.0E-4
22971,95,1.0E-4
22972,95,1.0E-4
22973,95,1.0E-4
22974,95,1.0E-4
22975,95,1.0E-4
22976,95,1.0E-4
22977,95,1.0E-4
22978,95,1.0E-4
22979,95,1.0E-4
22980,95,1.0E-4
22981,95,1.0E-4
22982,95,1.0E-4
22983,95,1.0E-4
22984,95,1.0E-4
22985,95,1.0E-4
22986,95,1.0E-4
22987,95,1.0E-4
22988,95,1.0E-4
22989,95,1.0E-4
22990,95,1.0E-4
22991,95,1.0E-4
22992,95,1.0E-4
22993,95,1.0E-4
22994,95,1.0E-4
22995,95,1.0E-4
22996,95,1.0E-4
22997,95,1.0E-4
22998,95,1.0E-4
22999,95,1.0E-4
23000,95,1.0E-4
23001,95,1.0E-4
23002,95,1.0E-4
23003,95,1.0E-4
23004,95,1.0E-4
23005,95,1.0E-4
23006,95,1.0E-4
23007,95,1.0E-4
23008,95,1.0E-4
23009,95,1.0E-4
23010,95,1.0E-4
23011,95,1.0E-4
23012,95,1.0E-4
23013,95,1.0E-4
23014,95,1.0E-4
23015,95,1.0E-4
23016,95,1.0E-4
23017,95,1.0E-4
23018,95,1.0E-4
23019,95,1.0E-4
23020,95,1.0E-4
23021,95,1.0E-4
23022,95,1.0E-4
23023,95,1.0E-4
23024,95,1.0E-4
23025,95,1.0E-4
23026,95,1.0E-4
23027,95,1.0E-4
23028,95,1.0E-4
23029,95,1.0E-4
23030,95,1.0E-4
23031,95,1.0E-4
23032,95,1.0E-4
23033,95,1.0E-4
23034,95,1.0E-4
23035,95,1.0E-4
23036,95,1.0E-4
23037,95,1.0E-4
23038,95,1.0E-4
23039,95,1.0E-4
23040,95,1.0E-4
23041,95,1.0E-4
23042,95,1.0E-4
23043,95,1.0E-4
23044,95,1.0E-4
23045,95,1.0E-4
23046,95,1.0E-4
23047,95,1.0E-4
23048,95,1.0E-4
23049,95,1.0E-4
23050,95,1.0E-4
23051,95,1.0E-4
23052,95,1.0E-4
23053,95,1.0E-4
23054,95,1.0E-4
23055,95,1.0E-4
23056,95,1.0E-4
23057,95,1.0E-4
23058,95,1.0E-4
23059,95,1.0E-4
23060,95,1.0E-4
23061,95,1.0E-4
23062,95,1.0E-4
23063,95,1.0E-4
23064,95,1.0E-4
23065,95,1.0E-4
23066,95,1.0E-4
23067,95,1.0E-4
23068,95,1.0E-4
23069,95,1.0E-4
23070,95,1.0E-4
23071,95,1.0E-4
23072,95,1.0E-4
23073,95,1.0E-4
23074,95,1.0E-4
23075,95,1.0E-4
23076,95,1.0E-4
23077,95,1.0E-4
23078,95,1.0E-4
23079,95,1.0E-4
23080,95,1.0E-4
23081,95,1.0E-4
23082,95,1.0E-4
23083,95,1.0E-4
23084,95,1.0E-4
23085,95,1.0E-4
23086,95,1.0E-4
23087,95,1.0E-4
23088,95,1.0E-4
23089,95,1.0E-4
23090,95,1.0E-4
23091,95,1.0E-4
23092,95,1.0E-4
23093,95,1.0E-4
23094,95,1.0E-4
23095,95,1.0E-4
23096,95,1.0E-4
23097,95,1.0E-4
23098,95,1.0E-4
23099,95,1.0E-4
23100,95,1.0E-4
23101,95,1.0E-4
23102,95,1.0E-4
23103,95,1.0E-4
23104,95,1.0E-4
23105,95,1.0E-4
23106,95,1.0E-4
23107,95,1.0E-4
23108,95,1.0E-4
23109,95,1.0E-4
23110,95,1.0E-4
23111,95,1.0E-4
23112,95,1.0E-4
23113,95,1.0E-4
23114,95,1.0E-4
23115,95,1.0E-4
23116,95,1.0E-4
23117,95,1.0E-4
23118,95,1.0E-4
23119,95,1.0E-4
23120,95,1.0E-4
23121,95,1.0E-4
23122,95,1.0E-4
23123,95,1.0E-4
23124,95,1.0E-4
23125,95,1.0E-4
23126,95,1.0E-4
23127,95,1.0E-4
23128,95,1.0E-4
23129,95,1.0E-4
23130,95,1.0E-4
23131,95,1.0E-4
23132,95,1.0E-4
23133,95,1.0E-4
23134,95,1.0E-4
23135,95,1.0E-4
23136,95,1.0E-4
23137,95,1.0E-4
23138,95,1.0E-4
23139,95,1.0E-4
23140,95,1.0E-4
23141,95,1.0E-4
23142,95,1.0E-4
23143,95,1.0E-4
23144,95,1.0E-4
23145,95,1.0E-4
23146,95,1.0E-4
23147,95,1.0E-4
23148,95,1.0E-4
23149,95,1.0E-4
23150,95,1.0E-4
23151,95,1.0E-4
23152,95,1.0E-4
23153,95,1.0E-4
23154,95,1.0E-4
23155,95,1.0E-4
23156,95,1.0E-4
23157,95,1.0E-4
23158,95,1.0E-4
23159,95,1.0E-4
23160,95,1.0E-4
23161,95,1.0E-4
23162,95,1.0E-4
23163,95,1.0E-4
23164,95,1.0E-4
23165,95,1.0E-4
23166,95,1.0E-4
23167,95,1.0E-4
23168,95,1.0E-4
23169,95,1.0E-4
23170,95,1.0E-4
23171,95,1.0E-4
23172,95,1.0E-4
23173,95,1.0E-4
23174,95,1.0E-4
23175,95,1.0E-4
23176,95,1.0E-4
23177,95,1.0E-4
23178,95,1.0E-4
23179,95,1.0E-4
23180,95,1.0E-4
23181,95,1.0E-4
23182,95,1.0E-4
23183,95,1.0E-4
23184,95,1.0E-4
23185,95,1.0E-4
23186,95,1.0E-4
23187,95,1.0E-4
23188,95,1.0E-4
23189,95,1.0E-4
23190,95,1.0E-4
23191,95,1.0E-4
23192,95,1.0E-4
23193,95,1.0E-4
23194,95,1.0E-4
23195,95,1.0E-4
23196,95,1.0E-4
23197,95,1.0E-4
23198,95,1.0E-4
23199,95,1.0E-4
23200,95,1.0E-4
23201,95,1.0E-4
23202,95,1.0E-4
23203,95,1.0E-4
23204,95,1.0E-4
23205,95,1.0E-4
23206,95,1.0E-4
23207,95,1.0E-4
23208,95,1.0E-4
23209,95,1.0E-4
23210,95,1.0E-4
23211,95,1.0E-4
23212,95,1.0E-4
23213,95,1.0E-4
23214,95,1.0E-4
23215,95,1.0E-4
23216,95,1.0E-4
23217,95,1.0E-4
23218,95,1.0E-4
23219,95,1.0E-4
23220,95,1.0E-4
23221,95,1.0E-4
23222,95,1.0E-4
23223,95,1.0E-4
23224,95,1.0E-4
23225,95,1.0E-4
23226,95,1.0E-4
23227,95,1.0E-4
23228,95,1.0E-4
23229,95,1.0E-4
23230,95,1.0E-4
23231,95,1.0E-4
23232,95,1.0E-4
23233,95,1.0E-4
23234,95,1.0E-4
23235,95,1.0E-4
23236,95,1.0E-4
23237,95,1.0E-4
23238,95,1.0E-4
23239,95,1.0E-4
23240,95,1.0E-4
23241,95,1.0E-4
23242,95,1.0E-4
23243,95,1.0E-4
23244,95,1.0E-4
23245,95,1.0E-4
23246,95,1.0E-4
23247,95,1.0E-4
23248,95,1.0E-4
23249,95,1.0E-4
23250,95,1.0E-4
23251,95,1.0E-4
23252,95,1.0E-4
23253,95,1.0E-4
23254,95,1.0E-4
23255,95,1.0E-4
23256,95,1.0E-4
23257,95,1.0E-4
23258,95,1.0E-4
23259,95,1.0E-4
23260,95,1.0E-4
23261,95,1.0E-4
23262,95,1.0E-4
23263,95,1.0E-4
23264,95,1.0E-4
23265,95,1.0E-4
23266,95,1.0E-4
23267,95,1.0E-4
23268,95,1.0E-4
23269,95,1.0E-4
23270,95,1.0E-4
23271,95,1.0E-4
23272,95,1.0E-4
23273,95,1.0E-4
23274,95,1.0E-4
23275,95,1.0E-4
23276,95,1.0E-4
23277,95,1.0E-4
23278,95,1.0E-4
23279,95,1.0E-4
23280,95,1.0E-4
23281,95,1.0E-4
23282,95,1.0E-4
23283,95,1.0E-4
23284,95,1.0E-4
23285,95,1.0E-4
23286,95,1.0E-4
23287,95,1.0E-4
23288,95,1.0E-4
23289,95,1.0E-4
23290,95,1.0E-4
23291,95,1.0E-4
23292,95,1.0E-4
23293,95,1.0E-4
23294,95,1.0E-4
23295,95,1.0E-4
23296,95,1.0E-4
23297,95,1.0E-4
23298,95,1.0E-4
23299,95,1.0E-4
23300,95,1.0E-4
23301,95,1.0E-4
23302,95,1.0E-4
23303,95,1.0E-4
23304,95,1.0E-4
23305,95,1.0E-4
23306,95,1.0E-4
23307,95,1.0E-4
23308,95,1.0E-4
23309,95,1.0E-4
23310,95,1.0E-4
23311,95,1.0E-4
23312,95,1.0E-4
23313,95,1.0E-4
23314,95,1.0E-4
23315,95,1.0E-4
23316,95,1.0E-4
23317,95,1.0E-4
23318,95,1.0E-4
23319,95,1.0E-4
23320,95,1.0E-4
23321,95,1.0E-4
23322,95,1.0E-4
23323,95,1.0E-4
23324,95,1.0E-4
23325,95,1.0E-4
23326,95,1.0E-4
23327,95,1.0E-4
23328,95,1.0E-4
23329,95,1.0E-4
23330,95,1.0E-4
23331,95,1.0E-4
23332,95,1.0E-4
23333,95,1.0E-4
23334,95,1.0E-4
23335,95,1.0E-4
23336,95,1.0E-4
23337,95,1.0E-4
23338,95,1.0E-4
23339,95,1.0E-4
23340,95,1.0E-4
23341,95,1.0E-4
23342,95,1.0E-4
23343,95,1.0E-4
23344,95,1.0E-4
23345,95,1.0E-4
23346,95,1.0E-4
23347,95,1.0E-4
23348,95,1.0E-4
23349,95,1.0E-4
23350,95,1.0E-4
23351,95,1.0E-4
23352,95,1.0E-4
23353,95,1.0E-4
23354,95,1.0E-4
23355,95,1.0E-4
23356,95,1.0E-4
23357,95,1.0E-4
23358,95,1.0E-4
23359,95,1.0E-4
23360,95,1.0E-4
23361,95,1.0E-4
23362,95,1.0E-4
23363,95,1.0E-4
23364,95,1.0E-4
23365,95,1.0E-4
23366,95,1.0E-4
23367,95,1.0E-4
23368,95,1.0E-4
23369,95,1.0E-4
23370,95,1.0E-4
23371,95,1.0E-4
23372,95,1.0E-4
23373,95,1.0E-4
23374,95,1.0E-4
23375,95,1.0E-4
23376,95,1.0E-4
23377,95,1.0E-4
23378,95,1.0E-4
23379,95,1.0E-4
23380,95,1.0E-4
23381,95,1.0E-4
23382,95,1.0E-4
23383,95,1.0E-4
23384,95,1.0E-4
23385,95,1.0E-4
23386,95,1.0E-4
23387,95,1.0E-4
23388,95,1.0E-4
23389,95,1.0E-4
23390,95,1.0E-4
23391,95,1.0E-4
23392,95,1.0E-4
23393,95,1.0E-4
23394,95,1.0E-4
23395,95,1.0E-4
23396,95,1.0E-4
23397,95,1.0E-4
23398,95,1.0E-4
23399,95,1.0E-4
23400,95,1.0E-4
23401,95,1.0E-4
23402,95,1.0E-4
23403,95,1.0E-4
23404,95,1.0E-4
23405,95,1.0E-4
23406,95,1.0E-4
23407,95,1.0E-4
23408,95,1.0E-4
23409,95,1.0E-4
23410,95,1.0E-4
23411,95,1.0E-4
23412,95,1.0E-4
23413,95,1.0E-4
23414,95,1.0E-4
23415,95,1.0E-4
23416,95,1.0E-4
23417,95,1.0E-4
23418,95,1.0E-4
23419,95,1.0E-4
23420,95,1.0E-4
23421,95,1.0E-4
23422,95,1.0E-4
23423,95,1.0E-4
23424,95,1.0E-4
23425,95,1.0E-4
23426,95,1.0E-4
23427,95,1.0E-4
23428,95,1.0E-4
23429,95,1.0E-4
23430,95,1.0E-4
23431,95,1.0E-4
23432,95,1.0E-4
23433,95,1.0E-4
23434,95,1.0E-4
23435,95,1.0E-4
23436,95,1.0E-4
23437,95,1.0E-4
23438,95,1.0E-4
23439,95,1.0E-4
23440,95,1.0E-4
23441,95,1.0E-4
23442,95,1.0E-4
23443,95,1.0E-4
23444,95,1.0E-4
23445,95,1.0E-4
23446,95,1.0E-4
23447,95,1.0E-4
23448,95,1.0E-4
23449,95,1.0E-4
23450,95,1.0E-4
23451,95,1.0E-4
23452,95,1.0E-4
23453,95,1.0E-4
23454,95,1.0E-4
23455,95,1.0E-4
23456,95,1.0E-4
23457,95,1.0E-4
23458,95,1.0E-4
23459,95,1.0E-4
23460,95,1.0E-4
23461,95,1.0E-4
23462,95,1.0E-4
23463,95,1.0E-4
23464,95,1.0E-4
23465,95,1.0E-4
23466,95,1.0E-4
23467,95,1.0E-4
23468,95,1.0E-4
23469,95,1.0E-4
23470,95,1.0E-4
23471,95,1.0E-4
23472,95,1.0E-4
23473,95,1.0E-4
23474,95,1.0E-4
23475,95,1.0E-4
23476,95,1.0E-4
23477,95,1.0E-4
23478,95,1.0E-4
23479,95,1.0E-4
23480,95,1.0E-4
23481,95,1.0E-4
23482,95,1.0E-4
23483,95,1.0E-4
23484,95,1.0E-4
23485,95,1.0E-4
23486,95,1.0E-4
23487,95,1.0E-4
23488,95,1.0E-4
23489,95,1.0E-4
23490,95,1.0E-4
23491,95,1.0E-4
23492,95,1.0E-4
23493,95,1.0E-4
23494,95,1.0E-4
23495,95,1.0E-4
23496,95,1.0E-4
23497,95,1.0E-4
23498,95,1.0E-4
23499,95,1.0E-4
23500,95,1.0E-4
23501,95,1.0E-4
23502,95,1.0E-4
23503,95,1.0E-4
23504,95,1.0E-4
23505,95,1.0E-4
23506,95,1.0E-4
23507,95,1.0E-4
23508,95,1.0E-4
23509,95,1.0E-4
23510,95,1.0E-4
23511,95,1.0E-4
23512,95,1.0E-4
23513,95,1.0E-4
23514,95,1.0E-4
23515,95,1.0E-4
23516,95,1.0E-4
23517,95,1.0E-4
23518,95,1.0E-4
23519,95,1.0E-4
23520,95,1.0E-4
23521,95,1.0E-4
23522,95,1.0E-4
23523,95,1.0E-4
23524,95,1.0E-4
23525,95,1.0E-4
23526,95,1.0E-4
23527,95,1.0E-4
23528,95,1.0E-4
23529,95,1.0E-4
23530,95,1.0E-4
23531,95,1.0E-4
23532,95,1.0E-4
23533,95,1.0E-4
23534,95,1.0E-4
23535,95,1.0E-4
23536,95,1.0E-4
23537,95,1.0E-4
23538,95,1.0E-4
23539,95,1.0E-4
23540,95,1.0E-4
23541,95,1.0E-4
23542,95,1.0E-4
23543,95,1.0E-4
23544,95,1.0E-4
23545,95,1.0E-4
23546,95,1.0E-4
23547,95,1.0E-4
23548,95,1.0E-4
23549,95,1.0E-4
23550,95,1.0E-4
23551,95,1.0E-4
23552,95,1.0E-4
23553,95,1.0E-4
23554,95,1.0E-4
23555,95,1.0E-4
23556,95,1.0E-4
23557,95,1.0E-4
23558,95,1.0E-4
23559,95,1.0E-4
23560,95,1.0E-4
23561,95,1.0E-4
23562,95,1.0E-4
23563,95,1.0E-4
23564,95,1.0E-4
23565,95,1.0E-4
23566,95,1.0E-4
23567,95,1.0E-4
23568,95,1.0E-4
23569,95,1.0E-4
23570,95,1.0E-4
23571,95,1.0E-4
23572,95,1.0E-4
23573,95,1.0E-4
23574,95,1.0E-4
23575,95,1.0E-4
23576,95,1.0E-4
23577,95,1.0E-4
23578,95,1.0E-4
23579,95,1.0E-4
23580,95,1.0E-4
23581,95,1.0E-4
23582,95,1.0E-4
23583,95,1.0E-4
23584,95,1.0E-4
23585,95,1.0E-4
23586,95,1.0E-4
23587,95,1.0E-4
23588,95,1.0E-4
23589,95,1.0E-4
23590,95,1.0E-4
23591,95,1.0E-4
23592,95,1.0E-4
23593,95,1.0E-4
23594,95,1.0E-4
23595,95,1.0E-4
23596,95,1.0E-4
23597,95,1.0E-4
23598,95,1.0E-4
23599,95,1.0E-4
23600,95,1.0E-4
23601,95,1.0E-4
23602,95,1.0E-4
23603,95,1.0E-4
23604,95,1.0E-4
23605,95,1.0E-4
23606,95,1.0E-4
23607,95,1.0E-4
23608,95,1.0E-4
23609,95,1.0E-4
23610,95,1.0E-4
23611,95,1.0E-4
23612,95,1.0E-4
23613,95,1.0E-4
23614,95,1.0E-4
23615,95,1.0E-4
23616,95,1.0E-4
23617,95,1.0E-4
23618,95,1.0E-4
23619,95,1.0E-4
23620,95,1.0E-4
23621,95,1.0E-4
23622,95,1.0E-4
23623,95,1.0E-4
23624,95,1.0E-4
23625,95,1.0E-4
23626,95,1.0E-4
23627,95,1.0E-4
23628,95,1.0E-4
23629,95,1.0E-4
23630,95,1.0E-4
23631,95,1.0E-4
23632,95,1.0E-4
23633,95,1.0E-4
23634,95,1.0E-4
23635,95,1.0E-4
23636,95,1.0E-4
23637,95,1.0E-4
23638,95,1.0E-4
23639,95,1.0E-4
23640,95,1.0E-4
23641,95,1.0E-4
23642,95,1.0E-4
23643,95,1.0E-4
23644,95,1.0E-4
23645,95,1.0E-4
23646,95,1.0E-4
23647,95,1.0E-4
23648,95,1.0E-4
23649,95,1.0E-4
23650,95,1.0E-4
23651,95,1.0E-4
23652,95,1.0E-4
23653,95,1.0E-4
23654,95,1.0E-4
23655,95,1.0E-4
23656,95,1.0E-4
23657,95,1.0E-4
23658,95,1.0E-4
23659,95,1.0E-4
23660,95,1.0E-4
23661,95,1.0E-4
23662,95,1.0E-4
23663,95,1.0E-4
23664,95,1.0E-4
23665,95,1.0E-4
23666,95,1.0E-4
23667,95,1.0E-4
23668,95,1.0E-4
23669,95,1.0E-4
23670,95,1.0E-4
23671,95,1.0E-4
23672,95,1.0E-4
23673,95,1.0E-4
23674,95,1.0E-4
23675,95,1.0E-4
23676,95,1.0E-4
23677,95,1.0E-4
23678,95,1.0E-4
23679,95,1.0E-4
23680,95,1.0E-4
23681,95,1.0E-4
23682,95,1.0E-4
23683,95,1.0E-4
23684,95,1.0E-4
23685,95,1.0E-4
23686,95,1.0E-4
23687,95,1.0E-4
23688,95,1.0E-4
23689,95,1.0E-4
23690,95,1.0E-4
23691,95,1.0E-4
23692,95,1.0E-4
23693,95,1.0E-4
23694,95,1.0E-4
23695,95,1.0E-4
23696,95,1.0E-4
23697,95,1.0E-4
23698,95,1.0E-4
23699,95,1.0E-4
23700,95,1.0E-4
23701,95,1.0E-4
23702,95,1.0E-4
23703,95,1.0E-4
23704,95,1.0E-4
23705,95,1.0E-4
23706,95,1.0E-4
23707,95,1.0E-4
23708,95,1.0E-4
23709,95,1.0E-4
23710,95,1.0E-4
23711,95,1.0E-4
23712,95,1.0E-4
23713,95,1.0E-4
23714,95,1.0E-4
23715,95,1.0E-4
23716,95,1.0E-4
23717,95,1.0E-4
23718,95,1.0E-4
23719,95,1.0E-4
23720,95,1.0E-4
23721,95,1.0E-4
23722,95,1.0E-4
23723,95,1.0E-4
23724,95,1.0E-4
23725,95,1.0E-4
23726,95,1.0E-4
23727,95,1.0E-4
23728,95,1.0E-4
23729,95,1.0E-4
23730,95,1.0E-4
23731,95,1.0E-4
23732,95,1.0E-4
23733,95,1.0E-4
23734,95,1.0E-4
23735,95,1.0E-4
23736,95,1.0E-4
23737,95,1.0E-4
23738,95,1.0E-4
23739,95,1.0E-4
23740,95,1.0E-4
23741,95,1.0E-4
23742,95,1.0E-4
23743,95,1.0E-4
23744,95,1.0E-4
23745,95,1.0E-4
23746,95,1.0E-4
23747,95,1.0E-4
23748,95,1.0E-4
23749,95,1.0E-4
23750,95,1.0E-4
23751,95,1.0E-4
23752,95,1.0E-4
23753,95,1.0E-4
23754,95,1.0E-4
23755,95,1.0E-4
23756,95,1.0E-4
23757,95,1.0E-4
23758,95,1.0E-4
23759,95,1.0E-4
23760,95,1.0E-4
23761,95,1.0E-4
23762,95,1.0E-4
23763,95,1.0E-4
23764,95,1.0E-4
23765,95,1.0E-4
23766,95,1.0E-4
23767,95,1.0E-4
23768,95,1.0E-4
23769,95,1.0E-4
23770,95,1.0E-4
23771,95,1.0E-4
23772,95,1.0E-4
23773,95,1.0E-4
23774,95,1.0E-4
23775,95,1.0E-4
23776,95,1.0E-4
23777,95,1.0E-4
23778,95,1.0E-4
23779,95,1.0E-4
23780,95,1.0E-4
23781,95,1.0E-4
23782,95,1.0E-4
23783,95,1.0E-4
23784,95,1.0E-4
23785,95,1.0E-4
23786,95,1.0E-4
23787,95,1.0E-4
23788,95,1.0E-4
23789,95,1.0E-4
23790,95,1.0E-4
23791,95,1.0E-4
23792,95,1.0E-4
23793,95,1.0E-4
23794,95,1.0E-4
23795,95,1.0E-4
23796,95,1.0E-4
23797,95,1.0E-4
23798,95,1.0E-4
23799,95,1.0E-4
23800,95,1.0E-4
23801,95,1.0E-4
23802,95,1.0E-4
23803,95,1.0E-4
23804,95,1.0E-4
23805,95,1.0E-4
23806,95,1.0E-4
23807,95,1.0E-4
23808,95,1.0E-4
23809,95,1.0E-4
23810,95,1.0E-4
23811,95,1.0E-4
23812,95,1.0E-4
23813,95,1.0E-4
23814,95,1.0E-4
23815,95,1.0E-4
23816,95,1.0E-4
23817,95,1.0E-4
23818,95,1.0E-4
23819,95,1.0E-4
23820,95,1.0E-4
23821,95,1.0E-4
23822,95,1.0E-4
23823,95,1.0E-4
23824,95,1.0E-4
23825,95,1.0E-4
23826,95,1.0E-4
23827,95,1.0E-4
23828,95,1.0E-4
23829,95,1.0E-4
23830,95,1.0E-4
23831,95,1.0E-4
23832,95,1.0E-4
23833,95,1.0E-4
23834,95,1.0E-4
23835,95,1.0E-4
23836,95,1.0E-4
23837,95,1.0E-4
23838,95,1.0E-4
23839,95,1.0E-4
23840,95,1.0E-4
23841,95,1.0E-4
23842,95,1.0E-4
23843,95,1.0E-4
23844,95,1.0E-4
23845,95,1.0E-4
23846,95,1.0E-4
23847,95,1.0E-4
23848,95,1.0E-4
23849,95,1.0E-4
23850,95,1.0E-4
23851,95,1.0E-4
23852,95,1.0E-4
23853,95,1.0E-4
23854,95,1.0E-4
23855,95,1.0E-4
23856,95,1.0E-4
23857,95,1.0E-4
23858,95,1.0E-4
23859,95,1.0E-4
23860,95,1.0E-4
23861,95,1.0E-4
23862,95,1.0E-4
23863,95,1.0E-4
23864,95,1.0E-4
23865,95,1.0E-4
23866,95,1.0E-4
23867,95,1.0E-4
23868,95,1.0E-4
23869,95,1.0E-4
23870,95,1.0E-4
23871,95,1.0E-4
23872,95,1.0E-4
23873,95,1.0E-4
23874,95,1.0E-4
23875,95,1.0E-4
23876,95,1.0E-4
23877,95,1.0E-4
23878,95,1.0E-4
23879,95,1.0E-4
23880,95,1.0E-4
23881,95,1.0E-4
23882,95,1.0E-4
23883,95,1.0E-4
23884,95,1.0E-4
23885,95,1.0E-4
23886,95,1.0E-4
23887,95,1.0E-4
23888,95,1.0E-4
23889,95,1.0E-4
23890,95,1.0E-4
23891,95,1.0E-4
23892,95,1.0E-4
23893,95,1.0E-4
23894,95,1.0E-4
23895,95,1.0E-4
23896,95,1.0E-4
23897,95,1.0E-4
23898,95,1.0E-4
23899,95,1.0E-4
23900,95,1.0E-4
23901,95,1.0E-4
23902,95,1.0E-4
23903,95,1.0E-4
23904,95,1.0E-4
23905,95,1.0E-4
23906,95,1.0E-4
23907,95,1.0E-4
23908,95,1.0E-4
23909,95,1.0E-4
23910,95,1.0E-4
23911,95,1.0E-4
23912,95,1.0E-4
23913,95,1.0E-4
23914,95,1.0E-4
23915,95,1.0E-4
23916,95,1.0E-4
23917,95,1.0E-4
23918,95,1.0E-4
23919,95,1.0E-4
23920,95,1.0E-4
23921,95,1.0E-4
23922,95,1.0E-4
23923,95,1.0E-4
23924,95,1.0E-4
23925,95,1.0E-4
23926,95,1.0E-4
23927,95,1.0E-4
23928,95,1.0E-4
23929,95,1.0E-4
23930,95,1.0E-4
23931,95,1.0E-4
23932,95,1.0E-4
23933,95,1.0E-4
23934,95,1.0E-4
23935,95,1.0E-4
23936,95,1.0E-4
23937,95,1.0E-4
23938,95,1.0E-4
23939,95,1.0E-4
23940,95,1.0E-4
23941,95,1.0E-4
23942,95,1.0E-4
23943,95,1.0E-4
23944,95,1.0E-4
23945,95,1.0E-4
23946,95,1.0E-4
23947,95,1.0E-4
23948,95,1.0E-4
23949,95,1.0E-4
23950,95,1.0E-4
23951,95,1.0E-4
23952,95,1.0E-4
23953,95,1.0E-4
23954,95,1.0E-4
23955,95,1.0E-4
23956,95,1.0E-4
23957,95,1.0E-4
23958,95,1.0E-4
23959,95,1.0E-4
23960,95,1.0E-4
23961,95,1.0E-4
23962,95,1.0E-4
23963,95,1.0E-4
23964,95,1.0E-4
23965,95,1.0E-4
23966,95,1.0E-4
23967,95,1.0E-4
23968,95,1.0E-4
23969,95,1.0E-4
23970,95,1.0E-4
23971,95,1.0E-4
23972,95,1.0E-4
23973,95,1.0E-4
23974,95,1.0E-4
23975,95,1.0E-4
23976,95,1.0E-4
23977,95,1.0E-4
23978,95,1.0E-4
23979,95,1.0E-4
23980,95,1.0E-4
23981,95,1.0E-4
23982,95,1.0E-4
23983,95,1.0E-4
23984,95,1.0E-4
23985,95,1.0E-4
23986,95,1.0E-4
23987,95,1.0E-4
23988,95,1.0E-4
23989,95,1.0E-4
23990,95,1.0E-4
23991,95,1.0E-4
23992,95,1.0E-4
23993,95,1.0E-4
23994,95,1.0E-4
23995,95,1.0E-4
23996,95,1.0E-4
23997,95,1.0E-4
23998,95,1.0E-4
23999,95,1.0E-4
24000,95,1.0E-4
24001,95,1.0E-4
24002,95,1.0E-4
24003,95,1.0E-4
24004,95,1.0E-4
24005,95,1.0E-4
24006,95,1.0E-4
24007,95,1.0E-4
24008,95,1.0E-4
24009,95,1.0E-4
24010,95,1.0E-4
24011,95,1.0E-4
24012,95,1.0E-4
24013,95,1.0E-4
24014,95,1.0E-4
24015,95,1.0E-4
24016,95,1.0E-4
24017,95,1.0E-4
24018,95,1.0E-4
24019,95,1.0E-4
24020,95,1.0E-4
24021,95,1.0E-4
24022,95,1.0E-4
24023,95,1.0E-4
24024,95,1.0E-4
24025,95,1.0E-4
24026,95,1.0E-4
24027,95,1.0E-4
24028,95,1.0E-4
24029,95,1.0E-4
24030,95,1.0E-4
24031,95,1.0E-4
24032,95,1.0E-4
24033,95,1.0E-4
24034,95,1.0E-4
24035,95,1.0E-4
24036,95,1.0E-4
24037,95,1.0E-4
24038,95,1.0E-4
24039,95,1.0E-4
24040,95,1.0E-4
24041,95,1.0E-4
24042,95,1.0E-4
24043,95,1.0E-4
24044,95,1.0E-4
24045,95,1.0E-4
24046,95,1.0E-4
24047,95,1.0E-4
24048,95,1.0E-4
24049,95,1.0E-4
24050,95,1.0E-4
24051,95,1.0E-4
24052,95,1.0E-4
24053,95,1.0E-4
24054,95,1.0E-4
24055,95,1.0E-4
24056,95,1.0E-4
24057,95,1.0E-4
24058,95,1.0E-4
24059,95,1.0E-4
24060,95,1.0E-4
24061,95,1.0E-4
24062,95,1.0E-4
24063,95,1.0E-4
24064,95,1.0E-4
24065,95,1.0E-4
24066,95,1.0E-4
24067,95,1.0E-4
24068,95,1.0E-4
24069,95,1.0E-4
24070,95,1.0E-4
24071,95,1.0E-4
24072,95,1.0E-4
24073,95,1.0E-4
24074,95,1.0E-4
24075,95,1.0E-4
24076,95,1.0E-4
24077,95,1.0E-4
24078,95,1.0E-4
24079,95,1.0E-4
24080,95,1.0E-4
24081,95,1.0E-4
24082,95,1.0E-4
24083,95,1.0E-4
24084,95,1.0E-4
24085,95,1.0E-4
24086,95,1.0E-4
24087,95,1.0E-4
24088,95,1.0E-4
24089,95,1.0E-4
24090,95,1.0E-4
24091,95,1.0E-4
24092,95,1.0E-4
24093,95,1.0E-4
24094,95,1.0E-4
24095,95,1.0E-4
24096,95,1.0E-4
24097,95,1.0E-4
24098,95,1.0E-4
24099,95,1.0E-4
24100,95,1.0E-4
24101,95,1.0E-4
24102,95,1.0E-4
24103,95,1.0E-4
24104,95,1.0E-4
24105,95,1.0E-4
24106,95,1.0E-4
24107,95,1.0E-4
24108,95,1.0E-4
24109,95,1.0E-4
24110,95,1.0E-4
24111,95,1.0E-4
24112,95,1.0E-4
24113,95,1.0E-4
24114,95,1.0E-4
24115,95,1.0E-4
24116,95,1.0E-4
24117,95,1.0E-4
24118,95,1.0E-4
24119,95,1.0E-4
24120,95,1.0E-4
24121,95,1.0E-4
24122,95,1.0E-4
24123,95,1.0E-4
24124,95,1.0E-4
24125,95,1.0E-4
24126,95,1.0E-4
24127,95,1.0E-4
24128,95,1.0E-4
24129,95,1.0E-4
24130,95,1.0E-4
24131,95,1.0E-4
24132,95,1.0E-4
24133,95,1.0E-4
24134,95,1.0E-4
24135,95,1.0E-4
24136,95,1.0E-4
24137,95,1.0E-4
24138,95,1.0E-4
24139,95,1.0E-4
24140,95,1.0E-4
24141,95,1.0E-4
24142,95,1.0E-4
24143,95,1.0E-4
24144,95,1.0E-4
24145,95,1.0E-4
24146,95,1.0E-4
24147,95,1.0E-4
24148,95,1.0E-4
24149,95,1.0E-4
24150,95,1.0E-4
24151,95,1.0E-4
24152,95,1.0E-4
24153,95,1.0E-4
24154,95,1.0E-4
24155,95,1.0E-4
24156,95,1.0E-4
24157,95,1.0E-4
24158,95,1.0E-4
24159,95,1.0E-4
24160,95,1.0E-4
24161,95,1.0E-4
24162,95,1.0E-4
24163,95,1.0E-4
24164,95,1.0E-4
24165,95,1.0E-4
24166,95,1.0E-4
24167,95,1.0E-4
24168,95,1.0E-4
24169,95,1.0E-4
24170,95,1.0E-4
24171,95,1.0E-4
24172,95,1.0E-4
24173,95,1.0E-4
24174,95,1.0E-4
24175,95,1.0E-4
24176,95,1.0E-4
24177,95,1.0E-4
24178,95,1.0E-4
24179,95,1.0E-4
24180,95,1.0E-4
24181,95,1.0E-4
24182,95,1.0E-4
24183,95,1.0E-4
24184,95,1.0E-4
24185,95,1.0E-4
24186,95,1.0E-4
24187,95,1.0E-4
24188,95,1.0E-4
24189,95,1.0E-4
24190,95,1.0E-4
24191,95,1.0E-4
24192,95,1.0E-4
24193,95,1.0E-4
24194,95,1.0E-4
24195,95,1.0E-4
24196,95,1.0E-4
24197,95,1.0E-4
24198,95,1.0E-4
24199,95,1.0E-4
24200,95,1.0E-4
24201,95,1.0E-4
24202,95,1.0E-4
24203,95,1.0E-4
24204,95,1.0E-4
24205,95,1.0E-4
24206,95,1.0E-4
24207,95,1.0E-4
24208,95,1.0E-4
24209,95,1.0E-4
24210,95,1.0E-4
24211,95,1.0E-4
24212,95,1.0E-4
24213,95,1.0E-4
24214,95,1.0E-4
24215,95,1.0E-4
24216,95,1.0E-4
24217,95,1.0E-4
24218,95,1.0E-4
24219,95,1.0E-4
24220,95,1.0E-4
24221,95,1.0E-4
24222,95,1.0E-4
24223,95,1.0E-4
24224,95,1.0E-4
24225,95,1.0E-4
24226,95,1.0E-4
24227,95,1.0E-4
24228,95,1.0E-4
24229,95,1.0E-4
24230,95,1.0E-4
24231,95,1.0E-4
24232,95,1.0E-4
24233,95,1.0E-4
24234,95,1.0E-4
24235,95,1.0E-4
24236,95,1.0E-4
24237,95,1.0E-4
24238,95,1.0E-4
24239,95,1.0E-4
24240,95,1.0E-4
24241,95,1.0E-4
24242,95,1.0E-4
24243,95,1.0E-4
24244,95,1.0E-4
24245,95,1.0E-4
24246,95,1.0E-4
24247,95,1.0E-4
24248,95,1.0E-4
24249,95,1.0E-4
24250,95,1.0E-4
24251,95,1.0E-4
24252,95,1.0E-4
24253,95,1.0E-4
24254,95,1.0E-4
24255,95,1.0E-4
24256,95,1.0E-4
24257,95,1.0E-4
24258,95,1.0E-4
24259,95,1.0E-4
24260,95,1.0E-4
24261,95,1.0E-4
24262,95,1.0E-4
24263,95,1.0E-4
24264,95,1.0E-4
24265,95,1.0E-4
24266,95,1.0E-4
24267,95,1.0E-4
24268,95,1.0E-4
24269,95,1.0E-4
24270,95,1.0E-4
24271,95,1.0E-4
24272,95,1.0E-4
24273,95,1.0E-4
24274,95,1.0E-4
24275,95,1.0E-4
24276,95,1.0E-4
24277,95,1.0E-4
24278,95,1.0E-4
24279,95,1.0E-4
24280,95,1.0E-4
24281,95,1.0E-4
24282,95,1.0E-4
24283,95,1.0E-4
24284,95,1.0E-4
24285,95,1.0E-4
24286,95,1.0E-4
24287,95,1.0E-4
24288,95,1.0E-4
24289,95,1.0E-4
24290,95,1.0E-4
24291,95,1.0E-4
24292,95,1.0E-4
24293,95,1.0E-4
24294,95,1.0E-4
24295,95,1.0E-4
24296,95,1.0E-4
24297,95,1.0E-4
24298,95,1.0E-4
24299,95,1.0E-4
24300,95,1.0E-4
24301,95,1.0E-4
24302,95,1.0E-4
24303,95,1.0E-4
24304,95,1.0E-4
24305,95,1.0E-4
24306,95,1.0E-4
24307,95,1.0E-4
24308,95,1.0E-4
24309,95,1.0E-4
24310,95,1.0E-4
24311,95,1.0E-4
24312,95,1.0E-4
24313,95,1.0E-4
24314,95,1.0E-4
24315,95,1.0E-4
24316,95,1.0E-4
24317,95,1.0E-4
24318,95,1.0E-4
24319,95,1.0E-4
24320,95,1.0E-4
24321,95,1.0E-4
24322,95,1.0E-4
24323,95,1.0E-4
24324,95,1.0E-4
24325,95,1.0E-4
24326,95,1.0E-4
24327,95,1.0E-4
24328,95,1.0E-4
24329,95,1.0E-4
24330,95,1.0E-4
24331,95,1.0E-4
24332,95,1.0E-4
24333,95,1.0E-4
24334,95,1.0E-4
24335,95,1.0E-4
24336,95,1.0E-4
24337,95,1.0E-4
24338,95,1.0E-4
24339,95,1.0E-4
24340,95,1.0E-4
24341,95,1.0E-4
24342,95,1.0E-4
24343,95,1.0E-4
24344,95,1.0E-4
24345,95,1.0E-4
24346,95,1.0E-4
24347,95,1.0E-4
24348,95,1.0E-4
24349,95,1.0E-4
24350,95,1.0E-4
24351,95,1.0E-4
24352,95,1.0E-4
24353,95,1.0E-4
24354,95,1.0E-4
24355,95,1.0E-4
24356,95,1.0E-4
24357,95,1.0E-4
24358,95,1.0E-4
24359,95,1.0E-4
24360,95,1.0E-4
24361,95,1.0E-4
24362,95,1.0E-4
24363,95,1.0E-4
24364,95,1.0E-4
24365,95,1.0E-4
24366,95,1.0E-4
24367,95,1.0E-4
24368,95,1.0E-4
24369,95,1.0E-4
24370,95,1.0E-4
24371,95,1.0E-4
24372,95,1.0E-4
24373,95,1.0E-4
24374,95,1.0E-4
24375,95,1.0E-4
24376,95,1.0E-4
24377,95,1.0E-4
24378,95,1.0E-4
24379,95,1.0E-4
24380,95,1.0E-4
24381,95,1.0E-4
24382,95,1.0E-4
24383,95,1.0E-4
24384,95,1.0E-4
24385,95,1.0E-4
24386,95,1.0E-4
24387,95,1.0E-4
24388,95,1.0E-4
24389,95,1.0E-4
24390,95,1.0E-4
24391,95,1.0E-4
24392,95,1.0E-4
24393,95,1.0E-4
24394,95,1.0E-4
24395,95,1.0E-4
24396,95,1.0E-4
24397,95,1.0E-4
24398,95,1.0E-4
24399,95,1.0E-4
24400,95,1.0E-4
24401,95,1.0E-4
24402,95,1.0E-4
24403,95,1.0E-4
24404,95,1.0E-4
24405,95,1.0E-4
24406,95,1.0E-4
24407,95,1.0E-4
24408,95,1.0E-4
24409,95,1.0E-4
24410,95,1.0E-4
24411,95,1.0E-4
24412,95,1.0E-4
24413,95,1.0E-4
24414,95,1.0E-4
24415,95,1.0E-4
24416,95,1.0E-4
24417,95,1.0E-4
24418,95,1.0E-4
24419,95,1.0E-4
24420,95,1.0E-4
24421,95,1.0E-4
24422,95,1.0E-4
24423,95,1.0E-4
24424,95,1.0E-4
24425,95,1.0E-4
24426,95,1.0E-4
24427,95,1.0E-4
24428,95,1.0E-4
24429,95,1.0E-4
24430,95,1.0E-4
24431,95,1.0E-4
24432,95,1.0E-4
24433,95,1.0E-4
24434,95,1.0E-4
24435,95,1.0E-4
24436,95,1.0E-4
24437,95,1.0E-4
24438,95,1.0E-4
24439,95,1.0E-4
24440,95,1.0E-4
24441,95,1.0E-4
24442,95,1.0E-4
24443,95,1.0E-4
24444,95,1.0E-4
24445,95,1.0E-4
24446,95,1.0E-4
24447,95,1.0E-4
24448,95,1.0E-4
24449,95,1.0E-4
24450,95,1.0E-4
24451,95,1.0E-4
24452,95,1.0E-4
24453,95,1.0E-4
24454,95,1.0E-4
24455,95,1.0E-4
24456,95,1.0E-4
24457,95,1.0E-4
24458,95,1.0E-4
24459,95,1.0E-4
24460,95,1.0E-4
24461,95,1.0E-4
24462,95,1.0E-4
24463,95,1.0E-4
24464,95,1.0E-4
24465,95,1.0E-4
24466,95,1.0E-4
24467,95,1.0E-4
24468,95,1.0E-4
24469,95,1.0E-4
24470,95,1.0E-4
24471,95,1.0E-4
24472,95,1.0E-4
24473,95,1.0E-4
24474,95,1.0E-4
24475,95,1.0E-4
24476,95,1.0E-4
24477,95,1.0E-4
24478,95,1.0E-4
24479,95,1.0E-4
24480,95,1.0E-4
24481,95,1.0E-4
24482,95,1.0E-4
24483,95,1.0E-4
24484,95,1.0E-4
24485,95,1.0E-4
24486,95,1.0E-4
24487,95,1.0E-4
24488,95,1.0E-4
24489,95,1.0E-4
24490,95,1.0E-4
24491,95,1.0E-4
24492,95,1.0E-4
24493,95,1.0E-4
24494,95,1.0E-4
24495,95,1.0E-4
24496,95,1.0E-4
24497,95,1.0E-4
24498,95,1.0E-4
24499,95,1.0E-4
24500,95,1.0E-4
24501,95,1.0E-4
24502,95,1.0E-4
24503,95,1.0E-4
24504,95,1.0E-4
24505,95,1.0E-4
24506,95,1.0E-4
24507,95,1.0E-4
24508,95,1.0E-4
24509,95,1.0E-4
24510,95,1.0E-4
24511,95,1.0E-4
24512,95,1.0E-4
24513,95,1.0E-4
24514,95,1.0E-4
24515,95,1.0E-4
24516,95,1.0E-4
24517,95,1.0E-4
24518,95,1.0E-4
24519,95,1.0E-4
24520,95,1.0E-4
24521,95,1.0E-4
24522,95,1.0E-4
24523,95,1.0E-4
24524,95,1.0E-4
24525,95,1.0E-4
24526,95,1.0E-4
24527,95,1.0E-4
24528,95,1.0E-4
24529,95,1.0E-4
24530,95,1.0E-4
24531,95,1.0E-4
24532,95,1.0E-4
24533,95,1.0E-4
24534,95,1.0E-4
24535,95,1.0E-4
24536,95,1.0E-4
24537,95,1.0E-4
24538,95,1.0E-4
24539,95,1.0E-4
24540,95,1.0E-4
24541,95,1.0E-4
24542,95,1.0E-4
24543,95,1.0E-4
24544,95,1.0E-4
24545,95,1.0E-4
24546,95,1.0E-4
24547,95,1.0E-4
24548,95,1.0E-4
24549,95,1.0E-4
24550,95,1.0E-4
24551,95,1.0E-4
24552,95,1.0E-4
24553,95,1.0E-4
24554,95,1.0E-4
24555,95,1.0E-4
24556,95,1.0E-4
24557,95,1.0E-4
24558,95,1.0E-4
24559,95,1.0E-4
24560,95,1.0E-4
24561,95,1.0E-4
24562,95,1.0E-4
24563,95,1.0E-4
24564,95,1.0E-4
24565,95,1.0E-4
24566,95,1.0E-4
24567,95,1.0E-4
24568,95,1.0E-4
24569,95,1.0E-4
24570,95,1.0E-4
24571,95,1.0E-4
24572,95,1.0E-4
24573,95,1.0E-4
24574,95,1.0E-4
24575,95,1.0E-4
24576,95,1.0E-4
24577,95,1.0E-4
24578,95,1.0E-4
24579,95,1.0E-4
24580,95,1.0E-4
24581,95,1.0E-4
24582,95,1.0E-4
24583,95,1.0E-4
24584,95,1.0E-4
24585,95,1.0E-4
24586,95,1.0E-4
24587,95,1.0E-4
24588,95,1.0E-4
24589,95,1.0E-4
24590,95,1.0E-4
24591,95,1.0E-4
24592,95,1.0E-4
24593,95,1.0E-4
24594,95,1.0E-4
24595,95,1.0E-4
24596,95,1.0E-4
24597,95,1.0E-4
24598,95,1.0E-4
24599,95,1.0E-4
24600,95,1.0E-4
24601,95,1.0E-4
24602,95,1.0E-4
24603,95,1.0E-4
24604,95,1.0E-4
24605,95,1.0E-4
24606,95,1.0E-4
24607,95,1.0E-4
24608,95,1.0E-4
24609,95,1.0E-4
24610,95,1.0E-4
24611,95,1.0E-4
24612,95,1.0E-4
24613,95,1.0E-4
24614,95,1.0E-4
24615,95,1.0E-4
24616,95,1.0E-4
24617,95,1.0E-4
24618,95,1.0E-4
24619,95,1.0E-4
24620,95,1.0E-4
24621,95,1.0E-4
24622,95,1.0E-4
24623,95,1.0E-4
24624,95,1.0E-4
24625,95,1.0E-4
24626,95,1.0E-4
24627,95,1.0E-4
24628,95,1.0E-4
24629,95,1.0E-4
24630,95,1.0E-4
24631,95,1.0E-4
24632,95,1.0E-4
24633,95,1.0E-4
24634,95,1.0E-4
24635,95,1.0E-4
24636,95,1.0E-4
24637,95,1.0E-4
24638,95,1.0E-4
24639,95,1.0E-4
24640,95,1.0E-4
24641,95,1.0E-4
24642,95,1.0E-4
24643,95,1.0E-4
24644,95,1.0E-4
24645,95,1.0E-4
24646,95,1.0E-4
24647,95,1.0E-4
24648,95,1.0E-4
24649,95,1.0E-4
24650,95,1.0E-4
24651,95,1.0E-4
24652,95,1.0E-4
24653,95,1.0E-4
24654,95,1.0E-4
24655,95,1.0E-4
24656,95,1.0E-4
24657,95,1.0E-4
24658,95,1.0E-4
24659,95,1.0E-4
24660,95,1.0E-4
24661,95,1.0E-4
24662,95,1.0E-4
24663,95,1.0E-4
24664,95,1.0E-4
24665,95,1.0E-4
24666,95,1.0E-4
24667,95,1.0E-4
24668,95,1.0E-4
24669,95,1.0E-4
24670,95,1.0E-4
24671,95,1.0E-4
24672,95,1.0E-4
24673,95,1.0E-4
24674,95,1.0E-4
24675,95,1.0E-4
24676,95,1.0E-4
24677,95,1.0E-4
24678,95,1.0E-4
24679,95,1.0E-4
24680,95,1.0E-4
24681,95,1.0E-4
24682,95,1.0E-4
24683,95,1.0E-4
24684,95,1.0E-4
24685,95,1.0E-4
24686,95,1.0E-4
24687,95,1.0E-4
24688,95,1.0E-4
24689,95,1.0E-4
24690,95,1.0E-4
24691,95,1.0E-4
24692,95,1.0E-4
24693,95,1.0E-4
24694,95,1.0E-4
24695,95,1.0E-4
24696,95,1.0E-4
24697,95,1.0E-4
24698,95,1.0E-4
24699,95,1.0E-4
24700,95,1.0E-4
24701,95,1.0E-4
24702,95,1.0E-4
24703,95,1.0E-4
24704,95,1.0E-4
24705,95,1.0E-4
24706,95,1.0E-4
24707,95,1.0E-4
24708,95,1.0E-4
24709,95,1.0E-4
24710,95,1.0E-4
24711,95,1.0E-4
24712,95,1.0E-4
24713,95,1.0E-4
24714,95,1.0E-4
24715,95,1.0E-4
24716,95,1.0E-4
24717,95,1.0E-4
24718,95,1.0E-4
24719,95,1.0E-4
24720,95,1.0E-4
24721,95,1.0E-4
24722,95,1.0E-4
24723,95,1.0E-4
24724,95,1.0E-4
24725,95,1.0E-4
24726,95,1.0E-4
24727,95,1.0E-4
24728,95,1.0E-4
24729,95,1.0E-4
24730,95,1.0E-4
24731,95,1.0E-4
24732,95,1.0E-4
24733,95,1.0E-4
24734,95,1.0E-4
24735,95,1.0E-4
24736,95,1.0E-4
24737,95,1.0E-4
24738,95,1.0E-4
24739,95,1.0E-4
24740,95,1.0E-4
24741,95,1.0E-4
24742,95,1.0E-4
24743,95,1.0E-4
24744,95,1.0E-4
24745,95,1.0E-4
24746,95,1.0E-4
24747,95,1.0E-4
24748,95,1.0E-4
24749,95,1.0E-4
24750,95,1.0E-4
24751,95,1.0E-4
24752,95,1.0E-4
24753,95,1.0E-4
24754,95,1.0E-4
24755,95,1.0E-4
24756,95,1.0E-4
24757,95,1.0E-4
24758,95,1.0E-4
24759,95,1.0E-4
24760,95,1.0E-4
24761,95,1.0E-4
24762,95,1.0E-4
24763,95,1.0E-4
24764,95,1.0E-4
24765,95,1.0E-4
24766,95,1.0E-4
24767,95,1.0E-4
24768,95,1.0E-4
24769,95,1.0E-4
24770,95,1.0E-4
24771,95,1.0E-4
24772,95,1.0E-4
24773,95,1.0E-4
24774,95,1.0E-4
24775,95,1.0E-4
24776,95,1.0E-4
24777,95,1.0E-4
24778,95,1.0E-4
24779,95,1.0E-4
24780,95,1.0E-4
24781,95,1.0E-4
24782,95,1.0E-4
24783,95,1.0E-4
24784,95,1.0E-4
24785,95,1.0E-4
24786,95,1.0E-4
24787,95,1.0E-4
24788,95,1.0E-4
24789,95,1.0E-4
24790,95,1.0E-4
24791,95,1.0E-4
24792,95,1.0E-4
24793,95,1.0E-4
24794,95,1.0E-4
24795,95,1.0E-4
24796,95,1.0E-4
24797,95,1.0E-4
24798,95,1.0E-4
24799,95,1.0E-4
24800,95,1.0E-4
24801,95,1.0E-4
24802,95,1.0E-4
24803,95,1.0E-4
24804,95,1.0E-4
24805,95,1.0E-4
24806,95,1.0E-4
24807,95,1.0E-4
24808,95,1.0E-4
24809,95,1.0E-4
24810,95,1.0E-4
24811,95,1.0E-4
24812,95,1.0E-4
24813,95,1.0E-4
24814,95,1.0E-4
24815,95,1.0E-4
24816,95,1.0E-4
24817,95,1.0E-4
24818,95,1.0E-4
24819,95,1.0E-4
24820,95,1.0E-4
24821,95,1.0E-4
24822,95,1.0E-4
24823,95,1.0E-4
24824,95,1.0E-4
24825,95,1.0E-4
24826,95,1.0E-4
24827,95,1.0E-4
24828,95,1.0E-4
24829,95,1.0E-4
24830,95,1.0E-4
24831,95,1.0E-4
24832,95,1.0E-4
24833,95,1.0E-4
24834,95,1.0E-4
24835,95,1.0E-4
24836,95,1.0E-4
24837,95,1.0E-4
24838,95,1.0E-4
24839,95,1.0E-4
24840,95,1.0E-4
24841,95,1.0E-4
24842,95,1.0E-4
24843,95,1.0E-4
24844,95,1.0E-4
24845,95,1.0E-4
24846,95,1.0E-4
24847,95,1.0E-4
24848,95,1.0E-4
24849,95,1.0E-4
24850,95,1.0E-4
24851,95,1.0E-4
24852,95,1.0E-4
24853,95,1.0E-4
24854,95,1.0E-4
24855,95,1.0E-4
24856,95,1.0E-4
24857,95,1.0E-4
24858,95,1.0E-4
24859,95,1.0E-4
24860,95,1.0E-4
24861,95,1.0E-4
24862,95,1.0E-4
24863,95,1.0E-4
24864,95,1.0E-4
24865,95,1.0E-4
24866,95,1.0E-4
24867,95,1.0E-4
24868,95,1.0E-4
24869,95,1.0E-4
24870,95,1.0E-4
24871,95,1.0E-4
24872,95,1.0E-4
24873,95,1.0E-4
24874,95,1.0E-4
24875,95,1.0E-4
24876,95,1.0E-4
24877,95,1.0E-4
24878,95,1.0E-4
24879,95,1.0E-4
24880,95,1.0E-4
24881,95,1.0E-4
24882,95,1.0E-4
24883,95,1.0E-4
24884,95,1.0E-4
24885,95,1.0E-4
24886,95,1.0E-4
24887,95,1.0E-4
24888,95,1.0E-4
24889,95,1.0E-4
24890,95,1.0E-4
24891,95,1.0E-4
24892,95,1.0E-4
24893,95,1.0E-4
24894,95,1.0E-4
24895,95,1.0E-4
24896,95,1.0E-4
24897,95,1.0E-4
24898,95,1.0E-4
24899,95,1.0E-4
24900,95,1.0E-4
24901,95,1.0E-4
24902,95,1.0E-4
24903,95,1.0E-4
24904,95,1.0E-4
24905,95,1.0E-4
24906,95,1.0E-4
24907,95,1.0E-4
24908,95,1.0E-4
24909,95,1.0E-4
24910,95,1.0E-4
24911,95,1.0E-4
24912,95,1.0E-4
24913,95,1.0E-4
24914,95,1.0E-4
24915,95,1.0E-4
24916,95,1.0E-4
24917,95,1.0E-4
24918,95,1.0E-4
24919,95,1.0E-4
24920,95,1.0E-4
24921,95,1.0E-4
24922,95,1.0E-4
24923,95,1.0E-4
24924,95,1.0E-4
24925,95,1.0E-4
24926,95,1.0E-4
24927,95,1.0E-4
24928,95,1.0E-4
24929,95,1.0E-4
24930,95,1.0E-4
24931,95,1.0E-4
24932,95,1.0E-4
24933,95,1.0E-4
24934,95,1.0E-4
24935,95,1.0E-4
24936,95,1.0E-4
24937,95,1.0E-4
24938,95,1.0E-4
24939,95,1.0E-4
24940,95,1.0E-4
24941,95,1.0E-4
24942,95,1.0E-4
24943,95,1.0E-4
24944,95,1.0E-4
24945,95,1.0E-4
24946,95,1.0E-4
24947,95,1.0E-4
24948,95,1.0E-4
24949,95,1.0E-4
24950,95,1.0E-4
24951,95,1.0E-4
24952,95,1.0E-4
24953,95,1.0E-4
24954,95,1.0E-4
24955,95,1.0E-4
24956,95,1.0E-4
24957,95,1.0E-4
24958,95,1.0E-4
24959,95,1.0E-4
24960,95,1.0E-4
24961,95,1.0E-4
24962,95,1.0E-4
24963,95,1.0E-4
24964,95,1.0E-4
24965,95,1.0E-4
24966,95,1.0E-4
24967,95,1.0E-4
24968,95,1.0E-4
24969,95,1.0E-4
24970,95,1.0E-4
24971,95,1.0E-4
24972,95,1.0E-4
24973,95,1.0E-4
24974,95,1.0E-4
24975,95,1.0E-4
24976,95,1.0E-4
24977,95,1.0E-4
24978,95,1.0E-4
24979,95,1.0E-4
24980,95,1.0E-4
24981,95,1.0E-4
24982,95,1.0E-4
24983,95,1.0E-4
24984,95,1.0E-4
24985,95,1.0E-4
24986,95,1.0E-4
24987,95,1.0E-4
24988,95,1.0E-4
24989,95,1.0E-4
24990,95,1.0E-4
24991,95,1.0E-4
24992,95,1.0E-4
24993,95,1.0E-4
24994,95,1.0E-4
24995,95,1.0E-4
24996,95,1.0E-4
24997,95,1.0E-4
24998,95,1.0E-4
24999,95,1.0E-4
25000,95,1.0E-4
25001,95,1.0E-4
25002,95,1.0E-4
25003,95,1.0E-4
25004,95,1.0E-4
25005,95,1.0E-4
25006,95,1.0E-4
25007,95,1.0E-4
25008,95,1.0E-4
25009,95,1.0E-4
25010,95,1.0E-4
25011,95,1.0E-4
25012,95,1.0E-4
25013,95,1.0E-4
25014,95,1.0E-4
25015,95,1.0E-4
25016,95,1.0E-4
25017,95,1.0E-4
25018,95,1.0E-4
25019,95,1.0E-4
25020,95,1.0E-4
25021,95,1.0E-4
25022,95,1.0E-4
25023,95,1.0E-4
25024,95,1.0E-4
25025,95,1.0E-4
25026,95,1.0E-4
25027,95,1.0E-4
25028,95,1.0E-4
25029,95,1.0E-4
25030,95,1.0E-4
25031,95,1.0E-4
25032,95,1.0E-4
25033,95,1.0E-4
25034,95,1.0E-4
25035,95,1.0E-4
25036,95,1.0E-4
25037,95,1.0E-4
25038,95,1.0E-4
25039,95,1.0E-4
25040,95,1.0E-4
25041,95,1.0E-4
25042,95,1.0E-4
25043,95,1.0E-4
25044,95,1.0E-4
25045,95,1.0E-4
25046,95,1.0E-4
25047,95,1.0E-4
25048,95,1.0E-4
25049,95,1.0E-4
25050,95,1.0E-4
25051,95,1.0E-4
25052,95,1.0E-4
25053,95,1.0E-4
25054,95,1.0E-4
25055,95,1.0E-4
25056,95,1.0E-4
25057,95,1.0E-4
25058,95,1.0E-4
25059,95,1.0E-4
25060,95,1.0E-4
25061,95,1.0E-4
25062,95,1.0E-4
25063,95,1.0E-4
25064,95,1.0E-4
25065,95,1.0E-4
25066,95,1.0E-4
25067,95,1.0E-4
25068,95,1.0E-4
25069,95,1.0E-4
25070,95,1.0E-4
25071,95,1.0E-4
25072,95,1.0E-4
25073,95,1.0E-4
25074,95,1.0E-4
25075,95,1.0E-4
25076,95,1.0E-4
25077,95,1.0E-4
25078,95,1.0E-4
25079,95,1.0E-4
25080,95,1.0E-4
25081,95,1.0E-4
25082,95,1.0E-4
25083,95,1.0E-4
25084,95,1.0E-4
25085,95,1.0E-4
25086,95,1.0E-4
25087,95,1.0E-4
25088,95,1.0E-4
25089,95,1.0E-4
25090,95,1.0E-4
25091,95,1.0E-4
25092,95,1.0E-4
25093,95,1.0E-4
25094,95,1.0E-4
25095,95,1.0E-4
25096,95,1.0E-4
25097,95,1.0E-4
25098,95,1.0E-4
25099,95,1.0E-4
25100,95,1.0E-4
25101,95,1.0E-4
25102,95,1.0E-4
25103,95,1.0E-4
25104,95,1.0E-4
25105,95,1.0E-4
25106,95,1.0E-4
25107,95,1.0E-4
25108,95,1.0E-4
25109,95,1.0E-4
25110,95,1.0E-4
25111,95,1.0E-4
25112,95,1.0E-4
25113,95,1.0E-4
25114,95,1.0E-4
25115,95,1.0E-4
25116,95,1.0E-4
25117,95,1.0E-4
25118,95,1.0E-4
25119,95,1.0E-4
25120,95,1.0E-4
25121,95,1.0E-4
25122,95,1.0E-4
25123,95,1.0E-4
25124,95,1.0E-4
25125,95,1.0E-4
25126,95,1.0E-4
25127,95,1.0E-4
25128,95,1.0E-4
25129,95,1.0E-4
25130,95,1.0E-4
25131,95,1.0E-4
25132,95,1.0E-4
25133,95,1.0E-4
25134,95,1.0E-4
25135,95,1.0E-4
25136,95,1.0E-4
25137,95,1.0E-4
25138,95,1.0E-4
25139,95,1.0E-4
25140,95,1.0E-4
25141,95,1.0E-4
25142,95,1.0E-4
25143,95,1.0E-4
25144,95,1.0E-4
25145,95,1.0E-4
25146,95,1.0E-4
25147,95,1.0E-4
25148,95,1.0E-4
25149,95,1.0E-4
25150,95,1.0E-4
25151,95,1.0E-4
25152,95,1.0E-4
25153,95,1.0E-4
25154,95,1.0E-4
25155,95,1.0E-4
25156,95,1.0E-4
25157,95,1.0E-4
25158,95,1.0E-4
25159,95,1.0E-4
25160,95,1.0E-4
25161,95,1.0E-4
25162,95,1.0E-4
25163,95,1.0E-4
25164,95,1.0E-4
25165,95,1.0E-4
25166,95,1.0E-4
25167,95,1.0E-4
25168,95,1.0E-4
25169,95,1.0E-4
25170,95,1.0E-4
25171,95,1.0E-4
25172,95,1.0E-4
25173,95,1.0E-4
25174,95,1.0E-4
25175,95,1.0E-4
25176,95,1.0E-4
25177,95,1.0E-4
25178,95,1.0E-4
25179,95,1.0E-4
25180,95,1.0E-4
25181,95,1.0E-4
25182,95,1.0E-4
25183,95,1.0E-4
25184,95,1.0E-4
25185,95,1.0E-4
25186,95,1.0E-4
25187,95,1.0E-4
25188,95,1.0E-4
25189,95,1.0E-4
25190,95,1.0E-4
25191,95,1.0E-4
25192,95,1.0E-4
25193,95,1.0E-4
25194,95,1.0E-4
25195,95,1.0E-4
25196,95,1.0E-4
25197,95,1.0E-4
25198,95,1.0E-4
25199,95,1.0E-4
25200,95,1.0E-4
25201,95,1.0E-4
25202,95,1.0E-4
25203,95,1.0E-4
25204,95,1.0E-4
25205,95,1.0E-4
25206,95,1.0E-4
25207,95,1.0E-4
25208,95,1.0E-4
25209,95,1.0E-4
25210,95,1.0E-4
25211,95,1.0E-4
25212,95,1.0E-4
25213,95,1.0E-4
25214,95,1.0E-4
25215,95,1.0E-4
25216,95,1.0E-4
25217,95,1.0E-4
25218,95,1.0E-4
25219,95,1.0E-4
25220,95,1.0E-4
25221,95,1.0E-4
25222,95,1.0E-4
25223,95,1.0E-4
25224,95,1.0E-4
25225,95,1.0E-4
25226,95,1.0E-4
25227,95,1.0E-4
25228,95,1.0E-4
25229,95,1.0E-4
25230,95,1.0E-4
25231,95,1.0E-4
25232,95,1.0E-4
25233,95,1.0E-4
25234,95,1.0E-4
25235,95,1.0E-4
25236,95,1.0E-4
25237,95,1.0E-4
25238,95,1.0E-4
25239,95,1.0E-4
25240,95,1.0E-4
25241,95,1.0E-4
25242,95,1.0E-4
25243,95,1.0E-4
25244,95,1.0E-4
25245,95,1.0E-4
25246,95,1.0E-4
25247,95,1.0E-4
25248,95,1.0E-4
25249,95,1.0E-4
25250,95,1.0E-4
25251,95,1.0E-4
25252,95,1.0E-4
25253,95,1.0E-4
25254,95,1.0E-4
25255,95,1.0E-4
25256,95,1.0E-4
25257,95,1.0E-4
25258,95,1.0E-4
25259,95,1.0E-4
25260,95,1.0E-4
25261,95,1.0E-4
25262,95,1.0E-4
25263,95,1.0E-4
25264,95,1.0E-4
25265,95,1.0E-4
25266,95,1.0E-4
25267,95,1.0E-4
25268,95,1.0E-4
25269,95,1.0E-4
25270,95,1.0E-4
25271,95,1.0E-4
25272,95,1.0E-4
25273,95,1.0E-4
25274,95,1.0E-4
25275,95,1.0E-4
25276,95,1.0E-4
25277,95,1.0E-4
25278,95,1.0E-4
25279,95,1.0E-4
25280,95,1.0E-4
25281,95,1.0E-4
25282,95,1.0E-4
25283,95,1.0E-4
25284,95,1.0E-4
25285,95,1.0E-4
25286,95,1.0E-4
25287,95,1.0E-4
25288,95,1.0E-4
25289,95,1.0E-4
25290,95,1.0E-4
25291,95,1.0E-4
25292,95,1.0E-4
25293,95,1.0E-4
25294,95,1.0E-4
25295,95,1.0E-4
25296,95,1.0E-4
25297,95,1.0E-4
25298,95,1.0E-4
25299,95,1.0E-4
25300,95,1.0E-4
25301,95,1.0E-4
25302,95,1.0E-4
25303,95,1.0E-4
25304,95,1.0E-4
25305,95,1.0E-4
25306,95,1.0E-4
25307,95,1.0E-4
25308,95,1.0E-4
25309,95,1.0E-4
25310,95,1.0E-4
25311,95,1.0E-4
25312,95,1.0E-4
25313,95,1.0E-4
25314,95,1.0E-4
25315,95,1.0E-4
25316,95,1.0E-4
25317,95,1.0E-4
25318,95,1.0E-4
25319,95,1.0E-4
25320,95,1.0E-4
25321,95,1.0E-4
25322,95,1.0E-4
25323,95,1.0E-4
25324,95,1.0E-4
25325,95,1.0E-4
25326,95,1.0E-4
25327,95,1.0E-4
25328,95,1.0E-4
25329,95,1.0E-4
25330,95,1.0E-4
25331,95,1.0E-4
25332,95,1.0E-4
25333,95,1.0E-4
25334,95,1.0E-4
25335,95,1.0E-4
25336,95,1.0E-4
25337,95,1.0E-4
25338,95,1.0E-4
25339,95,1.0E-4
25340,95,1.0E-4
25341,95,1.0E-4
25342,95,1.0E-4
25343,95,1.0E-4
25344,95,1.0E-4
25345,95,1.0E-4
25346,95,1.0E-4
25347,95,1.0E-4
25348,95,1.0E-4
25349,95,1.0E-4
25350,95,1.0E-4
25351,95,1.0E-4
25352,95,1.0E-4
25353,95,1.0E-4
25354,95,1.0E-4
25355,95,1.0E-4
25356,95,1.0E-4
25357,95,1.0E-4
25358,95,1.0E-4
25359,95,1.0E-4
25360,95,1.0E-4
25361,95,1.0E-4
25362,95,1.0E-4
25363,95,1.0E-4
25364,95,1.0E-4
25365,95,1.0E-4
25366,95,1.0E-4
25367,95,1.0E-4
25368,95,1.0E-4
25369,95,1.0E-4
25370,95,1.0E-4
25371,95,1.0E-4
25372,95,1.0E-4
25373,95,1.0E-4
25374,95,1.0E-4
25375,95,1.0E-4
25376,95,1.0E-4
25377,95,1.0E-4
25378,95,1.0E-4
25379,95,1.0E-4
25380,95,1.0E-4
25381,95,1.0E-4
25382,95,1.0E-4
25383,95,1.0E-4
25384,95,1.0E-4
25385,95,1.0E-4
25386,95,1.0E-4
25387,95,1.0E-4
25388,95,1.0E-4
25389,95,1.0E-4
25390,95,1.0E-4
25391,95,1.0E-4
25392,95,1.0E-4
25393,95,1.0E-4
25394,95,1.0E-4
25395,95,1.0E-4
25396,95,1.0E-4
25397,95,1.0E-4
25398,95,1.0E-4
25399,95,1.0E-4
25400,95,1.0E-4
25401,95,1.0E-4
25402,95,1.0E-4
25403,95,1.0E-4
25404,95,1.0E-4
25405,95,1.0E-4
25406,95,1.0E-4
25407,95,1.0E-4
25408,95,1.0E-4
25409,95,1.0E-4
25410,95,1.0E-4
25411,95,1.0E-4
25412,95,1.0E-4
25413,95,1.0E-4
25414,95,1.0E-4
25415,95,1.0E-4
25416,95,1.0E-4
25417,95,1.0E-4
25418,95,1.0E-4
25419,95,1.0E-4
25420,95,1.0E-4
25421,95,1.0E-4
25422,95,1.0E-4
25423,95,1.0E-4
25424,95,1.0E-4
25425,95,1.0E-4
25426,95,1.0E-4
25427,95,1.0E-4
25428,95,1.0E-4
25429,95,1.0E-4
25430,95,1.0E-4
25431,95,1.0E-4
25432,95,1.0E-4
25433,95,1.0E-4
25434,95,1.0E-4
25435,95,1.0E-4
25436,95,1.0E-4
25437,95,1.0E-4
25438,95,1.0E-4
25439,95,1.0E-4
25440,95,1.0E-4
25441,95,1.0E-4
25442,95,1.0E-4
25443,95,1.0E-4
25444,95,1.0E-4
25445,95,1.0E-4
25446,95,1.0E-4
25447,95,1.0E-4
25448,95,1.0E-4
25449,95,1.0E-4
25450,95,1.0E-4
25451,95,1.0E-4
25452,95,1.0E-4
25453,95,1.0E-4
25454,95,1.0E-4
25455,95,1.0E-4
25456,95,1.0E-4
25457,95,1.0E-4
25458,95,1.0E-4
25459,95,1.0E-4
25460,95,1.0E-4
25461,95,1.0E-4
25462,95,1.0E-4
25463,95,1.0E-4
25464,95,1.0E-4
25465,95,1.0E-4
25466,95,1.0E-4
25467,95,1.0E-4
25468,95,1.0E-4
25469,95,1.0E-4
25470,95,1.0E-4
25471,95,1.0E-4
25472,95,1.0E-4
25473,95,1.0E-4
25474,95,1.0E-4
25475,95,1.0E-4
25476,95,1.0E-4
25477,95,1.0E-4
25478,95,1.0E-4
25479,95,1.0E-4
25480,95,1.0E-4
25481,95,1.0E-4
25482,95,1.0E-4
25483,95,1.0E-4
25484,95,1.0E-4
25485,95,1.0E-4
25486,95,1.0E-4
25487,95,1.0E-4
25488,95,1.0E-4
25489,95,1.0E-4
25490,95,1.0E-4
25491,95,1.0E-4
25492,95,1.0E-4
25493,95,1.0E-4
25494,95,1.0E-4
25495,95,1.0E-4
25496,95,1.0E-4
25497,95,1.0E-4
25498,95,1.0E-4
25499,95,1.0E-4
25500,95,1.0E-4
25501,95,1.0E-4
25502,95,1.0E-4
25503,95,1.0E-4
25504,95,1.0E-4
25505,95,1.0E-4
25506,95,1.0E-4
25507,95,1.0E-4
25508,95,1.0E-4
25509,95,1.0E-4
25510,95,1.0E-4
25511,95,1.0E-4
25512,95,1.0E-4
25513,95,1.0E-4
25514,95,1.0E-4
25515,95,1.0E-4
25516,95,1.0E-4
25517,95,1.0E-4
25518,95,1.0E-4
25519,95,1.0E-4
25520,95,1.0E-4
25521,95,1.0E-4
25522,95,1.0E-4
25523,95,1.0E-4
25524,95,1.0E-4
25525,95,1.0E-4
25526,95,1.0E-4
25527,95,1.0E-4
25528,95,1.0E-4
25529,95,1.0E-4
25530,95,1.0E-4
25531,95,1.0E-4
25532,95,1.0E-4
25533,95,1.0E-4
25534,95,1.0E-4
25535,95,1.0E-4
25536,95,1.0E-4
25537,95,1.0E-4
25538,95,1.0E-4
25539,95,1.0E-4
25540,95,1.0E-4
25541,95,1.0E-4
25542,95,1.0E-4
25543,95,1.0E-4
25544,95,1.0E-4
25545,95,1.0E-4
25546,95,1.0E-4
25547,95,1.0E-4
25548,95,1.0E-4
25549,95,1.0E-4
25550,95,1.0E-4
25551,95,1.0E-4
25552,95,1.0E-4
25553,95,1.0E-4
25554,95,1.0E-4
25555,95,1.0E-4
25556,95,1.0E-4
25557,95,1.0E-4
25558,95,1.0E-4
25559,95,1.0E-4
25560,95,1.0E-4
25561,95,1.0E-4
25562,95,1.0E-4
25563,95,1.0E-4
25564,95,1.0E-4
25565,95,1.0E-4
25566,95,1.0E-4
25567,95,1.0E-4
25568,95,1.0E-4
25569,95,1.0E-4
25570,95,1.0E-4
25571,95,1.0E-4
25572,95,1.0E-4
25573,95,1.0E-4
25574,95,1.0E-4
25575,95,1.0E-4
25576,95,1.0E-4
25577,95,1.0E-4
25578,95,1.0E-4
25579,95,1.0E-4
25580,95,1.0E-4
25581,95,1.0E-4
25582,95,1.0E-4
25583,95,1.0E-4
25584,95,1.0E-4
25585,95,1.0E-4
25586,95,1.0E-4
25587,95,1.0E-4
25588,95,1.0E-4
25589,95,1.0E-4
25590,95,1.0E-4
25591,95,1.0E-4
25592,95,1.0E-4
25593,95,1.0E-4
25594,95,1.0E-4
25595,95,1.0E-4
25596,95,1.0E-4
25597,95,1.0E-4
25598,95,1.0E-4
25599,95,1.0E-4
25600,95,1.0E-4
25601,95,1.0E-4
25602,95,1.0E-4
25603,95,1.0E-4
25604,95,1.0E-4
25605,95,1.0E-4
25606,95,1.0E-4
25607,95,1.0E-4
25608,95,1.0E-4
25609,95,1.0E-4
25610,95,1.0E-4
25611,95,1.0E-4
25612,95,1.0E-4
25613,95,1.0E-4
25614,95,1.0E-4
25615,95,1.0E-4
25616,95,1.0E-4
25617,95,1.0E-4
25618,95,1.0E-4
25619,95,1.0E-4
25620,95,1.0E-4
25621,95,1.0E-4
25622,95,1.0E-4
25623,95,1.0E-4
25624,95,1.0E-4
25625,95,1.0E-4
25626,95,1.0E-4
25627,95,1.0E-4
25628,95,1.0E-4
25629,95,1.0E-4
25630,95,1.0E-4
25631,95,1.0E-4
25632,95,1.0E-4
25633,95,1.0E-4
25634,95,1.0E-4
25635,95,1.0E-4
25636,95,1.0E-4
25637,95,1.0E-4
25638,95,1.0E-4
25639,95,1.0E-4
25640,95,1.0E-4
25641,95,1.0E-4
25642,95,1.0E-4
25643,95,1.0E-4
25644,95,1.0E-4
25645,95,1.0E-4
25646,95,1.0E-4
25647,95,1.0E-4
25648,95,1.0E-4
25649,95,1.0E-4
25650,95,1.0E-4
25651,95,1.0E-4
25652,95,1.0E-4
25653,95,1.0E-4
25654,95,1.0E-4
25655,95,1.0E-4
25656,95,1.0E-4
25657,95,1.0E-4
25658,95,1.0E-4
25659,95,1.0E-4
25660,95,1.0E-4
25661,95,1.0E-4
25662,95,1.0E-4
25663,95,1.0E-4
25664,95,1.0E-4
25665,95,1.0E-4
25666,95,1.0E-4
25667,95,1.0E-4
25668,95,1.0E-4
25669,95,1.0E-4
25670,95,1.0E-4
25671,95,1.0E-4
25672,95,1.0E-4
25673,95,1.0E-4
25674,95,1.0E-4
25675,95,1.0E-4
25676,95,1.0E-4
25677,95,1.0E-4
25678,95,1.0E-4
25679,95,1.0E-4
25680,95,1.0E-4
25681,95,1.0E-4
25682,95,1.0E-4
25683,95,1.0E-4
25684,95,1.0E-4
25685,95,1.0E-4
25686,95,1.0E-4
25687,95,1.0E-4
25688,95,1.0E-4
25689,95,1.0E-4
25690,95,1.0E-4
25691,95,1.0E-4
25692,95,1.0E-4
25693,95,1.0E-4
25694,95,1.0E-4
25695,95,1.0E-4
25696,95,1.0E-4
25697,95,1.0E-4
25698,95,1.0E-4
25699,95,1.0E-4
25700,95,1.0E-4
25701,95,1.0E-4
25702,95,1.0E-4
25703,95,1.0E-4
25704,95,1.0E-4
25705,95,1.0E-4
25706,95,1.0E-4
25707,95,1.0E-4
25708,95,1.0E-4
25709,95,1.0E-4
25710,95,1.0E-4
25711,95,1.0E-4
25712,95,1.0E-4
25713,95,1.0E-4
25714,95,1.0E-4
25715,95,1.0E-4
25716,95,1.0E-4
25717,95,1.0E-4
25718,95,1.0E-4
25719,95,1.0E-4
25720,95,1.0E-4
25721,95,1.0E-4
25722,95,1.0E-4
25723,95,1.0E-4
25724,95,1.0E-4
25725,95,1.0E-4
25726,95,1.0E-4
25727,95,1.0E-4
25728,95,1.0E-4
25729,95,1.0E-4
25730,95,1.0E-4
25731,95,1.0E-4
25732,95,1.0E-4
25733,95,1.0E-4
25734,95,1.0E-4
25735,95,1.0E-4
25736,95,1.0E-4
25737,95,1.0E-4
25738,95,1.0E-4
25739,95,1.0E-4
25740,95,1.0E-4
25741,95,1.0E-4
25742,95,1.0E-4
25743,95,1.0E-4
25744,95,1.0E-4
25745,95,1.0E-4
25746,95,1.0E-4
25747,95,1.0E-4
25748,95,1.0E-4
25749,95,1.0E-4
25750,95,1.0E-4
25751,95,1.0E-4
25752,95,1.0E-4
25753,95,1.0E-4
25754,95,1.0E-4
25755,95,1.0E-4
25756,95,1.0E-4
25757,95,1.0E-4
25758,95,1.0E-4
25759,95,1.0E-4
25760,95,1.0E-4
25761,95,1.0E-4
25762,95,1.0E-4
25763,95,1.0E-4
25764,95,1.0E-4
25765,95,1.0E-4
25766,95,1.0E-4
25767,95,1.0E-4
25768,95,1.0E-4
25769,95,1.0E-4
25770,95,1.0E-4
25771,95,1.0E-4
25772,95,1.0E-4
25773,95,1.0E-4
25774,95,1.0E-4
25775,95,1.0E-4
25776,95,1.0E-4
25777,95,1.0E-4
25778,95,1.0E-4
25779,95,1.0E-4
25780,95,1.0E-4
25781,95,1.0E-4
25782,95,1.0E-4
25783,95,1.0E-4
25784,95,1.0E-4
25785,95,1.0E-4
25786,95,1.0E-4
25787,95,1.0E-4
25788,95,1.0E-4
25789,95,1.0E-4
25790,95,1.0E-4
25791,95,1.0E-4
25792,95,1.0E-4
25793,95,1.0E-4
25794,95,1.0E-4
25795,95,1.0E-4
25796,95,1.0E-4
25797,95,1.0E-4
25798,95,1.0E-4
25799,95,1.0E-4
25800,95,1.0E-4
25801,95,1.0E-4
25802,95,1.0E-4
25803,95,1.0E-4
25804,95,1.0E-4
25805,95,1.0E-4
25806,95,1.0E-4
25807,95,1.0E-4
25808,95,1.0E-4
25809,95,1.0E-4
25810,95,1.0E-4
25811,95,1.0E-4
25812,95,1.0E-4
25813,95,1.0E-4
25814,95,1.0E-4
25815,95,1.0E-4
25816,95,1.0E-4
25817,95,1.0E-4
25818,95,1.0E-4
25819,95,1.0E-4
25820,95,1.0E-4
25821,95,1.0E-4
25822,95,1.0E-4
25823,95,1.0E-4
25824,95,1.0E-4
25825,95,1.0E-4
25826,95,1.0E-4
25827,95,1.0E-4
25828,95,1.0E-4
25829,95,1.0E-4
25830,95,1.0E-4
25831,95,1.0E-4
25832,95,1.0E-4
25833,95,1.0E-4
25834,95,1.0E-4
25835,95,1.0E-4
25836,95,1.0E-4
25837,95,1.0E-4
25838,95,1.0E-4
25839,95,1.0E-4
25840,95,1.0E-4
25841,95,1.0E-4
25842,95,1.0E-4
25843,95,1.0E-4
25844,95,1.0E-4
25845,95,1.0E-4
25846,95,1.0E-4
25847,95,1.0E-4
25848,95,1.0E-4
25849,95,1.0E-4
25850,95,1.0E-4
25851,95,1.0E-4
25852,95,1.0E-4
25853,95,1.0E-4
25854,95,1.0E-4
25855,95,1.0E-4
25856,95,1.0E-4
25857,95,1.0E-4
25858,95,1.0E-4
25859,95,1.0E-4
25860,95,1.0E-4
25861,95,1.0E-4
25862,95,1.0E-4
25863,95,1.0E-4
25864,95,1.0E-4
25865,95,1.0E-4
25866,95,1.0E-4
25867,95,1.0E-4
25868,95,1.0E-4
25869,95,1.0E-4
25870,95,1.0E-4
25871,95,1.0E-4
25872,95,1.0E-4
25873,95,1.0E-4
25874,95,1.0E-4
25875,95,1.0E-4
25876,95,1.0E-4
25877,95,1.0E-4
25878,95,1.0E-4
25879,95,1.0E-4
25880,95,1.0E-4
25881,95,1.0E-4
25882,95,1.0E-4
25883,95,1.0E-4
25884,95,1.0E-4
25885,95,1.0E-4
25886,95,1.0E-4
25887,95,1.0E-4
25888,95,1.0E-4
25889,95,1.0E-4
25890,95,1.0E-4
25891,95,1.0E-4
25892,95,1.0E-4
25893,95,1.0E-4
25894,95,1.0E-4
25895,95,1.0E-4
25896,95,1.0E-4
25897,95,1.0E-4
25898,95,1.0E-4
25899,95,1.0E-4
25900,95,1.0E-4
25901,95,1.0E-4
25902,95,1.0E-4
25903,95,1.0E-4
25904,95,1.0E-4
25905,95,1.0E-4
25906,95,1.0E-4
25907,95,1.0E-4
25908,95,1.0E-4
25909,95,1.0E-4
25910,95,1.0E-4
25911,95,1.0E-4
25912,95,1.0E-4
25913,95,1.0E-4
25914,95,1.0E-4
25915,95,1.0E-4
25916,95,1.0E-4
25917,95,1.0E-4
25918,95,1.0E-4
25919,95,1.0E-4
25920,95,1.0E-4
25921,95,1.0E-4
25922,95,1.0E-4
25923,95,1.0E-4
25924,95,1.0E-4
25925,95,1.0E-4
25926,95,1.0E-4
25927,95,1.0E-4
25928,95,1.0E-4
25929,95,1.0E-4
25930,95,1.0E-4
25931,95,1.0E-4
25932,95,1.0E-4
25933,95,1.0E-4
25934,95,1.0E-4
25935,95,1.0E-4
25936,95,1.0E-4
25937,95,1.0E-4
25938,95,1.0E-4
25939,95,1.0E-4
25940,95,1.0E-4
25941,95,1.0E-4
25942,95,1.0E-4
25943,95,1.0E-4
25944,95,1.0E-4
25945,95,1.0E-4
25946,95,1.0E-4
25947,95,1.0E-4
25948,95,1.0E-4
25949,95,1.0E-4
25950,95,1.0E-4
25951,95,1.0E-4
25952,95,1.0E-4
25953,95,1.0E-4
25954,95,1.0E-4
25955,95,1.0E-4
25956,95,1.0E-4
25957,95,1.0E-4
25958,95,1.0E-4
25959,95,1.0E-4
25960,95,1.0E-4
25961,95,1.0E-4
25962,95,1.0E-4
25963,95,1.0E-4
25964,95,1.0E-4
25965,95,1.0E-4
25966,95,1.0E-4
25967,95,1.0E-4
25968,95,1.0E-4
25969,95,1.0E-4
25970,95,1.0E-4
25971,95,1.0E-4
25972,95,1.0E-4
25973,95,1.0E-4
25974,95,1.0E-4
25975,95,1.0E-4
25976,95,1.0E-4
25977,95,1.0E-4
25978,95,1.0E-4
25979,95,1.0E-4
25980,95,1.0E-4
25981,95,1.0E-4
25982,95,1.0E-4
25983,95,1.0E-4
25984,95,1.0E-4
25985,95,1.0E-4
25986,95,1.0E-4
25987,95,1.0E-4
25988,95,1.0E-4
25989,95,1.0E-4
25990,95,1.0E-4
25991,95,1.0E-4
25992,95,1.0E-4
25993,95,1.0E-4
25994,95,1.0E-4
25995,95,1.0E-4
25996,95,1.0E-4
25997,95,1.0E-4
25998,95,1.0E-4
25999,95,1.0E-4
26000,95,1.0E-4
26001,95,1.0E-4
26002,95,1.0E-4
26003,95,1.0E-4
26004,95,1.0E-4
26005,95,1.0E-4
26006,95,1.0E-4
26007,95,1.0E-4
26008,95,1.0E-4
26009,95,1.0E-4
26010,95,1.0E-4
26011,95,1.0E-4
26012,95,1.0E-4
26013,95,1.0E-4
26014,95,1.0E-4
26015,95,1.0E-4
26016,95,1.0E-4
26017,95,1.0E-4
26018,95,1.0E-4
26019,95,1.0E-4
26020,95,1.0E-4
26021,95,1.0E-4
26022,95,1.0E-4
26023,95,1.0E-4
26024,95,1.0E-4
26025,95,1.0E-4
26026,95,1.0E-4
26027,95,1.0E-4
26028,95,1.0E-4
26029,95,1.0E-4
26030,95,1.0E-4
26031,95,1.0E-4
26032,95,1.0E-4
26033,95,1.0E-4
26034,95,1.0E-4
26035,95,1.0E-4
26036,95,1.0E-4
26037,95,1.0E-4
26038,95,1.0E-4
26039,95,1.0E-4
26040,95,1.0E-4
26041,95,1.0E-4
26042,95,1.0E-4
26043,95,1.0E-4
26044,95,1.0E-4
26045,95,1.0E-4
26046,95,1.0E-4
26047,95,1.0E-4
26048,95,1.0E-4
26049,95,1.0E-4
26050,95,1.0E-4
26051,95,1.0E-4
26052,95,1.0E-4
26053,95,1.0E-4
26054,95,1.0E-4
26055,95,1.0E-4
26056,95,1.0E-4
26057,95,1.0E-4
26058,95,1.0E-4
26059,95,1.0E-4
26060,95,1.0E-4
26061,95,1.0E-4
26062,95,1.0E-4
26063,95,1.0E-4
26064,95,1.0E-4
26065,95,1.0E-4
26066,95,1.0E-4
26067,95,1.0E-4
26068,95,1.0E-4
26069,95,1.0E-4
26070,95,1.0E-4
26071,95,1.0E-4
26072,95,1.0E-4
26073,95,1.0E-4
26074,95,1.0E-4
26075,95,1.0E-4
26076,95,1.0E-4
26077,95,1.0E-4
26078,95,1.0E-4
26079,95,1.0E-4
26080,95,1.0E-4
26081,95,1.0E-4
26082,95,1.0E-4
26083,95,1.0E-4
26084,95,1.0E-4
26085,95,1.0E-4
26086,95,1.0E-4
26087,95,1.0E-4
26088,95,1.0E-4
26089,95,1.0E-4
26090,95,1.0E-4
26091,95,1.0E-4
26092,95,1.0E-4
26093,95,1.0E-4
26094,95,1.0E-4
26095,95,1.0E-4
26096,95,1.0E-4
26097,95,1.0E-4
26098,95,1.0E-4
26099,95,1.0E-4
26100,95,1.0E-4
26101,95,1.0E-4
26102,95,1.0E-4
26103,95,1.0E-4
26104,95,1.0E-4
26105,95,1.0E-4
26106,95,1.0E-4
26107,95,1.0E-4
26108,95,1.0E-4
26109,95,1.0E-4
26110,95,1.0E-4
26111,95,1.0E-4
26112,95,1.0E-4
26113,95,1.0E-4
26114,95,1.0E-4
26115,95,1.0E-4
26116,95,1.0E-4
26117,95,1.0E-4
26118,95,1.0E-4
26119,95,1.0E-4
26120,95,1.0E-4
26121,95,1.0E-4
26122,95,1.0E-4
26123,95,1.0E-4
26124,95,1.0E-4
26125,95,1.0E-4
26126,95,1.0E-4
26127,95,1.0E-4
26128,95,1.0E-4
26129,95,1.0E-4
26130,95,1.0E-4
26131,95,1.0E-4
26132,95,1.0E-4
26133,95,1.0E-4
26134,95,1.0E-4
26135,95,1.0E-4
26136,95,1.0E-4
26137,95,1.0E-4
26138,95,1.0E-4
26139,95,1.0E-4
26140,95,1.0E-4
26141,95,1.0E-4
26142,95,1.0E-4
26143,95,1.0E-4
26144,95,1.0E-4
26145,95,1.0E-4
26146,95,1.0E-4
26147,95,1.0E-4
26148,95,1.0E-4
26149,95,1.0E-4
26150,95,1.0E-4
26151,95,1.0E-4
26152,95,1.0E-4
26153,95,1.0E-4
26154,95,1.0E-4
26155,95,1.0E-4
26156,95,1.0E-4
26157,95,1.0E-4
26158,95,1.0E-4
26159,95,1.0E-4
26160,95,1.0E-4
26161,95,1.0E-4
26162,95,1.0E-4
26163,95,1.0E-4
26164,95,1.0E-4
26165,95,1.0E-4
26166,95,1.0E-4
26167,95,1.0E-4
26168,95,1.0E-4
26169,95,1.0E-4
26170,95,1.0E-4
26171,95,1.0E-4
26172,95,1.0E-4
26173,95,1.0E-4
26174,95,1.0E-4
26175,95,1.0E-4
26176,95,1.0E-4
26177,95,1.0E-4
26178,95,1.0E-4
26179,95,1.0E-4
26180,95,1.0E-4
26181,95,1.0E-4
26182,95,1.0E-4
26183,95,1.0E-4
26184,95,1.0E-4
26185,95,1.0E-4
26186,95,1.0E-4
26187,95,1.0E-4
26188,95,1.0E-4
26189,95,1.0E-4
26190,95,1.0E-4
26191,95,1.0E-4
26192,95,1.0E-4
26193,95,1.0E-4
26194,95,1.0E-4
26195,95,1.0E-4
26196,95,1.0E-4
26197,95,1.0E-4
26198,95,1.0E-4
26199,95,1.0E-4
26200,95,1.0E-4
26201,95,1.0E-4
26202,95,1.0E-4
26203,95,1.0E-4
26204,95,1.0E-4
26205,95,1.0E-4
26206,95,1.0E-4
26207,95,1.0E-4
26208,95,1.0E-4
26209,95,1.0E-4
26210,95,1.0E-4
26211,95,1.0E-4
26212,95,1.0E-4
26213,95,1.0E-4
26214,95,1.0E-4
26215,95,1.0E-4
26216,95,1.0E-4
26217,95,1.0E-4
26218,95,1.0E-4
26219,95,1.0E-4
26220,95,1.0E-4
26221,95,1.0E-4
26222,95,1.0E-4
26223,95,1.0E-4
26224,95,1.0E-4
26225,95,1.0E-4
26226,95,1.0E-4
26227,95,1.0E-4
26228,95,1.0E-4
26229,95,1.0E-4
26230,95,1.0E-4
26231,95,1.0E-4
26232,95,1.0E-4
26233,95,1.0E-4
26234,95,1.0E-4
26235,95,1.0E-4
26236,95,1.0E-4
26237,95,1.0E-4
26238,95,1.0E-4
26239,95,1.0E-4
26240,95,1.0E-4
26241,95,1.0E-4
26242,95,1.0E-4
26243,95,1.0E-4
26244,95,1.0E-4
26245,95,1.0E-4
26246,95,1.0E-4
26247,95,1.0E-4
26248,95,1.0E-4
26249,95,1.0E-4
26250,95,1.0E-4
26251,95,1.0E-4
26252,95,1.0E-4
26253,95,1.0E-4
26254,95,1.0E-4
26255,95,1.0E-4
26256,95,1.0E-4
26257,95,1.0E-4
26258,95,1.0E-4
26259,95,1.0E-4
26260,95,1.0E-4
26261,95,1.0E-4
26262,95,1.0E-4
26263,95,1.0E-4
26264,95,1.0E-4
26265,95,1.0E-4
26266,95,1.0E-4
26267,95,1.0E-4
26268,95,1.0E-4
26269,95,1.0E-4
26270,95,1.0E-4
26271,95,1.0E-4
26272,95,1.0E-4
26273,95,1.0E-4
26274,95,1.0E-4
26275,95,1.0E-4
26276,95,1.0E-4
26277,95,1.0E-4
26278,95,1.0E-4
26279,95,1.0E-4
26280,95,1.0E-4
26281,95,1.0E-4
26282,95,1.0E-4
26283,95,1.0E-4
26284,95,1.0E-4
26285,95,1.0E-4
26286,95,1.0E-4
26287,95,1.0E-4
26288,95,1.0E-4
26289,95,1.0E-4
26290,95,1.0E-4
26291,95,1.0E-4
26292,95,1.0E-4
26293,95,1.0E-4
26294,95,1.0E-4
26295,95,1.0E-4
26296,95,1.0E-4
26297,95,1.0E-4
26298,95,1.0E-4
26299,95,1.0E-4
26300,95,1.0E-4
26301,95,1.0E-4
26302,95,1.0E-4
26303,95,1.0E-4
26304,95,1.0E-4
26305,95,1.0E-4
26306,95,1.0E-4
26307,95,1.0E-4
26308,95,1.0E-4
26309,95,1.0E-4
26310,95,1.0E-4
26311,95,1.0E-4
26312,95,1.0E-4
26313,95,1.0E-4
26314,95,1.0E-4
26315,95,1.0E-4
26316,95,1.0E-4
26317,95,1.0E-4
26318,95,1.0E-4
26319,95,1.0E-4
26320,95,1.0E-4
26321,95,1.0E-4
26322,95,1.0E-4
26323,95,1.0E-4
26324,95,1.0E-4
26325,95,1.0E-4
26326,95,1.0E-4
26327,95,1.0E-4
26328,95,1.0E-4
26329,95,1.0E-4
26330,95,1.0E-4
26331,95,1.0E-4
26332,95,1.0E-4
26333,95,1.0E-4
26334,95,1.0E-4
26335,95,1.0E-4
26336,95,1.0E-4
26337,95,1.0E-4
26338,95,1.0E-4
26339,95,1.0E-4
26340,95,1.0E-4
26341,95,1.0E-4
26342,95,1.0E-4
26343,95,1.0E-4
26344,95,1.0E-4
26345,95,1.0E-4
26346,95,1.0E-4
26347,95,1.0E-4
26348,95,1.0E-4
26349,95,1.0E-4
26350,95,1.0E-4
26351,95,1.0E-4
26352,95,1.0E-4
26353,95,1.0E-4
26354,95,1.0E-4
26355,95,1.0E-4
26356,95,1.0E-4
26357,95,1.0E-4
26358,95,1.0E-4
26359,95,1.0E-4
26360,95,1.0E-4
26361,95,1.0E-4
26362,95,1.0E-4
26363,95,1.0E-4
26364,95,1.0E-4
26365,95,1.0E-4
26366,95,1.0E-4
26367,95,1.0E-4
26368,95,1.0E-4
26369,95,1.0E-4
26370,95,1.0E-4
26371,95,1.0E-4
26372,95,1.0E-4
26373,95,1.0E-4
26374,95,1.0E-4
26375,95,1.0E-4
26376,95,1.0E-4
26377,95,1.0E-4
26378,95,1.0E-4
26379,95,1.0E-4
26380,95,1.0E-4
26381,95,1.0E-4
26382,95,1.0E-4
26383,95,1.0E-4
26384,95,1.0E-4
26385,95,1.0E-4
26386,95,1.0E-4
26387,95,1.0E-4
26388,95,1.0E-4
26389,95,1.0E-4
26390,95,1.0E-4
26391,95,1.0E-4
26392,95,1.0E-4
26393,95,1.0E-4
26394,95,1.0E-4
26395,95,1.0E-4
26396,95,1.0E-4
26397,95,1.0E-4
26398,95,1.0E-4
26399,95,1.0E-4
26400,95,1.0E-4
26401,95,1.0E-4
26402,95,1.0E-4
26403,95,1.0E-4
26404,95,1.0E-4
26405,95,1.0E-4
26406,95,1.0E-4
26407,95,1.0E-4
26408,95,1.0E-4
26409,95,1.0E-4
26410,95,1.0E-4
26411,95,1.0E-4
26412,95,1.0E-4
26413,95,1.0E-4
26414,95,1.0E-4
26415,95,1.0E-4
26416,95,1.0E-4
26417,95,1.0E-4
26418,95,1.0E-4
26419,95,1.0E-4
26420,95,1.0E-4
26421,95,1.0E-4
26422,95,1.0E-4
26423,95,1.0E-4
26424,95,1.0E-4
26425,95,1.0E-4
26426,95,1.0E-4
26427,95,1.0E-4
26428,95,1.0E-4
26429,95,1.0E-4
26430,95,1.0E-4
26431,95,1.0E-4
26432,95,1.0E-4
26433,95,1.0E-4
26434,95,1.0E-4
26435,95,1.0E-4
26436,95,1.0E-4
26437,95,1.0E-4
26438,95,1.0E-4
26439,95,1.0E-4
26440,95,1.0E-4
26441,95,1.0E-4
26442,95,1.0E-4
26443,95,1.0E-4
26444,95,1.0E-4
26445,95,1.0E-4
26446,95,1.0E-4
26447,95,1.0E-4
26448,95,1.0E-4
26449,95,1.0E-4
26450,95,1.0E-4
26451,95,1.0E-4
26452,95,1.0E-4
26453,95,1.0E-4
26454,95,1.0E-4
26455,95,1.0E-4
26456,95,1.0E-4
26457,95,1.0E-4
26458,95,1.0E-4
26459,95,1.0E-4
26460,95,1.0E-4
26461,95,1.0E-4
26462,95,1.0E-4
26463,95,1.0E-4
26464,95,1.0E-4
26465,95,1.0E-4
26466,95,1.0E-4
26467,95,1.0E-4
26468,95,1.0E-4
26469,95,1.0E-4
26470,95,1.0E-4
26471,95,1.0E-4
26472,95,1.0E-4
26473,95,1.0E-4
26474,95,1.0E-4
26475,95,1.0E-4
26476,95,1.0E-4
26477,95,1.0E-4
26478,95,1.0E-4
26479,95,1.0E-4
26480,95,1.0E-4
26481,95,1.0E-4
26482,95,1.0E-4
26483,95,1.0E-4
26484,95,1.0E-4
26485,95,1.0E-4
26486,95,1.0E-4
26487,95,1.0E-4
26488,95,1.0E-4
26489,95,1.0E-4
26490,95,1.0E-4
26491,95,1.0E-4
26492,95,1.0E-4
26493,95,1.0E-4
26494,95,1.0E-4
26495,95,1.0E-4
26496,95,1.0E-4
26497,95,1.0E-4
26498,95,1.0E-4
26499,95,1.0E-4
26500,95,1.0E-4
26501,95,1.0E-4
26502,95,1.0E-4
26503,95,1.0E-4
26504,95,1.0E-4
26505,95,1.0E-4
26506,95,1.0E-4
26507,95,1.0E-4
26508,95,1.0E-4
26509,95,1.0E-4
26510,95,1.0E-4
26511,95,1.0E-4
26512,95,1.0E-4
26513,95,1.0E-4
26514,95,1.0E-4
26515,95,1.0E-4
26516,95,1.0E-4
26517,95,1.0E-4
26518,95,1.0E-4
26519,95,1.0E-4
26520,95,1.0E-4
26521,95,1.0E-4
26522,95,1.0E-4
26523,95,1.0E-4
26524,95,1.0E-4
26525,95,1.0E-4
26526,95,1.0E-4
26527,95,1.0E-4
26528,95,1.0E-4
26529,95,1.0E-4
26530,95,1.0E-4
26531,95,1.0E-4
26532,95,1.0E-4
26533,95,1.0E-4
26534,95,1.0E-4
26535,95,1.0E-4
26536,95,1.0E-4
26537,95,1.0E-4
26538,95,1.0E-4
26539,95,1.0E-4
26540,95,1.0E-4
26541,95,1.0E-4
26542,95,1.0E-4
26543,95,1.0E-4
26544,95,1.0E-4
26545,95,1.0E-4
26546,95,1.0E-4
26547,95,1.0E-4
26548,95,1.0E-4
26549,95,1.0E-4
26550,95,1.0E-4
26551,95,1.0E-4
26552,95,1.0E-4
26553,95,1.0E-4
26554,95,1.0E-4
26555,95,1.0E-4
26556,95,1.0E-4
26557,95,1.0E-4
26558,95,1.0E-4
26559,95,1.0E-4
26560,95,1.0E-4
26561,95,1.0E-4
26562,95,1.0E-4
26563,95,1.0E-4
26564,95,1.0E-4
26565,95,1.0E-4
26566,95,1.0E-4
26567,95,1.0E-4
26568,95,1.0E-4
26569,95,1.0E-4
26570,95,1.0E-4
26571,95,1.0E-4
26572,95,1.0E-4
26573,95,1.0E-4
26574,95,1.0E-4
26575,95,1.0E-4
26576,95,1.0E-4
26577,95,1.0E-4
26578,95,1.0E-4
26579,95,1.0E-4
26580,95,1.0E-4
26581,95,1.0E-4
26582,95,1.0E-4
26583,95,1.0E-4
26584,95,1.0E-4
26585,95,1.0E-4
26586,95,1.0E-4
26587,95,1.0E-4
26588,95,1.0E-4
26589,95,1.0E-4
26590,95,1.0E-4
26591,95,1.0E-4
26592,95,1.0E-4
26593,95,1.0E-4
26594,95,1.0E-4
26595,95,1.0E-4
26596,95,1.0E-4
26597,95,1.0E-4
26598,95,1.0E-4
26599,95,1.0E-4
26600,95,1.0E-4
26601,95,1.0E-4
26602,95,1.0E-4
26603,95,1.0E-4
26604,95,1.0E-4
26605,95,1.0E-4
26606,95,1.0E-4
26607,95,1.0E-4
26608,95,1.0E-4
26609,95,1.0E-4
26610,95,1.0E-4
26611,95,1.0E-4
26612,95,1.0E-4
26613,95,1.0E-4
26614,95,1.0E-4
26615,95,1.0E-4
26616,95,1.0E-4
26617,95,1.0E-4
26618,95,1.0E-4
26619,95,1.0E-4
26620,95,1.0E-4
26621,95,1.0E-4
26622,95,1.0E-4
26623,95,1.0E-4
26624,95,1.0E-4
26625,95,1.0E-4
26626,95,1.0E-4
26627,95,1.0E-4
26628,95,1.0E-4
26629,95,1.0E-4
26630,95,1.0E-4
26631,95,1.0E-4
26632,95,1.0E-4
26633,95,1.0E-4
26634,95,1.0E-4
26635,95,1.0E-4
26636,95,1.0E-4
26637,95,1.0E-4
26638,95,1.0E-4
26639,95,1.0E-4
26640,95,1.0E-4
26641,95,1.0E-4
26642,95,1.0E-4
26643,95,1.0E-4
26644,95,1.0E-4
26645,95,1.0E-4
26646,95,1.0E-4
26647,95,1.0E-4
26648,95,1.0E-4
26649,95,1.0E-4
26650,95,1.0E-4
26651,95,1.0E-4
26652,95,1.0E-4
26653,95,1.0E-4
26654,95,1.0E-4
26655,95,1.0E-4
26656,95,1.0E-4
26657,95,1.0E-4
26658,95,1.0E-4
26659,95,1.0E-4
26660,95,1.0E-4
26661,95,1.0E-4
26662,95,1.0E-4
26663,95,1.0E-4
26664,95,1.0E-4
26665,95,1.0E-4
26666,95,1.0E-4
26667,95,1.0E-4
26668,95,1.0E-4
26669,95,1.0E-4
26670,95,1.0E-4
26671,95,1.0E-4
26672,95,1.0E-4
26673,95,1.0E-4
26674,95,1.0E-4
26675,95,1.0E-4
26676,95,1.0E-4
26677,95,1.0E-4
26678,95,1.0E-4
26679,95,1.0E-4
26680,95,1.0E-4
26681,95,1.0E-4
26682,95,1.0E-4
26683,95,1.0E-4
26684,95,1.0E-4
26685,95,1.0E-4
26686,95,1.0E-4
26687,95,1.0E-4
26688,95,1.0E-4
26689,95,1.0E-4
26690,95,1.0E-4
26691,95,1.0E-4
26692,95,1.0E-4
26693,95,1.0E-4
26694,95,1.0E-4
26695,95,1.0E-4
26696,95,1.0E-4
26697,95,1.0E-4
26698,95,1.0E-4
26699,95,1.0E-4
26700,95,1.0E-4
26701,95,1.0E-4
26702,95,1.0E-4
26703,95,1.0E-4
26704,95,1.0E-4
26705,95,1.0E-4
26706,95,1.0E-4
26707,95,1.0E-4
26708,95,1.0E-4
26709,95,1.0E-4
26710,95,1.0E-4
26711,95,1.0E-4
26712,95,1.0E-4
26713,95,1.0E-4
26714,95,1.0E-4
26715,95,1.0E-4
26716,95,1.0E-4
26717,95,1.0E-4
26718,95,1.0E-4
26719,95,1.0E-4
26720,95,1.0E-4
26721,95,1.0E-4
26722,95,1.0E-4
26723,95,1.0E-4
26724,95,1.0E-4
26725,95,1.0E-4
26726,95,1.0E-4
26727,95,1.0E-4
26728,95,1.0E-4
26729,95,1.0E-4
26730,95,1.0E-4
26731,95,1.0E-4
26732,95,1.0E-4
26733,95,1.0E-4
26734,95,1.0E-4
26735,95,1.0E-4
26736,95,1.0E-4
26737,95,1.0E-4
26738,95,1.0E-4
26739,95,1.0E-4
26740,95,1.0E-4
26741,95,1.0E-4
26742,95,1.0E-4
26743,95,1.0E-4
26744,95,1.0E-4
26745,95,1.0E-4
26746,95,1.0E-4
26747,95,1.0E-4
26748,95,1.0E-4
26749,95,1.0E-4
26750,95,1.0E-4
26751,95,1.0E-4
26752,95,1.0E-4
26753,95,1.0E-4
26754,95,1.0E-4
26755,95,1.0E-4
26756,95,1.0E-4
26757,95,1.0E-4
26758,95,1.0E-4
26759,95,1.0E-4
26760,95,1.0E-4
26761,95,1.0E-4
26762,95,1.0E-4
26763,95,1.0E-4
26764,95,1.0E-4
26765,95,1.0E-4
26766,95,1.0E-4
26767,95,1.0E-4
26768,95,1.0E-4
26769,95,1.0E-4
26770,95,1.0E-4
26771,95,1.0E-4
26772,95,1.0E-4
26773,95,1.0E-4
26774,95,1.0E-4
26775,95,1.0E-4
26776,95,1.0E-4
26777,95,1.0E-4
26778,95,1.0E-4
26779,95,1.0E-4
26780,95,1.0E-4
26781,95,1.0E-4
26782,95,1.0E-4
26783,95,1.0E-4
26784,95,1.0E-4
26785,95,1.0E-4
26786,95,1.0E-4
26787,95,1.0E-4
26788,95,1.0E-4
26789,95,1.0E-4
26790,95,1.0E-4
26791,95,1.0E-4
26792,95,1.0E-4
26793,95,1.0E-4
26794,95,1.0E-4
26795,95,1.0E-4
26796,95,1.0E-4
26797,95,1.0E-4
26798,95,1.0E-4
26799,95,1.0E-4
26800,95,1.0E-4
26801,95,1.0E-4
26802,95,1.0E-4
26803,95,1.0E-4
26804,95,1.0E-4
26805,95,1.0E-4
26806,95,1.0E-4
26807,95,1.0E-4
26808,95,1.0E-4
26809,95,1.0E-4
26810,95,1.0E-4
26811,95,1.0E-4
26812,95,1.0E-4
26813,95,1.0E-4
26814,95,1.0E-4
26815,95,1.0E-4
26816,95,1.0E-4
26817,95,1.0E-4
26818,95,1.0E-4
26819,95,1.0E-4
26820,95,1.0E-4
26821,95,1.0E-4
26822,95,1.0E-4
26823,95,1.0E-4
26824,95,1.0E-4
26825,95,1.0E-4
26826,95,1.0E-4
26827,95,1.0E-4
26828,95,1.0E-4
26829,95,1.0E-4
26830,95,1.0E-4
26831,95,1.0E-4
26832,95,1.0E-4
26833,95,1.0E-4
26834,95,1.0E-4
26835,95,1.0E-4
26836,95,1.0E-4
26837,95,1.0E-4
26838,95,1.0E-4
26839,95,1.0E-4
26840,95,1.0E-4
26841,95,1.0E-4
26842,95,1.0E-4
26843,95,1.0E-4
26844,95,1.0E-4
26845,95,1.0E-4
26846,95,1.0E-4
26847,95,1.0E-4
26848,95,1.0E-4
26849,95,1.0E-4
26850,95,1.0E-4
26851,95,1.0E-4
26852,95,1.0E-4
26853,95,1.0E-4
26854,95,1.0E-4
26855,95,1.0E-4
26856,95,1.0E-4
26857,95,1.0E-4
26858,95,1.0E-4
26859,95,1.0E-4
26860,95,1.0E-4
26861,95,1.0E-4
26862,95,1.0E-4
26863,95,1.0E-4
26864,95,1.0E-4
26865,95,1.0E-4
26866,95,1.0E-4
26867,95,1.0E-4
26868,95,1.0E-4
26869,95,1.0E-4
26870,95,1.0E-4
26871,95,1.0E-4
26872,95,1.0E-4
26873,95,1.0E-4
26874,95,1.0E-4
26875,95,1.0E-4
26876,95,1.0E-4
26877,95,1.0E-4
26878,95,1.0E-4
26879,95,1.0E-4
26880,95,1.0E-4
26881,95,1.0E-4
26882,95,1.0E-4
26883,95,1.0E-4
26884,95,1.0E-4
26885,95,1.0E-4
26886,95,1.0E-4
26887,95,1.0E-4
26888,95,1.0E-4
26889,95,1.0E-4
26890,95,1.0E-4
26891,95,1.0E-4
26892,95,1.0E-4
26893,95,1.0E-4
26894,95,1.0E-4
26895,95,1.0E-4
26896,95,1.0E-4
26897,95,1.0E-4
26898,95,1.0E-4
26899,95,1.0E-4
26900,95,1.0E-4
26901,95,1.0E-4
26902,95,1.0E-4
26903,95,1.0E-4
26904,95,1.0E-4
26905,95,1.0E-4
26906,95,1.0E-4
26907,95,1.0E-4
26908,95,1.0E-4
26909,95,1.0E-4
26910,95,1.0E-4
26911,95,1.0E-4
26912,95,1.0E-4
26913,95,1.0E-4
26914,95,1.0E-4
26915,95,1.0E-4
26916,95,1.0E-4
26917,95,1.0E-4
26918,95,1.0E-4
26919,95,1.0E-4
26920,95,1.0E-4
26921,95,1.0E-4
26922,95,1.0E-4
26923,95,1.0E-4
26924,95,1.0E-4
26925,95,1.0E-4
26926,95,1.0E-4
26927,95,1.0E-4
26928,95,1.0E-4
26929,95,1.0E-4
26930,95,1.0E-4
26931,95,1.0E-4
26932,95,1.0E-4
26933,95,1.0E-4
26934,95,1.0E-4
26935,95,1.0E-4
26936,95,1.0E-4
26937,95,1.0E-4
26938,95,1.0E-4
26939,95,1.0E-4
26940,95,1.0E-4
26941,95,1.0E-4
26942,95,1.0E-4
26943,95,1.0E-4
26944,95,1.0E-4
26945,95,1.0E-4
26946,95,1.0E-4
26947,95,1.0E-4
26948,95,1.0E-4
26949,95,1.0E-4
26950,95,1.0E-4
26951,95,1.0E-4
26952,95,1.0E-4
26953,95,1.0E-4
26954,95,1.0E-4
26955,95,1.0E-4
26956,95,1.0E-4
26957,95,1.0E-4
26958,95,1.0E-4
26959,95,1.0E-4
26960,95,1.0E-4
26961,95,1.0E-4
26962,95,1.0E-4
26963,95,1.0E-4
26964,95,1.0E-4
26965,95,1.0E-4
26966,95,1.0E-4
26967,95,1.0E-4
26968,95,1.0E-4
26969,95,1.0E-4
26970,95,1.0E-4
26971,95,1.0E-4
26972,95,1.0E-4
26973,95,1.0E-4
26974,95,1.0E-4
26975,95,1.0E-4
26976,95,1.0E-4
26977,95,1.0E-4
26978,95,1.0E-4
26979,95,1.0E-4
26980,95,1.0E-4
26981,95,1.0E-4
26982,95,1.0E-4
26983,95,1.0E-4
26984,95,1.0E-4
26985,95,1.0E-4
26986,95,1.0E-4
26987,95,1.0E-4
26988,95,1.0E-4
26989,95,1.0E-4
26990,95,1.0E-4
26991,95,1.0E-4
26992,95,1.0E-4
26993,95,1.0E-4
26994,95,1.0E-4
26995,95,1.0E-4
26996,95,1.0E-4
26997,95,1.0E-4
26998,95,1.0E-4
26999,95,1.0E-4
27000,95,1.0E-4
27001,95,1.0E-4
27002,95,1.0E-4
27003,95,1.0E-4
27004,95,1.0E-4
27005,95,1.0E-4
27006,95,1.0E-4
27007,95,1.0E-4
27008,95,1.0E-4
27009,95,1.0E-4
27010,95,1.0E-4
27011,95,1.0E-4
27012,95,1.0E-4
27013,95,1.0E-4
27014,95,1.0E-4
27015,95,1.0E-4
27016,95,1.0E-4
27017,95,1.0E-4
27018,95,1.0E-4
27019,95,1.0E-4
27020,95,1.0E-4
27021,95,1.0E-4
27022,95,1.0E-4
27023,95,1.0E-4
27024,95,1.0E-4
27025,95,1.0E-4
27026,95,1.0E-4
27027,95,1.0E-4
27028,95,1.0E-4
27029,95,1.0E-4
27030,95,1.0E-4
27031,95,1.0E-4
27032,95,1.0E-4
27033,95,1.0E-4
27034,95,1.0E-4
27035,95,1.0E-4
27036,95,1.0E-4
27037,95,1.0E-4
27038,95,1.0E-4
27039,95,1.0E-4
27040,95,1.0E-4
27041,95,1.0E-4
27042,95,1.0E-4
27043,95,1.0E-4
27044,95,1.0E-4
27045,95,1.0E-4
27046,95,1.0E-4
27047,95,1.0E-4
27048,95,1.0E-4
27049,95,1.0E-4
27050,95,1.0E-4
27051,95,1.0E-4
27052,95,1.0E-4
27053,95,1.0E-4
27054,95,1.0E-4
27055,95,1.0E-4
27056,95,1.0E-4
27057,95,1.0E-4
27058,95,1.0E-4
27059,95,1.0E-4
27060,95,1.0E-4
27061,95,1.0E-4
27062,95,1.0E-4
27063,95,1.0E-4
27064,95,1.0E-4
27065,95,1.0E-4
27066,95,1.0E-4
27067,95,1.0E-4
27068,95,1.0E-4
27069,95,1.0E-4
27070,95,1.0E-4
27071,95,1.0E-4
27072,95,1.0E-4
27073,95,1.0E-4
27074,95,1.0E-4
27075,95,1.0E-4
27076,95,1.0E-4
27077,95,1.0E-4
27078,95,1.0E-4
27079,95,1.0E-4
27080,95,1.0E-4
27081,95,1.0E-4
27082,95,1.0E-4
27083,95,1.0E-4
27084,95,1.0E-4
27085,95,1.0E-4
27086,95,1.0E-4
27087,95,1.0E-4
27088,95,1.0E-4
27089,95,1.0E-4
27090,95,1.0E-4
27091,95,1.0E-4
27092,95,1.0E-4
27093,95,1.0E-4
27094,95,1.0E-4
27095,95,1.0E-4
27096,95,1.0E-4
27097,95,1.0E-4
27098,95,1.0E-4
27099,95,1.0E-4
27100,95,1.0E-4
27101,95,1.0E-4
27102,95,1.0E-4
27103,95,1.0E-4
27104,95,1.0E-4
27105,95,1.0E-4
27106,95,1.0E-4
27107,95,1.0E-4
27108,95,1.0E-4
27109,95,1.0E-4
27110,95,1.0E-4
27111,95,1.0E-4
27112,95,1.0E-4
27113,95,1.0E-4
27114,95,1.0E-4
27115,95,1.0E-4
27116,95,1.0E-4
27117,95,1.0E-4
27118,95,1.0E-4
27119,95,1.0E-4
27120,95,1.0E-4
27121,95,1.0E-4
27122,95,1.0E-4
27123,95,1.0E-4
27124,95,1.0E-4
27125,95,1.0E-4
27126,95,1.0E-4
27127,95,1.0E-4
27128,95,1.0E-4
27129,95,1.0E-4
27130,95,1.0E-4
27131,95,1.0E-4
27132,95,1.0E-4
27133,95,1.0E-4
27134,95,1.0E-4
27135,95,1.0E-4
27136,95,1.0E-4
27137,95,1.0E-4
27138,95,1.0E-4
27139,95,1.0E-4
27140,95,1.0E-4
27141,95,1.0E-4
27142,95,1.0E-4
27143,95,1.0E-4
27144,95,1.0E-4
27145,95,1.0E-4
27146,95,1.0E-4
27147,95,1.0E-4
27148,95,1.0E-4
27149,95,1.0E-4
27150,95,1.0E-4
27151,95,1.0E-4
27152,95,1.0E-4
27153,95,1.0E-4
27154,95,1.0E-4
27155,95,1.0E-4
27156,95,1.0E-4
27157,95,1.0E-4
27158,95,1.0E-4
27159,95,1.0E-4
27160,95,1.0E-4
27161,95,1.0E-4
27162,95,1.0E-4
27163,95,1.0E-4
27164,95,1.0E-4
27165,95,1.0E-4
27166,95,1.0E-4
27167,95,1.0E-4
27168,95,1.0E-4
27169,95,1.0E-4
27170,95,1.0E-4
27171,95,1.0E-4
27172,95,1.0E-4
27173,95,1.0E-4
27174,95,1.0E-4
27175,95,1.0E-4
27176,95,1.0E-4
27177,95,1.0E-4
27178,95,1.0E-4
27179,95,1.0E-4
27180,95,1.0E-4
27181,95,1.0E-4
27182,95,1.0E-4
27183,95,1.0E-4
27184,95,1.0E-4
27185,95,1.0E-4
27186,95,1.0E-4
27187,95,1.0E-4
27188,95,1.0E-4
27189,95,1.0E-4
27190,95,1.0E-4
27191,95,1.0E-4
27192,95,1.0E-4
27193,95,1.0E-4
27194,95,1.0E-4
27195,95,1.0E-4
27196,95,1.0E-4
27197,95,1.0E-4
27198,95,1.0E-4
27199,95,1.0E-4
27200,95,1.0E-4
27201,95,1.0E-4
27202,95,1.0E-4
27203,95,1.0E-4
27204,95,1.0E-4
27205,95,1.0E-4
27206,95,1.0E-4
27207,95,1.0E-4
27208,95,1.0E-4
27209,95,1.0E-4
27210,95,1.0E-4
27211,95,1.0E-4
27212,95,1.0E-4
27213,95,1.0E-4
27214,95,1.0E-4
27215,95,1.0E-4
27216,95,1.0E-4
27217,95,1.0E-4
27218,95,1.0E-4
27219,95,1.0E-4
27220,95,1.0E-4
27221,95,1.0E-4
27222,95,1.0E-4
27223,95,1.0E-4
27224,95,1.0E-4
27225,95,1.0E-4
27226,95,1.0E-4
27227,95,1.0E-4
27228,95,1.0E-4
27229,95,1.0E-4
27230,95,1.0E-4
27231,95,1.0E-4
27232,95,1.0E-4
27233,95,1.0E-4
27234,95,1.0E-4
27235,95,1.0E-4
27236,95,1.0E-4
27237,95,1.0E-4
27238,95,1.0E-4
27239,95,1.0E-4
27240,95,1.0E-4
27241,95,1.0E-4
27242,95,1.0E-4
27243,95,1.0E-4
27244,95,1.0E-4
27245,95,1.0E-4
27246,95,1.0E-4
27247,95,1.0E-4
27248,95,1.0E-4
27249,95,1.0E-4
27250,95,1.0E-4
27251,95,1.0E-4
27252,95,1.0E-4
27253,95,1.0E-4
27254,95,1.0E-4
27255,95,1.0E-4
27256,95,1.0E-4
27257,95,1.0E-4
27258,95,1.0E-4
27259,95,1.0E-4
27260,95,1.0E-4
27261,95,1.0E-4
27262,95,1.0E-4
27263,95,1.0E-4
27264,95,1.0E-4
27265,95,1.0E-4
27266,95,1.0E-4
27267,95,1.0E-4
27268,95,1.0E-4
27269,95,1.0E-4
27270,95,1.0E-4
27271,95,1.0E-4
27272,95,1.0E-4
27273,95,1.0E-4
27274,95,1.0E-4
27275,95,1.0E-4
27276,95,1.0E-4
27277,95,1.0E-4
27278,95,1.0E-4
27279,95,1.0E-4
27280,95,1.0E-4
27281,95,1.0E-4
27282,95,1.0E-4
27283,95,1.0E-4
27284,95,1.0E-4
27285,95,1.0E-4
27286,95,1.0E-4
27287,95,1.0E-4
27288,95,1.0E-4
27289,95,1.0E-4
27290,95,1.0E-4
27291,95,1.0E-4
27292,95,1.0E-4
27293,95,1.0E-4
27294,95,1.0E-4
27295,95,1.0E-4
27296,95,1.0E-4
27297,95,1.0E-4
27298,95,1.0E-4
27299,95,1.0E-4
27300,95,1.0E-4
27301,95,1.0E-4
27302,95,1.0E-4
27303,95,1.0E-4
27304,95,1.0E-4
27305,95,1.0E-4
27306,95,1.0E-4
27307,95,1.0E-4
27308,95,1.0E-4
27309,95,1.0E-4
27310,95,1.0E-4
27311,95,1.0E-4
27312,95,1.0E-4
27313,95,1.0E-4
27314,95,1.0E-4
27315,95,1.0E-4
27316,95,1.0E-4
27317,95,1.0E-4
27318,95,1.0E-4
27319,95,1.0E-4
27320,95,1.0E-4
27321,95,1.0E-4
27322,95,1.0E-4
27323,95,1.0E-4
27324,95,1.0E-4
27325,95,1.0E-4
27326,95,1.0E-4
27327,95,1.0E-4
27328,95,1.0E-4
27329,95,1.0E-4
27330,95,1.0E-4
27331,95,1.0E-4
27332,95,1.0E-4
27333,95,1.0E-4
27334,95,1.0E-4
27335,95,1.0E-4
27336,95,1.0E-4
27337,95,1.0E-4
27338,95,1.0E-4
27339,95,1.0E-4
27340,95,1.0E-4
27341,95,1.0E-4
27342,95,1.0E-4
27343,95,1.0E-4
27344,95,1.0E-4
27345,95,1.0E-4
27346,95,1.0E-4
27347,95,1.0E-4
27348,95,1.0E-4
27349,95,1.0E-4
27350,95,1.0E-4
27351,95,1.0E-4
27352,95,1.0E-4
27353,95,1.0E-4
27354,95,1.0E-4
27355,95,1.0E-4
27356,95,1.0E-4
27357,95,1.0E-4
27358,95,1.0E-4
27359,95,1.0E-4
27360,95,1.0E-4
27361,95,1.0E-4
27362,95,1.0E-4
27363,95,1.0E-4
27364,95,1.0E-4
27365,95,1.0E-4
27366,95,1.0E-4
27367,95,1.0E-4
27368,95,1.0E-4
27369,95,1.0E-4
27370,95,1.0E-4
27371,95,1.0E-4
27372,95,1.0E-4
27373,95,1.0E-4
27374,95,1.0E-4
27375,95,1.0E-4
27376,95,1.0E-4
27377,95,1.0E-4
27378,95,1.0E-4
27379,95,1.0E-4
27380,95,1.0E-4
27381,95,1.0E-4
27382,95,1.0E-4
27383,95,1.0E-4
27384,95,1.0E-4
27385,95,1.0E-4
27386,95,1.0E-4
27387,95,1.0E-4
27388,95,1.0E-4
27389,95,1.0E-4
27390,95,1.0E-4
27391,95,1.0E-4
27392,95,1.0E-4
27393,95,1.0E-4
27394,95,1.0E-4
27395,95,1.0E-4
27396,95,1.0E-4
27397,95,1.0E-4
27398,95,1.0E-4
27399,95,1.0E-4
27400,95,1.0E-4
27401,95,1.0E-4
27402,95,1.0E-4
27403,95,1.0E-4
27404,95,1.0E-4
27405,95,1.0E-4
27406,95,1.0E-4
27407,95,1.0E-4
27408,95,1.0E-4
27409,95,1.0E-4
27410,95,1.0E-4
27411,95,1.0E-4
27412,95,1.0E-4
27413,95,1.0E-4
27414,95,1.0E-4
27415,95,1.0E-4
27416,95,1.0E-4
27417,95,1.0E-4
27418,95,1.0E-4
27419,95,1.0E-4
27420,95,1.0E-4
27421,95,1.0E-4
27422,95,1.0E-4
27423,95,1.0E-4
27424,95,1.0E-4
27425,95,1.0E-4
27426,95,1.0E-4
27427,95,1.0E-4
27428,95,1.0E-4
27429,95,1.0E-4
27430,95,1.0E-4
27431,95,1.0E-4
27432,95,1.0E-4
27433,95,1.0E-4
27434,95,1.0E-4
27435,95,1.0E-4
27436,95,1.0E-4
27437,95,1.0E-4
27438,95,1.0E-4
27439,95,1.0E-4
27440,95,1.0E-4
27441,95,1.0E-4
27442,95,1.0E-4
27443,95,1.0E-4
27444,95,1.0E-4
27445,95,1.0E-4
27446,95,1.0E-4
27447,95,1.0E-4
27448,95,1.0E-4
27449,95,1.0E-4
27450,95,1.0E-4
27451,95,1.0E-4
27452,95,1.0E-4
27453,95,1.0E-4
27454,95,1.0E-4
27455,95,1.0E-4
27456,95,1.0E-4
27457,95,1.0E-4
27458,95,1.0E-4
27459,95,1.0E-4
27460,95,1.0E-4
27461,95,1.0E-4
27462,95,1.0E-4
27463,95,1.0E-4
27464,95,1.0E-4
27465,95,1.0E-4
27466,95,1.0E-4
27467,95,1.0E-4
27468,95,1.0E-4
27469,95,1.0E-4
27470,95,1.0E-4
27471,95,1.0E-4
27472,95,1.0E-4
27473,95,1.0E-4
27474,95,1.0E-4
27475,95,1.0E-4
27476,95,1.0E-4
27477,95,1.0E-4
27478,95,1.0E-4
27479,95,1.0E-4
27480,95,1.0E-4
27481,95,1.0E-4
27482,95,1.0E-4
27483,95,1.0E-4
27484,95,1.0E-4
27485,95,1.0E-4
27486,95,1.0E-4
27487,95,1.0E-4
27488,95,1.0E-4
27489,95,1.0E-4
27490,95,1.0E-4
27491,95,1.0E-4
27492,95,1.0E-4
27493,95,1.0E-4
27494,95,1.0E-4
27495,95,1.0E-4
27496,95,1.0E-4
27497,95,1.0E-4
27498,95,1.0E-4
27499,95,1.0E-4
27500,95,1.0E-4
27501,95,1.0E-4
27502,95,1.0E-4
27503,95,1.0E-4
27504,95,1.0E-4
27505,95,1.0E-4
27506,95,1.0E-4
27507,95,1.0E-4
27508,95,1.0E-4
27509,95,1.0E-4
27510,95,1.0E-4
27511,95,1.0E-4
27512,95,1.0E-4
27513,95,1.0E-4
27514,95,1.0E-4
27515,95,1.0E-4
27516,95,1.0E-4
27517,95,1.0E-4
27518,95,1.0E-4
27519,95,1.0E-4
27520,95,1.0E-4
27521,95,1.0E-4
27522,95,1.0E-4
27523,95,1.0E-4
27524,95,1.0E-4
27525,95,1.0E-4
27526,95,1.0E-4
27527,95,1.0E-4
27528,95,1.0E-4
27529,95,1.0E-4
27530,95,1.0E-4
27531,95,1.0E-4
27532,95,1.0E-4
27533,95,1.0E-4
27534,95,1.0E-4
27535,95,1.0E-4
27536,95,1.0E-4
27537,95,1.0E-4
27538,95,1.0E-4
27539,95,1.0E-4
27540,95,1.0E-4
27541,95,1.0E-4
27542,95,1.0E-4
27543,95,1.0E-4
27544,95,1.0E-4
27545,95,1.0E-4
27546,95,1.0E-4
27547,95,1.0E-4
27548,95,1.0E-4
27549,95,1.0E-4
27550,95,1.0E-4
27551,95,1.0E-4
27552,95,1.0E-4
27553,95,1.0E-4
27554,95,1.0E-4
27555,95,1.0E-4
27556,95,1.0E-4
27557,95,1.0E-4
27558,95,1.0E-4
27559,95,1.0E-4
27560,95,1.0E-4
27561,95,1.0E-4
27562,95,1.0E-4
27563,95,1.0E-4
27564,95,1.0E-4
27565,95,1.0E-4
27566,95,1.0E-4
27567,95,1.0E-4
27568,95,1.0E-4
27569,95,1.0E-4
27570,95,1.0E-4
27571,95,1.0E-4
27572,95,1.0E-4
27573,95,1.0E-4
27574,95,1.0E-4
27575,95,1.0E-4
27576,95,1.0E-4
27577,95,1.0E-4
27578,95,1.0E-4
27579,95,1.0E-4
27580,95,1.0E-4
27581,95,1.0E-4
27582,95,1.0E-4
27583,95,1.0E-4
27584,95,1.0E-4
27585,95,1.0E-4
27586,95,1.0E-4
27587,95,1.0E-4
27588,95,1.0E-4
27589,95,1.0E-4
27590,95,1.0E-4
27591,95,1.0E-4
27592,95,1.0E-4
27593,95,1.0E-4
27594,95,1.0E-4
27595,95,1.0E-4
27596,95,1.0E-4
27597,95,1.0E-4
27598,95,1.0E-4
27599,95,1.0E-4
27600,95,1.0E-4
27601,95,1.0E-4
27602,95,1.0E-4
27603,95,1.0E-4
27604,95,1.0E-4
27605,95,1.0E-4
27606,95,1.0E-4
27607,95,1.0E-4
27608,95,1.0E-4
27609,95,1.0E-4
27610,95,1.0E-4
27611,95,1.0E-4
27612,95,1.0E-4
27613,95,1.0E-4
27614,95,1.0E-4
27615,95,1.0E-4
27616,95,1.0E-4
27617,95,1.0E-4
27618,95,1.0E-4
27619,95,1.0E-4
27620,95,1.0E-4
27621,95,1.0E-4
27622,95,1.0E-4
27623,95,1.0E-4
27624,95,1.0E-4
27625,95,1.0E-4
27626,95,1.0E-4
27627,95,1.0E-4
27628,95,1.0E-4
27629,95,1.0E-4
27630,95,1.0E-4
27631,95,1.0E-4
27632,95,1.0E-4
27633,95,1.0E-4
27634,95,1.0E-4
27635,95,1.0E-4
27636,95,1.0E-4
27637,95,1.0E-4
27638,95,1.0E-4
27639,95,1.0E-4
27640,95,1.0E-4
27641,95,1.0E-4
27642,95,1.0E-4
27643,95,1.0E-4
27644,95,1.0E-4
27645,95,1.0E-4
27646,95,1.0E-4
27647,95,1.0E-4
27648,95,1.0E-4
27649,95,1.0E-4
27650,95,1.0E-4
27651,95,1.0E-4
27652,95,1.0E-4
27653,95,1.0E-4
27654,95,1.0E-4
27655,95,1.0E-4
27656,95,1.0E-4
27657,95,1.0E-4
27658,95,1.0E-4
27659,95,1.0E-4
27660,95,1.0E-4
27661,95,1.0E-4
27662,95,1.0E-4
27663,95,1.0E-4
27664,95,1.0E-4
27665,95,1.0E-4
27666,95,1.0E-4
27667,95,1.0E-4
27668,95,1.0E-4
27669,95,1.0E-4
27670,95,1.0E-4
27671,95,1.0E-4
27672,95,1.0E-4
27673,95,1.0E-4
27674,95,1.0E-4
27675,95,1.0E-4
27676,95,1.0E-4
27677,95,1.0E-4
27678,95,1.0E-4
27679,95,1.0E-4
27680,95,1.0E-4
27681,95,1.0E-4
27682,95,1.0E-4
27683,95,1.0E-4
27684,95,1.0E-4
27685,95,1.0E-4
27686,95,1.0E-4
27687,95,1.0E-4
27688,95,1.0E-4
27689,95,1.0E-4
27690,95,1.0E-4
27691,95,1.0E-4
27692,95,1.0E-4
27693,95,1.0E-4
27694,95,1.0E-4
27695,95,1.0E-4
27696,95,1.0E-4
27697,95,1.0E-4
27698,95,1.0E-4
27699,95,1.0E-4
27700,95,1.0E-4
27701,95,1.0E-4
27702,95,1.0E-4
27703,95,1.0E-4
27704,95,1.0E-4
27705,95,1.0E-4
27706,95,1.0E-4
27707,95,1.0E-4
27708,95,1.0E-4
27709,95,1.0E-4
27710,95,1.0E-4
27711,95,1.0E-4
27712,95,1.0E-4
27713,95,1.0E-4
27714,95,1.0E-4
27715,95,1.0E-4
27716,95,1.0E-4
27717,95,1.0E-4
27718,95,1.0E-4
27719,95,1.0E-4
27720,95,1.0E-4
27721,95,1.0E-4
27722,95,1.0E-4
27723,95,1.0E-4
27724,95,1.0E-4
27725,95,1.0E-4
27726,95,1.0E-4
27727,95,1.0E-4
27728,95,1.0E-4
27729,95,1.0E-4
27730,95,1.0E-4
27731,95,1.0E-4
27732,95,1.0E-4
27733,95,1.0E-4
27734,95,1.0E-4
27735,95,1.0E-4
27736,95,1.0E-4
27737,95,1.0E-4
27738,95,1.0E-4
27739,95,1.0E-4
27740,95,1.0E-4
27741,95,1.0E-4
27742,95,1.0E-4
27743,95,1.0E-4
27744,95,1.0E-4
27745,95,1.0E-4
27746,95,1.0E-4
27747,95,1.0E-4
27748,95,1.0E-4
27749,95,1.0E-4
27750,95,1.0E-4
27751,95,1.0E-4
27752,95,1.0E-4
27753,95,1.0E-4
27754,95,1.0E-4
27755,95,1.0E-4
27756,95,1.0E-4
27757,95,1.0E-4
27758,95,1.0E-4
27759,95,1.0E-4
27760,95,1.0E-4
27761,95,1.0E-4
27762,95,1.0E-4
27763,95,1.0E-4
27764,95,1.0E-4
27765,95,1.0E-4
27766,95,1.0E-4
27767,95,1.0E-4
27768,95,1.0E-4
27769,95,1.0E-4
27770,95,1.0E-4
27771,95,1.0E-4
27772,95,1.0E-4
27773,95,1.0E-4
27774,95,1.0E-4
27775,95,1.0E-4
27776,95,1.0E-4
27777,95,1.0E-4
27778,95,1.0E-4
27779,95,1.0E-4
27780,95,1.0E-4
27781,95,1.0E-4
27782,95,1.0E-4
27783,95,1.0E-4
27784,95,1.0E-4
27785,95,1.0E-4
27786,95,1.0E-4
27787,95,1.0E-4
27788,95,1.0E-4
27789,95,1.0E-4
27790,95,1.0E-4
27791,95,1.0E-4
27792,95,1.0E-4
27793,95,1.0E-4
27794,95,1.0E-4
27795,95,1.0E-4
27796,95,1.0E-4
27797,95,1.0E-4
27798,95,1.0E-4
27799,95,1.0E-4
27800,95,1.0E-4
27801,95,1.0E-4
27802,95,1.0E-4
27803,95,1.0E-4
27804,95,1.0E-4
27805,95,1.0E-4
27806,95,1.0E-4
27807,95,1.0E-4
27808,95,1.0E-4
27809,95,1.0E-4
27810,95,1.0E-4
27811,95,1.0E-4
27812,95,1.0E-4
27813,95,1.0E-4
27814,95,1.0E-4
27815,95,1.0E-4
27816,95,1.0E-4
27817,95,1.0E-4
27818,95,1.0E-4
27819,95,1.0E-4
27820,95,1.0E-4
27821,95,1.0E-4
27822,95,1.0E-4
27823,95,1.0E-4
27824,95,1.0E-4
27825,95,1.0E-4
27826,95,1.0E-4
27827,95,1.0E-4
27828,95,1.0E-4
27829,95,1.0E-4
27830,95,1.0E-4
27831,95,1.0E-4
27832,95,1.0E-4
27833,95,1.0E-4
27834,95,1.0E-4
27835,95,1.0E-4
27836,95,1.0E-4
27837,95,1.0E-4
27838,95,1.0E-4
27839,95,1.0E-4
27840,95,1.0E-4
27841,95,1.0E-4
27842,95,1.0E-4
27843,95,1.0E-4
27844,95,1.0E-4
27845,95,1.0E-4
27846,95,1.0E-4
27847,95,1.0E-4
27848,95,1.0E-4
27849,95,1.0E-4
27850,95,1.0E-4
27851,95,1.0E-4
27852,95,1.0E-4
27853,95,1.0E-4
27854,95,1.0E-4
27855,95,1.0E-4
27856,95,1.0E-4
27857,95,1.0E-4
27858,95,1.0E-4
27859,95,1.0E-4
27860,95,1.0E-4
27861,95,1.0E-4
27862,95,1.0E-4
27863,95,1.0E-4
27864,95,1.0E-4
27865,95,1.0E-4
27866,95,1.0E-4
27867,95,1.0E-4
27868,95,1.0E-4
27869,95,1.0E-4
27870,95,1.0E-4
27871,95,1.0E-4
27872,95,1.0E-4
27873,95,1.0E-4
27874,95,1.0E-4
27875,95,1.0E-4
27876,95,1.0E-4
27877,95,1.0E-4
27878,95,1.0E-4
27879,95,1.0E-4
27880,95,1.0E-4
27881,95,1.0E-4
27882,95,1.0E-4
27883,95,1.0E-4
27884,95,1.0E-4
27885,95,1.0E-4
27886,95,1.0E-4
27887,95,1.0E-4
27888,95,1.0E-4
27889,95,1.0E-4
27890,95,1.0E-4
27891,95,1.0E-4
27892,95,1.0E-4
27893,95,1.0E-4
27894,95,1.0E-4
27895,95,1.0E-4
27896,95,1.0E-4
27897,95,1.0E-4
27898,95,1.0E-4
27899,95,1.0E-4
27900,95,1.0E-4
27901,95,1.0E-4
27902,95,1.0E-4
27903,95,1.0E-4
27904,95,1.0E-4
27905,95,1.0E-4
27906,95,1.0E-4
27907,95,1.0E-4
27908,95,1.0E-4
27909,95,1.0E-4
27910,95,1.0E-4
27911,95,1.0E-4
27912,95,1.0E-4
27913,95,1.0E-4
27914,95,1.0E-4
27915,95,1.0E-4
27916,95,1.0E-4
27917,95,1.0E-4
27918,95,1.0E-4
27919,95,1.0E-4
27920,95,1.0E-4
27921,95,1.0E-4
27922,95,1.0E-4
27923,95,1.0E-4
27924,95,1.0E-4
27925,95,1.0E-4
27926,95,1.0E-4
27927,95,1.0E-4
27928,95,1.0E-4
27929,95,1.0E-4
27930,95,1.0E-4
27931,95,1.0E-4
27932,95,1.0E-4
27933,95,1.0E-4
27934,95,1.0E-4
27935,95,1.0E-4
27936,95,1.0E-4
27937,95,1.0E-4
27938,95,1.0E-4
27939,95,1.0E-4
27940,95,1.0E-4
27941,95,1.0E-4
27942,95,1.0E-4
27943,95,1.0E-4
27944,95,1.0E-4
27945,95,1.0E-4
27946,95,1.0E-4
27947,95,1.0E-4
27948,95,1.0E-4
27949,95,1.0E-4
27950,95,1.0E-4
27951,95,1.0E-4
27952,95,1.0E-4
27953,95,1.0E-4
27954,95,1.0E-4
27955,95,1.0E-4
27956,95,1.0E-4
27957,95,1.0E-4
27958,95,1.0E-4
27959,95,1.0E-4
27960,95,1.0E-4
27961,95,1.0E-4
27962,95,1.0E-4
27963,95,1.0E-4
27964,95,1.0E-4
27965,95,1.0E-4
27966,95,1.0E-4
27967,95,1.0E-4
27968,95,1.0E-4
27969,95,1.0E-4
27970,95,1.0E-4
27971,95,1.0E-4
27972,95,1.0E-4
27973,95,1.0E-4
27974,95,1.0E-4
27975,95,1.0E-4
27976,95,1.0E-4
27977,95,1.0E-4
27978,95,1.0E-4
27979,95,1.0E-4
27980,95,1.0E-4
27981,95,1.0E-4
27982,95,1.0E-4
27983,95,1.0E-4
27984,95,1.0E-4
27985,95,1.0E-4
27986,95,1.0E-4
27987,95,1.0E-4
27988,95,1.0E-4
27989,95,1.0E-4
27990,95,1.0E-4
27991,95,1.0E-4
27992,95,1.0E-4
27993,95,1.0E-4
27994,95,1.0E-4
27995,95,1.0E-4
27996,95,1.0E-4
27997,95,1.0E-4
27998,95,1.0E-4
27999,95,1.0E-4
28000,95,1.0E-4
28001,95,1.0E-4
28002,95,1.0E-4
28003,95,1.0E-4
28004,95,1.0E-4
28005,95,1.0E-4
28006,95,1.0E-4
28007,95,1.0E-4
28008,95,1.0E-4
28009,95,1.0E-4
28010,95,1.0E-4
28011,95,1.0E-4
28012,95,1.0E-4
28013,95,1.0E-4
28014,95,1.0E-4
28015,95,1.0E-4
28016,95,1.0E-4
28017,95,1.0E-4
28018,95,1.0E-4
28019,95,1.0E-4
28020,95,1.0E-4
28021,95,1.0E-4
28022,95,1.0E-4
28023,95,1.0E-4
28024,95,1.0E-4
28025,95,1.0E-4
28026,95,1.0E-4
28027,95,1.0E-4
28028,95,1.0E-4
28029,95,1.0E-4
28030,95,1.0E-4
28031,95,1.0E-4
28032,95,1.0E-4
28033,95,1.0E-4
28034,95,1.0E-4
28035,95,1.0E-4
28036,95,1.0E-4
28037,95,1.0E-4
28038,95,1.0E-4
28039,95,1.0E-4
28040,95,1.0E-4
28041,95,1.0E-4
28042,95,1.0E-4
28043,95,1.0E-4
28044,95,1.0E-4
28045,95,1.0E-4
28046,95,1.0E-4
28047,95,1.0E-4
28048,95,1.0E-4
28049,95,1.0E-4
28050,95,1.0E-4
28051,95,1.0E-4
28052,95,1.0E-4
28053,95,1.0E-4
28054,95,1.0E-4
28055,95,1.0E-4
28056,95,1.0E-4
28057,95,1.0E-4
28058,95,1.0E-4
28059,95,1.0E-4
28060,95,1.0E-4
28061,95,1.0E-4
28062,95,1.0E-4
28063,95,1.0E-4
28064,95,1.0E-4
28065,95,1.0E-4
28066,95,1.0E-4
28067,95,1.0E-4
28068,95,1.0E-4
28069,95,1.0E-4
28070,95,1.0E-4
28071,95,1.0E-4
28072,95,1.0E-4
28073,95,1.0E-4
28074,95,1.0E-4
28075,95,1.0E-4
28076,95,1.0E-4
28077,95,1.0E-4
28078,95,1.0E-4
28079,95,1.0E-4
28080,95,1.0E-4
28081,95,1.0E-4
28082,95,1.0E-4
28083,95,1.0E-4
28084,95,1.0E-4
28085,95,1.0E-4
28086,95,1.0E-4
28087,95,1.0E-4
28088,95,1.0E-4
28089,95,1.0E-4
28090,95,1.0E-4
28091,95,1.0E-4
28092,95,1.0E-4
28093,95,1.0E-4
28094,95,1.0E-4
28095,95,1.0E-4
28096,95,1.0E-4
28097,95,1.0E-4
28098,95,1.0E-4
28099,95,1.0E-4
28100,95,1.0E-4
28101,95,1.0E-4
28102,95,1.0E-4
28103,95,1.0E-4
28104,95,1.0E-4
28105,95,1.0E-4
28106,95,1.0E-4
28107,95,1.0E-4
28108,95,1.0E-4
28109,95,1.0E-4
28110,95,1.0E-4
28111,95,1.0E-4
28112,95,1.0E-4
28113,95,1.0E-4
28114,95,1.0E-4
28115,95,1.0E-4
28116,95,1.0E-4
28117,95,1.0E-4
28118,95,1.0E-4
28119,95,1.0E-4
28120,95,1.0E-4
28121,95,1.0E-4
28122,95,1.0E-4
28123,95,1.0E-4
28124,95,1.0E-4
28125,95,1.0E-4
28126,95,1.0E-4
28127,95,1.0E-4
28128,95,1.0E-4
28129,95,1.0E-4
28130,95,1.0E-4
28131,95,1.0E-4
28132,95,1.0E-4
28133,95,1.0E-4
28134,95,1.0E-4
28135,95,1.0E-4
28136,95,1.0E-4
28137,95,1.0E-4
28138,95,1.0E-4
28139,95,1.0E-4
28140,95,1.0E-4
28141,95,1.0E-4
28142,95,1.0E-4
28143,95,1.0E-4
28144,95,1.0E-4
28145,95,1.0E-4
28146,95,1.0E-4
28147,95,1.0E-4
28148,95,1.0E-4
28149,95,1.0E-4
28150,95,1.0E-4
28151,95,1.0E-4
28152,95,1.0E-4
28153,95,1.0E-4
28154,95,1.0E-4
28155,95,1.0E-4
28156,95,1.0E-4
28157,95,1.0E-4
28158,95,1.0E-4
28159,95,1.0E-4
28160,95,1.0E-4
28161,95,1.0E-4
28162,95,1.0E-4
28163,95,1.0E-4
28164,95,1.0E-4
28165,95,1.0E-4
28166,95,1.0E-4
28167,95,1.0E-4
28168,95,1.0E-4
28169,95,1.0E-4
28170,95,1.0E-4
28171,95,1.0E-4
28172,95,1.0E-4
28173,95,1.0E-4
28174,95,1.0E-4
28175,95,1.0E-4
28176,95,1.0E-4
28177,95,1.0E-4
28178,95,1.0E-4
28179,95,1.0E-4
28180,95,1.0E-4
28181,95,1.0E-4
28182,95,1.0E-4
28183,95,1.0E-4
28184,95,1.0E-4
28185,95,1.0E-4
28186,95,1.0E-4
28187,95,1.0E-4
28188,95,1.0E-4
28189,95,1.0E-4
28190,95,1.0E-4
28191,95,1.0E-4
28192,95,1.0E-4
28193,95,1.0E-4
28194,95,1.0E-4
28195,95,1.0E-4
28196,95,1.0E-4
28197,95,1.0E-4
28198,95,1.0E-4
28199,95,1.0E-4
28200,95,1.0E-4
28201,95,1.0E-4
28202,95,1.0E-4
28203,95,1.0E-4
28204,95,1.0E-4
28205,95,1.0E-4
28206,95,1.0E-4
28207,95,1.0E-4
28208,95,1.0E-4
28209,95,1.0E-4
28210,95,1.0E-4
28211,95,1.0E-4
28212,95,1.0E-4
28213,95,1.0E-4
28214,95,1.0E-4
28215,95,1.0E-4
28216,95,1.0E-4
28217,95,1.0E-4
28218,95,1.0E-4
28219,95,1.0E-4
28220,95,1.0E-4
28221,95,1.0E-4
28222,95,1.0E-4
28223,95,1.0E-4
28224,95,1.0E-4
28225,95,1.0E-4
28226,95,1.0E-4
28227,95,1.0E-4
28228,95,1.0E-4
28229,95,1.0E-4
28230,95,1.0E-4
28231,95,1.0E-4
28232,95,1.0E-4
28233,95,1.0E-4
28234,95,1.0E-4
28235,95,1.0E-4
28236,95,1.0E-4
28237,95,1.0E-4
28238,95,1.0E-4
28239,95,1.0E-4
28240,95,1.0E-4
28241,95,1.0E-4
28242,95,1.0E-4
28243,95,1.0E-4
28244,95,1.0E-4
28245,95,1.0E-4
28246,95,1.0E-4
28247,95,1.0E-4
28248,95,1.0E-4
28249,95,1.0E-4
28250,95,1.0E-4
28251,95,1.0E-4
28252,95,1.0E-4
28253,95,1.0E-4
28254,95,1.0E-4
28255,95,1.0E-4
28256,95,1.0E-4
28257,95,1.0E-4
28258,95,1.0E-4
28259,95,1.0E-4
28260,95,1.0E-4
28261,95,1.0E-4
28262,95,1.0E-4
28263,95,1.0E-4
28264,95,1.0E-4
28265,95,1.0E-4
28266,95,1.0E-4
28267,95,1.0E-4
28268,95,1.0E-4
28269,95,1.0E-4
28270,95,1.0E-4
28271,95,1.0E-4
28272,95,1.0E-4
28273,95,1.0E-4
28274,95,1.0E-4
28275,95,1.0E-4
28276,95,1.0E-4
28277,95,1.0E-4
28278,95,1.0E-4
28279,95,1.0E-4
28280,95,1.0E-4
28281,95,1.0E-4
28282,95,1.0E-4
28283,95,1.0E-4
28284,95,1.0E-4
28285,95,1.0E-4
28286,95,1.0E-4
28287,95,1.0E-4
28288,95,1.0E-4
28289,95,1.0E-4
28290,95,1.0E-4
28291,95,1.0E-4
28292,95,1.0E-4
28293,95,1.0E-4
28294,95,1.0E-4
28295,95,1.0E-4
28296,95,1.0E-4
28297,95,1.0E-4
28298,95,1.0E-4
28299,95,1.0E-4
28300,95,1.0E-4
28301,95,1.0E-4
28302,95,1.0E-4
28303,95,1.0E-4
28304,95,1.0E-4
28305,95,1.0E-4
28306,95,1.0E-4
28307,95,1.0E-4
28308,95,1.0E-4
28309,95,1.0E-4
28310,95,1.0E-4
28311,95,1.0E-4
28312,95,1.0E-4
28313,95,1.0E-4
28314,95,1.0E-4
28315,95,1.0E-4
28316,95,1.0E-4
28317,95,1.0E-4
28318,95,1.0E-4
28319,95,1.0E-4
28320,95,1.0E-4
28321,95,1.0E-4
28322,95,1.0E-4
28323,95,1.0E-4
28324,95,1.0E-4
28325,95,1.0E-4
28326,95,1.0E-4
28327,95,1.0E-4
28328,95,1.0E-4
28329,95,1.0E-4
28330,95,1.0E-4
28331,95,1.0E-4
28332,95,1.0E-4
28333,95,1.0E-4
28334,95,1.0E-4
28335,95,1.0E-4
28336,95,1.0E-4
28337,95,1.0E-4
28338,95,1.0E-4
28339,95,1.0E-4
28340,95,1.0E-4
28341,95,1.0E-4
28342,95,1.0E-4
28343,95,1.0E-4
28344,95,1.0E-4
28345,95,1.0E-4
28346,95,1.0E-4
28347,95,1.0E-4
28348,95,1.0E-4
28349,95,1.0E-4
28350,95,1.0E-4
28351,95,1.0E-4
28352,95,1.0E-4
28353,95,1.0E-4
28354,95,1.0E-4
28355,95,1.0E-4
28356,95,1.0E-4
28357,95,1.0E-4
28358,95,1.0E-4
28359,95,1.0E-4
28360,95,1.0E-4
28361,95,1.0E-4
28362,95,1.0E-4
28363,95,1.0E-4
28364,95,1.0E-4
28365,95,1.0E-4
28366,95,1.0E-4
28367,95,1.0E-4
28368,95,1.0E-4
28369,95,1.0E-4
28370,95,1.0E-4
28371,95,1.0E-4
28372,95,1.0E-4
28373,95,1.0E-4
28374,95,1.0E-4
28375,95,1.0E-4
28376,95,1.0E-4
28377,95,1.0E-4
28378,95,1.0E-4
28379,95,1.0E-4
28380,95,1.0E-4
28381,95,1.0E-4
28382,95,1.0E-4
28383,95,1.0E-4
28384,95,1.0E-4
28385,95,1.0E-4
28386,95,1.0E-4
28387,95,1.0E-4
28388,95,1.0E-4
28389,95,1.0E-4
28390,95,1.0E-4
28391,95,1.0E-4
28392,95,1.0E-4
28393,95,1.0E-4
28394,95,1.0E-4
28395,95,1.0E-4
28396,95,1.0E-4
28397,95,1.0E-4
28398,95,1.0E-4
28399,95,1.0E-4
28400,95,1.0E-4
28401,95,1.0E-4
28402,95,1.0E-4
28403,95,1.0E-4
28404,95,1.0E-4
28405,95,1.0E-4
28406,95,1.0E-4
28407,95,1.0E-4
28408,95,1.0E-4
28409,95,1.0E-4
28410,95,1.0E-4
28411,95,1.0E-4
28412,95,1.0E-4
28413,95,1.0E-4
28414,95,1.0E-4
28415,95,1.0E-4
28416,95,1.0E-4
28417,95,1.0E-4
28418,95,1.0E-4
28419,95,1.0E-4
28420,95,1.0E-4
28421,95,1.0E-4
28422,95,1.0E-4
28423,95,1.0E-4
28424,95,1.0E-4
28425,95,1.0E-4
28426,95,1.0E-4
28427,95,1.0E-4
28428,95,1.0E-4
28429,95,1.0E-4
28430,95,1.0E-4
28431,95,1.0E-4
28432,95,1.0E-4
28433,95,1.0E-4
28434,95,1.0E-4
28435,95,1.0E-4
28436,95,1.0E-4
28437,95,1.0E-4
28438,95,1.0E-4
28439,95,1.0E-4
28440,95,1.0E-4
28441,95,1.0E-4
28442,95,1.0E-4
28443,95,1.0E-4
28444,95,1.0E-4
28445,95,1.0E-4
28446,95,1.0E-4
28447,95,1.0E-4
28448,95,1.0E-4
28449,95,1.0E-4
28450,95,1.0E-4
28451,95,1.0E-4
28452,95,1.0E-4
28453,95,1.0E-4
28454,95,1.0E-4
28455,95,1.0E-4
28456,95,1.0E-4
28457,95,1.0E-4
28458,95,1.0E-4
28459,95,1.0E-4
28460,95,1.0E-4
28461,95,1.0E-4
28462,95,1.0E-4
28463,95,1.0E-4
28464,95,1.0E-4
28465,95,1.0E-4
28466,95,1.0E-4
28467,95,1.0E-4
28468,95,1.0E-4
28469,95,1.0E-4
28470,95,1.0E-4
28471,95,1.0E-4
28472,95,1.0E-4
28473,95,1.0E-4
28474,95,1.0E-4
28475,95,1.0E-4
28476,95,1.0E-4
28477,95,1.0E-4
28478,95,1.0E-4
28479,95,1.0E-4
28480,95,1.0E-4
28481,95,1.0E-4
28482,95,1.0E-4
28483,95,1.0E-4
28484,95,1.0E-4
28485,95,1.0E-4
28486,95,1.0E-4
28487,95,1.0E-4
28488,95,1.0E-4
28489,95,1.0E-4
28490,95,1.0E-4
28491,95,1.0E-4
28492,95,1.0E-4
28493,95,1.0E-4
28494,95,1.0E-4
28495,95,1.0E-4
28496,95,1.0E-4
28497,95,1.0E-4
28498,95,1.0E-4
28499,95,1.0E-4
28500,95,1.0E-4
28501,95,1.0E-4
28502,95,1.0E-4
28503,95,1.0E-4
28504,95,1.0E-4
28505,95,1.0E-4
28506,95,1.0E-4
28507,95,1.0E-4
28508,95,1.0E-4
28509,95,1.0E-4
28510,95,1.0E-4
28511,95,1.0E-4
28512,95,1.0E-4
28513,95,1.0E-4
28514,95,1.0E-4
28515,95,1.0E-4
28516,95,1.0E-4
28517,95,1.0E-4
28518,95,1.0E-4
28519,95,1.0E-4
28520,95,1.0E-4
28521,95,1.0E-4
28522,95,1.0E-4
28523,95,1.0E-4
28524,95,1.0E-4
28525,95,1.0E-4
28526,95,1.0E-4
28527,95,1.0E-4
28528,95,1.0E-4
28529,95,1.0E-4
28530,95,1.0E-4
28531,95,1.0E-4
28532,95,1.0E-4
28533,95,1.0E-4
28534,95,1.0E-4
28535,95,1.0E-4
28536,95,1.0E-4
28537,95,1.0E-4
28538,95,1.0E-4
28539,95,1.0E-4
28540,95,1.0E-4
28541,95,1.0E-4
28542,95,1.0E-4
28543,95,1.0E-4
28544,95,1.0E-4
28545,95,1.0E-4
28546,95,1.0E-4
28547,95,1.0E-4
28548,95,1.0E-4
28549,95,1.0E-4
28550,95,1.0E-4
28551,95,1.0E-4
28552,95,1.0E-4
28553,95,1.0E-4
28554,95,1.0E-4
28555,95,1.0E-4
28556,95,1.0E-4
28557,95,1.0E-4
28558,95,1.0E-4
28559,95,1.0E-4
28560,95,1.0E-4
28561,95,1.0E-4
28562,95,1.0E-4
28563,95,1.0E-4
28564,95,1.0E-4
28565,95,1.0E-4
28566,95,1.0E-4
28567,95,1.0E-4
28568,95,1.0E-4
28569,95,1.0E-4
28570,95,1.0E-4
28571,95,1.0E-4
28572,95,1.0E-4
28573,95,1.0E-4
28574,95,1.0E-4
28575,95,1.0E-4
28576,95,1.0E-4
28577,95,1.0E-4
28578,95,1.0E-4
28579,95,1.0E-4
28580,95,1.0E-4
28581,95,1.0E-4
28582,95,1.0E-4
28583,95,1.0E-4
28584,95,1.0E-4
28585,95,1.0E-4
28586,95,1.0E-4
28587,95,1.0E-4
28588,95,1.0E-4
28589,95,1.0E-4
28590,95,1.0E-4
28591,95,1.0E-4
28592,95,1.0E-4
28593,95,1.0E-4
28594,95,1.0E-4
28595,95,1.0E-4
28596,95,1.0E-4
28597,95,1.0E-4
28598,95,1.0E-4
28599,95,1.0E-4
28600,95,1.0E-4
28601,95,1.0E-4
28602,95,1.0E-4
28603,95,1.0E-4
28604,95,1.0E-4
28605,95,1.0E-4
28606,95,1.0E-4
28607,95,1.0E-4
28608,95,1.0E-4
28609,95,1.0E-4
28610,95,1.0E-4
28611,95,1.0E-4
28612,95,1.0E-4
28613,95,1.0E-4
28614,95,1.0E-4
28615,95,1.0E-4
28616,95,1.0E-4
28617,95,1.0E-4
28618,95,1.0E-4
28619,95,1.0E-4
28620,95,1.0E-4
28621,95,1.0E-4
28622,95,1.0E-4
28623,95,1.0E-4
28624,95,1.0E-4
28625,95,1.0E-4
28626,95,1.0E-4
28627,95,1.0E-4
28628,95,1.0E-4
28629,95,1.0E-4
28630,95,1.0E-4
28631,95,1.0E-4
28632,95,1.0E-4
28633,95,1.0E-4
28634,95,1.0E-4
28635,95,1.0E-4
28636,95,1.0E-4
28637,95,1.0E-4
28638,95,1.0E-4
28639,95,1.0E-4
28640,95,1.0E-4
28641,95,1.0E-4
28642,95,1.0E-4
28643,95,1.0E-4
28644,95,1.0E-4
28645,95,1.0E-4
28646,95,1.0E-4
28647,95,1.0E-4
28648,95,1.0E-4
28649,95,1.0E-4
28650,95,1.0E-4
28651,95,1.0E-4
28652,95,1.0E-4
28653,95,1.0E-4
28654,95,1.0E-4
28655,95,1.0E-4
28656,95,1.0E-4
28657,95,1.0E-4
28658,95,1.0E-4
28659,95,1.0E-4
28660,95,1.0E-4
28661,95,1.0E-4
28662,95,1.0E-4
28663,95,1.0E-4
28664,95,1.0E-4
28665,95,1.0E-4
28666,95,1.0E-4
28667,95,1.0E-4
28668,95,1.0E-4
28669,95,1.0E-4
28670,95,1.0E-4
28671,95,1.0E-4
28672,95,1.0E-4
28673,95,1.0E-4
28674,95,1.0E-4
28675,95,1.0E-4
28676,95,1.0E-4
28677,95,1.0E-4
28678,95,1.0E-4
28679,95,1.0E-4
28680,95,1.0E-4
28681,95,1.0E-4
28682,95,1.0E-4
28683,95,1.0E-4
28684,95,1.0E-4
28685,95,1.0E-4
28686,95,1.0E-4
28687,95,1.0E-4
28688,95,1.0E-4
28689,95,1.0E-4
28690,95,1.0E-4
28691,95,1.0E-4
28692,95,1.0E-4
28693,95,1.0E-4
28694,95,1.0E-4
28695,95,1.0E-4
28696,95,1.0E-4
28697,95,1.0E-4
28698,95,1.0E-4
28699,95,1.0E-4
28700,95,1.0E-4
28701,95,1.0E-4
28702,95,1.0E-4
28703,95,1.0E-4
28704,95,1.0E-4
28705,95,1.0E-4
28706,95,1.0E-4
28707,95,1.0E-4
28708,95,1.0E-4
28709,95,1.0E-4
28710,95,1.0E-4
28711,95,1.0E-4
28712,95,1.0E-4
28713,95,1.0E-4
28714,95,1.0E-4
28715,95,1.0E-4
28716,95,1.0E-4
28717,95,1.0E-4
28718,95,1.0E-4
28719,95,1.0E-4
28720,95,1.0E-4
28721,95,1.0E-4
28722,95,1.0E-4
28723,95,1.0E-4
28724,95,1.0E-4
28725,95,1.0E-4
28726,95,1.0E-4
28727,95,1.0E-4
28728,95,1.0E-4
28729,95,1.0E-4
28730,95,1.0E-4
28731,95,1.0E-4
28732,95,1.0E-4
28733,95,1.0E-4
28734,95,1.0E-4
28735,95,1.0E-4
28736,95,1.0E-4
28737,95,1.0E-4
28738,95,1.0E-4
28739,95,1.0E-4
28740,95,1.0E-4
28741,95,1.0E-4
28742,95,1.0E-4
28743,95,1.0E-4
28744,95,1.0E-4
28745,95,1.0E-4
28746,95,1.0E-4
28747,95,1.0E-4
28748,95,1.0E-4
28749,95,1.0E-4
28750,95,1.0E-4
28751,95,1.0E-4
28752,95,1.0E-4
28753,95,1.0E-4
28754,95,1.0E-4
28755,95,1.0E-4
28756,95,1.0E-4
28757,95,1.0E-4
28758,95,1.0E-4
28759,95,1.0E-4
28760,95,1.0E-4
28761,95,1.0E-4
28762,95,1.0E-4
28763,95,1.0E-4
28764,95,1.0E-4
28765,95,1.0E-4
28766,95,1.0E-4
28767,95,1.0E-4
28768,95,1.0E-4
28769,95,1.0E-4
28770,95,1.0E-4
28771,95,1.0E-4
28772,95,1.0E-4
28773,95,1.0E-4
28774,95,1.0E-4
28775,95,1.0E-4
28776,95,1.0E-4
28777,95,1.0E-4
28778,95,1.0E-4
28779,95,1.0E-4
28780,95,1.0E-4
28781,95,1.0E-4
28782,95,1.0E-4
28783,95,1.0E-4
28784,95,1.0E-4
28785,95,1.0E-4
28786,95,1.0E-4
28787,95,1.0E-4
28788,95,1.0E-4
28789,95,1.0E-4
28790,95,1.0E-4
28791,95,1.0E-4
28792,95,1.0E-4
28793,95,1.0E-4
28794,95,1.0E-4
28795,95,1.0E-4
28796,95,1.0E-4
28797,95,1.0E-4
28798,95,1.0E-4
28799,95,1.0E-4
28800,95,1.0E-4
28801,95,1.0E-4
28802,95,1.0E-4
28803,95,1.0E-4
28804,95,1.0E-4
28805,95,1.0E-4
28806,95,1.0E-4
28807,95,1.0E-4
28808,95,1.0E-4
28809,95,1.0E-4
28810,95,1.0E-4
28811,95,1.0E-4
28812,95,1.0E-4
28813,95,1.0E-4
28814,95,1.0E-4
28815,95,1.0E-4
28816,95,1.0E-4
28817,95,1.0E-4
28818,95,1.0E-4
28819,95,1.0E-4
28820,95,1.0E-4
28821,95,1.0E-4
28822,95,1.0E-4
28823,95,1.0E-4
28824,95,1.0E-4
28825,95,1.0E-4
28826,95,1.0E-4
28827,95,1.0E-4
28828,95,1.0E-4
28829,95,1.0E-4
28830,95,1.0E-4
28831,95,1.0E-4
28832,95,1.0E-4
28833,95,1.0E-4
28834,95,1.0E-4
28835,95,1.0E-4
28836,95,1.0E-4
28837,95,1.0E-4
28838,95,1.0E-4
28839,95,1.0E-4
28840,95,1.0E-4
28841,95,1.0E-4
28842,95,1.0E-4
28843,95,1.0E-4
28844,95,1.0E-4
28845,95,1.0E-4
28846,95,1.0E-4
28847,95,1.0E-4
28848,95,1.0E-4
28849,95,1.0E-4
28850,95,1.0E-4
28851,95,1.0E-4
28852,95,1.0E-4
28853,95,1.0E-4
28854,95,1.0E-4
28855,95,1.0E-4
28856,95,1.0E-4
28857,95,1.0E-4
28858,95,1.0E-4
28859,95,1.0E-4
28860,95,1.0E-4
28861,95,1.0E-4
28862,95,1.0E-4
28863,95,1.0E-4
28864,95,1.0E-4
28865,95,1.0E-4
28866,95,1.0E-4
28867,95,1.0E-4
28868,95,1.0E-4
28869,95,1.0E-4
28870,95,1.0E-4
28871,95,1.0E-4
28872,95,1.0E-4
28873,95,1.0E-4
28874,95,1.0E-4
28875,95,1.0E-4
28876,95,1.0E-4
28877,95,1.0E-4
28878,95,1.0E-4
28879,95,1.0E-4
28880,95,1.0E-4
28881,95,1.0E-4
28882,95,1.0E-4
28883,95,1.0E-4
28884,95,1.0E-4
28885,95,1.0E-4
28886,95,1.0E-4
28887,95,1.0E-4
28888,95,1.0E-4
28889,95,1.0E-4
28890,95,1.0E-4
28891,95,1.0E-4
28892,95,1.0E-4
28893,95,1.0E-4
28894,95,1.0E-4
28895,95,1.0E-4
28896,95,1.0E-4
28897,95,1.0E-4
28898,95,1.0E-4
28899,95,1.0E-4
28900,95,1.0E-4
28901,95,1.0E-4
28902,95,1.0E-4
28903,95,1.0E-4
28904,95,1.0E-4
28905,95,1.0E-4
28906,95,1.0E-4
28907,95,1.0E-4
28908,95,1.0E-4
28909,95,1.0E-4
28910,95,1.0E-4
28911,95,1.0E-4
28912,95,1.0E-4
28913,95,1.0E-4
28914,95,1.0E-4
28915,95,1.0E-4
28916,95,1.0E-4
28917,95,1.0E-4
28918,95,1.0E-4
28919,95,1.0E-4
28920,95,1.0E-4
28921,95,1.0E-4
28922,95,1.0E-4
28923,95,1.0E-4
28924,95,1.0E-4
28925,95,1.0E-4
28926,95,1.0E-4
28927,95,1.0E-4
28928,95,1.0E-4
28929,95,1.0E-4
28930,95,1.0E-4
28931,95,1.0E-4
28932,95,1.0E-4
28933,95,1.0E-4
28934,95,1.0E-4
28935,95,1.0E-4
28936,95,1.0E-4
28937,95,1.0E-4
28938,95,1.0E-4
28939,95,1.0E-4
28940,95,1.0E-4
28941,95,1.0E-4
28942,95,1.0E-4
28943,95,1.0E-4
28944,95,1.0E-4
28945,95,1.0E-4
28946,95,1.0E-4
28947,95,1.0E-4
28948,95,1.0E-4
28949,95,1.0E-4
28950,95,1.0E-4
28951,95,1.0E-4
28952,95,1.0E-4
28953,95,1.0E-4
28954,95,1.0E-4
28955,95,1.0E-4
28956,95,1.0E-4
28957,95,1.0E-4
28958,95,1.0E-4
28959,95,1.0E-4
28960,95,1.0E-4
28961,95,1.0E-4
28962,95,1.0E-4
28963,95,1.0E-4
28964,95,1.0E-4
28965,95,1.0E-4
28966,95,1.0E-4
28967,95,1.0E-4
28968,95,1.0E-4
28969,95,1.0E-4
28970,95,1.0E-4
28971,95,1.0E-4
28972,95,1.0E-4
28973,95,1.0E-4
28974,95,1.0E-4
28975,95,1.0E-4
28976,95,1.0E-4
28977,95,1.0E-4
28978,95,1.0E-4
28979,95,1.0E-4
28980,95,1.0E-4
28981,95,1.0E-4
28982,95,1.0E-4
28983,95,1.0E-4
28984,95,1.0E-4
28985,95,1.0E-4
28986,95,1.0E-4
28987,95,1.0E-4
28988,95,1.0E-4
28989,95,1.0E-4
28990,95,1.0E-4
28991,95,1.0E-4
28992,95,1.0E-4
28993,95,1.0E-4
28994,95,1.0E-4
28995,95,1.0E-4
28996,95,1.0E-4
28997,95,1.0E-4
28998,95,1.0E-4
28999,95,1.0E-4
29000,95,1.0E-4
29001,95,1.0E-4
29002,95,1.0E-4
29003,95,1.0E-4
29004,95,1.0E-4
29005,95,1.0E-4
29006,95,1.0E-4
29007,95,1.0E-4
29008,95,1.0E-4
29009,95,1.0E-4
29010,95,1.0E-4
29011,95,1.0E-4
29012,95,1.0E-4
29013,95,1.0E-4
29014,95,1.0E-4
29015,95,1.0E-4
29016,95,1.0E-4
29017,95,1.0E-4
29018,95,1.0E-4
29019,95,1.0E-4
29020,95,1.0E-4
29021,95,1.0E-4
29022,95,1.0E-4
29023,95,1.0E-4
29024,95,1.0E-4
29025,95,1.0E-4
29026,95,1.0E-4
29027,95,1.0E-4
29028,95,1.0E-4
29029,95,1.0E-4
29030,95,1.0E-4
29031,95,1.0E-4
29032,95,1.0E-4
29033,95,1.0E-4
29034,95,1.0E-4
29035,95,1.0E-4
29036,95,1.0E-4
29037,95,1.0E-4
29038,95,1.0E-4
29039,95,1.0E-4
29040,95,1.0E-4
29041,95,1.0E-4
29042,95,1.0E-4
29043,95,1.0E-4
29044,95,1.0E-4
29045,95,1.0E-4
29046,95,1.0E-4
29047,95,1.0E-4
29048,95,1.0E-4
29049,95,1.0E-4
29050,95,1.0E-4
29051,95,1.0E-4
29052,95,1.0E-4
29053,95,1.0E-4
29054,95,1.0E-4
29055,95,1.0E-4
29056,95,1.0E-4
29057,95,1.0E-4
29058,95,1.0E-4
29059,95,1.0E-4
29060,95,1.0E-4
29061,95,1.0E-4
29062,95,1.0E-4
29063,95,1.0E-4
29064,95,1.0E-4
29065,95,1.0E-4
29066,95,1.0E-4
29067,95,1.0E-4
29068,95,1.0E-4
29069,95,1.0E-4
29070,95,1.0E-4
29071,95,1.0E-4
29072,95,1.0E-4
29073,95,1.0E-4
29074,95,1.0E-4
29075,95,1.0E-4
29076,95,1.0E-4
29077,95,1.0E-4
29078,95,1.0E-4
29079,95,1.0E-4
29080,95,1.0E-4
29081,95,1.0E-4
29082,95,1.0E-4
29083,95,1.0E-4
29084,95,1.0E-4
29085,95,1.0E-4
29086,95,1.0E-4
29087,95,1.0E-4
29088,95,1.0E-4
29089,95,1.0E-4
29090,95,1.0E-4
29091,95,1.0E-4
29092,95,1.0E-4
29093,95,1.0E-4
29094,95,1.0E-4
29095,95,1.0E-4
29096,95,1.0E-4
29097,95,1.0E-4
29098,95,1.0E-4
29099,95,1.0E-4
29100,95,1.0E-4
29101,95,1.0E-4
29102,95,1.0E-4
29103,95,1.0E-4
29104,95,1.0E-4
29105,95,1.0E-4
29106,95,1.0E-4
29107,95,1.0E-4
29108,95,1.0E-4
29109,95,1.0E-4
29110,95,1.0E-4
29111,95,1.0E-4
29112,95,1.0E-4
29113,95,1.0E-4
29114,95,1.0E-4
29115,95,1.0E-4
29116,95,1.0E-4
29117,95,1.0E-4
29118,95,1.0E-4
29119,95,1.0E-4
29120,95,1.0E-4
29121,95,1.0E-4
29122,95,1.0E-4
29123,95,1.0E-4
29124,95,1.0E-4
29125,95,1.0E-4
29126,95,1.0E-4
29127,95,1.0E-4
29128,95,1.0E-4
29129,95,1.0E-4
29130,95,1.0E-4
29131,95,1.0E-4
29132,95,1.0E-4
29133,95,1.0E-4
29134,95,1.0E-4
29135,95,1.0E-4
29136,95,1.0E-4
29137,95,1.0E-4
29138,95,1.0E-4
29139,95,1.0E-4
29140,95,1.0E-4
29141,95,1.0E-4
29142,95,1.0E-4
29143,95,1.0E-4
29144,95,1.0E-4
29145,95,1.0E-4
29146,95,1.0E-4
29147,95,1.0E-4
29148,95,1.0E-4
29149,95,1.0E-4
29150,95,1.0E-4
29151,95,1.0E-4
29152,95,1.0E-4
29153,95,1.0E-4
29154,95,1.0E-4
29155,95,1.0E-4
29156,95,1.0E-4
29157,95,1.0E-4
29158,95,1.0E-4
29159,95,1.0E-4
29160,95,1.0E-4
29161,95,1.0E-4
29162,95,1.0E-4
29163,95,1.0E-4
29164,95,1.0E-4
29165,95,1.0E-4
29166,95,1.0E-4
29167,95,1.0E-4
29168,95,1.0E-4
29169,95,1.0E-4
29170,95,1.0E-4
29171,95,1.0E-4
29172,95,1.0E-4
29173,95,1.0E-4
29174,95,1.0E-4
29175,95,1.0E-4
29176,95,1.0E-4
29177,95,1.0E-4
29178,95,1.0E-4
29179,95,1.0E-4
29180,95,1.0E-4
29181,95,1.0E-4
29182,95,1.0E-4
29183,95,1.0E-4
29184,95,1.0E-4
29185,95,1.0E-4
29186,95,1.0E-4
29187,95,1.0E-4
29188,95,1.0E-4
29189,95,1.0E-4
29190,95,1.0E-4
29191,95,1.0E-4
29192,95,1.0E-4
29193,95,1.0E-4
29194,95,1.0E-4
29195,95,1.0E-4
29196,95,1.0E-4
29197,95,1.0E-4
29198,95,1.0E-4
29199,95,1.0E-4
29200,95,1.0E-4
29201,95,1.0E-4
29202,95,1.0E-4
29203,95,1.0E-4
29204,95,1.0E-4
29205,95,1.0E-4
29206,95,1.0E-4
29207,95,1.0E-4
29208,95,1.0E-4
29209,95,1.0E-4
29210,95,1.0E-4
29211,95,1.0E-4
29212,95,1.0E-4
29213,95,1.0E-4
29214,95,1.0E-4
29215,95,1.0E-4
29216,95,1.0E-4
29217,95,1.0E-4
29218,95,1.0E-4
29219,95,1.0E-4
29220,95,1.0E-4
29221,95,1.0E-4
29222,95,1.0E-4
29223,95,1.0E-4
29224,95,1.0E-4
29225,95,1.0E-4
29226,95,1.0E-4
29227,95,1.0E-4
29228,95,1.0E-4
29229,95,1.0E-4
29230,95,1.0E-4
29231,95,1.0E-4
29232,95,1.0E-4
29233,95,1.0E-4
29234,95,1.0E-4
29235,95,1.0E-4
29236,95,1.0E-4
29237,95,1.0E-4
29238,95,1.0E-4
29239,95,1.0E-4
29240,95,1.0E-4
29241,95,1.0E-4
29242,95,1.0E-4
29243,95,1.0E-4
29244,95,1.0E-4
29245,95,1.0E-4
29246,95,1.0E-4
29247,95,1.0E-4
29248,95,1.0E-4
29249,95,1.0E-4
29250,95,1.0E-4
29251,95,1.0E-4
29252,95,1.0E-4
29253,95,1.0E-4
29254,95,1.0E-4
29255,95,1.0E-4
29256,95,1.0E-4
29257,95,1.0E-4
29258,95,1.0E-4
29259,95,1.0E-4
29260,95,1.0E-4
29261,95,1.0E-4
29262,95,1.0E-4
29263,95,1.0E-4
29264,95,1.0E-4
29265,95,1.0E-4
29266,95,1.0E-4
29267,95,1.0E-4
29268,95,1.0E-4
29269,95,1.0E-4
29270,95,1.0E-4
29271,95,1.0E-4
29272,95,1.0E-4
29273,95,1.0E-4
29274,95,1.0E-4
29275,95,1.0E-4
29276,95,1.0E-4
29277,95,1.0E-4
29278,95,1.0E-4
29279,95,1.0E-4
29280,95,1.0E-4
29281,95,1.0E-4
29282,95,1.0E-4
29283,95,1.0E-4
29284,95,1.0E-4
29285,95,1.0E-4
29286,95,1.0E-4
29287,95,1.0E-4
29288,95,1.0E-4
29289,95,1.0E-4
29290,95,1.0E-4
29291,95,1.0E-4
29292,95,1.0E-4
29293,95,1.0E-4
29294,95,1.0E-4
29295,95,1.0E-4
29296,95,1.0E-4
29297,95,1.0E-4
29298,95,1.0E-4
29299,95,1.0E-4
29300,95,1.0E-4
29301,95,1.0E-4
29302,95,1.0E-4
29303,95,1.0E-4
29304,95,1.0E-4
29305,95,1.0E-4
29306,95,1.0E-4
29307,95,1.0E-4
29308,95,1.0E-4
29309,95,1.0E-4
29310,95,1.0E-4
29311,95,1.0E-4
29312,95,1.0E-4
29313,95,1.0E-4
29314,95,1.0E-4
29315,95,1.0E-4
29316,95,1.0E-4
29317,95,1.0E-4
29318,95,1.0E-4
29319,95,1.0E-4
29320,95,1.0E-4
29321,95,1.0E-4
29322,95,1.0E-4
29323,95,1.0E-4
29324,95,1.0E-4
29325,95,1.0E-4
29326,95,1.0E-4
29327,95,1.0E-4
29328,95,1.0E-4
29329,95,1.0E-4
29330,95,1.0E-4
29331,95,1.0E-4
29332,95,1.0E-4
29333,95,1.0E-4
29334,95,1.0E-4
29335,95,1.0E-4
29336,95,1.0E-4
29337,95,1.0E-4
29338,95,1.0E-4
29339,95,1.0E-4
29340,95,1.0E-4
29341,95,1.0E-4
29342,95,1.0E-4
29343,95,1.0E-4
29344,95,1.0E-4
29345,95,1.0E-4
29346,95,1.0E-4
29347,95,1.0E-4
29348,95,1.0E-4
29349,95,1.0E-4
29350,95,1.0E-4
29351,95,1.0E-4
29352,95,1.0E-4
29353,95,1.0E-4
29354,95,1.0E-4
29355,95,1.0E-4
29356,95,1.0E-4
29357,95,1.0E-4
29358,95,1.0E-4
29359,95,1.0E-4
29360,95,1.0E-4
29361,95,1.0E-4
29362,95,1.0E-4
29363,95,1.0E-4
29364,95,1.0E-4
29365,95,1.0E-4
29366,95,1.0E-4
29367,95,1.0E-4
29368,95,1.0E-4
29369,95,1.0E-4
29370,95,1.0E-4
29371,95,1.0E-4
29372,95,1.0E-4
29373,95,1.0E-4
29374,95,1.0E-4
29375,95,1.0E-4
29376,95,1.0E-4
29377,95,1.0E-4
29378,95,1.0E-4
29379,95,1.0E-4
29380,95,1.0E-4
29381,95,1.0E-4
29382,95,1.0E-4
29383,95,1.0E-4
29384,95,1.0E-4
29385,95,1.0E-4
29386,95,1.0E-4
29387,95,1.0E-4
29388,95,1.0E-4
29389,95,1.0E-4
29390,95,1.0E-4
29391,95,1.0E-4
29392,95,1.0E-4
29393,95,1.0E-4
29394,95,1.0E-4
29395,95,1.0E-4
29396,95,1.0E-4
29397,95,1.0E-4
29398,95,1.0E-4
29399,95,1.0E-4
29400,95,1.0E-4
29401,95,1.0E-4
29402,95,1.0E-4
29403,95,1.0E-4
29404,95,1.0E-4
29405,95,1.0E-4
29406,95,1.0E-4
29407,95,1.0E-4
29408,95,1.0E-4
29409,95,1.0E-4
29410,95,1.0E-4
29411,95,1.0E-4
29412,95,1.0E-4
29413,95,1.0E-4
29414,95,1.0E-4
29415,95,1.0E-4
29416,95,1.0E-4
29417,95,1.0E-4
29418,95,1.0E-4
29419,95,1.0E-4
29420,95,1.0E-4
29421,95,1.0E-4
29422,95,1.0E-4
29423,95,1.0E-4
29424,95,1.0E-4
29425,95,1.0E-4
29426,95,1.0E-4
29427,95,1.0E-4
29428,95,1.0E-4
29429,95,1.0E-4
29430,95,1.0E-4
29431,95,1.0E-4
29432,95,1.0E-4
29433,95,1.0E-4
29434,95,1.0E-4
29435,95,1.0E-4
29436,95,1.0E-4
29437,95,1.0E-4
29438,95,1.0E-4
29439,95,1.0E-4
29440,95,1.0E-4
29441,95,1.0E-4
29442,95,1.0E-4
29443,95,1.0E-4
29444,95,1.0E-4
29445,95,1.0E-4
29446,95,1.0E-4
29447,95,1.0E-4
29448,95,1.0E-4
29449,95,1.0E-4
29450,95,1.0E-4
29451,95,1.0E-4
29452,95,1.0E-4
29453,95,1.0E-4
29454,95,1.0E-4
29455,95,1.0E-4
29456,95,1.0E-4
29457,95,1.0E-4
29458,95,1.0E-4
29459,95,1.0E-4
29460,95,1.0E-4
29461,95,1.0E-4
29462,95,1.0E-4
29463,95,1.0E-4
29464,95,1.0E-4
29465,95,1.0E-4
29466,95,1.0E-4
29467,95,1.0E-4
29468,95,1.0E-4
29469,95,1.0E-4
29470,95,1.0E-4
29471,95,1.0E-4
29472,95,1.0E-4
29473,95,1.0E-4
29474,95,1.0E-4
29475,95,1.0E-4
29476,95,1.0E-4
29477,95,1.0E-4
29478,95,1.0E-4
29479,95,1.0E-4
29480,95,1.0E-4
29481,95,1.0E-4
29482,95,1.0E-4
29483,95,1.0E-4
29484,95,1.0E-4
29485,95,1.0E-4
29486,95,1.0E-4
29487,95,1.0E-4
29488,95,1.0E-4
29489,95,1.0E-4
29490,95,1.0E-4
29491,95,1.0E-4
29492,95,1.0E-4
29493,95,1.0E-4
29494,95,1.0E-4
29495,95,1.0E-4
29496,95,1.0E-4
29497,95,1.0E-4
29498,95,1.0E-4
29499,95,1.0E-4
29500,95,1.0E-4
29501,95,1.0E-4
29502,95,1.0E-4
29503,95,1.0E-4
29504,95,1.0E-4
29505,95,1.0E-4
29506,95,1.0E-4
29507,95,1.0E-4
29508,95,1.0E-4
29509,95,1.0E-4
29510,95,1.0E-4
29511,95,1.0E-4
29512,95,1.0E-4
29513,95,1.0E-4
29514,95,1.0E-4
29515,95,1.0E-4
29516,95,1.0E-4
29517,95,1.0E-4
29518,95,1.0E-4
29519,95,1.0E-4
29520,95,1.0E-4
29521,95,1.0E-4
29522,95,1.0E-4
29523,95,1.0E-4
29524,95,1.0E-4
29525,95,1.0E-4
29526,95,1.0E-4
29527,95,1.0E-4
29528,95,1.0E-4
29529,95,1.0E-4
29530,95,1.0E-4
29531,95,1.0E-4
29532,95,1.0E-4
29533,95,1.0E-4
29534,95,1.0E-4
29535,95,1.0E-4
29536,95,1.0E-4
29537,95,1.0E-4
29538,95,1.0E-4
29539,95,1.0E-4
29540,95,1.0E-4
29541,95,1.0E-4
29542,95,1.0E-4
29543,95,1.0E-4
29544,95,1.0E-4
29545,95,1.0E-4
29546,95,1.0E-4
29547,95,1.0E-4
29548,95,1.0E-4
29549,95,1.0E-4
29550,95,1.0E-4
29551,95,1.0E-4
29552,95,1.0E-4
29553,95,1.0E-4
29554,95,1.0E-4
29555,95,1.0E-4
29556,95,1.0E-4
29557,95,1.0E-4
29558,95,1.0E-4
29559,95,1.0E-4
29560,95,1.0E-4
29561,95,1.0E-4
29562,95,1.0E-4
29563,95,1.0E-4
29564,95,1.0E-4
29565,95,1.0E-4
29566,95,1.0E-4
29567,95,1.0E-4
29568,95,1.0E-4
29569,95,1.0E-4
29570,95,1.0E-4
29571,95,1.0E-4
29572,95,1.0E-4
29573,95,1.0E-4
29574,95,1.0E-4
29575,95,1.0E-4
29576,95,1.0E-4
29577,95,1.0E-4
29578,95,1.0E-4
29579,95,1.0E-4
29580,95,1.0E-4
29581,95,1.0E-4
29582,95,1.0E-4
29583,95,1.0E-4
29584,95,1.0E-4
29585,95,1.0E-4
29586,95,1.0E-4
29587,95,1.0E-4
29588,95,1.0E-4
29589,95,1.0E-4
29590,95,1.0E-4
29591,95,1.0E-4
29592,95,1.0E-4
29593,95,1.0E-4
29594,95,1.0E-4
29595,95,1.0E-4
29596,95,1.0E-4
29597,95,1.0E-4
29598,95,1.0E-4
29599,95,1.0E-4
29600,95,1.0E-4
29601,95,1.0E-4
29602,95,1.0E-4
29603,95,1.0E-4
29604,95,1.0E-4
29605,95,1.0E-4
29606,95,1.0E-4
29607,95,1.0E-4
29608,95,1.0E-4
29609,95,1.0E-4
29610,95,1.0E-4
29611,95,1.0E-4
29612,95,1.0E-4
29613,95,1.0E-4
29614,95,1.0E-4
29615,95,1.0E-4
29616,95,1.0E-4
29617,95,1.0E-4
29618,95,1.0E-4
29619,95,1.0E-4
29620,95,1.0E-4
29621,95,1.0E-4
29622,95,1.0E-4
29623,95,1.0E-4
29624,95,1.0E-4
29625,95,1.0E-4
29626,95,1.0E-4
29627,95,1.0E-4
29628,95,1.0E-4
29629,95,1.0E-4
29630,95,1.0E-4
29631,95,1.0E-4
29632,95,1.0E-4
29633,95,1.0E-4
29634,95,1.0E-4
29635,95,1.0E-4
29636,95,1.0E-4
29637,95,1.0E-4
29638,95,1.0E-4
29639,95,1.0E-4
29640,95,1.0E-4
29641,95,1.0E-4
29642,95,1.0E-4
29643,95,1.0E-4
29644,95,1.0E-4
29645,95,1.0E-4
29646,95,1.0E-4
29647,95,1.0E-4
29648,95,1.0E-4
29649,95,1.0E-4
29650,95,1.0E-4
29651,95,1.0E-4
29652,95,1.0E-4
29653,95,1.0E-4
29654,95,1.0E-4
29655,95,1.0E-4
29656,95,1.0E-4
29657,95,1.0E-4
29658,95,1.0E-4
29659,95,1.0E-4
29660,95,1.0E-4
29661,95,1.0E-4
29662,95,1.0E-4
29663,95,1.0E-4
29664,95,1.0E-4
29665,95,1.0E-4
29666,95,1.0E-4
29667,95,1.0E-4
29668,95,1.0E-4
29669,95,1.0E-4
29670,95,1.0E-4
29671,95,1.0E-4
29672,95,1.0E-4
29673,95,1.0E-4
29674,95,1.0E-4
29675,95,1.0E-4
29676,95,1.0E-4
29677,95,1.0E-4
29678,95,1.0E-4
29679,95,1.0E-4
29680,95,1.0E-4
29681,95,1.0E-4
29682,95,1.0E-4
29683,95,1.0E-4
29684,95,1.0E-4
29685,95,1.0E-4
29686,95,1.0E-4
29687,95,1.0E-4
29688,95,1.0E-4
29689,95,1.0E-4
29690,95,1.0E-4
29691,95,1.0E-4
29692,95,1.0E-4
29693,95,1.0E-4
29694,95,1.0E-4
29695,95,1.0E-4
29696,95,1.0E-4
29697,95,1.0E-4
29698,95,1.0E-4
29699,95,1.0E-4
29700,95,1.0E-4
29701,95,1.0E-4
29702,95,1.0E-4
29703,95,1.0E-4
29704,95,1.0E-4
29705,95,1.0E-4
29706,95,1.0E-4
29707,95,1.0E-4
29708,95,1.0E-4
29709,95,1.0E-4
29710,95,1.0E-4
29711,95,1.0E-4
29712,95,1.0E-4
29713,95,1.0E-4
29714,95,1.0E-4
29715,95,1.0E-4
29716,95,1.0E-4
29717,95,1.0E-4
29718,95,1.0E-4
29719,95,1.0E-4
29720,95,1.0E-4
29721,95,1.0E-4
29722,95,1.0E-4
29723,95,1.0E-4
29724,95,1.0E-4
29725,95,1.0E-4
29726,95,1.0E-4
29727,95,1.0E-4
29728,95,1.0E-4
29729,95,1.0E-4
29730,95,1.0E-4
29731,95,1.0E-4
29732,95,1.0E-4
29733,95,1.0E-4
29734,95,1.0E-4
29735,95,1.0E-4
29736,95,1.0E-4
29737,95,1.0E-4
29738,95,1.0E-4
29739,95,1.0E-4
29740,95,1.0E-4
29741,95,1.0E-4
29742,95,1.0E-4
29743,95,1.0E-4
29744,95,1.0E-4
29745,95,1.0E-4
29746,95,1.0E-4
29747,95,1.0E-4
29748,95,1.0E-4
29749,95,1.0E-4
29750,95,1.0E-4
29751,95,1.0E-4
29752,95,1.0E-4
29753,95,1.0E-4
29754,95,1.0E-4
29755,95,1.0E-4
29756,95,1.0E-4
29757,95,1.0E-4
29758,95,1.0E-4
29759,95,1.0E-4
29760,95,1.0E-4
29761,95,1.0E-4
29762,95,1.0E-4
29763,95,1.0E-4
29764,95,1.0E-4
29765,95,1.0E-4
29766,95,1.0E-4
29767,95,1.0E-4
29768,95,1.0E-4
29769,95,1.0E-4
29770,95,1.0E-4
29771,95,1.0E-4
29772,95,1.0E-4
29773,95,1.0E-4
29774,95,1.0E-4
29775,95,1.0E-4
29776,95,1.0E-4
29777,95,1.0E-4
29778,95,1.0E-4
29779,95,1.0E-4
29780,95,1.0E-4
29781,95,1.0E-4
29782,95,1.0E-4
29783,95,1.0E-4
29784,95,1.0E-4
29785,95,1.0E-4
29786,95,1.0E-4
29787,95,1.0E-4
29788,95,1.0E-4
29789,95,1.0E-4
29790,95,1.0E-4
29791,95,1.0E-4
29792,95,1.0E-4
29793,95,1.0E-4
29794,95,1.0E-4
29795,95,1.0E-4
29796,95,1.0E-4
29797,95,1.0E-4
29798,95,1.0E-4
29799,95,1.0E-4
29800,95,1.0E-4
29801,95,1.0E-4
29802,95,1.0E-4
29803,95,1.0E-4
29804,95,1.0E-4
29805,95,1.0E-4
29806,95,1.0E-4
29807,95,1.0E-4
29808,95,1.0E-4
29809,95,1.0E-4
29810,95,1.0E-4
29811,95,1.0E-4
29812,95,1.0E-4
29813,95,1.0E-4
29814,95,1.0E-4
29815,95,1.0E-4
29816,95,1.0E-4
29817,95,1.0E-4
29818,95,1.0E-4
29819,95,1.0E-4
29820,95,1.0E-4
29821,95,1.0E-4
29822,95,1.0E-4
29823,95,1.0E-4
29824,95,1.0E-4
29825,95,1.0E-4
29826,95,1.0E-4
29827,95,1.0E-4
29828,95,1.0E-4
29829,95,1.0E-4
29830,95,1.0E-4
29831,95,1.0E-4
29832,95,1.0E-4
29833,95,1.0E-4
29834,95,1.0E-4
29835,95,1.0E-4
29836,95,1.0E-4
29837,95,1.0E-4
29838,95,1.0E-4
29839,95,1.0E-4
29840,95,1.0E-4
29841,95,1.0E-4
29842,95,1.0E-4
29843,95,1.0E-4
29844,95,1.0E-4
29845,95,1.0E-4
29846,95,1.0E-4
29847,95,1.0E-4
29848,95,1.0E-4
29849,95,1.0E-4
29850,95,1.0E-4
29851,95,1.0E-4
29852,95,1.0E-4
29853,95,1.0E-4
29854,95,1.0E-4
29855,95,1.0E-4
29856,95,1.0E-4
29857,95,1.0E-4
29858,95,1.0E-4
29859,95,1.0E-4
29860,95,1.0E-4
29861,95,1.0E-4
29862,95,1.0E-4
29863,95,1.0E-4
29864,95,1.0E-4
29865,95,1.0E-4
29866,95,1.0E-4
29867,95,1.0E-4
29868,95,1.0E-4
29869,95,1.0E-4
29870,95,1.0E-4
29871,95,1.0E-4
29872,95,1.0E-4
29873,95,1.0E-4
29874,95,1.0E-4
29875,95,1.0E-4
29876,95,1.0E-4
29877,95,1.0E-4
29878,95,1.0E-4
29879,95,1.0E-4
29880,95,1.0E-4
29881,95,1.0E-4
29882,95,1.0E-4
29883,95,1.0E-4
29884,95,1.0E-4
29885,95,1.0E-4
29886,95,1.0E-4
29887,95,1.0E-4
29888,95,1.0E-4
29889,95,1.0E-4
29890,95,1.0E-4
29891,95,1.0E-4
29892,95,1.0E-4
29893,95,1.0E-4
29894,95,1.0E-4
29895,95,1.0E-4
29896,95,1.0E-4
29897,95,1.0E-4
29898,95,1.0E-4
29899,95,1.0E-4
29900,95,1.0E-4
29901,95,1.0E-4
29902,95,1.0E-4
29903,95,1.0E-4
29904,95,1.0E-4
29905,95,1.0E-4
29906,95,1.0E-4
29907,95,1.0E-4
29908,95,1.0E-4
29909,95,1.0E-4
29910,95,1.0E-4
29911,95,1.0E-4
29912,95,1.0E-4
29913,95,1.0E-4
29914,95,1.0E-4
29915,95,1.0E-4
29916,95,1.0E-4
29917,95,1.0E-4
29918,95,1.0E-4
29919,95,1.0E-4
29920,95,1.0E-4
29921,95,1.0E-4
29922,95,1.0E-4
29923,95,1.0E-4
29924,95,1.0E-4
29925,95,1.0E-4
29926,95,1.0E-4
29927,95,1.0E-4
29928,95,1.0E-4
29929,95,1.0E-4
29930,95,1.0E-4
29931,95,1.0E-4
29932,95,1.0E-4
29933,95,1.0E-4
29934,95,1.0E-4
29935,95,1.0E-4
29936,95,1.0E-4
29937,95,1.0E-4
29938,95,1.0E-4
29939,95,1.0E-4
29940,95,1.0E-4
29941,95,1.0E-4
29942,95,1.0E-4
29943,95,1.0E-4
29944,95,1.0E-4
29945,95,1.0E-4
29946,95,1.0E-4
29947,95,1.0E-4
29948,95,1.0E-4
29949,95,1.0E-4
29950,95,1.0E-4
29951,95,1.0E-4
29952,95,1.0E-4
29953,95,1.0E-4
29954,95,1.0E-4
29955,95,1.0E-4
29956,95,1.0E-4
29957,95,1.0E-4
29958,95,1.0E-4
29959,95,1.0E-4
29960,95,1.0E-4
29961,95,1.0E-4
29962,95,1.0E-4
29963,95,1.0E-4
29964,95,1.0E-4
29965,95,1.0E-4
29966,95,1.0E-4
29967,95,1.0E-4
29968,95,1.0E-4
29969,95,1.0E-4
29970,95,1.0E-4
29971,95,1.0E-4
29972,95,1.0E-4
29973,95,1.0E-4
29974,95,1.0E-4
29975,95,1.0E-4
29976,95,1.0E-4
29977,95,1.0E-4
29978,95,1.0E-4
29979,95,1.0E-4
29980,95,1.0E-4
29981,95,1.0E-4
29982,95,1.0E-4
29983,95,1.0E-4
29984,95,1.0E-4
29985,95,1.0E-4
29986,95,1.0E-4
29987,95,1.0E-4
29988,95,1.0E-4
29989,95,1.0E-4
29990,95,1.0E-4
29991,95,1.0E-4
29992,95,1.0E-4
29993,95,1.0E-4
29994,95,1.0E-4
29995,95,1.0E-4
29996,95,1.0E-4
29997,95,1.0E-4
29998,95,1.0E-4
29999,95,1.0E-4
30000,95,1.0E-4
30001,95,1.0E-4
30002,95,1.0E-4
30003,95,1.0E-4
30004,95,1.0E-4
30005,95,1.0E-4
30006,95,1.0E-4
30007,95,1.0E-4
30008,95,1.0E-4
30009,95,1.0E-4
30010,95,1.0E-4
30011,95,1.0E-4
30012,95,1.0E-4
30013,95,1.0E-4
30014,95,1.0E-4
30015,95,1.0E-4
30016,95,1.0E-4
30017,95,1.0E-4
30018,95,1.0E-4
30019,95,1.0E-4
30020,95,1.0E-4
30021,95,1.0E-4
30022,95,1.0E-4
30023,95,1.0E-4
30024,95,1.0E-4
30025,95,1.0E-4
30026,95,1.0E-4
30027,95,1.0E-4
30028,95,1.0E-4
30029,95,1.0E-4
30030,95,1.0E-4
30031,95,1.0E-4
30032,95,1.0E-4
30033,95,1.0E-4
30034,95,1.0E-4
30035,95,1.0E-4
30036,95,1.0E-4
30037,95,1.0E-4
30038,95,1.0E-4
30039,95,1.0E-4
30040,95,1.0E-4
30041,95,1.0E-4
30042,95,1.0E-4
30043,95,1.0E-4
30044,95,1.0E-4
30045,95,1.0E-4
30046,95,1.0E-4
30047,95,1.0E-4
30048,95,1.0E-4
30049,95,1.0E-4
30050,95,1.0E-4
30051,95,1.0E-4
30052,95,1.0E-4
30053,95,1.0E-4
30054,95,1.0E-4
30055,95,1.0E-4
30056,95,1.0E-4
30057,95,1.0E-4
30058,95,1.0E-4
30059,95,1.0E-4
30060,95,1.0E-4
30061,95,1.0E-4
30062,95,1.0E-4
30063,95,1.0E-4
30064,95,1.0E-4
30065,95,1.0E-4
30066,95,1.0E-4
30067,95,1.0E-4
30068,95,1.0E-4
30069,95,1.0E-4
30070,95,1.0E-4
30071,95,1.0E-4
30072,95,1.0E-4
30073,95,1.0E-4
30074,95,1.0E-4
30075,95,1.0E-4
30076,95,1.0E-4
30077,95,1.0E-4
30078,95,1.0E-4
30079,95,1.0E-4
30080,95,1.0E-4
30081,95,1.0E-4
30082,95,1.0E-4
30083,95,1.0E-4
30084,95,1.0E-4
30085,95,1.0E-4
30086,95,1.0E-4
30087,95,1.0E-4
30088,95,1.0E-4
30089,95,1.0E-4
30090,95,1.0E-4
30091,95,1.0E-4
30092,95,1.0E-4
30093,95,1.0E-4
30094,95,1.0E-4
30095,95,1.0E-4
30096,95,1.0E-4
30097,95,1.0E-4
30098,95,1.0E-4
30099,95,1.0E-4
30100,95,1.0E-4
30101,95,1.0E-4
30102,95,1.0E-4
30103,95,1.0E-4
30104,95,1.0E-4
30105,95,1.0E-4
30106,95,1.0E-4
30107,95,1.0E-4
30108,95,1.0E-4
30109,95,1.0E-4
30110,95,1.0E-4
30111,95,1.0E-4
30112,95,1.0E-4
30113,95,1.0E-4
30114,95,1.0E-4
30115,95,1.0E-4
30116,95,1.0E-4
30117,95,1.0E-4
30118,95,1.0E-4
30119,95,1.0E-4
30120,95,1.0E-4
30121,95,1.0E-4
30122,95,1.0E-4
30123,95,1.0E-4
30124,95,1.0E-4
30125,95,1.0E-4
30126,95,1.0E-4
30127,95,1.0E-4
30128,95,1.0E-4
30129,95,1.0E-4
30130,95,1.0E-4
30131,95,1.0E-4
30132,95,1.0E-4
30133,95,1.0E-4
30134,95,1.0E-4
30135,95,1.0E-4
30136,95,1.0E-4
30137,95,1.0E-4
30138,95,1.0E-4
30139,95,1.0E-4
30140,95,1.0E-4
30141,95,1.0E-4
30142,95,1.0E-4
30143,95,1.0E-4
30144,95,1.0E-4
30145,95,1.0E-4
30146,95,1.0E-4
30147,95,1.0E-4
30148,95,1.0E-4
30149,95,1.0E-4
30150,95,1.0E-4
30151,95,1.0E-4
30152,95,1.0E-4
30153,95,1.0E-4
30154,95,1.0E-4
30155,95,1.0E-4
30156,95,1.0E-4
30157,95,1.0E-4
30158,95,1.0E-4
30159,95,1.0E-4
30160,95,1.0E-4
30161,95,1.0E-4
30162,95,1.0E-4
30163,95,1.0E-4
30164,95,1.0E-4
30165,95,1.0E-4
30166,95,1.0E-4
30167,95,1.0E-4
30168,95,1.0E-4
30169,95,1.0E-4
30170,95,1.0E-4
30171,95,1.0E-4
30172,95,1.0E-4
30173,95,1.0E-4
30174,95,1.0E-4
30175,95,1.0E-4
30176,95,1.0E-4
30177,95,1.0E-4
30178,95,1.0E-4
30179,95,1.0E-4
30180,95,1.0E-4
30181,95,1.0E-4
30182,95,1.0E-4
30183,95,1.0E-4
30184,95,1.0E-4
30185,95,1.0E-4
30186,95,1.0E-4
30187,95,1.0E-4
30188,95,1.0E-4
30189,95,1.0E-4
30190,95,1.0E-4
30191,95,1.0E-4
30192,95,1.0E-4
30193,95,1.0E-4
30194,95,1.0E-4
30195,95,1.0E-4
30196,95,1.0E-4
30197,95,1.0E-4
30198,95,1.0E-4
30199,95,1.0E-4
30200,95,1.0E-4
30201,95,1.0E-4
30202,95,1.0E-4
30203,95,1.0E-4
30204,95,1.0E-4
30205,95,1.0E-4
30206,95,1.0E-4
30207,95,1.0E-4
30208,95,1.0E-4
30209,95,1.0E-4
30210,95,1.0E-4
30211,95,1.0E-4
30212,95,1.0E-4
30213,95,1.0E-4
30214,95,1.0E-4
30215,95,1.0E-4
30216,95,1.0E-4
30217,95,1.0E-4
30218,95,1.0E-4
30219,95,1.0E-4
30220,95,1.0E-4
30221,95,1.0E-4
30222,95,1.0E-4
30223,95,1.0E-4
30224,95,1.0E-4
30225,95,1.0E-4
30226,95,1.0E-4
30227,95,1.0E-4
30228,95,1.0E-4
30229,95,1.0E-4
30230,95,1.0E-4
30231,95,1.0E-4
30232,95,1.0E-4
30233,95,1.0E-4
30234,95,1.0E-4
30235,95,1.0E-4
30236,95,1.0E-4
30237,95,1.0E-4
30238,95,1.0E-4
30239,95,1.0E-4
30240,95,1.0E-4
30241,95,1.0E-4
30242,95,1.0E-4
30243,95,1.0E-4
30244,95,1.0E-4
30245,95,1.0E-4
30246,95,1.0E-4
30247,95,1.0E-4
30248,95,1.0E-4
30249,95,1.0E-4
30250,95,1.0E-4
30251,95,1.0E-4
30252,95,1.0E-4
30253,95,1.0E-4
30254,95,1.0E-4
30255,95,1.0E-4
30256,95,1.0E-4
30257,95,1.0E-4
30258,95,1.0E-4
30259,95,1.0E-4
30260,95,1.0E-4
30261,95,1.0E-4
30262,95,1.0E-4
30263,95,1.0E-4
30264,95,1.0E-4
30265,95,1.0E-4
30266,95,1.0E-4
30267,95,1.0E-4
30268,95,1.0E-4
30269,95,1.0E-4
30270,95,1.0E-4
30271,95,1.0E-4
30272,95,1.0E-4
30273,95,1.0E-4
30274,95,1.0E-4
30275,95,1.0E-4
30276,95,1.0E-4
30277,95,1.0E-4
30278,95,1.0E-4
30279,95,1.0E-4
30280,95,1.0E-4
30281,95,1.0E-4
30282,95,1.0E-4
30283,95,1.0E-4
30284,95,1.0E-4
30285,95,1.0E-4
30286,95,1.0E-4
30287,95,1.0E-4
30288,95,1.0E-4
30289,95,1.0E-4
30290,95,1.0E-4
30291,95,1.0E-4
30292,95,1.0E-4
30293,95,1.0E-4
30294,95,1.0E-4
30295,95,1.0E-4
30296,95,1.0E-4
30297,95,1.0E-4
30298,95,1.0E-4
30299,95,1.0E-4
30300,95,1.0E-4
30301,95,1.0E-4
30302,95,1.0E-4
30303,95,1.0E-4
30304,95,1.0E-4
30305,95,1.0E-4
30306,95,1.0E-4
30307,95,1.0E-4
30308,95,1.0E-4
30309,95,1.0E-4
30310,95,1.0E-4
30311,95,1.0E-4
30312,95,1.0E-4
30313,95,1.0E-4
30314,95,1.0E-4
30315,95,1.0E-4
30316,95,1.0E-4
30317,95,1.0E-4
30318,95,1.0E-4
30319,95,1.0E-4
30320,95,1.0E-4
30321,95,1.0E-4
30322,95,1.0E-4
30323,95,1.0E-4
30324,95,1.0E-4
30325,95,1.0E-4
30326,95,1.0E-4
30327,95,1.0E-4
30328,95,1.0E-4
30329,95,1.0E-4
30330,95,1.0E-4
30331,95,1.0E-4
30332,95,1.0E-4
30333,95,1.0E-4
30334,95,1.0E-4
30335,95,1.0E-4
30336,95,1.0E-4
30337,95,1.0E-4
30338,95,1.0E-4
30339,95,1.0E-4
30340,95,1.0E-4
30341,95,1.0E-4
30342,95,1.0E-4
30343,95,1.0E-4
30344,95,1.0E-4
30345,95,1.0E-4
30346,95,1.0E-4
30347,95,1.0E-4
30348,95,1.0E-4
30349,95,1.0E-4
30350,95,1.0E-4
30351,95,1.0E-4
30352,95,1.0E-4
30353,95,1.0E-4
30354,95,1.0E-4
30355,95,1.0E-4
30356,95,1.0E-4
30357,95,1.0E-4
30358,95,1.0E-4
30359,95,1.0E-4
30360,95,1.0E-4
30361,95,1.0E-4
30362,95,1.0E-4
30363,95,1.0E-4
30364,95,1.0E-4
30365,95,1.0E-4
30366,95,1.0E-4
30367,95,1.0E-4
30368,95,1.0E-4
30369,95,1.0E-4
30370,95,1.0E-4
30371,95,1.0E-4
30372,95,1.0E-4
30373,95,1.0E-4
30374,95,1.0E-4
30375,95,1.0E-4
30376,95,1.0E-4
30377,95,1.0E-4
30378,95,1.0E-4
30379,95,1.0E-4
30380,95,1.0E-4
30381,95,1.0E-4
30382,95,1.0E-4
30383,95,1.0E-4
30384,95,1.0E-4
30385,95,1.0E-4
30386,95,1.0E-4
30387,95,1.0E-4
30388,95,1.0E-4
30389,95,1.0E-4
30390,95,1.0E-4
30391,95,1.0E-4
30392,95,1.0E-4
30393,95,1.0E-4
30394,95,1.0E-4
30395,95,1.0E-4
30396,95,1.0E-4
30397,95,1.0E-4
30398,95,1.0E-4
30399,95,1.0E-4
30400,95,1.0E-4
30401,95,1.0E-4
30402,95,1.0E-4
30403,95,1.0E-4
30404,95,1.0E-4
30405,95,1.0E-4
30406,95,1.0E-4
30407,95,1.0E-4
30408,95,1.0E-4
30409,95,1.0E-4
30410,95,1.0E-4
30411,95,1.0E-4
30412,95,1.0E-4
30413,95,1.0E-4
30414,95,1.0E-4
30415,95,1.0E-4
30416,95,1.0E-4
30417,95,1.0E-4
30418,95,1.0E-4
30419,95,1.0E-4
30420,95,1.0E-4
30421,95,1.0E-4
30422,95,1.0E-4
30423,95,1.0E-4
30424,95,1.0E-4
30425,95,1.0E-4
30426,95,1.0E-4
30427,95,1.0E-4
30428,95,1.0E-4
30429,95,1.0E-4
30430,95,1.0E-4
30431,95,1.0E-4
30432,95,1.0E-4
30433,95,1.0E-4
30434,95,1.0E-4
30435,95,1.0E-4
30436,95,1.0E-4
30437,95,1.0E-4
30438,95,1.0E-4
30439,95,1.0E-4
30440,95,1.0E-4
30441,95,1.0E-4
30442,95,1.0E-4
30443,95,1.0E-4
30444,95,1.0E-4
30445,95,1.0E-4
30446,95,1.0E-4
30447,95,1.0E-4
30448,95,1.0E-4
30449,95,1.0E-4
30450,95,1.0E-4
30451,95,1.0E-4
30452,95,1.0E-4
30453,95,1.0E-4
30454,95,1.0E-4
30455,95,1.0E-4
30456,95,1.0E-4
30457,95,1.0E-4
30458,95,1.0E-4
30459,95,1.0E-4
30460,95,1.0E-4
30461,95,1.0E-4
30462,95,1.0E-4
30463,95,1.0E-4
30464,95,1.0E-4
30465,95,1.0E-4
30466,95,1.0E-4
30467,95,1.0E-4
30468,95,1.0E-4
30469,95,1.0E-4
30470,95,1.0E-4
30471,95,1.0E-4
30472,95,1.0E-4
30473,95,1.0E-4
30474,95,1.0E-4
30475,95,1.0E-4
30476,95,1.0E-4
30477,95,1.0E-4
30478,95,1.0E-4
30479,95,1.0E-4
30480,95,1.0E-4
30481,95,1.0E-4
30482,95,1.0E-4
30483,95,1.0E-4
30484,95,1.0E-4
30485,95,1.0E-4
30486,95,1.0E-4
30487,95,1.0E-4
30488,95,1.0E-4
30489,95,1.0E-4
30490,95,1.0E-4
30491,95,1.0E-4
30492,95,1.0E-4
30493,95,1.0E-4
30494,95,1.0E-4
30495,95,1.0E-4
30496,95,1.0E-4
30497,95,1.0E-4
30498,95,1.0E-4
30499,95,1.0E-4
30500,95,1.0E-4
30501,95,1.0E-4
30502,95,1.0E-4
30503,95,1.0E-4
30504,95,1.0E-4
30505,95,1.0E-4
30506,95,1.0E-4
30507,95,1.0E-4
30508,95,1.0E-4
30509,95,1.0E-4
30510,95,1.0E-4
30511,95,1.0E-4
30512,95,1.0E-4
30513,95,1.0E-4
30514,95,1.0E-4
30515,95,1.0E-4
30516,95,1.0E-4
30517,95,1.0E-4
30518,95,1.0E-4
30519,95,1.0E-4
30520,95,1.0E-4
30521,95,1.0E-4
30522,95,1.0E-4
30523,95,1.0E-4
30524,95,1.0E-4
30525,95,1.0E-4
30526,95,1.0E-4
30527,95,1.0E-4
30528,95,1.0E-4
30529,95,1.0E-4
30530,95,1.0E-4
30531,95,1.0E-4
30532,95,1.0E-4
30533,95,1.0E-4
30534,95,1.0E-4
30535,95,1.0E-4
30536,95,1.0E-4
30537,95,1.0E-4
30538,95,1.0E-4
30539,95,1.0E-4
30540,95,1.0E-4
30541,95,1.0E-4
30542,95,1.0E-4
30543,95,1.0E-4
30544,95,1.0E-4
30545,95,1.0E-4
30546,95,1.0E-4
30547,95,1.0E-4
30548,95,1.0E-4
30549,95,1.0E-4
30550,95,1.0E-4
30551,95,1.0E-4
30552,95,1.0E-4
30553,95,1.0E-4
30554,95,1.0E-4
30555,95,1.0E-4
30556,95,1.0E-4
30557,95,1.0E-4
30558,95,1.0E-4
30559,95,1.0E-4
30560,95,1.0E-4
30561,95,1.0E-4
30562,95,1.0E-4
30563,95,1.0E-4
30564,95,1.0E-4
30565,95,1.0E-4
30566,95,1.0E-4
30567,95,1.0E-4
30568,95,1.0E-4
30569,95,1.0E-4
30570,95,1.0E-4
30571,95,1.0E-4
30572,95,1.0E-4
30573,95,1.0E-4
30574,95,1.0E-4
30575,95,1.0E-4
30576,95,1.0E-4
30577,95,1.0E-4
30578,95,1.0E-4
30579,95,1.0E-4
30580,95,1.0E-4
30581,95,1.0E-4
30582,95,1.0E-4
30583,95,1.0E-4
30584,95,1.0E-4
30585,95,1.0E-4
30586,95,1.0E-4
30587,95,1.0E-4
30588,95,1.0E-4
30589,95,1.0E-4
30590,95,1.0E-4
30591,95,1.0E-4
30592,95,1.0E-4
30593,95,1.0E-4
30594,95,1.0E-4
30595,95,1.0E-4
30596,95,1.0E-4
30597,95,1.0E-4
30598,95,1.0E-4
30599,95,1.0E-4
30600,95,1.0E-4
30601,95,1.0E-4
30602,95,1.0E-4
30603,95,1.0E-4
30604,95,1.0E-4
30605,95,1.0E-4
30606,95,1.0E-4
30607,95,1.0E-4
30608,95,1.0E-4
30609,95,1.0E-4
30610,95,1.0E-4
30611,95,1.0E-4
30612,95,1.0E-4
30613,95,1.0E-4
30614,95,1.0E-4
30615,95,1.0E-4
30616,95,1.0E-4
30617,95,1.0E-4
30618,95,1.0E-4
30619,95,1.0E-4
30620,95,1.0E-4
30621,95,1.0E-4
30622,95,1.0E-4
30623,95,1.0E-4
30624,95,1.0E-4
30625,95,1.0E-4
30626,95,1.0E-4
30627,95,1.0E-4
30628,95,1.0E-4
30629,95,1.0E-4
30630,95,1.0E-4
30631,95,1.0E-4
30632,95,1.0E-4
30633,95,1.0E-4
30634,95,1.0E-4
30635,95,1.0E-4
30636,95,1.0E-4
30637,95,1.0E-4
30638,95,1.0E-4
30639,95,1.0E-4
30640,95,1.0E-4
30641,95,1.0E-4
30642,95,1.0E-4
30643,95,1.0E-4
30644,95,1.0E-4
30645,95,1.0E-4
30646,95,1.0E-4
30647,95,1.0E-4
30648,95,1.0E-4
30649,95,1.0E-4
30650,95,1.0E-4
30651,95,1.0E-4
30652,95,1.0E-4
30653,95,1.0E-4
30654,95,1.0E-4
30655,95,1.0E-4
30656,95,1.0E-4
30657,95,1.0E-4
30658,95,1.0E-4
30659,95,1.0E-4
30660,95,1.0E-4
30661,95,1.0E-4
30662,95,1.0E-4
30663,95,1.0E-4
30664,95,1.0E-4
30665,95,1.0E-4
30666,95,1.0E-4
30667,95,1.0E-4
30668,95,1.0E-4
30669,95,1.0E-4
30670,95,1.0E-4
30671,95,1.0E-4
30672,95,1.0E-4
30673,95,1.0E-4
30674,95,1.0E-4
30675,95,1.0E-4
30676,95,1.0E-4
30677,95,1.0E-4
30678,95,1.0E-4
30679,95,1.0E-4
30680,95,1.0E-4
30681,95,1.0E-4
30682,95,1.0E-4
30683,95,1.0E-4
30684,95,1.0E-4
30685,95,1.0E-4
30686,95,1.0E-4
30687,95,1.0E-4
30688,95,1.0E-4
30689,95,1.0E-4
30690,95,1.0E-4
30691,95,1.0E-4
30692,95,1.0E-4
30693,95,1.0E-4
30694,95,1.0E-4
30695,95,1.0E-4
30696,95,1.0E-4
30697,95,1.0E-4
30698,95,1.0E-4
30699,95,1.0E-4
30700,95,1.0E-4
30701,95,1.0E-4
30702,95,1.0E-4
30703,95,1.0E-4
30704,95,1.0E-4
30705,95,1.0E-4
30706,95,1.0E-4
30707,95,1.0E-4
30708,95,1.0E-4
30709,95,1.0E-4
30710,95,1.0E-4
30711,95,1.0E-4
30712,95,1.0E-4
30713,95,1.0E-4
30714,95,1.0E-4
30715,95,1.0E-4
30716,95,1.0E-4
30717,95,1.0E-4
30718,95,1.0E-4
30719,95,1.0E-4
30720,95,1.0E-4
30721,95,1.0E-4
30722,95,1.0E-4
30723,95,1.0E-4
30724,95,1.0E-4
30725,95,1.0E-4
30726,95,1.0E-4
30727,95,1.0E-4
30728,95,1.0E-4
30729,95,1.0E-4
30730,95,1.0E-4
30731,95,1.0E-4
30732,95,1.0E-4
30733,95,1.0E-4
30734,95,1.0E-4
30735,95,1.0E-4
30736,95,1.0E-4
30737,95,1.0E-4
30738,95,1.0E-4
30739,95,1.0E-4
30740,95,1.0E-4
30741,95,1.0E-4
30742,95,1.0E-4
30743,95,1.0E-4
30744,95,1.0E-4
30745,95,1.0E-4
30746,95,1.0E-4
30747,95,1.0E-4
30748,95,1.0E-4
30749,95,1.0E-4
30750,95,1.0E-4
30751,95,1.0E-4
30752,95,1.0E-4
30753,95,1.0E-4
30754,95,1.0E-4
30755,95,1.0E-4
30756,95,1.0E-4
30757,95,1.0E-4
30758,95,1.0E-4
30759,95,1.0E-4
30760,95,1.0E-4
30761,95,1.0E-4
30762,95,1.0E-4
30763,95,1.0E-4
30764,95,1.0E-4
30765,95,1.0E-4
30766,95,1.0E-4
30767,95,1.0E-4
30768,95,1.0E-4
30769,95,1.0E-4
30770,95,1.0E-4
30771,95,1.0E-4
30772,95,1.0E-4
30773,95,1.0E-4
30774,95,1.0E-4
30775,95,1.0E-4
30776,95,1.0E-4
30777,95,1.0E-4
30778,95,1.0E-4
30779,95,1.0E-4
30780,95,1.0E-4
30781,95,1.0E-4
30782,95,1.0E-4
30783,95,1.0E-4
30784,95,1.0E-4
30785,95,1.0E-4
30786,95,1.0E-4
30787,95,1.0E-4
30788,95,1.0E-4
30789,95,1.0E-4
30790,95,1.0E-4
30791,95,1.0E-4
30792,95,1.0E-4
30793,95,1.0E-4
30794,95,1.0E-4
30795,95,1.0E-4
30796,95,1.0E-4
30797,95,1.0E-4
30798,95,1.0E-4
30799,95,1.0E-4
30800,95,1.0E-4
30801,95,1.0E-4
30802,95,1.0E-4
30803,95,1.0E-4
30804,95,1.0E-4
30805,95,1.0E-4
30806,95,1.0E-4
30807,95,1.0E-4
30808,95,1.0E-4
30809,95,1.0E-4
30810,95,1.0E-4
30811,95,1.0E-4
30812,95,1.0E-4
30813,95,1.0E-4
30814,95,1.0E-4
30815,95,1.0E-4
30816,95,1.0E-4
30817,95,1.0E-4
30818,95,1.0E-4
30819,95,1.0E-4
30820,95,1.0E-4
30821,95,1.0E-4
30822,95,1.0E-4
30823,95,1.0E-4
30824,95,1.0E-4
30825,95,1.0E-4
30826,95,1.0E-4
30827,95,1.0E-4
30828,95,1.0E-4
30829,95,1.0E-4
30830,95,1.0E-4
30831,95,1.0E-4
30832,95,1.0E-4
30833,95,1.0E-4
30834,95,1.0E-4
30835,95,1.0E-4
30836,95,1.0E-4
30837,95,1.0E-4
30838,95,1.0E-4
30839,95,1.0E-4
30840,95,1.0E-4
30841,95,1.0E-4
30842,95,1.0E-4
30843,95,1.0E-4
30844,95,1.0E-4
30845,95,1.0E-4
30846,95,1.0E-4
30847,95,1.0E-4
30848,95,1.0E-4
30849,95,1.0E-4
30850,95,1.0E-4
30851,95,1.0E-4
30852,95,1.0E-4
30853,95,1.0E-4
30854,95,1.0E-4
30855,95,1.0E-4
30856,95,1.0E-4
30857,95,1.0E-4
30858,95,1.0E-4
30859,95,1.0E-4
30860,95,1.0E-4
30861,95,1.0E-4
30862,95,1.0E-4
30863,95,1.0E-4
30864,95,1.0E-4
30865,95,1.0E-4
30866,95,1.0E-4
30867,95,1.0E-4
30868,95,1.0E-4
30869,95,1.0E-4
30870,95,1.0E-4
30871,95,1.0E-4
30872,95,1.0E-4
30873,95,1.0E-4
30874,95,1.0E-4
30875,95,1.0E-4
30876,95,1.0E-4
30877,95,1.0E-4
30878,95,1.0E-4
30879,95,1.0E-4
30880,95,1.0E-4
30881,95,1.0E-4
30882,95,1.0E-4
30883,95,1.0E-4
30884,95,1.0E-4
30885,95,1.0E-4
30886,95,1.0E-4
30887,95,1.0E-4
30888,95,1.0E-4
30889,95,1.0E-4
30890,95,1.0E-4
30891,95,1.0E-4
30892,95,1.0E-4
30893,95,1.0E-4
30894,95,1.0E-4
30895,95,1.0E-4
30896,95,1.0E-4
30897,95,1.0E-4
30898,95,1.0E-4
30899,95,1.0E-4
30900,95,1.0E-4
30901,95,1.0E-4
30902,95,1.0E-4
30903,95,1.0E-4
30904,95,1.0E-4
30905,95,1.0E-4
30906,95,1.0E-4
30907,95,1.0E-4
30908,95,1.0E-4
30909,95,1.0E-4
30910,95,1.0E-4
30911,95,1.0E-4
30912,95,1.0E-4
30913,95,1.0E-4
30914,95,1.0E-4
30915,95,1.0E-4
30916,95,1.0E-4
30917,95,1.0E-4
30918,95,1.0E-4
30919,95,1.0E-4
30920,95,1.0E-4
30921,95,1.0E-4
30922,95,1.0E-4
30923,95,1.0E-4
30924,95,1.0E-4
30925,95,1.0E-4
30926,95,1.0E-4
30927,95,1.0E-4
30928,95,1.0E-4
30929,95,1.0E-4
30930,95,1.0E-4
30931,95,1.0E-4
30932,95,1.0E-4
30933,95,1.0E-4
30934,95,1.0E-4
30935,95,1.0E-4
30936,95,1.0E-4
30937,95,1.0E-4
30938,95,1.0E-4
30939,95,1.0E-4
30940,95,1.0E-4
30941,95,1.0E-4
30942,95,1.0E-4
30943,95,1.0E-4
30944,95,1.0E-4
30945,95,1.0E-4
30946,95,1.0E-4
30947,95,1.0E-4
30948,95,1.0E-4
30949,95,1.0E-4
30950,95,1.0E-4
30951,95,1.0E-4
30952,95,1.0E-4
30953,95,1.0E-4
30954,95,1.0E-4
30955,95,1.0E-4
30956,95,1.0E-4
30957,95,1.0E-4
30958,95,1.0E-4
30959,95,1.0E-4
30960,95,1.0E-4
30961,95,1.0E-4
30962,95,1.0E-4
30963,95,1.0E-4
30964,95,1.0E-4
30965,95,1.0E-4
30966,95,1.0E-4
30967,95,1.0E-4
30968,95,1.0E-4
30969,95,1.0E-4
30970,95,1.0E-4
30971,95,1.0E-4
30972,95,1.0E-4
30973,95,1.0E-4
30974,95,1.0E-4
30975,95,1.0E-4
30976,95,1.0E-4
30977,95,1.0E-4
30978,95,1.0E-4
30979,95,1.0E-4
30980,95,1.0E-4
30981,95,1.0E-4
30982,95,1.0E-4
30983,95,1.0E-4
30984,95,1.0E-4
30985,95,1.0E-4
30986,95,1.0E-4
30987,95,1.0E-4
30988,95,1.0E-4
30989,95,1.0E-4
30990,95,1.0E-4
30991,95,1.0E-4
30992,95,1.0E-4
30993,95,1.0E-4
30994,95,1.0E-4
30995,95,1.0E-4
30996,95,1.0E-4
30997,95,1.0E-4
30998,95,1.0E-4
30999,95,1.0E-4
31000,95,1.0E-4
31001,95,1.0E-4
31002,95,1.0E-4
31003,95,1.0E-4
31004,95,1.0E-4
31005,95,1.0E-4
31006,95,1.0E-4
31007,95,1.0E-4
31008,95,1.0E-4
31009,95,1.0E-4
31010,95,1.0E-4
31011,95,1.0E-4
31012,95,1.0E-4
31013,95,1.0E-4
31014,95,1.0E-4
31015,95,1.0E-4
31016,95,1.0E-4
31017,95,1.0E-4
31018,95,1.0E-4
31019,95,1.0E-4
31020,95,1.0E-4
31021,95,1.0E-4
31022,95,1.0E-4
31023,95,1.0E-4
31024,95,1.0E-4
31025,95,1.0E-4
31026,95,1.0E-4
31027,95,1.0E-4
31028,95,1.0E-4
31029,95,1.0E-4
31030,95,1.0E-4
31031,95,1.0E-4
31032,95,1.0E-4
31033,95,1.0E-4
31034,95,1.0E-4
31035,95,1.0E-4
31036,95,1.0E-4
31037,95,1.0E-4
31038,95,1.0E-4
31039,95,1.0E-4
31040,95,1.0E-4
31041,95,1.0E-4
31042,95,1.0E-4
31043,95,1.0E-4
31044,95,1.0E-4
31045,95,1.0E-4
31046,95,1.0E-4
31047,95,1.0E-4
31048,95,1.0E-4
31049,95,1.0E-4
31050,95,1.0E-4
31051,95,1.0E-4
31052,95,1.0E-4
31053,95,1.0E-4
31054,95,1.0E-4
31055,95,1.0E-4
31056,95,1.0E-4
31057,95,1.0E-4
31058,95,1.0E-4
31059,95,1.0E-4
31060,95,1.0E-4
31061,95,1.0E-4
31062,95,1.0E-4
31063,95,1.0E-4
31064,95,1.0E-4
31065,95,1.0E-4
31066,95,1.0E-4
31067,95,1.0E-4
31068,95,1.0E-4
31069,95,1.0E-4
31070,95,1.0E-4
31071,95,1.0E-4
31072,95,1.0E-4
31073,95,1.0E-4
31074,95,1.0E-4
31075,95,1.0E-4
31076,95,1.0E-4
31077,95,1.0E-4
31078,95,1.0E-4
31079,95,1.0E-4
31080,95,1.0E-4
31081,95,1.0E-4
31082,95,1.0E-4
31083,95,1.0E-4
31084,95,1.0E-4
31085,95,1.0E-4
31086,95,1.0E-4
31087,95,1.0E-4
31088,95,1.0E-4
31089,95,1.0E-4
31090,95,1.0E-4
31091,95,1.0E-4
31092,95,1.0E-4
31093,95,1.0E-4
31094,95,1.0E-4
31095,95,1.0E-4
31096,95,1.0E-4
31097,95,1.0E-4
31098,95,1.0E-4
31099,95,1.0E-4
31100,95,1.0E-4
31101,95,1.0E-4
31102,95,1.0E-4
31103,95,1.0E-4
31104,95,1.0E-4
31105,95,1.0E-4
31106,95,1.0E-4
31107,95,1.0E-4
31108,95,1.0E-4
31109,95,1.0E-4
31110,95,1.0E-4
31111,95,1.0E-4
31112,95,1.0E-4
31113,95,1.0E-4
31114,95,1.0E-4
31115,95,1.0E-4
31116,95,1.0E-4
31117,95,1.0E-4
31118,95,1.0E-4
31119,95,1.0E-4
31120,95,1.0E-4
31121,95,1.0E-4
31122,95,1.0E-4
31123,95,1.0E-4
31124,95,1.0E-4
31125,95,1.0E-4
31126,95,1.0E-4
31127,95,1.0E-4
31128,95,1.0E-4
31129,95,1.0E-4
31130,95,1.0E-4
31131,95,1.0E-4
31132,95,1.0E-4
31133,95,1.0E-4
31134,95,1.0E-4
31135,95,1.0E-4
31136,95,1.0E-4
31137,95,1.0E-4
31138,95,1.0E-4
31139,95,1.0E-4
31140,95,1.0E-4
31141,95,1.0E-4
31142,95,1.0E-4
31143,95,1.0E-4
31144,95,1.0E-4
31145,95,1.0E-4
31146,95,1.0E-4
31147,95,1.0E-4
31148,95,1.0E-4
31149,95,1.0E-4
31150,95,1.0E-4
31151,95,1.0E-4
31152,95,1.0E-4
31153,95,1.0E-4
31154,95,1.0E-4
31155,95,1.0E-4
31156,95,1.0E-4
31157,95,1.0E-4
31158,95,1.0E-4
31159,95,1.0E-4
31160,95,1.0E-4
31161,95,1.0E-4
31162,95,1.0E-4
31163,95,1.0E-4
31164,95,1.0E-4
31165,95,1.0E-4
31166,95,1.0E-4
31167,95,1.0E-4
31168,95,1.0E-4
31169,95,1.0E-4
31170,95,1.0E-4
31171,95,1.0E-4
31172,95,1.0E-4
31173,95,1.0E-4
31174,95,1.0E-4
31175,95,1.0E-4
31176,95,1.0E-4
31177,95,1.0E-4
31178,95,1.0E-4
31179,95,1.0E-4
31180,95,1.0E-4
31181,95,1.0E-4
31182,95,1.0E-4
31183,95,1.0E-4
31184,95,1.0E-4
31185,95,1.0E-4
31186,95,1.0E-4
31187,95,1.0E-4
31188,95,1.0E-4
31189,95,1.0E-4
31190,95,1.0E-4
31191,95,1.0E-4
31192,95,1.0E-4
31193,95,1.0E-4
31194,95,1.0E-4
31195,95,1.0E-4
31196,95,1.0E-4
31197,95,1.0E-4
31198,95,1.0E-4
31199,95,1.0E-4
31200,95,1.0E-4
31201,95,1.0E-4
31202,95,1.0E-4
31203,95,1.0E-4
31204,95,1.0E-4
31205,95,1.0E-4
31206,95,1.0E-4
31207,95,1.0E-4
31208,95,1.0E-4
31209,95,1.0E-4
31210,95,1.0E-4
31211,95,1.0E-4
31212,95,1.0E-4
31213,95,1.0E-4
31214,95,1.0E-4
31215,95,1.0E-4
31216,95,1.0E-4
31217,95,1.0E-4
31218,95,1.0E-4
31219,95,1.0E-4
31220,95,1.0E-4
31221,95,1.0E-4
31222,95,1.0E-4
31223,95,1.0E-4
31224,95,1.0E-4
31225,95,1.0E-4
31226,95,1.0E-4
31227,95,1.0E-4
31228,95,1.0E-4
31229,95,1.0E-4
31230,95,1.0E-4
31231,95,1.0E-4
31232,95,1.0E-4
31233,95,1.0E-4
31234,95,1.0E-4
31235,95,1.0E-4
31236,95,1.0E-4
31237,95,1.0E-4
31238,95,1.0E-4
31239,95,1.0E-4
31240,95,1.0E-4
31241,95,1.0E-4
31242,95,1.0E-4
31243,95,1.0E-4
31244,95,1.0E-4
31245,95,1.0E-4
31246,95,1.0E-4
31247,95,1.0E-4
31248,95,1.0E-4
31249,95,1.0E-4
31250,95,1.0E-4
31251,95,1.0E-4
31252,95,1.0E-4
31253,95,1.0E-4
31254,95,1.0E-4
31255,95,1.0E-4
31256,95,1.0E-4
31257,95,1.0E-4
31258,95,1.0E-4
31259,95,1.0E-4
31260,95,1.0E-4
31261,95,1.0E-4
31262,95,1.0E-4
31263,95,1.0E-4
31264,95,1.0E-4
31265,95,1.0E-4
31266,95,1.0E-4
31267,95,1.0E-4
31268,95,1.0E-4
31269,95,1.0E-4
31270,95,1.0E-4
31271,95,1.0E-4
31272,95,1.0E-4
31273,95,1.0E-4
31274,95,1.0E-4
31275,95,1.0E-4
31276,95,1.0E-4
31277,95,1.0E-4
31278,95,1.0E-4
31279,95,1.0E-4
31280,95,1.0E-4
31281,95,1.0E-4
31282,95,1.0E-4
31283,95,1.0E-4
31284,95,1.0E-4
31285,95,1.0E-4
31286,95,1.0E-4
31287,95,1.0E-4
31288,95,1.0E-4
31289,95,1.0E-4
31290,95,1.0E-4
31291,95,1.0E-4
31292,95,1.0E-4
31293,95,1.0E-4
31294,95,1.0E-4
31295,95,1.0E-4
31296,95,1.0E-4
31297,95,1.0E-4
31298,95,1.0E-4
31299,95,1.0E-4
31300,95,1.0E-4
31301,95,1.0E-4
31302,95,1.0E-4
31303,95,1.0E-4
31304,95,1.0E-4
31305,95,1.0E-4
31306,95,1.0E-4
31307,95,1.0E-4
31308,95,1.0E-4
31309,95,1.0E-4
31310,95,1.0E-4
31311,95,1.0E-4
31312,95,1.0E-4
31313,95,1.0E-4
31314,95,1.0E-4
31315,95,1.0E-4
31316,95,1.0E-4
31317,95,1.0E-4
31318,95,1.0E-4
31319,95,1.0E-4
31320,95,1.0E-4
31321,95,1.0E-4
31322,95,1.0E-4
31323,95,1.0E-4
31324,95,1.0E-4
31325,95,1.0E-4
31326,95,1.0E-4
31327,95,1.0E-4
31328,95,1.0E-4
31329,95,1.0E-4
31330,95,1.0E-4
31331,95,1.0E-4
31332,95,1.0E-4
31333,95,1.0E-4
31334,95,1.0E-4
31335,95,1.0E-4
31336,95,1.0E-4
31337,95,1.0E-4
31338,95,1.0E-4
31339,95,1.0E-4
31340,95,1.0E-4
31341,95,1.0E-4
31342,95,1.0E-4
31343,95,1.0E-4
31344,95,1.0E-4
31345,95,1.0E-4
31346,95,1.0E-4
31347,95,1.0E-4
31348,95,1.0E-4
31349,95,1.0E-4
31350,95,1.0E-4
31351,95,1.0E-4
31352,95,1.0E-4
31353,95,1.0E-4
31354,95,1.0E-4
31355,95,1.0E-4
31356,95,1.0E-4
31357,95,1.0E-4
31358,95,1.0E-4
31359,95,1.0E-4
31360,95,1.0E-4
31361,95,1.0E-4
31362,95,1.0E-4
31363,95,1.0E-4
31364,95,1.0E-4
31365,95,1.0E-4
31366,95,1.0E-4
31367,95,1.0E-4
31368,95,1.0E-4
31369,95,1.0E-4
31370,95,1.0E-4
31371,95,1.0E-4
31372,95,1.0E-4
31373,95,1.0E-4
31374,95,1.0E-4
31375,95,1.0E-4
31376,95,1.0E-4
31377,95,1.0E-4
31378,95,1.0E-4
31379,95,1.0E-4
31380,95,1.0E-4
31381,95,1.0E-4
31382,95,1.0E-4
31383,95,1.0E-4
31384,95,1.0E-4
31385,95,1.0E-4
31386,95,1.0E-4
31387,95,1.0E-4
31388,95,1.0E-4
31389,95,1.0E-4
31390,95,1.0E-4
31391,95,1.0E-4
31392,95,1.0E-4
31393,95,1.0E-4
31394,95,1.0E-4
31395,95,1.0E-4
31396,95,1.0E-4
31397,95,1.0E-4
31398,95,1.0E-4
31399,95,1.0E-4
31400,95,1.0E-4
31401,95,1.0E-4
31402,95,1.0E-4
31403,95,1.0E-4
31404,95,1.0E-4
31405,95,1.0E-4
31406,95,1.0E-4
31407,95,1.0E-4
31408,95,1.0E-4
31409,95,1.0E-4
31410,95,1.0E-4
31411,95,1.0E-4
31412,95,1.0E-4
31413,95,1.0E-4
31414,95,1.0E-4
31415,95,1.0E-4
31416,95,1.0E-4
31417,95,1.0E-4
31418,95,1.0E-4
31419,95,1.0E-4
31420,95,1.0E-4
31421,95,1.0E-4
31422,95,1.0E-4
31423,95,1.0E-4
31424,95,1.0E-4
31425,95,1.0E-4
31426,95,1.0E-4
31427,95,1.0E-4
31428,95,1.0E-4
31429,95,1.0E-4
31430,95,1.0E-4
31431,95,1.0E-4
31432,95,1.0E-4
31433,95,1.0E-4
31434,95,1.0E-4
31435,95,1.0E-4
31436,95,1.0E-4
31437,95,1.0E-4
31438,95,1.0E-4
31439,95,1.0E-4
31440,95,1.0E-4
31441,95,1.0E-4
31442,95,1.0E-4
31443,95,1.0E-4
31444,95,1.0E-4
31445,95,1.0E-4
31446,95,1.0E-4
31447,95,1.0E-4
31448,95,1.0E-4
31449,95,1.0E-4
31450,95,1.0E-4
31451,95,1.0E-4
31452,95,1.0E-4
31453,95,1.0E-4
31454,95,1.0E-4
31455,95,1.0E-4
31456,95,1.0E-4
31457,95,1.0E-4
31458,95,1.0E-4
31459,95,1.0E-4
31460,95,1.0E-4
31461,95,1.0E-4
31462,95,1.0E-4
31463,95,1.0E-4
31464,95,1.0E-4
31465,95,1.0E-4
31466,95,1.0E-4
31467,95,1.0E-4
31468,95,1.0E-4
31469,95,1.0E-4
31470,95,1.0E-4
31471,95,1.0E-4
31472,95,1.0E-4
31473,95,1.0E-4
31474,95,1.0E-4
31475,95,1.0E-4
31476,95,1.0E-4
31477,95,1.0E-4
31478,95,1.0E-4
31479,95,1.0E-4
31480,95,1.0E-4
31481,95,1.0E-4
31482,95,1.0E-4
31483,95,1.0E-4
31484,95,1.0E-4
31485,95,1.0E-4
31486,95,1.0E-4
31487,95,1.0E-4
31488,95,1.0E-4
31489,95,1.0E-4
31490,95,1.0E-4
31491,95,1.0E-4
31492,95,1.0E-4
31493,95,1.0E-4
31494,95,1.0E-4
31495,95,1.0E-4
31496,95,1.0E-4
31497,95,1.0E-4
31498,95,1.0E-4
31499,95,1.0E-4
31500,95,1.0E-4
31501,95,1.0E-4
31502,95,1.0E-4
31503,95,1.0E-4
31504,95,1.0E-4
31505,95,1.0E-4
31506,95,1.0E-4
31507,95,1.0E-4
31508,95,1.0E-4
31509,95,1.0E-4
31510,95,1.0E-4
31511,95,1.0E-4
31512,95,1.0E-4
31513,95,1.0E-4
31514,95,1.0E-4
31515,95,1.0E-4
31516,95,1.0E-4
31517,95,1.0E-4
31518,95,1.0E-4
31519,95,1.0E-4
31520,95,1.0E-4
31521,95,1.0E-4
31522,95,1.0E-4
31523,95,1.0E-4
31524,95,1.0E-4
31525,95,1.0E-4
31526,95,1.0E-4
31527,95,1.0E-4
31528,95,1.0E-4
31529,95,1.0E-4
31530,95,1.0E-4
31531,95,1.0E-4
31532,95,1.0E-4
31533,95,1.0E-4
31534,95,1.0E-4
31535,95,1.0E-4
31536,95,1.0E-4
31537,95,1.0E-4
31538,95,1.0E-4
31539,95,1.0E-4
31540,95,1.0E-4
31541,95,1.0E-4
31542,95,1.0E-4
31543,95,1.0E-4
31544,95,1.0E-4
31545,95,1.0E-4
31546,95,1.0E-4
31547,95,1.0E-4
31548,95,1.0E-4
31549,95,1.0E-4
31550,95,1.0E-4
31551,95,1.0E-4
31552,95,1.0E-4
31553,95,1.0E-4
31554,95,1.0E-4
31555,95,1.0E-4
31556,95,1.0E-4
31557,95,1.0E-4
31558,95,1.0E-4
31559,95,1.0E-4
31560,95,1.0E-4
31561,95,1.0E-4
31562,95,1.0E-4
31563,95,1.0E-4
31564,95,1.0E-4
31565,95,1.0E-4
31566,95,1.0E-4
31567,95,1.0E-4
31568,95,1.0E-4
31569,95,1.0E-4
31570,95,1.0E-4
31571,95,1.0E-4
31572,95,1.0E-4
31573,95,1.0E-4
31574,95,1.0E-4
31575,95,1.0E-4
31576,95,1.0E-4
31577,95,1.0E-4
31578,95,1.0E-4
31579,95,1.0E-4
31580,95,1.0E-4
31581,95,1.0E-4
31582,95,1.0E-4
31583,95,1.0E-4
31584,95,1.0E-4
31585,95,1.0E-4
31586,95,1.0E-4
31587,95,1.0E-4
31588,95,1.0E-4
31589,95,1.0E-4
31590,95,1.0E-4
31591,95,1.0E-4
31592,95,1.0E-4
31593,95,1.0E-4
31594,95,1.0E-4
31595,95,1.0E-4
31596,95,1.0E-4
31597,95,1.0E-4
31598,95,1.0E-4
31599,95,1.0E-4
31600,95,1.0E-4
31601,95,1.0E-4
31602,95,1.0E-4
31603,95,1.0E-4
31604,95,1.0E-4
31605,95,1.0E-4
31606,95,1.0E-4
31607,95,1.0E-4
31608,95,1.0E-4
31609,95,1.0E-4
31610,95,1.0E-4
31611,95,1.0E-4
31612,95,1.0E-4
31613,95,1.0E-4
31614,95,1.0E-4
31615,95,1.0E-4
31616,95,1.0E-4
31617,95,1.0E-4
31618,95,1.0E-4
31619,95,1.0E-4
31620,95,1.0E-4
31621,95,1.0E-4
31622,95,1.0E-4
31623,95,1.0E-4
31624,95,1.0E-4
31625,95,1.0E-4
31626,95,1.0E-4
31627,95,1.0E-4
31628,95,1.0E-4
31629,95,1.0E-4
31630,95,1.0E-4
31631,95,1.0E-4
31632,95,1.0E-4
31633,95,1.0E-4
31634,95,1.0E-4
31635,95,1.0E-4
31636,95,1.0E-4
31637,95,1.0E-4
31638,95,1.0E-4
31639,95,1.0E-4
31640,95,1.0E-4
31641,95,1.0E-4
31642,95,1.0E-4
31643,95,1.0E-4
31644,95,1.0E-4
31645,95,1.0E-4
31646,95,1.0E-4
31647,95,1.0E-4
31648,95,1.0E-4
31649,95,1.0E-4
31650,95,1.0E-4
31651,95,1.0E-4
31652,95,1.0E-4
31653,95,1.0E-4
31654,95,1.0E-4
31655,95,1.0E-4
31656,95,1.0E-4
31657,95,1.0E-4
31658,95,1.0E-4
31659,95,1.0E-4
31660,95,1.0E-4
31661,95,1.0E-4
31662,95,1.0E-4
31663,95,1.0E-4
31664,95,1.0E-4
31665,95,1.0E-4
31666,95,1.0E-4
31667,95,1.0E-4
31668,95,1.0E-4
31669,95,1.0E-4
31670,95,1.0E-4
31671,95,1.0E-4
31672,95,1.0E-4
31673,95,1.0E-4
31674,95,1.0E-4
31675,95,1.0E-4
31676,95,1.0E-4
31677,95,1.0E-4
31678,95,1.0E-4
31679,95,1.0E-4
31680,95,1.0E-4
31681,95,1.0E-4
31682,95,1.0E-4
31683,95,1.0E-4
31684,95,1.0E-4
31685,95,1.0E-4
31686,95,1.0E-4
31687,95,1.0E-4
31688,95,1.0E-4
31689,95,1.0E-4
31690,95,1.0E-4
31691,95,1.0E-4
31692,95,1.0E-4
31693,95,1.0E-4
31694,95,1.0E-4
31695,95,1.0E-4
31696,95,1.0E-4
31697,95,1.0E-4
31698,95,1.0E-4
31699,95,1.0E-4
31700,95,1.0E-4
31701,95,1.0E-4
31702,95,1.0E-4
31703,95,1.0E-4
31704,95,1.0E-4
31705,95,1.0E-4
31706,95,1.0E-4
31707,95,1.0E-4
31708,95,1.0E-4
31709,95,1.0E-4
31710,95,1.0E-4
31711,95,1.0E-4
31712,95,1.0E-4
31713,95,1.0E-4
31714,95,1.0E-4
31715,95,1.0E-4
31716,95,1.0E-4
31717,95,1.0E-4
31718,95,1.0E-4
31719,95,1.0E-4
31720,95,1.0E-4
31721,95,1.0E-4
31722,95,1.0E-4
31723,95,1.0E-4
31724,95,1.0E-4
31725,95,1.0E-4
31726,95,1.0E-4
31727,95,1.0E-4
31728,95,1.0E-4
31729,95,1.0E-4
31730,95,1.0E-4
31731,95,1.0E-4
31732,95,1.0E-4
31733,95,1.0E-4
31734,95,1.0E-4
31735,95,1.0E-4
31736,95,1.0E-4
31737,95,1.0E-4
31738,95,1.0E-4
31739,95,1.0E-4
31740,95,1.0E-4
31741,95,1.0E-4
31742,95,1.0E-4
31743,95,1.0E-4
31744,95,1.0E-4
31745,95,1.0E-4
31746,95,1.0E-4
31747,95,1.0E-4
31748,95,1.0E-4
31749,95,1.0E-4
31750,95,1.0E-4
31751,95,1.0E-4
31752,95,1.0E-4
31753,95,1.0E-4
31754,95,1.0E-4
31755,95,1.0E-4
31756,95,1.0E-4
31757,95,1.0E-4
31758,95,1.0E-4
31759,95,1.0E-4
31760,95,1.0E-4
31761,95,1.0E-4
31762,95,1.0E-4
31763,95,1.0E-4
31764,95,1.0E-4
31765,95,1.0E-4
31766,95,1.0E-4
31767,95,1.0E-4
31768,95,1.0E-4
31769,95,1.0E-4
31770,95,1.0E-4
31771,95,1.0E-4
31772,95,1.0E-4
31773,95,1.0E-4
31774,95,1.0E-4
31775,95,1.0E-4
31776,95,1.0E-4
31777,95,1.0E-4
31778,95,1.0E-4
31779,95,1.0E-4
31780,95,1.0E-4
31781,95,1.0E-4
31782,95,1.0E-4
31783,95,1.0E-4
31784,95,1.0E-4
31785,95,1.0E-4
31786,95,1.0E-4
31787,95,1.0E-4
31788,95,1.0E-4
31789,95,1.0E-4
31790,95,1.0E-4
31791,95,1.0E-4
31792,95,1.0E-4
31793,95,1.0E-4
31794,95,1.0E-4
31795,95,1.0E-4
31796,95,1.0E-4
31797,95,1.0E-4
31798,95,1.0E-4
31799,95,1.0E-4
31800,95,1.0E-4
31801,95,1.0E-4
31802,95,1.0E-4
31803,95,1.0E-4
31804,95,1.0E-4
31805,95,1.0E-4
31806,95,1.0E-4
31807,95,1.0E-4
31808,95,1.0E-4
31809,95,1.0E-4
31810,95,1.0E-4
31811,95,1.0E-4
31812,95,1.0E-4
31813,95,1.0E-4
31814,95,1.0E-4
31815,95,1.0E-4
31816,95,1.0E-4
31817,95,1.0E-4
31818,95,1.0E-4
31819,95,1.0E-4
31820,95,1.0E-4
31821,95,1.0E-4
31822,95,1.0E-4
31823,95,1.0E-4
31824,95,1.0E-4
31825,95,1.0E-4
31826,95,1.0E-4
31827,95,1.0E-4
31828,95,1.0E-4
31829,95,1.0E-4
31830,95,1.0E-4
31831,95,1.0E-4
31832,95,1.0E-4
31833,95,1.0E-4
31834,95,1.0E-4
31835,95,1.0E-4
31836,95,1.0E-4
31837,95,1.0E-4
31838,95,1.0E-4
31839,95,1.0E-4
31840,95,1.0E-4
31841,95,1.0E-4
31842,95,1.0E-4
31843,95,1.0E-4
31844,95,1.0E-4
31845,95,1.0E-4
31846,95,1.0E-4
31847,95,1.0E-4
31848,95,1.0E-4
31849,95,1.0E-4
31850,95,1.0E-4
31851,95,1.0E-4
31852,95,1.0E-4
31853,95,1.0E-4
31854,95,1.0E-4
31855,95,1.0E-4
31856,95,1.0E-4
31857,95,1.0E-4
31858,95,1.0E-4
31859,95,1.0E-4
31860,95,1.0E-4
31861,95,1.0E-4
31862,95,1.0E-4
31863,95,1.0E-4
31864,95,1.0E-4
31865,95,1.0E-4
31866,95,1.0E-4
31867,95,1.0E-4
31868,95,1.0E-4
31869,95,1.0E-4
31870,95,1.0E-4
31871,95,1.0E-4
31872,95,1.0E-4
31873,95,1.0E-4
31874,95,1.0E-4
31875,95,1.0E-4
31876,95,1.0E-4
31877,95,1.0E-4
31878,95,1.0E-4
31879,95,1.0E-4
31880,95,1.0E-4
31881,95,1.0E-4
31882,95,1.0E-4
31883,95,1.0E-4
31884,95,1.0E-4
31885,95,1.0E-4
31886,95,1.0E-4
31887,95,1.0E-4
31888,95,1.0E-4
31889,95,1.0E-4
31890,95,1.0E-4
31891,95,1.0E-4
31892,95,1.0E-4
31893,95,1.0E-4
31894,95,1.0E-4
31895,95,1.0E-4
31896,95,1.0E-4
31897,95,1.0E-4
31898,95,1.0E-4
31899,95,1.0E-4
31900,95,1.0E-4
31901,95,1.0E-4
31902,95,1.0E-4
31903,95,1.0E-4
31904,95,1.0E-4
31905,95,1.0E-4
31906,95,1.0E-4
31907,95,1.0E-4
31908,95,1.0E-4
31909,95,1.0E-4
31910,95,1.0E-4
31911,95,1.0E-4
31912,95,1.0E-4
31913,95,1.0E-4
31914,95,1.0E-4
31915,95,1.0E-4
31916,95,1.0E-4
31917,95,1.0E-4
31918,95,1.0E-4
31919,95,1.0E-4
31920,95,1.0E-4
31921,95,1.0E-4
31922,95,1.0E-4
31923,95,1.0E-4
31924,95,1.0E-4
31925,95,1.0E-4
31926,95,1.0E-4
31927,95,1.0E-4
31928,95,1.0E-4
31929,95,1.0E-4
31930,95,1.0E-4
31931,95,1.0E-4
31932,95,1.0E-4
31933,95,1.0E-4
31934,95,1.0E-4
31935,95,1.0E-4
31936,95,1.0E-4
31937,95,1.0E-4
31938,95,1.0E-4
31939,95,1.0E-4
31940,95,1.0E-4
31941,95,1.0E-4
31942,95,1.0E-4
31943,95,1.0E-4
31944,95,1.0E-4
31945,95,1.0E-4
31946,95,1.0E-4
31947,95,1.0E-4
31948,95,1.0E-4
31949,95,1.0E-4
31950,95,1.0E-4
31951,95,1.0E-4
31952,95,1.0E-4
31953,95,1.0E-4
31954,95,1.0E-4
31955,95,1.0E-4
31956,95,1.0E-4
31957,95,1.0E-4
31958,95,1.0E-4
31959,95,1.0E-4
31960,95,1.0E-4
31961,95,1.0E-4
31962,95,1.0E-4
31963,95,1.0E-4
31964,95,1.0E-4
31965,95,1.0E-4
31966,95,1.0E-4
31967,95,1.0E-4
31968,95,1.0E-4
31969,95,1.0E-4
31970,95,1.0E-4
31971,95,1.0E-4
31972,95,1.0E-4
31973,95,1.0E-4
31974,95,1.0E-4
31975,95,1.0E-4
31976,95,1.0E-4
31977,95,1.0E-4
31978,95,1.0E-4
31979,95,1.0E-4
31980,95,1.0E-4
31981,95,1.0E-4
31982,95,1.0E-4
31983,95,1.0E-4
31984,95,1.0E-4
31985,95,1.0E-4
31986,95,1.0E-4
31987,95,1.0E-4
31988,95,1.0E-4
31989,95,1.0E-4
31990,95,1.0E-4
31991,95,1.0E-4
31992,95,1.0E-4
31993,95,1.0E-4
31994,95,1.0E-4
31995,95,1.0E-4
31996,95,1.0E-4
31997,95,1.0E-4
31998,95,1.0E-4
31999,95,1.0E-4
32000,95,1.0E-4
32001,95,1.0E-4
32002,95,1.0E-4
32003,95,1.0E-4
32004,95,1.0E-4
32005,95,1.0E-4
32006,95,1.0E-4
32007,95,1.0E-4
32008,95,1.0E-4
32009,95,1.0E-4
32010,95,1.0E-4
32011,95,1.0E-4
32012,95,1.0E-4
32013,95,1.0E-4
32014,95,1.0E-4
32015,95,1.0E-4
32016,95,1.0E-4
32017,95,1.0E-4
32018,95,1.0E-4
32019,95,1.0E-4
32020,95,1.0E-4
32021,95,1.0E-4
32022,95,1.0E-4
32023,95,1.0E-4
32024,95,1.0E-4
32025,95,1.0E-4
32026,95,1.0E-4
32027,95,1.0E-4
32028,95,1.0E-4
32029,95,1.0E-4
32030,95,1.0E-4
32031,95,1.0E-4
32032,95,1.0E-4
32033,95,1.0E-4
32034,95,1.0E-4
32035,95,1.0E-4
32036,97,1.0E-4
32037,97,2.0E-4
32038,97,1.0E-4
32039,97,1.0E-4
32040,97,1.0E-4
32041,97,1.0E-4
32042,97,1.0E-4
32043,97,1.0E-4
32044,97,1.0E-4
32045,97,1.0E-4
32046,97,1.0E-4
32047,97,1.0E-4
32048,97,1.0E-4
32049,97,1.0E-4
32050,97,1.0E-4
32051,97,1.0E-4
32052,97,1.0E-4
32053,97,1.0E-4
32054,97,1.0E-4
32055,97,1.0E-4
32056,97,1.0E-4
32057,97,1.0E-4
32058,97,1.0E-4
32059,97,1.0E-4
32060,97,1.0E-4
32061,97,1.0E-4
32062,97,1.0E-4
32063,97,1.0E-4
32064,97,1.0E-4
32065,97,1.0E-4
32066,97,1.0E-4
32067,97,1.0E-4
32068,97,1.0E-4
32069,97,1.0E-4
32070,97,1.0E-4
32071,97,1.0E-4
32072,97,1.0E-4
32073,97,1.0E-4
32074,97,1.0E-4
32075,97,1.0E-4
32076,97,1.0E-4
32077,97,1.0E-4
32078,97,1.0E-4
32079,97,1.0E-4
32080,97,1.0E-4
32081,97,1.0E-4
32082,97,1.0E-4
32083,97,1.0E-4
32084,97,1.0E-4
32085,97,1.0E-4
32086,97,1.0E-4
32087,97,1.0E-4
32088,97,1.0E-4
32089,97,1.0E-4
32090,97,1.0E-4
32091,97,1.0E-4
32092,97,1.0E-4
32093,97,1.0E-4
32094,97,1.0E-4
32095,97,1.0E-4
32096,97,1.0E-4
32097,97,1.0E-4
32098,97,1.0E-4
32099,97,1.0E-4
32100,97,1.0E-4
32101,97,1.0E-4
32102,97,1.0E-4
32103,97,1.0E-4
32104,97,1.0E-4
32105,97,1.0E-4
32106,97,1.0E-4
32107,97,1.0E-4
32108,97,1.0E-4
32109,97,1.0E-4
32110,97,1.0E-4
32111,97,1.0E-4
32112,97,1.0E-4
32113,97,1.0E-4
32114,97,1.0E-4
32115,97,1.0E-4
32116,97,1.0E-4
32117,97,1.0E-4
32118,97,1.0E-4
32119,97,1.0E-4
32120,97,1.0E-4
32121,97,1.0E-4
32122,97,1.0E-4
32123,97,1.0E-4
32124,97,1.0E-4
32125,97,1.0E-4
32126,97,1.0E-4
32127,97,1.0E-4
32128,97,1.0E-4
32129,97,1.0E-4
32130,97,1.0E-4
32131,97,1.0E-4
32132,97,1.0E-4
32133,97,1.0E-4
32134,97,1.0E-4
32135,97,1.0E-4
32136,97,1.0E-4
32137,97,1.0E-4
32138,97,1.0E-4
32139,97,1.0E-4
32140,97,1.0E-4
32141,97,1.0E-4
32142,97,1.0E-4
32143,97,1.0E-4
32144,97,1.0E-4
32145,97,1.0E-4
32146,97,1.0E-4
32147,97,1.0E-4
32148,97,1.0E-4
32149,97,1.0E-4
32150,97,1.0E-4
32151,97,1.0E-4
32152,97,1.0E-4
32153,97,1.0E-4
32154,97,1.0E-4
32155,97,1.0E-4
32156,97,1.0E-4
32157,97,1.0E-4
32158,97,1.0E-4
32159,97,1.0E-4
32160,97,1.0E-4
32161,97,1.0E-4
32162,97,1.0E-4
32163,97,1.0E-4
32164,97,1.0E-4
32165,97,1.0E-4
32166,97,1.0E-4
32167,97,1.0E-4
32168,97,1.0E-4
32169,97,1.0E-4
32170,97,1.0E-4
32171,97,1.0E-4
32172,97,1.0E-4
32173,97,1.0E-4
32174,97,1.0E-4
32175,97,1.0E-4
32176,97,1.0E-4
32177,97,1.0E-4
32178,97,1.0E-4
32179,97,1.0E-4
32180,97,1.0E-4
32181,97,1.0E-4
32182,97,1.0E-4
32183,97,1.0E-4
32184,97,1.0E-4
32185,97,1.0E-4
32186,97,1.0E-4
32187,97,1.0E-4
32188,97,1.0E-4
32189,97,1.0E-4
32190,97,1.0E-4
32191,97,1.0E-4
32192,97,1.0E-4
32193,97,1.0E-4
32194,97,1.0E-4
32195,97,1.0E-4
32196,97,1.0E-4
32197,97,1.0E-4
32198,97,1.0E-4
32199,97,1.0E-4
32200,97,1.0E-4
32201,97,1.0E-4
32202,97,1.0E-4
32203,97,1.0E-4
32204,97,1.0E-4
32205,97,1.0E-4
32206,97,1.0E-4
32207,97,1.0E-4
32208,97,1.0E-4
32209,97,1.0E-4
32210,97,1.0E-4
32211,97,1.0E-4
32212,97,1.0E-4
32213,97,1.0E-4
32214,97,1.0E-4
32215,97,1.0E-4
32216,97,1.0E-4
32217,97,1.0E-4
32218,97,1.0E-4
32219,97,1.0E-4
32220,97,1.0E-4
32221,97,1.0E-4
32222,97,1.0E-4
32223,97,1.0E-4
32224,97,1.0E-4
32225,97,1.0E-4
32226,97,1.0E-4
32227,97,1.0E-4
32228,97,1.0E-4
32229,97,1.0E-4
32230,97,1.0E-4
32231,97,1.0E-4
32232,97,1.0E-4
32233,97,1.0E-4
32234,97,1.0E-4
32235,97,1.0E-4
32236,97,1.0E-4
32237,97,1.0E-4
32238,97,1.0E-4
32239,97,1.0E-4
32240,97,1.0E-4
32241,97,1.0E-4
32242,97,1.0E-4
32243,97,1.0E-4
32244,97,1.0E-4
32245,97,1.0E-4
32246,97,1.0E-4
32247,97,1.0E-4
32248,97,1.0E-4
32249,97,1.0E-4
32250,97,1.0E-4
32251,97,1.0E-4
32252,97,1.0E-4
32253,97,1.0E-4
32254,97,1.0E-4
32255,97,1.0E-4
32256,97,1.0E-4
32257,97,1.0E-4
32258,97,1.0E-4
32259,97,1.0E-4
32260,97,1.0E-4
32261,97,1.0E-4
32262,97,1.0E-4
32263,97,1.0E-4
32264,97,1.0E-4
32265,97,1.0E-4
32266,97,1.0E-4
32267,97,1.0E-4
32268,97,1.0E-4
32269,97,1.0E-4
32270,97,1.0E-4
32271,97,1.0E-4
32272,97,1.0E-4
32273,97,1.0E-4
32274,97,1.0E-4
32275,97,1.0E-4
32276,97,1.0E-4
32277,97,1.0E-4
32278,97,1.0E-4
32279,97,1.0E-4
32280,97,1.0E-4
32281,97,1.0E-4
32282,97,1.0E-4
32283,97,1.0E-4
32284,97,1.0E-4
32285,97,1.0E-4
32286,97,1.0E-4
32287,97,1.0E-4
32288,97,1.0E-4
32289,97,1.0E-4
32290,97,1.0E-4
32291,97,1.0E-4
32292,97,1.0E-4
32293,97,1.0E-4
32294,97,1.0E-4
32295,97,1.0E-4
32296,97,1.0E-4
32297,97,1.0E-4
32298,97,1.0E-4
32299,97,1.0E-4
32300,97,1.0E-4
32301,97,1.0E-4
32302,97,1.0E-4
32303,97,1.0E-4
32304,97,1.0E-4
32305,97,1.0E-4
32306,97,1.0E-4
32307,97,1.0E-4
32308,97,1.0E-4
32309,97,1.0E-4
32310,97,1.0E-4
32311,97,1.0E-4
32312,97,1.0E-4
32313,97,1.0E-4
32314,97,1.0E-4
32315,97,1.0E-4
32316,97,1.0E-4
32317,97,1.0E-4
32318,97,1.0E-4
32319,97,1.0E-4
32320,97,1.0E-4
32321,97,1.0E-4
32322,97,1.0E-4
32323,97,1.0E-4
32324,97,1.0E-4
32325,97,1.0E-4
32326,97,1.0E-4
32327,97,1.0E-4
32328,97,1.0E-4
32329,97,1.0E-4
32330,97,1.0E-4
32331,97,1.0E-4
32332,97,1.0E-4
32333,97,1.0E-4
32334,97,1.0E-4
32335,97,1.0E-4
32336,97,1.0E-4
32337,97,1.0E-4
32338,97,1.0E-4
32339,97,1.0E-4
32340,97,1.0E-4
32341,97,1.0E-4
32342,97,1.0E-4
32343,97,1.0E-4
32344,97,1.0E-4
32345,97,1.0E-4
32346,97,1.0E-4
32347,97,1.0E-4
32348,97,1.0E-4
32349,97,1.0E-4
32350,97,1.0E-4
32351,97,1.0E-4
32352,97,1.0E-4
32353,97,1.0E-4
32354,97,1.0E-4
32355,97,1.0E-4
32356,97,1.0E-4
32357,97,1.0E-4
32358,97,1.0E-4
32359,97,1.0E-4
32360,97,1.0E-4
32361,97,1.0E-4
32362,97,1.0E-4
32363,97,1.0E-4
32364,97,1.0E-4
32365,97,1.0E-4
32366,97,1.0E-4
32367,97,1.0E-4
32368,97,1.0E-4
32369,97,1.0E-4
32370,97,1.0E-4
32371,97,1.0E-4
32372,97,1.0E-4
32373,97,1.0E-4
32374,97,1.0E-4
32375,97,1.0E-4
32376,97,1.0E-4
32377,97,1.0E-4
32378,97,1.0E-4
32379,97,1.0E-4
32380,97,1.0E-4
32381,97,1.0E-4
32382,97,1.0E-4
32383,97,1.0E-4
32384,97,1.0E-4
32385,97,1.0E-4
32386,97,1.0E-4
32387,97,1.0E-4
32388,97,1.0E-4
32389,97,1.0E-4
32390,97,1.0E-4
32391,97,1.0E-4
32392,97,1.0E-4
32393,97,1.0E-4
32394,97,1.0E-4
32395,97,1.0E-4
32396,97,1.0E-4
32397,97,1.0E-4
32398,97,1.0E-4
32399,97,1.0E-4
32400,97,1.0E-4
32401,97,1.0E-4
32402,97,1.0E-4
32403,97,1.0E-4
32404,97,1.0E-4
32405,97,1.0E-4
32406,97,1.0E-4
32407,97,1.0E-4
32408,97,1.0E-4
32409,97,1.0E-4
32410,97,1.0E-4
32411,97,1.0E-4
32412,97,1.0E-4
32413,97,1.0E-4
32414,97,1.0E-4
32415,97,1.0E-4
32416,97,1.0E-4
32417,97,1.0E-4
32418,97,1.0E-4
32419,97,1.0E-4
32420,97,1.0E-4
32421,97,1.0E-4
32422,97,1.0E-4
32423,97,1.0E-4
32424,97,1.0E-4
32425,97,1.0E-4
32426,97,1.0E-4
32427,97,1.0E-4
32428,97,1.0E-4
32429,97,1.0E-4
32430,97,1.0E-4
32431,97,1.0E-4
32432,97,1.0E-4
32433,97,1.0E-4
32434,97,1.0E-4
32435,97,1.0E-4
32436,97,1.0E-4
32437,97,1.0E-4
32438,97,1.0E-4
32439,97,1.0E-4
32440,97,1.0E-4
32441,97,1.0E-4
32442,97,1.0E-4
32443,97,1.0E-4
32444,97,1.0E-4
32445,97,1.0E-4
32446,97,1.0E-4
32447,97,1.0E-4
32448,97,1.0E-4
32449,97,1.0E-4
32450,97,1.0E-4
32451,97,1.0E-4
32452,97,1.0E-4
32453,97,1.0E-4
32454,97,1.0E-4
32455,97,1.0E-4
32456,97,1.0E-4
32457,97,1.0E-4
32458,97,1.0E-4
32459,97,1.0E-4
32460,97,1.0E-4
32461,97,1.0E-4
32462,97,1.0E-4
32463,97,1.0E-4
32464,97,1.0E-4
32465,97,1.0E-4
32466,97,1.0E-4
32467,97,1.0E-4
32468,97,1.0E-4
32469,97,1.0E-4
32470,97,1.0E-4
32471,97,1.0E-4
32472,97,1.0E-4
32473,97,1.0E-4
32474,97,1.0E-4
32475,97,1.0E-4
32476,97,1.0E-4
32477,97,1.0E-4
32478,97,1.0E-4
32479,97,1.0E-4
32480,97,1.0E-4
32481,97,1.0E-4
32482,97,1.0E-4
32483,97,1.0E-4
32484,97,1.0E-4
32485,97,1.0E-4
32486,97,1.0E-4
32487,97,1.0E-4
32488,97,1.0E-4
32489,97,1.0E-4
32490,97,1.0E-4
32491,97,1.0E-4
32492,97,1.0E-4
32493,97,1.0E-4
32494,97,1.0E-4
32495,97,1.0E-4
32496,97,1.0E-4
32497,97,1.0E-4
32498,97,1.0E-4
32499,97,1.0E-4
32500,97,1.0E-4
32501,97,1.0E-4
32502,97,1.0E-4
32503,97,1.0E-4
32504,97,1.0E-4
32505,97,1.0E-4
32506,97,1.0E-4
32507,97,1.0E-4
32508,97,1.0E-4
32509,97,1.0E-4
32510,97,1.0E-4
32511,97,1.0E-4
32512,97,1.0E-4
32513,97,1.0E-4
32514,97,1.0E-4
32515,97,1.0E-4
32516,97,1.0E-4
32517,97,1.0E-4
32518,97,1.0E-4
32519,97,1.0E-4
32520,97,1.0E-4
32521,97,1.0E-4
32522,97,1.0E-4
32523,97,1.0E-4
32524,97,1.0E-4
32525,97,1.0E-4
32526,97,1.0E-4
32527,97,1.0E-4
32528,97,1.0E-4
32529,97,1.0E-4
32530,97,1.0E-4
32531,97,1.0E-4
32532,97,1.0E-4
32533,97,1.0E-4
32534,97,1.0E-4
32535,97,1.0E-4
32536,97,1.0E-4
32537,97,1.0E-4
32538,97,1.0E-4
32539,97,1.0E-4
32540,97,1.0E-4
32541,97,1.0E-4
32542,97,1.0E-4
32543,97,1.0E-4
32544,97,1.0E-4
32545,97,1.0E-4
32546,97,1.0E-4
32547,97,1.0E-4
32548,97,1.0E-4
32549,97,1.0E-4
32550,97,1.0E-4
32551,97,1.0E-4
32552,97,1.0E-4
32553,97,1.0E-4
32554,97,1.0E-4
32555,97,1.0E-4
32556,97,1.0E-4
32557,97,1.0E-4
32558,97,1.0E-4
32559,97,1.0E-4
32560,97,1.0E-4
32561,97,1.0E-4
32562,97,1.0E-4
32563,97,1.0E-4
32564,97,1.0E-4
32565,97,1.0E-4
32566,97,1.0E-4
32567,97,1.0E-4
32568,97,1.0E-4
32569,97,1.0E-4
32570,97,1.0E-4
32571,97,1.0E-4
32572,97,1.0E-4
32573,97,1.0E-4
32574,97,1.0E-4
32575,97,1.0E-4
32576,97,1.0E-4
32577,97,1.0E-4
32578,97,1.0E-4
32579,97,1.0E-4
32580,97,1.0E-4
32581,97,1.0E-4
32582,97,1.0E-4
32583,97,1.0E-4
32584,97,1.0E-4
32585,97,1.0E-4
32586,97,1.0E-4
32587,97,1.0E-4
32588,97,1.0E-4
32589,97,1.0E-4
32590,97,1.0E-4
32591,97,1.0E-4
32592,97,1.0E-4
32593,97,1.0E-4
32594,97,1.0E-4
32595,97,1.0E-4
32596,97,1.0E-4
32597,97,1.0E-4
32598,97,1.0E-4
32599,97,1.0E-4
32600,97,1.0E-4
32601,97,1.0E-4
32602,97,1.0E-4
32603,97,1.0E-4
32604,97,1.0E-4
32605,97,1.0E-4
32606,97,1.0E-4
32607,97,1.0E-4
32608,97,1.0E-4
32609,97,1.0E-4
32610,97,1.0E-4
32611,97,1.0E-4
32612,97,1.0E-4
32613,97,1.0E-4
32614,97,1.0E-4
32615,97,1.0E-4
32616,97,1.0E-4
32617,97,1.0E-4
32618,97,1.0E-4
32619,97,1.0E-4
32620,97,1.0E-4
32621,97,1.0E-4
32622,97,1.0E-4
32623,97,1.0E-4
32624,97,1.0E-4
32625,97,1.0E-4
32626,97,1.0E-4
32627,97,1.0E-4
32628,97,1.0E-4
32629,97,1.0E-4
32630,97,1.0E-4
32631,97,1.0E-4
32632,97,1.0E-4
32633,97,1.0E-4
32634,97,1.0E-4
32635,97,1.0E-4
32636,97,1.0E-4
32637,97,1.0E-4
32638,97,1.0E-4
32639,97,1.0E-4
32640,97,1.0E-4
32641,97,1.0E-4
32642,97,1.0E-4
32643,97,1.0E-4
32644,97,1.0E-4
32645,97,1.0E-4
32646,97,1.0E-4
32647,97,1.0E-4
32648,97,1.0E-4
32649,97,1.0E-4
32650,97,1.0E-4
32651,97,1.0E-4
32652,97,1.0E-4
32653,97,1.0E-4
32654,97,1.0E-4
32655,97,1.0E-4
32656,97,1.0E-4
32657,97,1.0E-4
32658,97,1.0E-4
32659,97,1.0E-4
32660,97,1.0E-4
32661,97,1.0E-4
32662,97,1.0E-4
32663,97,1.0E-4
32664,97,1.0E-4
32665,97,1.0E-4
32666,97,1.0E-4
32667,97,1.0E-4
32668,97,1.0E-4
32669,97,1.0E-4
32670,97,1.0E-4
32671,97,1.0E-4
32672,97,1.0E-4
32673,97,1.0E-4
32674,97,1.0E-4
32675,97,1.0E-4
32676,97,1.0E-4
32677,97,1.0E-4
32678,97,1.0E-4
32679,97,1.0E-4
32680,97,1.0E-4
32681,97,1.0E-4
32682,97,1.0E-4
32683,97,1.0E-4
32684,97,1.0E-4
32685,97,1.0E-4
32686,97,1.0E-4
32687,97,1.0E-4
32688,97,1.0E-4
32689,97,1.0E-4
32690,97,1.0E-4
32691,97,1.0E-4
32692,97,1.0E-4
32693,97,1.0E-4
32694,97,1.0E-4
32695,97,1.0E-4
32696,97,1.0E-4
32697,97,1.0E-4
32698,97,1.0E-4
32699,97,1.0E-4
32700,97,1.0E-4
32701,97,1.0E-4
32702,97,1.0E-4
32703,97,1.0E-4
32704,97,1.0E-4
32705,97,1.0E-4
32706,97,1.0E-4
32707,97,1.0E-4
32708,97,1.0E-4
32709,97,1.0E-4
32710,97,1.0E-4
32711,97,1.0E-4
32712,97,1.0E-4
32713,97,1.0E-4
32714,97,1.0E-4
32715,97,1.0E-4
32716,97,1.0E-4
32717,97,1.0E-4
32718,97,1.0E-4
32719,97,1.0E-4
32720,97,1.0E-4
32721,97,1.0E-4
32722,97,1.0E-4
32723,97,1.0E-4
32724,97,1.0E-4
32725,97,1.0E-4
32726,97,1.0E-4
32727,97,1.0E-4
32728,97,1.0E-4
32729,97,1.0E-4
32730,97,1.0E-4
32731,97,1.0E-4
32732,97,1.0E-4
32733,97,1.0E-4
32734,97,1.0E-4
32735,97,1.0E-4
32736,97,1.0E-4
32737,97,1.0E-4
32738,97,1.0E-4
32739,97,1.0E-4
32740,97,1.0E-4
32741,97,1.0E-4
32742,97,1.0E-4
32743,97,1.0E-4
32744,97,1.0E-4
32745,97,1.0E-4
32746,97,1.0E-4
32747,97,1.0E-4
32748,97,1.0E-4
32749,97,1.0E-4
32750,97,1.0E-4
32751,97,1.0E-4
32752,97,1.0E-4
32753,97,1.0E-4
32754,97,1.0E-4
32755,97,1.0E-4
32756,97,1.0E-4
32757,97,1.0E-4
32758,97,1.0E-4
32759,97,1.0E-4
32760,97,1.0E-4
32761,97,1.0E-4
32762,97,1.0E-4
32763,97,1.0E-4
32764,97,1.0E-4
32765,97,1.0E-4
32766,97,1.0E-4
32767,97,1.0E-4
32768,97,1.0E-4
32769,97,1.0E-4
32770,97,1.0E-4
32771,97,1.0E-4
32772,97,1.0E-4
32773,97,1.0E-4
32774,97,1.0E-4
32775,97,1.0E-4
32776,97,1.0E-4
32777,97,1.0E-4
32778,97,1.0E-4
32779,97,1.0E-4
32780,97,1.0E-4
32781,97,1.0E-4
32782,97,1.0E-4
32783,97,1.0E-4
32784,97,1.0E-4
32785,97,1.0E-4
32786,97,1.0E-4
32787,97,1.0E-4
32788,97,1.0E-4
32789,97,1.0E-4
32790,97,1.0E-4
32791,97,1.0E-4
32792,97,1.0E-4
32793,97,1.0E-4
32794,97,1.0E-4
32795,97,1.0E-4
32796,97,1.0E-4
32797,97,1.0E-4
32798,97,1.0E-4
32799,97,1.0E-4
32800,97,1.0E-4
32801,97,1.0E-4
32802,97,1.0E-4
32803,97,1.0E-4
32804,97,1.0E-4
32805,97,1.0E-4
32806,97,1.0E-4
32807,97,1.0E-4
32808,97,1.0E-4
32809,97,1.0E-4
32810,97,1.0E-4
32811,97,1.0E-4
32812,97,1.0E-4
32813,97,1.0E-4
32814,97,1.0E-4
32815,97,1.0E-4
32816,97,1.0E-4
32817,97,1.0E-4
32818,97,1.0E-4
32819,97,1.0E-4
32820,97,1.0E-4
32821,97,1.0E-4
32822,97,1.0E-4
32823,97,1.0E-4
32824,97,1.0E-4
32825,97,1.0E-4
32826,97,1.0E-4
32827,97,1.0E-4
32828,97,1.0E-4
32829,97,1.0E-4
32830,97,1.0E-4
32831,97,1.0E-4
32832,97,1.0E-4
32833,97,1.0E-4
32834,97,1.0E-4
32835,97,1.0E-4
32836,97,1.0E-4
32837,97,1.0E-4
32838,97,1.0E-4
32839,97,1.0E-4
32840,97,1.0E-4
32841,97,1.0E-4
32842,97,1.0E-4
32843,97,1.0E-4
32844,97,1.0E-4
32845,97,1.0E-4
32846,97,1.0E-4
32847,97,1.0E-4
32848,97,1.0E-4
32849,97,1.0E-4
32850,97,1.0E-4
32851,97,1.0E-4
32852,97,1.0E-4
32853,97,1.0E-4
32854,97,1.0E-4
32855,97,1.0E-4
32856,97,1.0E-4
32857,97,1.0E-4
32858,97,1.0E-4
32859,97,1.0E-4
32860,97,1.0E-4
32861,97,1.0E-4
32862,97,1.0E-4
32863,97,1.0E-4
32864,97,1.0E-4
32865,97,1.0E-4
32866,97,1.0E-4
32867,97,1.0E-4
32868,97,1.0E-4
32869,97,1.0E-4
32870,97,1.0E-4
32871,97,1.0E-4
32872,97,1.0E-4
32873,97,1.0E-4
32874,97,1.0E-4
32875,97,1.0E-4
32876,97,1.0E-4
32877,97,1.0E-4
32878,97,1.0E-4
32879,97,1.0E-4
32880,97,1.0E-4
32881,97,1.0E-4
32882,97,1.0E-4
32883,97,1.0E-4
32884,97,1.0E-4
32885,97,1.0E-4
32886,97,1.0E-4
32887,97,1.0E-4
32888,97,1.0E-4
32889,97,1.0E-4
32890,97,1.0E-4
32891,97,1.0E-4
32892,97,1.0E-4
32893,97,1.0E-4
32894,97,1.0E-4
32895,97,1.0E-4
32896,97,1.0E-4
32897,97,1.0E-4
32898,97,1.0E-4
32899,97,1.0E-4
32900,97,1.0E-4
32901,97,1.0E-4
32902,97,1.0E-4
32903,97,1.0E-4
32904,97,1.0E-4
32905,97,1.0E-4
32906,97,1.0E-4
32907,97,1.0E-4
32908,97,1.0E-4
32909,97,1.0E-4
32910,97,1.0E-4
32911,97,1.0E-4
32912,97,1.0E-4
32913,97,1.0E-4
32914,97,1.0E-4
32915,97,1.0E-4
32916,97,1.0E-4
32917,97,1.0E-4
32918,97,1.0E-4
32919,97,1.0E-4
32920,97,1.0E-4
32921,97,1.0E-4
32922,97,1.0E-4
32923,97,1.0E-4
32924,97,1.0E-4
32925,97,1.0E-4
32926,97,1.0E-4
32927,97,1.0E-4
32928,97,1.0E-4
32929,97,1.0E-4
32930,97,1.0E-4
32931,97,1.0E-4
32932,97,1.0E-4
32933,97,1.0E-4
32934,97,1.0E-4
32935,97,1.0E-4
32936,97,1.0E-4
32937,97,1.0E-4
32938,97,1.0E-4
32939,97,1.0E-4
32940,97,1.0E-4
32941,97,1.0E-4
32942,97,1.0E-4
32943,97,1.0E-4
32944,97,1.0E-4
32945,97,1.0E-4
32946,97,1.0E-4
32947,97,1.0E-4
32948,97,1.0E-4
32949,97,1.0E-4
32950,97,1.0E-4
32951,97,1.0E-4
32952,97,1.0E-4
32953,97,1.0E-4
32954,97,1.0E-4
32955,97,1.0E-4
32956,97,1.0E-4
32957,97,1.0E-4
32958,97,1.0E-4
32959,97,1.0E-4
32960,97,1.0E-4
32961,97,1.0E-4
32962,97,1.0E-4
32963,97,1.0E-4
32964,97,1.0E-4
32965,97,1.0E-4
32966,97,1.0E-4
32967,97,1.0E-4
32968,97,1.0E-4
32969,97,1.0E-4
32970,97,1.0E-4
32971,97,1.0E-4
32972,97,1.0E-4
32973,97,1.0E-4
32974,97,1.0E-4
32975,97,1.0E-4
32976,97,1.0E-4
32977,97,1.0E-4
32978,97,1.0E-4
32979,97,1.0E-4
32980,97,1.0E-4
32981,97,1.0E-4
32982,97,1.0E-4
32983,97,1.0E-4
32984,97,1.0E-4
32985,97,1.0E-4
32986,97,1.0E-4
32987,97,1.0E-4
32988,97,1.0E-4
32989,97,1.0E-4
32990,97,1.0E-4
32991,97,1.0E-4
32992,97,1.0E-4
32993,97,1.0E-4
32994,97,1.0E-4
32995,97,1.0E-4
32996,97,1.0E-4
32997,97,1.0E-4
32998,97,1.0E-4
32999,97,1.0E-4
33000,97,1.0E-4
33001,97,1.0E-4
33002,97,1.0E-4
33003,97,1.0E-4
33004,97,1.0E-4
33005,97,1.0E-4
33006,97,1.0E-4
33007,97,1.0E-4
33008,97,1.0E-4
33009,97,1.0E-4
33010,97,1.0E-4
33011,97,1.0E-4
33012,97,1.0E-4
33013,97,1.0E-4
33014,97,1.0E-4
33015,97,1.0E-4
33016,97,1.0E-4
33017,97,1.0E-4
33018,97,1.0E-4
33019,97,1.0E-4
33020,97,1.0E-4
33021,97,1.0E-4
33022,97,1.0E-4
33023,97,1.0E-4
33024,97,1.0E-4
33025,97,1.0E-4
33026,97,1.0E-4
33027,97,1.0E-4
33028,97,1.0E-4
33029,97,1.0E-4
33030,97,1.0E-4
33031,97,1.0E-4
33032,97,1.0E-4
33033,97,1.0E-4
33034,97,1.0E-4
33035,97,1.0E-4
33036,97,1.0E-4
33037,97,1.0E-4
33038,97,1.0E-4
33039,97,1.0E-4
33040,97,1.0E-4
33041,97,1.0E-4
33042,97,1.0E-4
33043,97,1.0E-4
33044,97,1.0E-4
33045,97,1.0E-4
33046,97,1.0E-4
33047,97,1.0E-4
33048,97,1.0E-4
33049,97,1.0E-4
33050,97,1.0E-4
33051,97,1.0E-4
33052,97,1.0E-4
33053,97,1.0E-4
33054,97,1.0E-4
33055,97,1.0E-4
33056,97,1.0E-4
33057,97,1.0E-4
33058,97,1.0E-4
33059,97,1.0E-4
33060,97,1.0E-4
33061,97,1.0E-4
33062,97,1.0E-4
33063,97,1.0E-4
33064,97,1.0E-4
33065,97,1.0E-4
33066,97,1.0E-4
33067,97,1.0E-4
33068,97,1.0E-4
33069,97,1.0E-4
33070,97,1.0E-4
33071,97,1.0E-4
33072,97,1.0E-4
33073,97,1.0E-4
33074,97,1.0E-4
33075,97,1.0E-4
33076,97,1.0E-4
33077,97,1.0E-4
33078,97,1.0E-4
33079,97,1.0E-4
33080,97,1.0E-4
33081,97,1.0E-4
33082,97,1.0E-4
33083,97,1.0E-4
33084,97,1.0E-4
33085,97,1.0E-4
33086,97,1.0E-4
33087,97,1.0E-4
33088,97,1.0E-4
33089,97,1.0E-4
33090,97,1.0E-4
33091,97,1.0E-4
33092,97,1.0E-4
33093,97,1.0E-4
33094,97,1.0E-4
33095,97,1.0E-4
33096,97,1.0E-4
33097,97,1.0E-4
33098,97,1.0E-4
33099,97,1.0E-4
33100,97,1.0E-4
33101,97,1.0E-4
33102,97,1.0E-4
33103,97,1.0E-4
33104,97,1.0E-4
33105,97,1.0E-4
33106,97,1.0E-4
33107,97,1.0E-4
33108,97,1.0E-4
33109,97,1.0E-4
33110,97,1.0E-4
33111,97,1.0E-4
33112,97,1.0E-4
33113,97,1.0E-4
33114,97,1.0E-4
33115,97,1.0E-4
33116,97,1.0E-4
33117,97,1.0E-4
33118,97,1.0E-4
33119,97,1.0E-4
33120,97,1.0E-4
33121,97,1.0E-4
33122,97,1.0E-4
33123,97,1.0E-4
33124,97,1.0E-4
33125,97,1.0E-4
33126,97,1.0E-4
33127,97,1.0E-4
33128,97,1.0E-4
33129,97,1.0E-4
33130,97,1.0E-4
33131,97,1.0E-4
33132,97,1.0E-4
33133,97,1.0E-4
33134,97,1.0E-4
33135,97,1.0E-4
33136,97,1.0E-4
33137,97,1.0E-4
33138,97,1.0E-4
33139,97,1.0E-4
33140,97,1.0E-4
33141,97,1.0E-4
33142,97,1.0E-4
33143,97,1.0E-4
33144,97,1.0E-4
33145,97,1.0E-4
33146,97,1.0E-4
33147,97,1.0E-4
33148,97,1.0E-4
33149,97,1.0E-4
33150,97,1.0E-4
33151,97,1.0E-4
33152,97,1.0E-4
33153,97,1.0E-4
33154,97,1.0E-4
33155,97,1.0E-4
33156,97,1.0E-4
33157,97,1.0E-4
33158,97,1.0E-4
33159,97,1.0E-4
33160,97,1.0E-4
33161,97,1.0E-4
33162,97,1.0E-4
33163,97,1.0E-4
33164,97,1.0E-4
33165,97,1.0E-4
33166,97,1.0E-4
33167,97,1.0E-4
33168,97,1.0E-4
33169,97,1.0E-4
33170,97,1.0E-4
33171,97,1.0E-4
33172,97,1.0E-4
33173,97,1.0E-4
33174,97,1.0E-4
33175,97,1.0E-4
33176,97,1.0E-4
33177,97,1.0E-4
33178,97,1.0E-4
33179,97,1.0E-4
33180,97,1.0E-4
33181,97,1.0E-4
33182,97,1.0E-4
33183,97,1.0E-4
33184,97,1.0E-4
33185,97,1.0E-4
33186,97,1.0E-4
33187,97,1.0E-4
33188,97,1.0E-4
33189,97,1.0E-4
33190,97,1.0E-4
33191,97,1.0E-4
33192,97,1.0E-4
33193,97,1.0E-4
33194,97,1.0E-4
33195,97,1.0E-4
33196,97,1.0E-4
33197,97,1.0E-4
33198,97,1.0E-4
33199,97,1.0E-4
33200,97,1.0E-4
33201,97,1.0E-4
33202,97,1.0E-4
33203,97,1.0E-4
33204,97,1.0E-4
33205,97,1.0E-4
33206,97,1.0E-4
33207,97,1.0E-4
33208,97,1.0E-4
33209,97,1.0E-4
33210,97,1.0E-4
33211,97,1.0E-4
33212,97,1.0E-4
33213,97,1.0E-4
33214,97,1.0E-4
33215,97,1.0E-4
33216,97,1.0E-4
33217,97,1.0E-4
33218,97,1.0E-4
33219,97,1.0E-4
33220,97,1.0E-4
33221,97,1.0E-4
33222,97,1.0E-4
33223,97,1.0E-4
33224,97,1.0E-4
33225,97,1.0E-4
33226,97,1.0E-4
33227,97,1.0E-4
33228,97,1.0E-4
33229,97,1.0E-4
33230,97,1.0E-4
33231,97,1.0E-4
33232,97,1.0E-4
33233,97,1.0E-4
33234,97,1.0E-4
33235,97,1.0E-4
33236,97,1.0E-4
33237,97,1.0E-4
33238,97,1.0E-4
33239,97,1.0E-4
33240,97,1.0E-4
33241,97,1.0E-4
33242,97,1.0E-4
33243,97,1.0E-4
33244,97,1.0E-4
33245,97,1.0E-4
33246,97,1.0E-4
33247,97,1.0E-4
33248,97,1.0E-4
33249,97,1.0E-4
33250,97,1.0E-4
33251,97,1.0E-4
33252,97,1.0E-4
33253,97,1.0E-4
33254,97,1.0E-4
33255,97,1.0E-4
33256,97,1.0E-4
33257,97,1.0E-4
33258,97,1.0E-4
33259,97,1.0E-4
33260,97,1.0E-4
33261,97,1.0E-4
33262,97,1.0E-4
33263,97,1.0E-4
33264,97,1.0E-4
33265,97,1.0E-4
33266,97,1.0E-4
33267,97,1.0E-4
33268,97,1.0E-4
33269,97,1.0E-4
33270,97,1.0E-4
33271,97,1.0E-4
33272,97,1.0E-4
33273,97,1.0E-4
33274,97,1.0E-4
33275,97,1.0E-4
33276,97,1.0E-4
33277,97,1.0E-4
33278,97,1.0E-4
33279,97,1.0E-4
33280,97,1.0E-4
33281,97,1.0E-4
33282,97,1.0E-4
33283,97,1.0E-4
33284,97,1.0E-4
33285,97,1.0E-4
33286,97,1.0E-4
33287,97,1.0E-4
33288,97,1.0E-4
33289,97,1.0E-4
33290,97,1.0E-4
33291,97,1.0E-4
33292,97,1.0E-4
33293,97,1.0E-4
33294,97,1.0E-4
33295,97,1.0E-4
33296,97,1.0E-4
33297,97,1.0E-4
33298,97,1.0E-4
33299,97,1.0E-4
33300,97,1.0E-4
33301,97,1.0E-4
33302,97,1.0E-4
33303,97,1.0E-4
33304,97,1.0E-4
33305,97,1.0E-4
33306,97,1.0E-4
33307,97,1.0E-4
33308,97,1.0E-4
33309,97,1.0E-4
33310,97,1.0E-4
33311,97,1.0E-4
33312,97,1.0E-4
33313,97,1.0E-4
33314,97,1.0E-4
33315,97,1.0E-4
33316,97,1.0E-4
33317,97,1.0E-4
33318,97,1.0E-4
33319,97,1.0E-4
33320,97,1.0E-4
33321,97,1.0E-4
33322,97,1.0E-4
33323,97,1.0E-4
33324,97,1.0E-4
33325,97,1.0E-4
33326,97,1.0E-4
33327,97,1.0E-4
33328,97,1.0E-4
33329,97,1.0E-4
33330,97,1.0E-4
33331,97,1.0E-4
33332,97,1.0E-4
33333,97,1.0E-4
33334,97,1.0E-4
33335,97,1.0E-4
33336,97,1.0E-4
33337,97,1.0E-4
33338,97,1.0E-4
33339,97,1.0E-4
33340,97,1.0E-4
33341,97,1.0E-4
33342,97,1.0E-4
33343,97,1.0E-4
33344,97,1.0E-4
33345,97,1.0E-4
33346,97,1.0E-4
33347,97,1.0E-4
33348,97,1.0E-4
33349,97,1.0E-4
33350,97,1.0E-4
33351,97,1.0E-4
33352,97,1.0E-4
33353,97,1.0E-4
33354,97,1.0E-4
33355,97,1.0E-4
33356,97,1.0E-4
33357,97,1.0E-4
33358,97,1.0E-4
33359,97,1.0E-4
33360,97,1.0E-4
33361,97,1.0E-4
33362,97,1.0E-4
33363,97,1.0E-4
33364,97,1.0E-4
33365,97,1.0E-4
33366,97,1.0E-4
33367,97,1.0E-4
33368,97,1.0E-4
33369,97,1.0E-4
33370,97,1.0E-4
33371,97,1.0E-4
33372,97,1.0E-4
33373,97,1.0E-4
33374,97,1.0E-4
33375,97,1.0E-4
33376,97,1.0E-4
33377,97,1.0E-4
33378,97,1.0E-4
33379,97,1.0E-4
33380,97,1.0E-4
33381,97,1.0E-4
33382,97,1.0E-4
33383,97,1.0E-4
33384,97,1.0E-4
33385,97,1.0E-4
33386,97,1.0E-4
33387,97,1.0E-4
33388,97,1.0E-4
33389,97,1.0E-4
33390,97,1.0E-4
33391,97,1.0E-4
33392,97,1.0E-4
33393,97,1.0E-4
33394,97,1.0E-4
33395,97,1.0E-4
33396,97,1.0E-4
33397,97,1.0E-4
33398,97,1.0E-4
33399,97,1.0E-4
33400,97,1.0E-4
33401,97,1.0E-4
33402,97,1.0E-4
33403,97,1.0E-4
33404,97,1.0E-4
33405,97,1.0E-4
33406,97,1.0E-4
33407,97,1.0E-4
33408,97,1.0E-4
33409,97,1.0E-4
33410,97,1.0E-4
33411,97,1.0E-4
33412,97,1.0E-4
33413,97,1.0E-4
33414,97,1.0E-4
33415,97,1.0E-4
33416,97,1.0E-4
33417,97,1.0E-4
33418,97,1.0E-4
33419,97,1.0E-4
33420,97,1.0E-4
33421,97,1.0E-4
33422,97,1.0E-4
33423,97,1.0E-4
33424,97,1.0E-4
33425,97,1.0E-4
33426,97,1.0E-4
33427,97,1.0E-4
33428,97,1.0E-4
33429,97,1.0E-4
33430,97,1.0E-4
33431,97,1.0E-4
33432,97,1.0E-4
33433,97,1.0E-4
33434,97,1.0E-4
33435,97,1.0E-4
33436,97,1.0E-4
33437,97,1.0E-4
33438,97,1.0E-4
33439,97,1.0E-4
33440,97,1.0E-4
33441,97,1.0E-4
33442,97,1.0E-4
33443,97,1.0E-4
33444,97,1.0E-4
33445,97,1.0E-4
33446,97,1.0E-4
33447,97,1.0E-4
33448,97,1.0E-4
33449,97,1.0E-4
33450,97,1.0E-4
33451,97,1.0E-4
33452,97,1.0E-4
33453,97,1.0E-4
33454,97,1.0E-4
33455,97,1.0E-4
33456,97,1.0E-4
33457,97,1.0E-4
33458,97,1.0E-4
33459,97,1.0E-4
33460,97,1.0E-4
33461,97,1.0E-4
33462,97,1.0E-4
33463,97,1.0E-4
33464,97,1.0E-4
33465,97,1.0E-4
33466,97,1.0E-4
33467,97,1.0E-4
33468,97,1.0E-4
33469,97,1.0E-4
33470,97,1.0E-4
33471,97,1.0E-4
33472,97,1.0E-4
33473,97,1.0E-4
33474,97,1.0E-4
33475,97,1.0E-4
33476,97,1.0E-4
33477,97,1.0E-4
33478,97,1.0E-4
33479,97,1.0E-4
33480,97,1.0E-4
33481,97,1.0E-4
33482,97,1.0E-4
33483,97,1.0E-4
33484,97,1.0E-4
33485,97,1.0E-4
33486,97,1.0E-4
33487,97,1.0E-4
33488,97,1.0E-4
33489,97,1.0E-4
33490,97,1.0E-4
33491,97,1.0E-4
33492,97,1.0E-4
33493,97,1.0E-4
33494,97,1.0E-4
33495,97,1.0E-4
33496,97,1.0E-4
33497,97,1.0E-4
33498,97,1.0E-4
33499,97,1.0E-4
33500,97,1.0E-4
33501,97,1.0E-4
33502,97,1.0E-4
33503,97,1.0E-4
33504,97,1.0E-4
33505,97,1.0E-4
33506,97,1.0E-4
33507,97,1.0E-4
33508,97,1.0E-4
33509,97,1.0E-4
33510,97,1.0E-4
33511,97,1.0E-4
33512,97,1.0E-4
33513,97,1.0E-4
33514,97,1.0E-4
33515,97,1.0E-4
33516,97,1.0E-4
33517,97,1.0E-4
33518,97,1.0E-4
33519,97,1.0E-4
33520,97,1.0E-4
33521,97,1.0E-4
33522,97,1.0E-4
33523,97,1.0E-4
33524,97,1.0E-4
33525,97,1.0E-4
33526,97,1.0E-4
33527,97,1.0E-4
33528,97,1.0E-4
33529,97,1.0E-4
33530,97,1.0E-4
33531,97,1.0E-4
33532,97,1.0E-4
33533,97,1.0E-4
33534,97,1.0E-4
33535,97,1.0E-4
33536,97,1.0E-4
33537,97,1.0E-4
33538,97,1.0E-4
33539,97,1.0E-4
33540,97,1.0E-4
33541,97,1.0E-4
33542,97,1.0E-4
33543,97,1.0E-4
33544,97,1.0E-4
33545,97,1.0E-4
33546,97,1.0E-4
33547,97,1.0E-4
33548,97,1.0E-4
33549,97,1.0E-4
33550,97,1.0E-4
33551,97,1.0E-4
33552,97,1.0E-4
33553,97,1.0E-4
33554,97,1.0E-4
33555,97,1.0E-4
33556,97,1.0E-4
33557,97,1.0E-4
33558,97,1.0E-4
33559,97,1.0E-4
33560,97,1.0E-4
33561,97,1.0E-4
33562,97,1.0E-4
33563,97,1.0E-4
33564,97,1.0E-4
33565,97,1.0E-4
33566,97,1.0E-4
33567,97,1.0E-4
33568,97,1.0E-4
33569,97,1.0E-4
33570,97,1.0E-4
33571,97,1.0E-4
33572,97,1.0E-4
33573,97,1.0E-4
33574,97,1.0E-4
33575,97,1.0E-4
33576,97,1.0E-4
33577,97,1.0E-4
33578,97,1.0E-4
33579,97,1.0E-4
33580,97,1.0E-4
33581,97,1.0E-4
33582,97,1.0E-4
33583,97,1.0E-4
33584,97,1.0E-4
33585,97,1.0E-4
33586,97,1.0E-4
33587,97,1.0E-4
33588,97,1.0E-4
33589,97,1.0E-4
33590,97,1.0E-4
33591,97,1.0E-4
33592,97,1.0E-4
33593,97,1.0E-4
33594,97,1.0E-4
33595,97,1.0E-4
33596,97,1.0E-4
33597,97,1.0E-4
33598,97,1.0E-4
33599,97,1.0E-4
33600,97,1.0E-4
33601,97,1.0E-4
33602,97,1.0E-4
33603,97,1.0E-4
33604,97,1.0E-4
33605,97,1.0E-4
33606,97,1.0E-4
33607,97,1.0E-4
33608,97,1.0E-4
33609,97,1.0E-4
33610,97,1.0E-4
33611,97,1.0E-4
33612,97,1.0E-4
33613,97,1.0E-4
33614,97,1.0E-4
33615,97,1.0E-4
33616,97,1.0E-4
33617,97,1.0E-4
33618,97,1.0E-4
33619,97,1.0E-4
33620,97,1.0E-4
33621,97,1.0E-4
33622,97,1.0E-4
33623,97,1.0E-4
33624,97,1.0E-4
33625,97,1.0E-4
33626,97,1.0E-4
33627,97,1.0E-4
33628,97,1.0E-4
33629,97,1.0E-4
33630,97,1.0E-4
33631,97,1.0E-4
33632,97,1.0E-4
33633,97,1.0E-4
33634,97,1.0E-4
33635,97,1.0E-4
33636,97,1.0E-4
33637,97,1.0E-4
33638,97,1.0E-4
33639,97,1.0E-4
33640,97,1.0E-4
33641,97,1.0E-4
33642,97,1.0E-4
33643,97,1.0E-4
33644,97,1.0E-4
33645,97,1.0E-4
33646,97,1.0E-4
33647,97,1.0E-4
33648,97,1.0E-4
33649,97,1.0E-4
33650,97,1.0E-4
33651,97,1.0E-4
33652,97,1.0E-4
33653,97,1.0E-4
33654,97,1.0E-4
33655,97,1.0E-4
33656,97,1.0E-4
33657,97,1.0E-4
33658,97,1.0E-4
33659,97,1.0E-4
33660,97,1.0E-4
33661,97,1.0E-4
33662,97,1.0E-4
33663,97,1.0E-4
33664,97,1.0E-4
33665,97,1.0E-4
33666,97,1.0E-4
33667,97,1.0E-4
33668,97,1.0E-4
33669,97,1.0E-4
33670,97,1.0E-4
33671,97,1.0E-4
33672,97,1.0E-4
33673,97,1.0E-4
33674,97,1.0E-4
33675,97,1.0E-4
33676,97,1.0E-4
33677,97,1.0E-4
33678,97,1.0E-4
33679,97,1.0E-4
33680,97,1.0E-4
33681,97,1.0E-4
33682,97,1.0E-4
33683,97,1.0E-4
33684,97,1.0E-4
33685,97,1.0E-4
33686,97,1.0E-4
33687,97,1.0E-4
33688,97,1.0E-4
33689,97,1.0E-4
33690,97,1.0E-4
33691,97,1.0E-4
33692,97,1.0E-4
33693,97,1.0E-4
33694,97,1.0E-4
33695,97,1.0E-4
33696,97,1.0E-4
33697,97,1.0E-4
33698,97,1.0E-4
33699,97,1.0E-4
33700,97,1.0E-4
33701,97,1.0E-4
33702,97,1.0E-4
33703,97,1.0E-4
33704,97,1.0E-4
33705,97,1.0E-4
33706,97,1.0E-4
33707,97,1.0E-4
33708,97,1.0E-4
33709,97,1.0E-4
33710,97,1.0E-4
33711,97,1.0E-4
33712,97,1.0E-4
33713,97,1.0E-4
33714,97,1.0E-4
33715,97,1.0E-4
33716,97,1.0E-4
33717,97,1.0E-4
33718,97,1.0E-4
33719,97,1.0E-4
33720,97,1.0E-4
33721,97,1.0E-4
33722,97,1.0E-4
33723,97,1.0E-4
33724,97,1.0E-4
33725,97,1.0E-4
33726,97,1.0E-4
33727,97,1.0E-4
33728,97,1.0E-4
33729,97,1.0E-4
33730,97,1.0E-4
33731,97,1.0E-4
33732,97,1.0E-4
33733,97,1.0E-4
33734,97,1.0E-4
33735,97,1.0E-4
33736,97,1.0E-4
33737,97,1.0E-4
33738,97,1.0E-4
33739,97,1.0E-4
33740,97,1.0E-4
33741,97,1.0E-4
33742,97,1.0E-4
33743,97,1.0E-4
33744,97,1.0E-4
33745,97,1.0E-4
33746,97,1.0E-4
33747,97,1.0E-4
33748,97,1.0E-4
33749,97,1.0E-4
33750,97,1.0E-4
33751,97,1.0E-4
33752,97,1.0E-4
33753,97,1.0E-4
33754,97,1.0E-4
33755,97,1.0E-4
33756,97,1.0E-4
33757,97,1.0E-4
33758,97,1.0E-4
33759,97,1.0E-4
33760,97,1.0E-4
33761,97,1.0E-4
33762,97,1.0E-4
33763,97,1.0E-4
33764,97,1.0E-4
33765,97,1.0E-4
33766,97,1.0E-4
33767,97,1.0E-4
33768,97,1.0E-4
33769,97,1.0E-4
33770,97,1.0E-4
33771,97,1.0E-4
33772,97,1.0E-4
33773,97,1.0E-4
33774,97,1.0E-4
33775,97,1.0E-4
33776,97,1.0E-4
33777,97,1.0E-4
33778,97,1.0E-4
33779,97,1.0E-4
33780,97,1.0E-4
33781,97,1.0E-4
33782,97,1.0E-4
33783,97,1.0E-4
33784,97,1.0E-4
33785,97,1.0E-4
33786,97,1.0E-4
33787,97,1.0E-4
33788,97,1.0E-4
33789,97,1.0E-4
33790,97,1.0E-4
33791,97,1.0E-4
33792,97,1.0E-4
33793,97,1.0E-4
33794,97,1.0E-4
33795,97,1.0E-4
33796,97,1.0E-4
33797,97,1.0E-4
33798,97,1.0E-4
33799,97,1.0E-4
33800,97,1.0E-4
33801,97,1.0E-4
33802,97,1.0E-4
33803,97,1.0E-4
33804,97,1.0E-4
33805,97,1.0E-4
33806,97,1.0E-4
33807,97,1.0E-4
33808,97,1.0E-4
33809,97,1.0E-4
33810,97,1.0E-4
33811,97,1.0E-4
33812,97,1.0E-4
33813,97,1.0E-4
33814,97,1.0E-4
33815,97,1.0E-4
33816,97,1.0E-4
33817,97,1.0E-4
33818,97,1.0E-4
33819,97,1.0E-4
33820,97,1.0E-4
33821,97,1.0E-4
33822,97,1.0E-4
33823,97,1.0E-4
33824,97,1.0E-4
33825,97,1.0E-4
33826,97,1.0E-4
33827,97,1.0E-4
33828,97,1.0E-4
33829,97,1.0E-4
33830,97,1.0E-4
33831,97,1.0E-4
33832,97,1.0E-4
33833,97,1.0E-4
33834,97,1.0E-4
33835,97,1.0E-4
33836,97,1.0E-4
33837,97,1.0E-4
33838,97,1.0E-4
33839,97,1.0E-4
33840,97,1.0E-4
33841,97,1.0E-4
33842,97,1.0E-4
33843,97,1.0E-4
33844,97,1.0E-4
33845,97,1.0E-4
33846,97,1.0E-4
33847,97,1.0E-4
33848,97,1.0E-4
33849,97,1.0E-4
33850,97,1.0E-4
33851,97,1.0E-4
33852,97,1.0E-4
33853,97,1.0E-4
33854,97,1.0E-4
33855,97,1.0E-4
33856,97,1.0E-4
33857,97,1.0E-4
33858,97,1.0E-4
33859,97,1.0E-4
33860,97,1.0E-4
33861,97,1.0E-4
33862,97,1.0E-4
33863,97,1.0E-4
33864,97,1.0E-4
33865,97,1.0E-4
33866,97,1.0E-4
33867,97,1.0E-4
33868,97,1.0E-4
33869,97,1.0E-4
33870,97,1.0E-4
33871,97,1.0E-4
33872,97,1.0E-4
33873,97,1.0E-4
33874,97,1.0E-4
33875,97,1.0E-4
33876,97,1.0E-4
33877,97,1.0E-4
33878,97,1.0E-4
33879,97,1.0E-4
33880,97,1.0E-4
33881,97,1.0E-4
33882,97,1.0E-4
33883,97,1.0E-4
33884,97,1.0E-4
33885,97,1.0E-4
33886,97,1.0E-4
33887,97,1.0E-4
33888,97,1.0E-4
33889,97,1.0E-4
33890,97,1.0E-4
33891,97,1.0E-4
33892,97,1.0E-4
33893,97,1.0E-4
33894,97,1.0E-4
33895,97,1.0E-4
33896,97,1.0E-4
33897,97,1.0E-4
33898,97,1.0E-4
33899,97,1.0E-4
33900,97,1.0E-4
33901,97,1.0E-4
33902,97,1.0E-4
33903,97,1.0E-4
33904,97,1.0E-4
33905,97,1.0E-4
33906,97,1.0E-4
33907,97,1.0E-4
33908,97,1.0E-4
33909,97,1.0E-4
33910,97,1.0E-4
33911,97,1.0E-4
33912,97,1.0E-4
33913,97,1.0E-4
33914,97,1.0E-4
33915,97,1.0E-4
33916,97,1.0E-4
33917,97,1.0E-4
33918,97,1.0E-4
33919,97,1.0E-4
33920,97,1.0E-4
33921,97,1.0E-4
33922,97,1.0E-4
33923,97,1.0E-4
33924,97,1.0E-4
33925,97,1.0E-4
33926,97,1.0E-4
33927,97,1.0E-4
33928,97,1.0E-4
33929,97,1.0E-4
33930,97,1.0E-4
33931,97,1.0E-4
33932,97,1.0E-4
33933,97,1.0E-4
33934,97,1.0E-4
33935,97,1.0E-4
33936,97,1.0E-4
33937,97,1.0E-4
33938,97,1.0E-4
33939,97,1.0E-4
33940,97,1.0E-4
33941,97,1.0E-4
33942,97,1.0E-4
33943,97,1.0E-4
33944,97,1.0E-4
33945,97,1.0E-4
33946,97,1.0E-4
33947,97,1.0E-4
33948,97,1.0E-4
33949,97,1.0E-4
33950,97,1.0E-4
33951,97,1.0E-4
33952,97,1.0E-4
33953,97,1.0E-4
33954,97,1.0E-4
33955,97,1.0E-4
33956,97,1.0E-4
33957,97,1.0E-4
33958,97,1.0E-4
33959,97,1.0E-4
33960,97,1.0E-4
33961,97,1.0E-4
33962,97,1.0E-4
33963,97,1.0E-4
33964,97,1.0E-4
33965,97,1.0E-4
33966,97,1.0E-4
33967,97,1.0E-4
33968,97,1.0E-4
33969,97,1.0E-4
33970,97,1.0E-4
33971,97,1.0E-4
33972,97,1.0E-4
33973,97,1.0E-4
33974,97,1.0E-4
33975,97,1.0E-4
33976,97,1.0E-4
33977,97,1.0E-4
33978,97,1.0E-4
33979,97,1.0E-4
33980,97,1.0E-4
33981,97,1.0E-4
33982,97,1.0E-4
33983,97,1.0E-4
33984,97,1.0E-4
33985,97,1.0E-4
33986,97,1.0E-4
33987,97,1.0E-4
33988,97,1.0E-4
33989,97,1.0E-4
33990,97,1.0E-4
33991,97,1.0E-4
33992,97,1.0E-4
33993,97,1.0E-4
33994,97,1.0E-4
33995,97,1.0E-4
33996,97,1.0E-4
33997,97,1.0E-4
33998,97,1.0E-4
33999,97,1.0E-4
34000,97,1.0E-4
34001,97,1.0E-4
34002,97,1.0E-4
34003,97,1.0E-4
34004,97,1.0E-4
34005,97,1.0E-4
34006,97,1.0E-4
34007,97,1.0E-4
34008,97,1.0E-4
34009,97,1.0E-4
34010,97,1.0E-4
34011,97,1.0E-4
34012,97,1.0E-4
34013,97,1.0E-4
34014,97,1.0E-4
34015,97,1.0E-4
34016,97,1.0E-4
34017,97,1.0E-4
34018,97,1.0E-4
34019,97,1.0E-4
34020,97,1.0E-4
34021,97,1.0E-4
34022,97,1.0E-4
34023,97,1.0E-4
34024,97,1.0E-4
34025,97,1.0E-4
34026,97,1.0E-4
34027,97,1.0E-4
34028,97,1.0E-4
34029,97,1.0E-4
34030,97,1.0E-4
34031,97,1.0E-4
34032,97,1.0E-4
34033,97,1.0E-4
34034,97,1.0E-4
34035,97,1.0E-4
34036,97,1.0E-4
34037,97,1.0E-4
34038,97,1.0E-4
34039,97,1.0E-4
34040,97,1.0E-4
34041,97,1.0E-4
34042,97,1.0E-4
34043,97,1.0E-4
34044,97,1.0E-4
34045,97,1.0E-4
34046,97,1.0E-4
34047,97,1.0E-4
34048,97,1.0E-4
34049,97,1.0E-4
34050,97,1.0E-4
34051,97,1.0E-4
34052,97,1.0E-4
34053,97,1.0E-4
34054,97,1.0E-4
34055,97,1.0E-4
34056,97,1.0E-4
34057,97,1.0E-4
34058,97,1.0E-4
34059,97,1.0E-4
34060,97,1.0E-4
34061,97,1.0E-4
34062,97,1.0E-4
34063,97,1.0E-4
34064,97,1.0E-4
34065,97,1.0E-4
34066,97,1.0E-4
34067,97,1.0E-4
34068,97,1.0E-4
34069,97,1.0E-4
34070,97,1.0E-4
34071,97,1.0E-4
34072,97,1.0E-4
34073,97,1.0E-4
34074,97,1.0E-4
34075,97,1.0E-4
34076,97,1.0E-4
34077,97,1.0E-4
34078,97,1.0E-4
34079,97,1.0E-4
34080,97,1.0E-4
34081,97,1.0E-4
34082,97,1.0E-4
34083,97,1.0E-4
34084,97,1.0E-4
34085,97,1.0E-4
34086,97,1.0E-4
34087,97,1.0E-4
34088,97,1.0E-4
34089,97,1.0E-4
34090,97,1.0E-4
34091,97,1.0E-4
34092,97,1.0E-4
34093,97,1.0E-4
34094,97,1.0E-4
34095,97,1.0E-4
34096,97,1.0E-4
34097,97,1.0E-4
34098,97,1.0E-4
34099,97,1.0E-4
34100,97,1.0E-4
34101,97,1.0E-4
34102,97,1.0E-4
34103,97,1.0E-4
34104,97,1.0E-4
34105,97,1.0E-4
34106,97,1.0E-4
34107,97,1.0E-4
34108,97,1.0E-4
34109,97,1.0E-4
34110,97,1.0E-4
34111,97,1.0E-4
34112,97,1.0E-4
34113,97,1.0E-4
34114,97,1.0E-4
34115,97,1.0E-4
34116,97,1.0E-4
34117,97,1.0E-4
34118,97,1.0E-4
34119,97,1.0E-4
34120,97,1.0E-4
34121,97,1.0E-4
34122,97,1.0E-4
34123,97,1.0E-4
34124,97,1.0E-4
34125,97,1.0E-4
34126,97,1.0E-4
34127,97,1.0E-4
34128,97,1.0E-4
34129,97,1.0E-4
34130,97,1.0E-4
34131,97,1.0E-4
34132,97,1.0E-4
34133,97,1.0E-4
34134,97,1.0E-4
34135,97,1.0E-4
34136,97,1.0E-4
34137,97,1.0E-4
34138,97,1.0E-4
34139,97,1.0E-4
34140,97,1.0E-4
34141,97,1.0E-4
34142,97,1.0E-4
34143,97,1.0E-4
34144,97,1.0E-4
34145,97,1.0E-4
34146,97,1.0E-4
34147,97,1.0E-4
34148,97,1.0E-4
34149,97,1.0E-4
34150,97,1.0E-4
34151,97,1.0E-4
34152,97,1.0E-4
34153,97,1.0E-4
34154,97,1.0E-4
34155,97,1.0E-4
34156,97,1.0E-4
34157,97,1.0E-4
34158,97,1.0E-4
34159,97,1.0E-4
34160,97,1.0E-4
34161,97,1.0E-4
34162,97,1.0E-4
34163,97,1.0E-4
34164,97,1.0E-4
34165,97,1.0E-4
34166,97,1.0E-4
34167,97,1.0E-4
34168,97,1.0E-4
34169,97,1.0E-4
34170,97,1.0E-4
34171,97,1.0E-4
34172,97,1.0E-4
34173,97,1.0E-4
34174,97,1.0E-4
34175,97,1.0E-4
34176,97,1.0E-4
34177,97,1.0E-4
34178,97,1.0E-4
34179,97,1.0E-4
34180,97,1.0E-4
34181,97,1.0E-4
34182,97,1.0E-4
34183,97,1.0E-4
34184,97,1.0E-4
34185,97,1.0E-4
34186,97,1.0E-4
34187,97,1.0E-4
34188,97,1.0E-4
34189,97,1.0E-4
34190,97,1.0E-4
34191,97,1.0E-4
34192,97,1.0E-4
34193,97,1.0E-4
34194,97,1.0E-4
34195,97,1.0E-4
34196,97,1.0E-4
34197,97,1.0E-4
34198,97,1.0E-4
34199,97,1.0E-4
34200,97,1.0E-4
34201,97,1.0E-4
34202,97,1.0E-4
34203,97,1.0E-4
34204,97,1.0E-4
34205,97,1.0E-4
34206,97,1.0E-4
34207,97,1.0E-4
34208,97,1.0E-4
34209,97,1.0E-4
34210,97,1.0E-4
34211,97,1.0E-4
34212,97,1.0E-4
34213,97,1.0E-4
34214,97,1.0E-4
34215,97,1.0E-4
34216,97,1.0E-4
34217,97,1.0E-4
34218,97,1.0E-4
34219,97,1.0E-4
34220,97,1.0E-4
34221,97,1.0E-4
34222,97,1.0E-4
34223,97,1.0E-4
34224,97,1.0E-4
34225,97,1.0E-4
34226,97,1.0E-4
34227,97,1.0E-4
34228,97,1.0E-4
34229,97,1.0E-4
34230,97,1.0E-4
34231,97,1.0E-4
34232,97,1.0E-4
34233,97,1.0E-4
34234,97,1.0E-4
34235,97,1.0E-4
34236,97,1.0E-4
34237,97,1.0E-4
34238,97,1.0E-4
34239,97,1.0E-4
34240,97,1.0E-4
34241,97,1.0E-4
34242,97,1.0E-4
34243,97,1.0E-4
34244,97,1.0E-4
34245,97,1.0E-4
34246,97,1.0E-4
34247,97,1.0E-4
34248,97,1.0E-4
34249,97,1.0E-4
34250,97,1.0E-4
34251,97,1.0E-4
34252,97,1.0E-4
34253,97,1.0E-4
34254,97,1.0E-4
34255,97,1.0E-4
34256,97,1.0E-4
34257,97,1.0E-4
34258,97,1.0E-4
34259,97,1.0E-4
34260,97,1.0E-4
34261,97,1.0E-4
34262,97,1.0E-4
34263,97,1.0E-4
34264,97,1.0E-4
34265,97,1.0E-4
34266,97,1.0E-4
34267,97,1.0E-4
34268,97,1.0E-4
34269,97,1.0E-4
34270,97,1.0E-4
34271,97,1.0E-4
34272,97,1.0E-4
34273,97,1.0E-4
34274,97,1.0E-4
34275,97,1.0E-4
34276,97,1.0E-4
34277,97,1.0E-4
34278,97,1.0E-4
34279,97,1.0E-4
34280,97,1.0E-4
34281,97,1.0E-4
34282,97,1.0E-4
34283,97,1.0E-4
34284,97,1.0E-4
34285,97,1.0E-4
34286,97,1.0E-4
34287,97,1.0E-4
34288,97,1.0E-4
34289,97,1.0E-4
34290,97,1.0E-4
34291,97,1.0E-4
34292,97,1.0E-4
34293,97,1.0E-4
34294,97,1.0E-4
34295,97,1.0E-4
34296,97,1.0E-4
34297,97,1.0E-4
34298,97,1.0E-4
34299,97,1.0E-4
34300,97,1.0E-4
34301,97,1.0E-4
34302,97,1.0E-4
34303,97,1.0E-4
34304,97,1.0E-4
34305,97,1.0E-4
34306,97,1.0E-4
34307,97,1.0E-4
34308,97,1.0E-4
34309,97,1.0E-4
34310,97,1.0E-4
34311,97,1.0E-4
34312,97,1.0E-4
34313,97,1.0E-4
34314,97,1.0E-4
34315,97,1.0E-4
34316,97,1.0E-4
34317,97,1.0E-4
34318,97,1.0E-4
34319,97,1.0E-4
34320,97,1.0E-4
34321,97,1.0E-4
34322,97,1.0E-4
34323,97,1.0E-4
34324,97,1.0E-4
34325,97,1.0E-4
34326,97,1.0E-4
34327,97,1.0E-4
34328,97,1.0E-4
34329,97,1.0E-4
34330,97,1.0E-4
34331,97,1.0E-4
34332,97,1.0E-4
34333,97,1.0E-4
34334,97,1.0E-4
34335,97,1.0E-4
34336,97,1.0E-4
34337,97,1.0E-4
34338,97,1.0E-4
34339,97,1.0E-4
34340,97,1.0E-4
34341,97,1.0E-4
34342,97,1.0E-4
34343,97,1.0E-4
34344,97,1.0E-4
34345,97,1.0E-4
34346,97,1.0E-4
34347,97,1.0E-4
34348,97,1.0E-4
34349,97,1.0E-4
34350,97,1.0E-4
34351,97,1.0E-4
34352,97,1.0E-4
34353,97,1.0E-4
34354,97,1.0E-4
34355,97,1.0E-4
34356,97,1.0E-4
34357,97,1.0E-4
34358,97,1.0E-4
34359,97,1.0E-4
34360,97,1.0E-4
34361,97,1.0E-4
34362,97,1.0E-4
34363,97,1.0E-4
34364,97,1.0E-4
34365,97,1.0E-4
34366,97,1.0E-4
34367,97,1.0E-4
34368,97,1.0E-4
34369,97,1.0E-4
34370,97,1.0E-4
34371,97,1.0E-4
34372,97,1.0E-4
34373,97,1.0E-4
34374,97,1.0E-4
34375,97,1.0E-4
34376,97,1.0E-4
34377,97,1.0E-4
34378,97,1.0E-4
34379,97,1.0E-4
34380,97,1.0E-4
34381,97,1.0E-4
34382,97,1.0E-4
34383,97,1.0E-4
34384,97,1.0E-4
34385,97,1.0E-4
34386,97,1.0E-4
34387,97,1.0E-4
34388,97,1.0E-4
34389,97,1.0E-4
34390,97,1.0E-4
34391,97,1.0E-4
34392,97,1.0E-4
34393,97,1.0E-4
34394,97,1.0E-4
34395,97,1.0E-4
34396,97,1.0E-4
34397,97,1.0E-4
34398,97,1.0E-4
34399,97,1.0E-4
34400,97,1.0E-4
34401,97,1.0E-4
34402,97,1.0E-4
34403,97,1.0E-4
34404,97,1.0E-4
34405,97,1.0E-4
34406,97,1.0E-4
34407,97,1.0E-4
34408,97,1.0E-4
34409,97,1.0E-4
34410,97,1.0E-4
34411,97,1.0E-4
34412,97,1.0E-4
34413,97,1.0E-4
34414,97,1.0E-4
34415,97,1.0E-4
34416,97,1.0E-4
34417,97,1.0E-4
34418,97,1.0E-4
34419,97,1.0E-4
34420,97,1.0E-4
34421,97,1.0E-4
34422,97,1.0E-4
34423,97,1.0E-4
34424,97,1.0E-4
34425,97,1.0E-4
34426,97,1.0E-4
34427,97,1.0E-4
34428,97,1.0E-4
34429,97,1.0E-4
34430,97,1.0E-4
34431,97,1.0E-4
34432,97,1.0E-4
34433,97,1.0E-4
34434,97,1.0E-4
34435,97,1.0E-4
34436,97,1.0E-4
34437,97,1.0E-4
34438,97,1.0E-4
34439,97,1.0E-4
34440,97,1.0E-4
34441,97,1.0E-4
34442,97,1.0E-4
34443,97,1.0E-4
34444,97,1.0E-4
34445,97,1.0E-4
34446,97,1.0E-4
34447,97,1.0E-4
34448,97,1.0E-4
34449,97,1.0E-4
34450,97,1.0E-4
34451,97,1.0E-4
34452,97,1.0E-4
34453,97,1.0E-4
34454,97,1.0E-4
34455,97,1.0E-4
34456,97,1.0E-4
34457,97,1.0E-4
34458,97,1.0E-4
34459,97,1.0E-4
34460,97,1.0E-4
34461,97,1.0E-4
34462,97,1.0E-4
34463,97,1.0E-4
34464,97,1.0E-4
34465,97,1.0E-4
34466,97,1.0E-4
34467,97,1.0E-4
34468,97,1.0E-4
34469,97,1.0E-4
34470,97,1.0E-4
34471,97,1.0E-4
34472,97,1.0E-4
34473,97,1.0E-4
34474,97,1.0E-4
34475,97,1.0E-4
34476,97,1.0E-4
34477,97,1.0E-4
34478,97,1.0E-4
34479,97,1.0E-4
34480,97,1.0E-4
34481,97,1.0E-4
34482,97,1.0E-4
34483,97,1.0E-4
34484,97,1.0E-4
34485,97,1.0E-4
34486,97,1.0E-4
34487,97,1.0E-4
34488,97,1.0E-4
34489,97,1.0E-4
34490,97,1.0E-4
34491,97,1.0E-4
34492,97,1.0E-4
34493,97,1.0E-4
34494,97,1.0E-4
34495,97,1.0E-4
34496,97,1.0E-4
34497,97,1.0E-4
34498,97,1.0E-4
34499,97,1.0E-4
34500,97,1.0E-4
34501,97,1.0E-4
34502,97,1.0E-4
34503,97,1.0E-4
34504,97,1.0E-4
34505,97,1.0E-4
34506,97,1.0E-4
34507,97,1.0E-4
34508,97,1.0E-4
34509,97,1.0E-4
34510,97,1.0E-4
34511,97,1.0E-4
34512,97,1.0E-4
34513,97,1.0E-4
34514,97,1.0E-4
34515,97,1.0E-4
34516,97,1.0E-4
34517,97,1.0E-4
34518,97,1.0E-4
34519,97,1.0E-4
34520,97,1.0E-4
34521,97,1.0E-4
34522,97,1.0E-4
34523,97,1.0E-4
34524,97,1.0E-4
34525,97,1.0E-4
34526,97,1.0E-4
34527,97,1.0E-4
34528,97,1.0E-4
34529,97,1.0E-4
34530,97,1.0E-4
34531,97,1.0E-4
34532,97,1.0E-4
34533,97,1.0E-4
34534,97,1.0E-4
34535,97,1.0E-4
34536,97,1.0E-4
34537,97,1.0E-4
34538,97,1.0E-4
34539,97,1.0E-4
34540,97,1.0E-4
34541,97,1.0E-4
34542,97,1.0E-4
34543,97,1.0E-4
34544,97,1.0E-4
34545,97,1.0E-4
34546,97,1.0E-4
34547,97,1.0E-4
34548,97,1.0E-4
34549,97,1.0E-4
34550,97,1.0E-4
34551,97,1.0E-4
34552,97,1.0E-4
34553,97,1.0E-4
34554,97,1.0E-4
34555,97,1.0E-4
34556,97,1.0E-4
34557,97,1.0E-4
34558,97,1.0E-4
34559,97,1.0E-4
34560,97,1.0E-4
34561,97,1.0E-4
34562,97,1.0E-4
34563,97,1.0E-4
34564,97,1.0E-4
34565,97,1.0E-4
34566,97,1.0E-4
34567,97,1.0E-4
34568,97,1.0E-4
34569,97,1.0E-4
34570,97,1.0E-4
34571,97,1.0E-4
34572,97,1.0E-4
34573,97,1.0E-4
34574,97,1.0E-4
34575,97,1.0E-4
34576,97,1.0E-4
34577,97,1.0E-4
34578,97,1.0E-4
34579,97,1.0E-4
34580,97,1.0E-4
34581,97,1.0E-4
34582,97,1.0E-4
34583,97,1.0E-4
34584,97,1.0E-4
34585,97,1.0E-4
34586,97,1.0E-4
34587,97,1.0E-4
34588,97,1.0E-4
34589,97,1.0E-4
34590,97,1.0E-4
34591,97,1.0E-4
34592,97,1.0E-4
34593,97,1.0E-4
34594,97,1.0E-4
34595,97,1.0E-4
34596,97,1.0E-4
34597,97,1.0E-4
34598,97,1.0E-4
34599,97,1.0E-4
34600,97,1.0E-4
34601,97,1.0E-4
34602,97,1.0E-4
34603,97,1.0E-4
34604,97,1.0E-4
34605,97,1.0E-4
34606,97,1.0E-4
34607,97,1.0E-4
34608,97,1.0E-4
34609,97,1.0E-4
34610,97,1.0E-4
34611,97,1.0E-4
34612,97,1.0E-4
34613,97,1.0E-4
34614,97,1.0E-4
34615,97,1.0E-4
34616,97,1.0E-4
34617,97,1.0E-4
34618,97,1.0E-4
34619,97,1.0E-4
34620,97,1.0E-4
34621,97,1.0E-4
34622,97,1.0E-4
34623,97,1.0E-4
34624,97,1.0E-4
34625,97,1.0E-4
34626,97,1.0E-4
34627,97,1.0E-4
34628,97,1.0E-4
34629,97,1.0E-4
34630,97,1.0E-4
34631,97,1.0E-4
34632,97,1.0E-4
34633,97,1.0E-4
34634,97,1.0E-4
34635,97,1.0E-4
34636,97,1.0E-4
34637,97,1.0E-4
34638,97,1.0E-4
34639,97,1.0E-4
34640,97,1.0E-4
34641,97,1.0E-4
34642,97,1.0E-4
34643,97,1.0E-4
34644,97,1.0E-4
34645,97,1.0E-4
34646,97,1.0E-4
34647,97,1.0E-4
34648,97,1.0E-4
34649,97,1.0E-4
34650,97,1.0E-4
34651,97,1.0E-4
34652,97,1.0E-4
34653,97,1.0E-4
34654,97,1.0E-4
34655,97,1.0E-4
34656,97,1.0E-4
34657,97,1.0E-4
34658,97,1.0E-4
34659,97,1.0E-4
34660,97,1.0E-4
34661,97,1.0E-4
34662,97,1.0E-4
34663,97,1.0E-4
34664,97,1.0E-4
34665,97,1.0E-4
34666,97,1.0E-4
34667,97,1.0E-4
34668,97,1.0E-4
34669,97,1.0E-4
34670,97,1.0E-4
34671,97,1.0E-4
34672,97,1.0E-4
34673,97,1.0E-4
34674,97,1.0E-4
34675,97,1.0E-4
34676,97,1.0E-4
34677,97,1.0E-4
34678,97,1.0E-4
34679,97,1.0E-4
34680,97,1.0E-4
34681,97,1.0E-4
34682,97,1.0E-4
34683,97,1.0E-4
34684,97,1.0E-4
34685,97,1.0E-4
34686,97,1.0E-4
34687,97,1.0E-4
34688,97,1.0E-4
34689,97,1.0E-4
34690,97,1.0E-4
34691,97,1.0E-4
34692,97,1.0E-4
34693,97,1.0E-4
34694,97,1.0E-4
34695,97,1.0E-4
34696,97,1.0E-4
34697,97,1.0E-4
34698,97,1.0E-4
34699,97,1.0E-4
34700,97,1.0E-4
34701,97,1.0E-4
34702,97,1.0E-4
34703,97,1.0E-4
34704,97,1.0E-4
34705,97,1.0E-4
34706,97,1.0E-4
34707,97,1.0E-4
34708,97,1.0E-4
34709,97,1.0E-4
34710,97,1.0E-4
34711,97,1.0E-4
34712,97,1.0E-4
34713,97,1.0E-4
34714,97,1.0E-4
34715,97,1.0E-4
34716,97,1.0E-4
34717,97,1.0E-4
34718,97,1.0E-4
34719,97,1.0E-4
34720,97,1.0E-4
34721,97,1.0E-4
34722,97,1.0E-4
34723,97,1.0E-4
34724,97,1.0E-4
34725,97,1.0E-4
34726,97,1.0E-4
34727,97,1.0E-4
34728,97,1.0E-4
34729,97,1.0E-4
34730,97,1.0E-4
34731,97,1.0E-4
34732,97,1.0E-4
34733,97,1.0E-4
34734,97,1.0E-4
34735,97,1.0E-4
34736,97,1.0E-4
34737,97,1.0E-4
34738,97,1.0E-4
34739,97,1.0E-4
34740,97,1.0E-4
34741,97,1.0E-4
34742,97,1.0E-4
34743,97,1.0E-4
34744,97,1.0E-4
34745,97,1.0E-4
34746,97,1.0E-4
34747,97,1.0E-4
34748,97,1.0E-4
34749,97,1.0E-4
34750,97,1.0E-4
34751,97,1.0E-4
34752,97,1.0E-4
34753,97,1.0E-4
34754,97,1.0E-4
34755,97,1.0E-4
34756,97,1.0E-4
34757,97,1.0E-4
34758,97,1.0E-4
34759,97,1.0E-4
34760,97,1.0E-4
34761,97,1.0E-4
34762,97,1.0E-4
34763,97,1.0E-4
34764,97,1.0E-4
34765,97,1.0E-4
34766,97,1.0E-4
34767,97,1.0E-4
34768,97,1.0E-4
34769,97,1.0E-4
34770,97,1.0E-4
34771,97,1.0E-4
34772,97,1.0E-4
34773,97,1.0E-4
34774,97,1.0E-4
34775,97,1.0E-4
34776,97,1.0E-4
34777,97,1.0E-4
34778,97,1.0E-4
34779,97,1.0E-4
34780,97,1.0E-4
34781,97,1.0E-4
34782,97,1.0E-4
34783,97,1.0E-4
34784,97,1.0E-4
34785,97,1.0E-4
34786,97,1.0E-4
34787,97,1.0E-4
34788,97,1.0E-4
34789,97,1.0E-4
34790,97,1.0E-4
34791,97,1.0E-4
34792,97,1.0E-4
34793,97,1.0E-4
34794,97,1.0E-4
34795,97,1.0E-4
34796,97,1.0E-4
34797,97,1.0E-4
34798,97,1.0E-4
34799,97,1.0E-4
34800,97,1.0E-4
34801,97,1.0E-4
34802,97,1.0E-4
34803,97,1.0E-4
34804,97,1.0E-4
34805,97,1.0E-4
34806,97,1.0E-4
34807,97,1.0E-4
34808,97,1.0E-4
34809,97,1.0E-4
34810,97,1.0E-4
34811,97,1.0E-4
34812,97,1.0E-4
34813,97,1.0E-4
34814,97,1.0E-4
34815,97,1.0E-4
34816,97,1.0E-4
34817,97,1.0E-4
34818,97,1.0E-4
34819,97,1.0E-4
34820,97,1.0E-4
34821,97,1.0E-4
34822,97,1.0E-4
34823,97,1.0E-4
34824,97,1.0E-4
34825,97,1.0E-4
34826,97,1.0E-4
34827,97,1.0E-4
34828,97,1.0E-4
34829,97,1.0E-4
34830,97,1.0E-4
34831,97,1.0E-4
34832,97,1.0E-4
34833,97,1.0E-4
34834,97,1.0E-4
34835,97,1.0E-4
34836,97,1.0E-4
34837,97,1.0E-4
34838,97,1.0E-4
34839,97,1.0E-4
34840,97,1.0E-4
34841,97,1.0E-4
34842,97,1.0E-4
34843,97,1.0E-4
34844,97,1.0E-4
34845,97,1.0E-4
34846,97,1.0E-4
34847,97,1.0E-4
34848,97,1.0E-4
34849,97,1.0E-4
34850,97,1.0E-4
34851,97,1.0E-4
34852,97,1.0E-4
34853,97,1.0E-4
34854,97,1.0E-4
34855,97,1.0E-4
34856,97,1.0E-4
34857,97,1.0E-4
34858,97,1.0E-4
34859,97,1.0E-4
34860,97,1.0E-4
34861,97,1.0E-4
34862,97,1.0E-4
34863,97,1.0E-4
34864,97,1.0E-4
34865,97,1.0E-4
34866,97,1.0E-4
34867,97,1.0E-4
34868,97,1.0E-4
34869,97,1.0E-4
34870,97,1.0E-4
34871,97,1.0E-4
34872,97,1.0E-4
34873,97,1.0E-4
34874,97,1.0E-4
34875,97,1.0E-4
34876,97,1.0E-4
34877,97,1.0E-4
34878,97,1.0E-4
34879,97,1.0E-4
34880,97,1.0E-4
34881,97,1.0E-4
34882,97,1.0E-4
34883,97,1.0E-4
34884,97,1.0E-4
34885,97,1.0E-4
34886,97,1.0E-4
34887,97,1.0E-4
34888,97,1.0E-4
34889,97,1.0E-4
34890,97,1.0E-4
34891,97,1.0E-4
34892,97,1.0E-4
34893,97,1.0E-4
34894,97,1.0E-4
34895,97,1.0E-4
34896,97,1.0E-4
34897,97,1.0E-4
34898,97,1.0E-4
34899,97,1.0E-4
34900,97,1.0E-4
34901,97,1.0E-4
34902,97,1.0E-4
34903,97,1.0E-4
34904,97,1.0E-4
34905,97,1.0E-4
34906,97,1.0E-4
34907,97,1.0E-4
34908,97,1.0E-4
34909,97,1.0E-4
34910,97,1.0E-4
34911,97,1.0E-4
34912,97,1.0E-4
34913,97,1.0E-4
34914,97,1.0E-4
34915,97,1.0E-4
34916,97,1.0E-4
34917,97,1.0E-4
34918,97,1.0E-4
34919,97,1.0E-4
34920,97,1.0E-4
34921,97,1.0E-4
34922,97,1.0E-4
34923,97,1.0E-4
34924,97,1.0E-4
34925,97,1.0E-4
34926,97,1.0E-4
34927,97,1.0E-4
34928,97,1.0E-4
34929,97,1.0E-4
34930,97,1.0E-4
34931,97,1.0E-4
34932,97,1.0E-4
34933,97,1.0E-4
34934,97,1.0E-4
34935,97,1.0E-4
34936,97,1.0E-4
34937,97,1.0E-4
34938,97,1.0E-4
34939,97,1.0E-4
34940,97,1.0E-4
34941,97,1.0E-4
34942,97,1.0E-4
34943,97,1.0E-4
34944,97,1.0E-4
34945,97,1.0E-4
34946,97,1.0E-4
34947,97,1.0E-4
34948,97,1.0E-4
34949,97,1.0E-4
34950,97,1.0E-4
34951,97,1.0E-4
34952,97,1.0E-4
34953,97,1.0E-4
34954,97,1.0E-4
34955,97,1.0E-4
34956,97,1.0E-4
34957,97,1.0E-4
34958,97,1.0E-4
34959,97,1.0E-4
34960,97,1.0E-4
34961,97,1.0E-4
34962,97,1.0E-4
34963,97,1.0E-4
34964,97,1.0E-4
34965,97,1.0E-4
34966,97,1.0E-4
34967,97,1.0E-4
34968,97,1.0E-4
34969,97,1.0E-4
34970,97,1.0E-4
34971,97,1.0E-4
34972,97,1.0E-4
34973,97,1.0E-4
34974,97,1.0E-4
34975,97,1.0E-4
34976,97,1.0E-4
34977,97,1.0E-4
34978,97,1.0E-4
34979,97,1.0E-4
34980,97,1.0E-4
34981,97,1.0E-4
34982,97,1.0E-4
34983,97,1.0E-4
34984,97,1.0E-4
34985,97,1.0E-4
34986,97,1.0E-4
34987,97,1.0E-4
34988,97,1.0E-4
34989,97,1.0E-4
34990,97,1.0E-4
34991,97,1.0E-4
34992,97,1.0E-4
34993,97,1.0E-4
34994,97,1.0E-4
34995,97,1.0E-4
34996,97,1.0E-4
34997,97,1.0E-4
34998,97,1.0E-4
34999,97,1.0E-4
35000,97,1.0E-4
35001,97,1.0E-4
35002,97,1.0E-4
35003,97,1.0E-4
35004,97,1.0E-4
35005,97,1.0E-4
35006,97,1.0E-4
35007,97,1.0E-4
35008,97,1.0E-4
35009,97,1.0E-4
35010,97,1.0E-4
35011,97,1.0E-4
35012,97,1.0E-4
35013,97,1.0E-4
35014,97,1.0E-4
35015,97,1.0E-4
35016,97,1.0E-4
35017,97,1.0E-4
35018,97,1.0E-4
35019,97,1.0E-4
35020,97,1.0E-4
35021,97,1.0E-4
35022,97,1.0E-4
35023,97,1.0E-4
35024,97,1.0E-4
35025,97,1.0E-4
35026,97,1.0E-4
35027,97,1.0E-4
35028,97,1.0E-4
35029,97,1.0E-4
35030,97,1.0E-4
35031,97,1.0E-4
35032,97,1.0E-4
35033,97,1.0E-4
35034,97,1.0E-4
35035,97,1.0E-4
35036,97,1.0E-4
35037,97,1.0E-4
35038,97,1.0E-4
35039,97,1.0E-4
35040,97,1.0E-4
35041,97,1.0E-4
35042,97,1.0E-4
35043,97,1.0E-4
35044,97,1.0E-4
35045,97,1.0E-4
35046,97,1.0E-4
35047,97,1.0E-4
35048,97,1.0E-4
35049,97,1.0E-4
35050,97,1.0E-4
35051,97,1.0E-4
35052,97,1.0E-4
35053,97,1.0E-4
35054,97,1.0E-4
35055,97,1.0E-4
35056,97,1.0E-4
35057,97,1.0E-4
35058,97,1.0E-4
35059,97,1.0E-4
35060,97,1.0E-4
35061,97,1.0E-4
35062,97,1.0E-4
35063,97,1.0E-4
35064,97,1.0E-4
35065,97,1.0E-4
35066,97,1.0E-4
35067,97,1.0E-4
35068,97,1.0E-4
35069,97,1.0E-4
35070,97,1.0E-4
35071,97,1.0E-4
35072,97,1.0E-4
35073,97,1.0E-4
35074,97,1.0E-4
35075,97,1.0E-4
35076,97,1.0E-4
35077,97,1.0E-4
35078,97,1.0E-4
35079,97,1.0E-4
35080,97,1.0E-4
35081,97,1.0E-4
35082,97,1.0E-4
35083,97,1.0E-4
35084,97,1.0E-4
35085,97,1.0E-4
35086,97,1.0E-4
35087,97,1.0E-4
35088,97,1.0E-4
35089,97,1.0E-4
35090,97,1.0E-4
35091,97,1.0E-4
35092,97,1.0E-4
35093,97,1.0E-4
35094,97,1.0E-4
35095,97,1.0E-4
35096,97,1.0E-4
35097,97,1.0E-4
35098,97,1.0E-4
35099,97,1.0E-4
35100,97,1.0E-4
35101,97,1.0E-4
35102,97,1.0E-4
35103,97,1.0E-4
35104,97,1.0E-4
35105,97,1.0E-4
35106,97,1.0E-4
35107,97,1.0E-4
35108,97,1.0E-4
35109,97,1.0E-4
35110,97,1.0E-4
35111,97,1.0E-4
35112,97,1.0E-4
35113,97,1.0E-4
35114,97,1.0E-4
35115,97,1.0E-4
35116,97,1.0E-4
35117,97,1.0E-4
35118,97,1.0E-4
35119,97,1.0E-4
35120,97,1.0E-4
35121,97,1.0E-4
35122,97,1.0E-4
35123,97,1.0E-4
35124,97,1.0E-4
35125,97,1.0E-4
35126,97,1.0E-4
35127,97,1.0E-4
35128,97,1.0E-4
35129,97,1.0E-4
35130,97,1.0E-4
35131,97,1.0E-4
35132,97,1.0E-4
35133,97,1.0E-4
35134,97,1.0E-4
35135,97,1.0E-4
35136,97,1.0E-4
35137,97,1.0E-4
35138,97,1.0E-4
35139,97,1.0E-4
35140,97,1.0E-4
35141,97,1.0E-4
35142,97,1.0E-4
35143,97,1.0E-4
35144,97,1.0E-4
35145,97,1.0E-4
35146,97,1.0E-4
35147,97,1.0E-4
35148,97,1.0E-4
35149,97,1.0E-4
35150,97,1.0E-4
35151,97,1.0E-4
35152,97,1.0E-4
35153,97,1.0E-4
35154,97,1.0E-4
35155,97,1.0E-4
35156,97,1.0E-4
35157,97,1.0E-4
35158,97,1.0E-4
35159,97,1.0E-4
35160,97,1.0E-4
35161,97,1.0E-4
35162,97,1.0E-4
35163,97,1.0E-4
35164,97,1.0E-4
35165,97,1.0E-4
35166,97,1.0E-4
35167,97,1.0E-4
35168,97,1.0E-4
35169,97,1.0E-4
35170,97,1.0E-4
35171,97,1.0E-4
35172,97,1.0E-4
35173,97,1.0E-4
35174,97,1.0E-4
35175,97,1.0E-4
35176,97,1.0E-4
35177,97,1.0E-4
35178,97,1.0E-4
35179,97,1.0E-4
35180,97,1.0E-4
35181,97,1.0E-4
35182,97,1.0E-4
35183,97,1.0E-4
35184,97,1.0E-4
35185,97,1.0E-4
35186,97,1.0E-4
35187,97,1.0E-4
35188,97,1.0E-4
35189,97,1.0E-4
35190,97,1.0E-4
35191,97,1.0E-4
35192,97,1.0E-4
35193,97,1.0E-4
35194,97,1.0E-4
35195,97,1.0E-4
35196,97,1.0E-4
35197,97,1.0E-4
35198,97,1.0E-4
35199,97,1.0E-4
35200,97,1.0E-4
35201,97,1.0E-4
35202,97,1.0E-4
35203,97,1.0E-4
35204,97,1.0E-4
35205,97,1.0E-4
35206,97,1.0E-4
35207,97,1.0E-4
35208,97,1.0E-4
35209,97,1.0E-4
35210,97,1.0E-4
35211,97,1.0E-4
35212,97,1.0E-4
35213,97,1.0E-4
35214,97,1.0E-4
35215,97,1.0E-4
35216,97,1.0E-4
35217,97,1.0E-4
35218,97,1.0E-4
35219,97,1.0E-4
35220,97,1.0E-4
35221,97,1.0E-4
35222,97,1.0E-4
35223,97,1.0E-4
35224,97,1.0E-4
35225,97,1.0E-4
35226,97,1.0E-4
35227,97,1.0E-4
35228,97,1.0E-4
35229,97,1.0E-4
35230,97,1.0E-4
35231,97,1.0E-4
35232,97,1.0E-4
35233,97,1.0E-4
35234,97,1.0E-4
35235,97,1.0E-4
35236,97,1.0E-4
35237,97,1.0E-4
35238,97,1.0E-4
35239,97,1.0E-4
35240,97,1.0E-4
35241,97,1.0E-4
35242,97,1.0E-4
35243,97,1.0E-4
35244,97,1.0E-4
35245,97,1.0E-4
35246,97,1.0E-4
35247,97,1.0E-4
35248,97,1.0E-4
35249,97,1.0E-4
35250,97,1.0E-4
35251,97,1.0E-4
35252,97,1.0E-4
35253,97,1.0E-4
35254,97,1.0E-4
35255,97,1.0E-4
35256,97,1.0E-4
35257,97,1.0E-4
35258,97,1.0E-4
35259,97,1.0E-4
35260,97,1.0E-4
35261,97,1.0E-4
35262,97,1.0E-4
35263,97,1.0E-4
35264,97,1.0E-4
35265,97,1.0E-4
35266,97,1.0E-4
35267,97,1.0E-4
35268,97,1.0E-4
35269,97,1.0E-4
35270,97,1.0E-4
35271,97,1.0E-4
35272,97,1.0E-4
35273,97,1.0E-4
35274,97,1.0E-4
35275,97,1.0E-4
35276,97,1.0E-4
35277,97,1.0E-4
35278,97,1.0E-4
35279,97,1.0E-4
35280,97,1.0E-4
35281,97,1.0E-4
35282,97,1.0E-4
35283,97,1.0E-4
35284,97,1.0E-4
35285,97,1.0E-4
35286,97,1.0E-4
35287,97,1.0E-4
35288,97,1.0E-4
35289,97,1.0E-4
35290,97,1.0E-4
35291,97,1.0E-4
35292,97,1.0E-4
35293,97,1.0E-4
35294,97,1.0E-4
35295,97,1.0E-4
35296,97,1.0E-4
35297,97,1.0E-4
35298,97,1.0E-4
35299,97,1.0E-4
35300,97,1.0E-4
35301,97,1.0E-4
35302,97,1.0E-4
35303,97,1.0E-4
35304,97,1.0E-4
35305,97,1.0E-4
35306,97,1.0E-4
35307,97,1.0E-4
35308,97,1.0E-4
35309,97,1.0E-4
35310,97,1.0E-4
35311,97,1.0E-4
35312,97,1.0E-4
35313,97,1.0E-4
35314,97,1.0E-4
35315,97,1.0E-4
35316,97,1.0E-4
35317,97,1.0E-4
35318,97,1.0E-4
35319,97,1.0E-4
35320,97,1.0E-4
35321,97,1.0E-4
35322,97,1.0E-4
35323,97,1.0E-4
35324,97,1.0E-4
35325,97,1.0E-4
35326,97,1.0E-4
35327,97,1.0E-4
35328,97,1.0E-4
35329,97,1.0E-4
35330,97,1.0E-4
35331,97,1.0E-4
35332,97,1.0E-4
35333,97,1.0E-4
35334,97,1.0E-4
35335,97,1.0E-4
35336,97,1.0E-4
35337,97,1.0E-4
35338,97,1.0E-4
35339,97,1.0E-4
35340,97,1.0E-4
35341,97,1.0E-4
35342,97,1.0E-4
35343,97,1.0E-4
35344,97,1.0E-4
35345,97,1.0E-4
35346,97,1.0E-4
35347,97,1.0E-4
35348,97,1.0E-4
35349,97,1.0E-4
35350,97,1.0E-4
35351,97,1.0E-4
35352,97,1.0E-4
35353,97,1.0E-4
35354,97,1.0E-4
35355,97,1.0E-4
35356,97,1.0E-4
35357,97,1.0E-4
35358,97,1.0E-4
35359,97,1.0E-4
35360,97,1.0E-4
35361,97,1.0E-4
35362,97,1.0E-4
35363,97,1.0E-4
35364,97,1.0E-4
35365,97,1.0E-4
35366,97,1.0E-4
35367,97,1.0E-4
35368,97,1.0E-4
35369,97,1.0E-4
35370,97,1.0E-4
35371,97,1.0E-4
35372,97,1.0E-4
35373,97,1.0E-4
35374,97,1.0E-4
35375,97,1.0E-4
35376,97,1.0E-4
35377,97,1.0E-4
35378,97,1.0E-4
35379,97,1.0E-4
35380,97,1.0E-4
35381,97,1.0E-4
35382,97,1.0E-4
35383,97,1.0E-4
35384,97,1.0E-4
35385,97,1.0E-4
35386,97,1.0E-4
35387,97,1.0E-4
35388,97,1.0E-4
35389,97,1.0E-4
35390,97,1.0E-4
35391,97,1.0E-4
35392,97,1.0E-4
35393,97,1.0E-4
35394,97,1.0E-4
35395,97,1.0E-4
35396,97,1.0E-4
35397,97,1.0E-4
35398,97,1.0E-4
35399,97,1.0E-4
35400,97,1.0E-4
35401,97,1.0E-4
35402,97,1.0E-4
35403,97,1.0E-4
35404,97,1.0E-4
35405,97,1.0E-4
35406,97,1.0E-4
35407,97,1.0E-4
35408,97,1.0E-4
35409,97,1.0E-4
35410,97,1.0E-4
35411,97,1.0E-4
35412,97,1.0E-4
35413,97,1.0E-4
35414,97,1.0E-4
35415,97,1.0E-4
35416,97,1.0E-4
35417,97,1.0E-4
35418,97,1.0E-4
35419,97,1.0E-4
35420,97,1.0E-4
35421,97,1.0E-4
35422,97,1.0E-4
35423,97,1.0E-4
35424,97,1.0E-4
35425,97,1.0E-4
35426,97,1.0E-4
35427,97,1.0E-4
35428,97,1.0E-4
35429,97,1.0E-4
35430,97,1.0E-4
35431,97,1.0E-4
35432,97,1.0E-4
35433,97,1.0E-4
35434,97,1.0E-4
35435,97,1.0E-4
35436,97,1.0E-4
35437,97,1.0E-4
35438,97,1.0E-4
35439,97,1.0E-4
35440,97,1.0E-4
35441,97,1.0E-4
35442,97,1.0E-4
35443,97,1.0E-4
35444,97,1.0E-4
35445,97,1.0E-4
35446,97,1.0E-4
35447,97,1.0E-4
35448,97,1.0E-4
35449,97,1.0E-4
35450,97,1.0E-4
35451,97,1.0E-4
35452,97,1.0E-4
35453,97,1.0E-4
35454,97,1.0E-4
35455,97,1.0E-4
35456,97,1.0E-4
35457,97,1.0E-4
35458,97,1.0E-4
35459,97,1.0E-4
35460,97,1.0E-4
35461,97,1.0E-4
35462,97,1.0E-4
35463,97,1.0E-4
35464,97,1.0E-4
35465,97,1.0E-4
35466,97,1.0E-4
35467,97,1.0E-4
35468,97,1.0E-4
35469,97,1.0E-4
35470,97,1.0E-4
35471,97,1.0E-4
35472,97,1.0E-4
35473,97,1.0E-4
35474,97,1.0E-4
35475,97,1.0E-4
35476,97,1.0E-4
35477,97,1.0E-4
35478,97,1.0E-4
35479,97,1.0E-4
35480,97,1.0E-4
35481,97,1.0E-4
35482,97,1.0E-4
35483,97,1.0E-4
35484,97,1.0E-4
35485,97,1.0E-4
35486,97,1.0E-4
35487,97,1.0E-4
35488,97,1.0E-4
35489,97,1.0E-4
35490,97,1.0E-4
35491,97,1.0E-4
35492,97,1.0E-4
35493,97,1.0E-4
35494,97,1.0E-4
35495,97,1.0E-4
35496,97,1.0E-4
35497,97,1.0E-4
35498,97,1.0E-4
35499,97,1.0E-4
35500,97,1.0E-4
35501,97,1.0E-4
35502,97,1.0E-4
35503,97,1.0E-4
35504,97,1.0E-4
35505,97,1.0E-4
35506,97,1.0E-4
35507,97,1.0E-4
35508,97,1.0E-4
35509,97,1.0E-4
35510,97,1.0E-4
35511,97,1.0E-4
35512,97,1.0E-4
35513,97,1.0E-4
35514,97,1.0E-4
35515,97,1.0E-4
35516,97,1.0E-4
35517,97,1.0E-4
35518,97,1.0E-4
35519,97,1.0E-4
35520,97,1.0E-4
35521,97,1.0E-4
35522,97,1.0E-4
35523,97,1.0E-4
35524,97,1.0E-4
35525,97,1.0E-4
35526,97,1.0E-4
35527,97,1.0E-4
35528,97,1.0E-4
35529,97,1.0E-4
35530,97,1.0E-4
35531,97,1.0E-4
35532,97,1.0E-4
35533,97,1.0E-4
35534,97,1.0E-4
35535,97,1.0E-4
35536,97,1.0E-4
35537,97,1.0E-4
35538,97,1.0E-4
35539,97,1.0E-4
35540,97,1.0E-4
35541,97,1.0E-4
35542,97,1.0E-4
35543,97,1.0E-4
35544,97,1.0E-4
35545,97,1.0E-4
35546,97,1.0E-4
35547,97,1.0E-4
35548,97,1.0E-4
35549,97,1.0E-4
35550,97,1.0E-4
35551,97,1.0E-4
35552,97,1.0E-4
35553,97,1.0E-4
35554,97,1.0E-4
35555,97,1.0E-4
35556,97,1.0E-4
35557,97,1.0E-4
35558,97,1.0E-4
35559,97,1.0E-4
35560,97,1.0E-4
35561,97,1.0E-4
35562,97,1.0E-4
35563,97,1.0E-4
35564,97,1.0E-4
35565,97,1.0E-4
35566,97,1.0E-4
35567,97,1.0E-4
35568,97,1.0E-4
35569,97,1.0E-4
35570,97,1.0E-4
35571,97,1.0E-4
35572,97,1.0E-4
35573,97,1.0E-4
35574,97,1.0E-4
35575,97,1.0E-4
35576,97,1.0E-4
35577,97,1.0E-4
35578,97,1.0E-4
35579,97,1.0E-4
35580,97,1.0E-4
35581,97,1.0E-4
35582,97,1.0E-4
35583,97,1.0E-4
35584,97,1.0E-4
35585,97,1.0E-4
35586,97,1.0E-4
35587,97,1.0E-4
35588,97,1.0E-4
35589,97,1.0E-4
35590,97,1.0E-4
35591,97,1.0E-4
35592,97,1.0E-4
35593,97,1.0E-4
35594,97,1.0E-4
35595,97,1.0E-4
35596,97,1.0E-4
35597,97,1.0E-4
35598,97,1.0E-4
35599,97,1.0E-4
35600,97,1.0E-4
35601,97,1.0E-4
35602,97,1.0E-4
35603,97,1.0E-4
35604,97,1.0E-4
35605,97,1.0E-4
35606,97,1.0E-4
35607,97,1.0E-4
35608,97,1.0E-4
35609,97,1.0E-4
35610,97,1.0E-4
35611,97,1.0E-4
35612,97,1.0E-4
35613,97,1.0E-4
35614,97,1.0E-4
35615,97,1.0E-4
35616,97,1.0E-4
35617,97,1.0E-4
35618,97,1.0E-4
35619,97,1.0E-4
35620,97,1.0E-4
35621,97,1.0E-4
35622,97,1.0E-4
35623,97,1.0E-4
35624,97,1.0E-4
35625,97,1.0E-4
35626,97,1.0E-4
35627,97,1.0E-4
35628,97,1.0E-4
35629,97,1.0E-4
35630,97,1.0E-4
35631,97,1.0E-4
35632,97,1.0E-4
35633,97,1.0E-4
35634,97,1.0E-4
35635,97,1.0E-4
35636,97,1.0E-4
35637,97,1.0E-4
35638,97,1.0E-4
35639,97,1.0E-4
35640,97,1.0E-4
35641,97,1.0E-4
35642,97,1.0E-4
35643,97,1.0E-4
35644,97,1.0E-4
35645,97,1.0E-4
35646,97,1.0E-4
35647,97,1.0E-4
35648,97,1.0E-4
35649,97,1.0E-4
35650,97,1.0E-4
35651,97,1.0E-4
35652,97,1.0E-4
35653,97,1.0E-4
35654,97,1.0E-4
35655,97,1.0E-4
35656,97,1.0E-4
35657,97,1.0E-4
35658,97,1.0E-4
35659,97,1.0E-4
35660,97,1.0E-4
35661,97,1.0E-4
35662,97,1.0E-4
35663,97,1.0E-4
35664,97,1.0E-4
35665,97,1.0E-4
35666,97,1.0E-4
35667,97,1.0E-4
35668,97,1.0E-4
35669,97,1.0E-4
35670,97,1.0E-4
35671,97,1.0E-4
35672,97,1.0E-4
35673,97,1.0E-4
35674,97,1.0E-4
35675,97,1.0E-4
35676,97,1.0E-4
35677,97,1.0E-4
35678,97,1.0E-4
35679,97,1.0E-4
35680,97,1.0E-4
35681,97,1.0E-4
35682,97,1.0E-4
35683,97,1.0E-4
35684,97,1.0E-4
35685,97,1.0E-4
35686,97,1.0E-4
35687,97,1.0E-4
35688,97,1.0E-4
35689,97,1.0E-4
35690,97,1.0E-4
35691,97,1.0E-4
35692,97,1.0E-4
35693,97,1.0E-4
35694,97,1.0E-4
35695,97,1.0E-4
35696,97,1.0E-4
35697,97,1.0E-4
35698,97,1.0E-4
35699,97,1.0E-4
35700,97,1.0E-4
35701,97,1.0E-4
35702,97,1.0E-4
35703,97,1.0E-4
35704,97,1.0E-4
35705,97,1.0E-4
35706,97,1.0E-4
35707,97,1.0E-4
35708,97,1.0E-4
35709,97,1.0E-4
35710,97,1.0E-4
35711,97,1.0E-4
35712,97,1.0E-4
35713,97,1.0E-4
35714,97,1.0E-4
35715,97,1.0E-4
35716,97,1.0E-4
35717,97,1.0E-4
35718,97,1.0E-4
35719,97,1.0E-4
35720,97,1.0E-4
35721,97,1.0E-4
35722,97,1.0E-4
35723,97,1.0E-4
35724,97,1.0E-4
35725,97,1.0E-4
35726,97,1.0E-4
35727,97,1.0E-4
35728,97,1.0E-4
35729,97,1.0E-4
35730,97,1.0E-4
35731,97,1.0E-4
35732,97,1.0E-4
35733,97,1.0E-4
35734,97,1.0E-4
35735,97,1.0E-4
35736,97,1.0E-4
35737,97,1.0E-4
35738,97,1.0E-4
35739,97,1.0E-4
35740,97,1.0E-4
35741,97,1.0E-4
35742,97,1.0E-4
35743,97,1.0E-4
35744,97,1.0E-4
35745,97,1.0E-4
35746,97,1.0E-4
35747,97,1.0E-4
35748,97,1.0E-4
35749,97,1.0E-4
35750,97,1.0E-4
35751,97,1.0E-4
35752,97,1.0E-4
35753,97,1.0E-4
35754,97,1.0E-4
35755,97,1.0E-4
35756,97,1.0E-4
35757,97,1.0E-4
35758,97,1.0E-4
35759,97,1.0E-4
35760,97,1.0E-4
35761,97,1.0E-4
35762,97,1.0E-4
35763,97,1.0E-4
35764,97,1.0E-4
35765,97,1.0E-4
35766,97,1.0E-4
35767,97,1.0E-4
35768,97,1.0E-4
35769,97,1.0E-4
35770,97,1.0E-4
35771,97,1.0E-4
35772,97,1.0E-4
35773,97,1.0E-4
35774,97,1.0E-4
35775,97,1.0E-4
35776,97,1.0E-4
35777,97,1.0E-4
35778,97,1.0E-4
35779,97,1.0E-4
35780,97,1.0E-4
35781,97,1.0E-4
35782,97,1.0E-4
35783,97,1.0E-4
35784,97,1.0E-4
35785,97,1.0E-4
35786,97,1.0E-4
35787,97,1.0E-4
35788,97,1.0E-4
35789,97,1.0E-4
35790,97,1.0E-4
35791,97,1.0E-4
35792,97,1.0E-4
35793,97,1.0E-4
35794,97,1.0E-4
35795,97,1.0E-4
35796,97,1.0E-4
35797,97,1.0E-4
35798,97,1.0E-4
35799,97,1.0E-4
35800,97,1.0E-4
35801,97,1.0E-4
35802,97,1.0E-4
35803,97,1.0E-4
35804,97,1.0E-4
35805,97,1.0E-4
35806,97,1.0E-4
35807,97,1.0E-4
35808,97,1.0E-4
35809,97,1.0E-4
35810,97,1.0E-4
35811,97,1.0E-4
35812,97,1.0E-4
35813,97,1.0E-4
35814,97,1.0E-4
35815,97,1.0E-4
35816,97,1.0E-4
35817,97,1.0E-4
35818,97,1.0E-4
35819,97,1.0E-4
35820,97,1.0E-4
35821,97,1.0E-4
35822,97,1.0E-4
35823,97,1.0E-4
35824,97,1.0E-4
35825,97,1.0E-4
35826,97,1.0E-4
35827,97,1.0E-4
35828,97,1.0E-4
35829,97,1.0E-4
35830,97,1.0E-4
35831,97,1.0E-4
35832,97,1.0E-4
35833,97,1.0E-4
35834,97,1.0E-4
35835,97,1.0E-4
35836,97,1.0E-4
35837,97,1.0E-4
35838,97,1.0E-4
35839,97,1.0E-4
35840,97,1.0E-4
35841,97,1.0E-4
35842,97,1.0E-4
35843,97,1.0E-4
35844,97,1.0E-4
35845,97,1.0E-4
35846,97,1.0E-4
35847,97,1.0E-4
35848,97,1.0E-4
35849,97,1.0E-4
35850,97,1.0E-4
35851,97,1.0E-4
35852,97,1.0E-4
35853,97,1.0E-4
35854,97,1.0E-4
35855,97,1.0E-4
35856,97,1.0E-4
35857,97,1.0E-4
35858,97,1.0E-4
35859,97,1.0E-4
35860,97,1.0E-4
35861,97,1.0E-4
35862,97,1.0E-4
35863,97,1.0E-4
35864,97,1.0E-4
35865,97,1.0E-4
35866,97,1.0E-4
35867,97,1.0E-4
35868,97,1.0E-4
35869,97,1.0E-4
35870,97,1.0E-4
35871,97,1.0E-4
35872,97,1.0E-4
35873,97,1.0E-4
35874,97,1.0E-4
35875,97,1.0E-4
35876,97,1.0E-4
35877,97,1.0E-4
35878,97,1.0E-4
35879,97,1.0E-4
35880,97,1.0E-4
35881,97,1.0E-4
35882,97,1.0E-4
35883,97,1.0E-4
35884,97,1.0E-4
35885,97,1.0E-4
35886,97,1.0E-4
35887,97,1.0E-4
35888,97,1.0E-4
35889,97,1.0E-4
35890,97,1.0E-4
35891,97,1.0E-4
35892,97,1.0E-4
35893,97,1.0E-4
35894,97,1.0E-4
35895,97,1.0E-4
35896,97,1.0E-4
35897,97,1.0E-4
35898,97,1.0E-4
35899,97,1.0E-4
35900,97,1.0E-4
35901,97,1.0E-4
35902,97,1.0E-4
35903,97,1.0E-4
35904,97,1.0E-4
35905,97,1.0E-4
35906,97,1.0E-4
35907,97,1.0E-4
35908,97,1.0E-4
35909,97,1.0E-4
35910,97,1.0E-4
35911,97,1.0E-4
35912,97,1.0E-4
35913,97,1.0E-4
35914,97,1.0E-4
35915,97,1.0E-4
35916,97,1.0E-4
35917,97,1.0E-4
35918,97,1.0E-4
35919,97,1.0E-4
35920,97,1.0E-4
35921,97,1.0E-4
35922,97,1.0E-4
35923,97,1.0E-4
35924,97,1.0E-4
35925,97,1.0E-4
35926,97,1.0E-4
35927,97,1.0E-4
35928,97,1.0E-4
35929,97,1.0E-4
35930,97,1.0E-4
35931,97,1.0E-4
35932,97,1.0E-4
35933,97,1.0E-4
35934,97,1.0E-4
35935,97,1.0E-4
35936,97,1.0E-4
35937,97,1.0E-4
35938,97,1.0E-4
35939,97,1.0E-4
35940,97,1.0E-4
35941,97,1.0E-4
35942,97,1.0E-4
35943,97,1.0E-4
35944,97,1.0E-4
35945,97,1.0E-4
35946,97,1.0E-4
35947,97,1.0E-4
35948,97,1.0E-4
35949,97,1.0E-4
35950,97,1.0E-4
35951,97,1.0E-4
35952,97,1.0E-4
35953,97,1.0E-4
35954,97,1.0E-4
35955,97,1.0E-4
35956,97,1.0E-4
35957,97,1.0E-4
35958,97,1.0E-4
35959,97,1.0E-4
35960,97,1.0E-4
35961,97,1.0E-4
35962,97,1.0E-4
35963,97,1.0E-4
35964,97,1.0E-4
35965,97,1.0E-4
35966,97,1.0E-4
35967,97,1.0E-4
35968,97,1.0E-4
35969,97,1.0E-4
35970,97,1.0E-4
35971,97,1.0E-4
35972,97,1.0E-4
35973,97,1.0E-4
35974,97,1.0E-4
35975,97,1.0E-4
35976,97,1.0E-4
35977,97,1.0E-4
35978,97,1.0E-4
35979,97,1.0E-4
35980,97,1.0E-4
35981,97,1.0E-4
35982,97,1.0E-4
35983,97,1.0E-4
35984,97,1.0E-4
35985,97,1.0E-4
35986,97,1.0E-4
35987,97,1.0E-4
35988,97,1.0E-4
35989,97,1.0E-4
35990,97,1.0E-4
35991,97,1.0E-4
35992,97,1.0E-4
35993,97,1.0E-4
35994,97,1.0E-4
35995,97,1.0E-4
35996,97,1.0E-4
35997,97,1.0E-4
35998,97,1.0E-4
35999,97,1.0E-4
36000,97,1.0E-4
36001,97,1.0E-4
36002,97,1.0E-4
36003,97,1.0E-4
36004,97,1.0E-4
36005,97,1.0E-4
36006,97,1.0E-4
36007,97,1.0E-4
36008,97,1.0E-4
36009,97,1.0E-4
36010,97,1.0E-4
36011,97,1.0E-4
36012,97,1.0E-4
36013,97,1.0E-4
36014,97,1.0E-4
36015,97,1.0E-4
36016,97,1.0E-4
36017,97,1.0E-4
36018,97,1.0E-4
36019,97,1.0E-4
36020,97,1.0E-4
36021,97,1.0E-4
36022,97,1.0E-4
36023,97,1.0E-4
36024,97,1.0E-4
36025,97,1.0E-4
36026,97,1.0E-4
36027,97,1.0E-4
36028,97,1.0E-4
36029,97,1.0E-4
36030,97,1.0E-4
36031,97,1.0E-4
36032,97,1.0E-4
36033,97,1.0E-4
36034,97,1.0E-4
36035,97,1.0E-4
36036,97,1.0E-4
36037,97,1.0E-4
36038,97,1.0E-4
36039,97,1.0E-4
36040,97,1.0E-4
36041,97,1.0E-4
36042,97,1.0E-4
36043,97,1.0E-4
36044,97,1.0E-4
36045,97,1.0E-4
36046,97,1.0E-4
36047,97,1.0E-4
36048,97,1.0E-4
36049,97,1.0E-4
36050,97,1.0E-4
36051,97,1.0E-4
36052,97,1.0E-4
36053,97,1.0E-4
36054,97,1.0E-4
36055,97,1.0E-4
36056,97,1.0E-4
36057,97,1.0E-4
36058,97,1.0E-4
36059,97,1.0E-4
36060,97,1.0E-4
36061,97,1.0E-4
36062,97,1.0E-4
36063,97,1.0E-4
36064,97,1.0E-4
36065,97,1.0E-4
36066,97,1.0E-4
36067,97,1.0E-4
36068,97,1.0E-4
36069,97,1.0E-4
36070,97,1.0E-4
36071,97,1.0E-4
36072,97,1.0E-4
36073,97,1.0E-4
36074,97,1.0E-4
36075,97,1.0E-4
36076,97,1.0E-4
36077,97,1.0E-4
36078,97,1.0E-4
36079,97,1.0E-4
36080,97,1.0E-4
36081,97,1.0E-4
36082,97,1.0E-4
36083,97,1.0E-4
36084,97,1.0E-4
36085,97,1.0E-4
36086,97,1.0E-4
36087,97,1.0E-4
36088,97,1.0E-4
36089,97,1.0E-4
36090,97,1.0E-4
36091,97,1.0E-4
36092,97,1.0E-4
36093,97,1.0E-4
36094,97,1.0E-4
36095,97,1.0E-4
36096,97,1.0E-4
36097,97,1.0E-4
36098,97,1.0E-4
36099,97,1.0E-4
36100,97,1.0E-4
36101,97,1.0E-4
36102,97,1.0E-4
36103,97,1.0E-4
36104,97,1.0E-4
36105,97,1.0E-4
36106,97,1.0E-4
36107,97,1.0E-4
36108,97,1.0E-4
36109,97,1.0E-4
36110,97,1.0E-4
36111,97,1.0E-4
36112,97,1.0E-4
36113,97,1.0E-4
36114,97,1.0E-4
36115,97,1.0E-4
36116,97,1.0E-4
36117,97,1.0E-4
36118,97,1.0E-4
36119,97,1.0E-4
36120,97,1.0E-4
36121,97,1.0E-4
36122,97,1.0E-4
36123,97,1.0E-4
36124,97,1.0E-4
36125,97,1.0E-4
36126,97,1.0E-4
36127,97,1.0E-4
36128,97,1.0E-4
36129,97,1.0E-4
36130,97,1.0E-4
36131,97,1.0E-4
36132,97,1.0E-4
36133,97,1.0E-4
36134,97,1.0E-4
36135,97,1.0E-4
36136,97,1.0E-4
36137,97,1.0E-4
36138,97,1.0E-4
36139,97,1.0E-4
36140,97,1.0E-4
36141,97,1.0E-4
36142,97,1.0E-4
36143,97,1.0E-4
36144,97,1.0E-4
36145,97,1.0E-4
36146,97,1.0E-4
36147,97,1.0E-4
36148,97,1.0E-4
36149,97,1.0E-4
36150,97,1.0E-4
36151,97,1.0E-4
36152,97,1.0E-4
36153,97,1.0E-4
36154,97,1.0E-4
36155,97,1.0E-4
36156,97,1.0E-4
36157,97,1.0E-4
36158,97,1.0E-4
36159,97,1.0E-4
36160,97,1.0E-4
36161,97,1.0E-4
36162,97,1.0E-4
36163,97,1.0E-4
36164,97,1.0E-4
36165,97,1.0E-4
36166,97,1.0E-4
36167,97,1.0E-4
36168,97,1.0E-4
36169,97,1.0E-4
36170,97,1.0E-4
36171,97,1.0E-4
36172,97,1.0E-4
36173,97,1.0E-4
36174,97,1.0E-4
36175,97,1.0E-4
36176,97,1.0E-4
36177,97,1.0E-4
36178,97,1.0E-4
36179,97,1.0E-4
36180,97,1.0E-4
36181,97,1.0E-4
36182,97,1.0E-4
36183,97,1.0E-4
36184,97,1.0E-4
36185,97,1.0E-4
36186,97,1.0E-4
36187,97,1.0E-4
36188,97,1.0E-4
36189,97,1.0E-4
36190,97,1.0E-4
36191,97,1.0E-4
36192,97,1.0E-4
36193,97,1.0E-4
36194,97,1.0E-4
36195,97,1.0E-4
36196,97,1.0E-4
36197,97,1.0E-4
36198,97,1.0E-4
36199,97,1.0E-4
36200,97,1.0E-4
36201,97,1.0E-4
36202,97,1.0E-4
36203,97,1.0E-4
36204,97,1.0E-4
36205,97,1.0E-4
36206,97,1.0E-4
36207,97,1.0E-4
36208,97,1.0E-4
36209,97,1.0E-4
36210,97,1.0E-4
36211,97,1.0E-4
36212,97,1.0E-4
36213,97,1.0E-4
36214,97,1.0E-4
36215,97,1.0E-4
36216,97,1.0E-4
36217,97,1.0E-4
36218,97,1.0E-4
36219,97,1.0E-4
36220,97,1.0E-4
36221,97,1.0E-4
36222,97,1.0E-4
36223,97,1.0E-4
36224,97,1.0E-4
36225,97,1.0E-4
36226,97,1.0E-4
36227,97,1.0E-4
36228,97,1.0E-4
36229,97,1.0E-4
36230,97,1.0E-4
36231,97,1.0E-4
36232,97,1.0E-4
36233,97,1.0E-4
36234,97,1.0E-4
36235,97,1.0E-4
36236,97,1.0E-4
36237,97,1.0E-4
36238,97,1.0E-4
36239,97,1.0E-4
36240,97,1.0E-4
36241,97,1.0E-4
36242,97,1.0E-4
36243,97,1.0E-4
36244,97,1.0E-4
36245,97,1.0E-4
36246,97,1.0E-4
36247,97,1.0E-4
36248,97,1.0E-4
36249,97,1.0E-4
36250,97,1.0E-4
36251,97,1.0E-4
36252,97,1.0E-4
36253,97,1.0E-4
36254,97,1.0E-4
36255,97,1.0E-4
36256,97,1.0E-4
36257,97,1.0E-4
36258,97,1.0E-4
36259,97,1.0E-4
36260,97,1.0E-4
36261,97,1.0E-4
36262,97,1.0E-4
36263,97,1.0E-4
36264,97,1.0E-4
36265,97,1.0E-4
36266,97,1.0E-4
36267,97,1.0E-4
36268,97,1.0E-4
36269,97,1.0E-4
36270,97,1.0E-4
36271,97,1.0E-4
36272,97,1.0E-4
36273,97,1.0E-4
36274,97,1.0E-4
36275,97,1.0E-4
36276,97,1.0E-4
36277,97,1.0E-4
36278,97,1.0E-4
36279,97,1.0E-4
36280,97,1.0E-4
36281,97,1.0E-4
36282,97,1.0E-4
36283,97,1.0E-4
36284,97,1.0E-4
36285,97,1.0E-4
36286,97,1.0E-4
36287,97,1.0E-4
36288,97,1.0E-4
36289,97,1.0E-4
36290,97,1.0E-4
36291,97,1.0E-4
36292,97,1.0E-4
36293,97,1.0E-4
36294,97,1.0E-4
36295,97,1.0E-4
36296,97,1.0E-4
36297,97,1.0E-4
36298,97,1.0E-4
36299,97,1.0E-4
36300,97,1.0E-4
36301,97,1.0E-4
36302,97,1.0E-4
36303,97,1.0E-4
36304,97,1.0E-4
36305,97,1.0E-4
36306,97,1.0E-4
36307,97,1.0E-4
36308,97,1.0E-4
36309,97,1.0E-4
36310,97,1.0E-4
36311,97,1.0E-4
36312,97,1.0E-4
36313,97,1.0E-4
36314,97,1.0E-4
36315,97,1.0E-4
36316,97,1.0E-4
36317,97,1.0E-4
36318,97,1.0E-4
36319,97,1.0E-4
36320,97,1.0E-4
36321,97,1.0E-4
36322,97,1.0E-4
36323,97,1.0E-4
36324,97,1.0E-4
36325,97,1.0E-4
36326,97,1.0E-4
36327,97,1.0E-4
36328,97,1.0E-4
36329,97,1.0E-4
36330,97,1.0E-4
36331,97,1.0E-4
36332,97,1.0E-4
36333,97,1.0E-4
36334,97,1.0E-4
36335,97,1.0E-4
36336,97,1.0E-4
36337,97,1.0E-4
36338,97,1.0E-4
36339,97,1.0E-4
36340,97,1.0E-4
36341,97,1.0E-4
36342,97,1.0E-4
36343,97,1.0E-4
36344,97,1.0E-4
36345,97,1.0E-4
36346,97,1.0E-4
36347,97,1.0E-4
36348,97,1.0E-4
36349,97,1.0E-4
36350,97,1.0E-4
36351,97,1.0E-4
36352,97,1.0E-4
36353,97,1.0E-4
36354,97,1.0E-4
36355,97,1.0E-4
36356,97,1.0E-4
36357,97,1.0E-4
36358,97,1.0E-4
36359,97,1.0E-4
36360,97,1.0E-4
36361,97,1.0E-4
36362,97,1.0E-4
36363,97,1.0E-4
36364,97,1.0E-4
36365,97,1.0E-4
36366,97,1.0E-4
36367,97,1.0E-4
36368,97,1.0E-4
36369,97,1.0E-4
36370,97,1.0E-4
36371,97,1.0E-4
36372,97,1.0E-4
36373,97,1.0E-4
36374,97,1.0E-4
36375,97,1.0E-4
36376,97,1.0E-4
36377,97,1.0E-4
36378,97,1.0E-4
36379,97,1.0E-4
36380,97,1.0E-4
36381,97,1.0E-4
36382,97,1.0E-4
36383,97,1.0E-4
36384,97,1.0E-4
36385,97,1.0E-4
36386,97,1.0E-4
36387,97,1.0E-4
36388,97,1.0E-4
36389,97,1.0E-4
36390,97,1.0E-4
36391,97,1.0E-4
36392,97,1.0E-4
36393,97,1.0E-4
36394,97,1.0E-4
36395,97,1.0E-4
36396,97,1.0E-4
36397,97,1.0E-4
36398,97,1.0E-4
36399,97,1.0E-4
36400,97,1.0E-4
36401,97,1.0E-4
36402,97,1.0E-4
36403,97,1.0E-4
36404,97,1.0E-4
36405,97,1.0E-4
36406,97,1.0E-4
36407,97,1.0E-4
36408,97,1.0E-4
36409,97,1.0E-4
36410,97,1.0E-4
36411,97,1.0E-4
36412,97,1.0E-4
36413,97,1.0E-4
36414,97,1.0E-4
36415,97,1.0E-4
36416,97,1.0E-4
36417,97,1.0E-4
36418,97,1.0E-4
36419,97,1.0E-4
36420,97,1.0E-4
36421,97,1.0E-4
36422,97,1.0E-4
36423,97,1.0E-4
36424,97,1.0E-4
36425,97,1.0E-4
36426,97,1.0E-4
36427,97,1.0E-4
36428,97,1.0E-4
36429,97,1.0E-4
36430,97,1.0E-4
36431,97,1.0E-4
36432,97,1.0E-4
36433,97,1.0E-4
36434,97,1.0E-4
36435,97,1.0E-4
36436,97,1.0E-4
36437,97,1.0E-4
36438,97,1.0E-4
36439,97,1.0E-4
36440,97,1.0E-4
36441,97,1.0E-4
36442,97,1.0E-4
36443,97,1.0E-4
36444,97,1.0E-4
36445,97,1.0E-4
36446,97,1.0E-4
36447,97,1.0E-4
36448,97,1.0E-4
36449,97,1.0E-4
36450,97,1.0E-4
36451,97,1.0E-4
36452,97,1.0E-4
36453,97,1.0E-4
36454,97,1.0E-4
36455,97,1.0E-4
36456,97,1.0E-4
36457,97,1.0E-4
36458,97,1.0E-4
36459,97,1.0E-4
36460,97,1.0E-4
36461,97,1.0E-4
36462,97,1.0E-4
36463,97,1.0E-4
36464,97,1.0E-4
36465,97,1.0E-4
36466,97,1.0E-4
36467,97,1.0E-4
36468,97,1.0E-4
36469,97,1.0E-4
36470,97,1.0E-4
36471,97,1.0E-4
36472,97,1.0E-4
36473,97,1.0E-4
36474,97,1.0E-4
36475,97,1.0E-4
36476,97,1.0E-4
36477,97,1.0E-4
36478,97,1.0E-4
36479,97,1.0E-4
36480,97,1.0E-4
36481,97,1.0E-4
36482,97,1.0E-4
36483,97,1.0E-4
36484,97,1.0E-4
36485,97,1.0E-4
36486,97,1.0E-4
36487,97,1.0E-4
36488,97,1.0E-4
36489,97,1.0E-4
36490,97,1.0E-4
36491,97,1.0E-4
36492,97,1.0E-4
36493,97,1.0E-4
36494,97,1.0E-4
36495,97,1.0E-4
36496,97,1.0E-4
36497,97,1.0E-4
36498,97,1.0E-4
36499,97,1.0E-4
36500,97,1.0E-4
36501,97,1.0E-4
36502,97,1.0E-4
36503,97,1.0E-4
36504,97,1.0E-4
36505,97,1.0E-4
36506,97,1.0E-4
36507,97,1.0E-4
36508,97,1.0E-4
36509,97,1.0E-4
36510,97,1.0E-4
36511,97,1.0E-4
36512,97,1.0E-4
36513,97,1.0E-4
36514,97,1.0E-4
36515,97,1.0E-4
36516,97,1.0E-4
36517,97,1.0E-4
36518,97,1.0E-4
36519,97,1.0E-4
36520,97,1.0E-4
36521,97,1.0E-4
36522,97,1.0E-4
36523,97,1.0E-4
36524,97,1.0E-4
36525,97,1.0E-4
36526,97,1.0E-4
36527,97,1.0E-4
36528,97,1.0E-4
36529,97,1.0E-4
36530,97,1.0E-4
36531,97,1.0E-4
36532,97,1.0E-4
36533,97,1.0E-4
36534,97,1.0E-4
36535,97,1.0E-4
36536,97,1.0E-4
36537,97,1.0E-4
36538,97,1.0E-4
36539,97,1.0E-4
36540,97,1.0E-4
36541,97,1.0E-4
36542,97,1.0E-4
36543,97,1.0E-4
36544,97,1.0E-4
36545,97,1.0E-4
36546,97,1.0E-4
36547,97,1.0E-4
36548,97,1.0E-4
36549,97,1.0E-4
36550,97,1.0E-4
36551,97,1.0E-4
36552,97,1.0E-4
36553,97,1.0E-4
36554,97,1.0E-4
36555,97,1.0E-4
36556,97,1.0E-4
36557,97,1.0E-4
36558,97,1.0E-4
36559,97,1.0E-4
36560,97,1.0E-4
36561,97,1.0E-4
36562,97,1.0E-4
36563,97,1.0E-4
36564,97,1.0E-4
36565,97,1.0E-4
36566,97,1.0E-4
36567,97,1.0E-4
36568,97,1.0E-4
36569,97,1.0E-4
36570,97,1.0E-4
36571,97,1.0E-4
36572,97,1.0E-4
36573,97,1.0E-4
36574,97,1.0E-4
36575,97,1.0E-4
36576,97,1.0E-4
36577,97,1.0E-4
36578,97,1.0E-4
36579,97,1.0E-4
36580,97,1.0E-4
36581,97,1.0E-4
36582,97,1.0E-4
36583,97,1.0E-4
36584,97,1.0E-4
36585,97,1.0E-4
36586,97,1.0E-4
36587,97,1.0E-4
36588,97,1.0E-4
36589,97,1.0E-4
36590,97,1.0E-4
36591,97,1.0E-4
36592,97,1.0E-4
36593,97,1.0E-4
36594,97,1.0E-4
36595,97,1.0E-4
36596,97,1.0E-4
36597,97,1.0E-4
36598,97,1.0E-4
36599,97,1.0E-4
36600,97,1.0E-4
36601,97,1.0E-4
36602,97,1.0E-4
36603,97,1.0E-4
36604,97,1.0E-4
36605,97,1.0E-4
36606,97,1.0E-4
36607,97,1.0E-4
36608,97,1.0E-4
36609,97,1.0E-4
36610,97,1.0E-4
36611,97,1.0E-4
36612,97,1.0E-4
36613,97,1.0E-4
36614,97,1.0E-4
36615,97,1.0E-4
36616,97,1.0E-4
36617,97,1.0E-4
36618,97,1.0E-4
36619,97,1.0E-4
36620,97,1.0E-4
36621,97,1.0E-4
36622,97,1.0E-4
36623,97,1.0E-4
36624,97,1.0E-4
36625,97,1.0E-4
36626,97,1.0E-4
36627,97,1.0E-4
36628,97,1.0E-4
36629,97,1.0E-4
36630,97,1.0E-4
36631,97,1.0E-4
36632,97,1.0E-4
36633,97,1.0E-4
36634,97,1.0E-4
36635,97,1.0E-4
36636,97,1.0E-4
36637,97,1.0E-4
36638,97,1.0E-4
36639,97,1.0E-4
36640,97,1.0E-4
36641,97,1.0E-4
36642,97,1.0E-4
36643,97,1.0E-4
36644,97,1.0E-4
36645,97,1.0E-4
36646,97,1.0E-4
36647,97,1.0E-4
36648,97,1.0E-4
36649,97,1.0E-4
36650,97,1.0E-4
36651,97,1.0E-4
36652,97,1.0E-4
36653,97,1.0E-4
36654,97,1.0E-4
36655,97,1.0E-4
36656,97,1.0E-4
36657,97,1.0E-4
36658,97,1.0E-4
36659,97,1.0E-4
36660,97,1.0E-4
36661,97,1.0E-4
36662,97,1.0E-4
36663,97,1.0E-4
36664,97,1.0E-4
36665,97,1.0E-4
36666,97,1.0E-4
36667,97,1.0E-4
36668,97,1.0E-4
36669,97,1.0E-4
36670,97,1.0E-4
36671,97,1.0E-4
36672,97,1.0E-4
36673,97,1.0E-4
36674,97,1.0E-4
36675,97,1.0E-4
36676,97,1.0E-4
36677,97,1.0E-4
36678,97,1.0E-4
36679,97,1.0E-4
36680,97,1.0E-4
36681,97,1.0E-4
36682,97,1.0E-4
36683,97,1.0E-4
36684,97,1.0E-4
36685,97,1.0E-4
36686,97,1.0E-4
36687,97,1.0E-4
36688,97,1.0E-4
36689,97,1.0E-4
36690,97,1.0E-4
36691,97,1.0E-4
36692,97,1.0E-4
36693,97,1.0E-4
36694,97,1.0E-4
36695,97,1.0E-4
36696,97,1.0E-4
36697,97,1.0E-4
36698,97,1.0E-4
36699,97,1.0E-4
36700,97,1.0E-4
36701,97,1.0E-4
36702,97,1.0E-4
36703,97,1.0E-4
36704,97,1.0E-4
36705,97,1.0E-4
36706,97,1.0E-4
36707,97,1.0E-4
36708,97,1.0E-4
36709,97,1.0E-4
36710,97,1.0E-4
36711,97,1.0E-4
36712,97,1.0E-4
36713,97,1.0E-4
36714,97,1.0E-4
36715,97,1.0E-4
36716,97,1.0E-4
36717,97,1.0E-4
36718,97,1.0E-4
36719,97,1.0E-4
36720,97,1.0E-4
36721,97,1.0E-4
36722,97,1.0E-4
36723,97,1.0E-4
36724,97,1.0E-4
36725,97,1.0E-4
36726,97,1.0E-4
36727,97,1.0E-4
36728,97,1.0E-4
36729,97,1.0E-4
36730,97,1.0E-4
36731,97,1.0E-4
36732,97,1.0E-4
36733,97,1.0E-4
36734,97,1.0E-4
36735,97,1.0E-4
36736,97,1.0E-4
36737,97,1.0E-4
36738,97,1.0E-4
36739,97,1.0E-4
36740,97,1.0E-4
36741,97,1.0E-4
36742,97,1.0E-4
36743,97,1.0E-4
36744,97,1.0E-4
36745,97,1.0E-4
36746,97,1.0E-4
36747,97,1.0E-4
36748,97,1.0E-4
36749,97,1.0E-4
36750,97,1.0E-4
36751,97,1.0E-4
36752,97,1.0E-4
36753,97,1.0E-4
36754,97,1.0E-4
36755,97,1.0E-4
36756,97,1.0E-4
36757,97,1.0E-4
36758,97,1.0E-4
36759,97,1.0E-4
36760,97,1.0E-4
36761,97,1.0E-4
36762,97,1.0E-4
36763,97,1.0E-4
36764,97,1.0E-4
36765,97,1.0E-4
36766,97,1.0E-4
36767,97,1.0E-4
36768,97,1.0E-4
36769,97,1.0E-4
36770,97,1.0E-4
36771,97,1.0E-4
36772,97,1.0E-4
36773,97,1.0E-4
36774,97,1.0E-4
36775,97,1.0E-4
36776,97,1.0E-4
36777,97,1.0E-4
36778,97,1.0E-4
36779,97,1.0E-4
36780,97,1.0E-4
36781,97,1.0E-4
36782,97,1.0E-4
36783,97,1.0E-4
36784,97,1.0E-4
36785,97,1.0E-4
36786,97,1.0E-4
36787,97,1.0E-4
36788,97,1.0E-4
36789,97,1.0E-4
36790,97,1.0E-4
36791,97,1.0E-4
36792,97,1.0E-4
36793,97,1.0E-4
36794,97,1.0E-4
36795,97,1.0E-4
36796,97,1.0E-4
36797,97,1.0E-4
36798,97,1.0E-4
36799,97,1.0E-4
36800,97,1.0E-4
36801,97,1.0E-4
36802,97,1.0E-4
36803,97,1.0E-4
36804,97,1.0E-4
36805,97,1.0E-4
36806,97,1.0E-4
36807,97,1.0E-4
36808,97,1.0E-4
36809,97,1.0E-4
36810,97,1.0E-4
36811,97,1.0E-4
36812,97,1.0E-4
36813,97,1.0E-4
36814,97,1.0E-4
36815,97,1.0E-4
36816,97,1.0E-4
36817,97,1.0E-4
36818,97,1.0E-4
36819,97,1.0E-4
36820,97,1.0E-4
36821,97,1.0E-4
36822,97,1.0E-4
36823,97,1.0E-4
36824,97,1.0E-4
36825,97,1.0E-4
36826,97,1.0E-4
36827,97,1.0E-4
36828,97,1.0E-4
36829,97,1.0E-4
36830,97,1.0E-4
36831,97,1.0E-4
36832,97,1.0E-4
36833,97,1.0E-4
36834,97,1.0E-4
36835,97,1.0E-4
36836,97,1.0E-4
36837,97,1.0E-4
36838,97,1.0E-4
36839,97,1.0E-4
36840,97,1.0E-4
36841,97,1.0E-4
36842,97,1.0E-4
36843,97,1.0E-4
36844,97,1.0E-4
36845,97,1.0E-4
36846,97,1.0E-4
36847,97,1.0E-4
36848,97,1.0E-4
36849,97,1.0E-4
36850,97,1.0E-4
36851,97,1.0E-4
36852,97,1.0E-4
36853,97,1.0E-4
36854,97,1.0E-4
36855,97,1.0E-4
36856,97,1.0E-4
36857,97,1.0E-4
36858,97,1.0E-4
36859,97,1.0E-4
36860,97,1.0E-4
36861,97,1.0E-4
36862,97,1.0E-4
36863,97,1.0E-4
36864,97,1.0E-4
36865,97,1.0E-4
36866,97,1.0E-4
36867,97,1.0E-4
36868,97,1.0E-4
36869,97,1.0E-4
36870,97,1.0E-4
36871,97,1.0E-4
36872,97,1.0E-4
36873,97,1.0E-4
36874,97,1.0E-4
36875,97,1.0E-4
36876,97,1.0E-4
36877,97,1.0E-4
36878,97,1.0E-4
36879,97,1.0E-4
36880,97,1.0E-4
36881,97,1.0E-4
36882,97,1.0E-4
36883,97,1.0E-4
36884,97,1.0E-4
36885,97,1.0E-4
36886,97,1.0E-4
36887,97,1.0E-4
36888,97,1.0E-4
36889,97,1.0E-4
36890,97,1.0E-4
36891,97,1.0E-4
36892,97,1.0E-4
36893,97,1.0E-4
36894,97,1.0E-4
36895,97,1.0E-4
36896,97,1.0E-4
36897,97,1.0E-4
36898,97,1.0E-4
36899,97,1.0E-4
36900,97,1.0E-4
36901,97,1.0E-4
36902,97,1.0E-4
36903,97,1.0E-4
36904,97,1.0E-4
36905,97,1.0E-4
36906,97,1.0E-4
36907,97,1.0E-4
36908,97,1.0E-4
36909,97,1.0E-4
36910,97,1.0E-4
36911,97,1.0E-4
36912,97,1.0E-4
36913,97,1.0E-4
36914,97,1.0E-4
36915,97,1.0E-4
36916,97,1.0E-4
36917,97,1.0E-4
36918,97,1.0E-4
36919,97,1.0E-4
36920,97,1.0E-4
36921,97,1.0E-4
36922,97,1.0E-4
36923,97,1.0E-4
36924,97,1.0E-4
36925,97,1.0E-4
36926,97,1.0E-4
36927,97,1.0E-4
36928,97,1.0E-4
36929,97,1.0E-4
36930,97,1.0E-4
36931,97,1.0E-4
36932,97,1.0E-4
36933,97,1.0E-4
36934,97,1.0E-4
36935,97,1.0E-4
36936,97,1.0E-4
36937,97,1.0E-4
36938,97,1.0E-4
36939,97,1.0E-4
36940,97,1.0E-4
36941,97,1.0E-4
36942,97,1.0E-4
36943,97,1.0E-4
36944,97,1.0E-4
36945,97,1.0E-4
36946,97,1.0E-4
36947,97,1.0E-4
36948,97,1.0E-4
36949,97,1.0E-4
36950,97,1.0E-4
36951,97,1.0E-4
36952,97,1.0E-4
36953,97,1.0E-4
36954,97,1.0E-4
36955,97,1.0E-4
36956,97,1.0E-4
36957,97,1.0E-4
36958,97,1.0E-4
36959,97,1.0E-4
36960,97,1.0E-4
36961,97,1.0E-4
36962,97,1.0E-4
36963,97,1.0E-4
36964,97,1.0E-4
36965,97,1.0E-4
36966,97,1.0E-4
36967,97,1.0E-4
36968,97,1.0E-4
36969,97,1.0E-4
36970,97,1.0E-4
36971,97,1.0E-4
36972,97,1.0E-4
36973,97,1.0E-4
36974,97,1.0E-4
36975,97,1.0E-4
36976,97,1.0E-4
36977,97,1.0E-4
36978,97,1.0E-4
36979,97,1.0E-4
36980,97,1.0E-4
36981,97,1.0E-4
36982,97,1.0E-4
36983,97,1.0E-4
36984,97,1.0E-4
36985,97,1.0E-4
36986,97,1.0E-4
36987,97,1.0E-4
36988,97,1.0E-4
36989,97,1.0E-4
36990,97,1.0E-4
36991,97,1.0E-4
36992,97,1.0E-4
36993,97,1.0E-4
36994,97,1.0E-4
36995,97,1.0E-4
36996,97,1.0E-4
36997,97,1.0E-4
36998,97,1.0E-4
36999,97,1.0E-4
37000,97,1.0E-4
37001,97,1.0E-4
37002,97,1.0E-4
37003,97,1.0E-4
37004,97,1.0E-4
37005,97,1.0E-4
37006,97,1.0E-4
37007,97,1.0E-4
37008,97,1.0E-4
37009,97,1.0E-4
37010,97,1.0E-4
37011,97,1.0E-4
37012,97,1.0E-4
37013,97,1.0E-4
37014,97,1.0E-4
37015,97,1.0E-4
37016,97,1.0E-4
37017,97,1.0E-4
37018,97,1.0E-4
37019,97,1.0E-4
37020,97,1.0E-4
37021,97,1.0E-4
37022,97,1.0E-4
37023,97,1.0E-4
37024,97,1.0E-4
37025,97,1.0E-4
37026,97,1.0E-4
37027,97,1.0E-4
37028,97,1.0E-4
37029,97,1.0E-4
37030,97,1.0E-4
37031,97,1.0E-4
37032,97,1.0E-4
37033,97,1.0E-4
37034,97,1.0E-4
37035,97,1.0E-4
37036,97,1.0E-4
37037,97,1.0E-4
37038,97,1.0E-4
37039,97,1.0E-4
37040,97,1.0E-4
37041,97,1.0E-4
37042,97,1.0E-4
37043,97,1.0E-4
37044,97,1.0E-4
37045,97,1.0E-4
37046,97,1.0E-4
37047,97,1.0E-4
37048,97,1.0E-4
37049,97,1.0E-4
37050,97,1.0E-4
37051,97,1.0E-4
37052,97,1.0E-4
37053,97,1.0E-4
37054,97,1.0E-4
37055,97,1.0E-4
37056,97,1.0E-4
37057,97,1.0E-4
37058,97,1.0E-4
37059,97,1.0E-4
37060,97,1.0E-4
37061,97,1.0E-4
37062,97,1.0E-4
37063,97,1.0E-4
37064,97,1.0E-4
37065,97,1.0E-4
37066,97,1.0E-4
37067,97,1.0E-4
37068,97,1.0E-4
37069,97,1.0E-4
37070,97,1.0E-4
37071,97,1.0E-4
37072,97,1.0E-4
37073,97,1.0E-4
37074,97,1.0E-4
37075,97,1.0E-4
37076,97,1.0E-4
37077,97,1.0E-4
37078,97,1.0E-4
37079,97,1.0E-4
37080,97,1.0E-4
37081,97,1.0E-4
37082,97,1.0E-4
37083,97,1.0E-4
37084,97,1.0E-4
37085,97,1.0E-4
37086,97,1.0E-4
37087,97,1.0E-4
37088,97,1.0E-4
37089,97,1.0E-4
37090,97,1.0E-4
37091,97,1.0E-4
37092,97,1.0E-4
37093,97,1.0E-4
37094,97,1.0E-4
37095,97,1.0E-4
37096,97,1.0E-4
37097,97,1.0E-4
37098,97,1.0E-4
37099,97,1.0E-4
37100,97,1.0E-4
37101,97,1.0E-4
37102,97,1.0E-4
37103,97,1.0E-4
37104,97,1.0E-4
37105,97,1.0E-4
37106,97,1.0E-4
37107,97,1.0E-4
37108,97,1.0E-4
37109,97,1.0E-4
37110,97,1.0E-4
37111,97,1.0E-4
37112,97,1.0E-4
37113,97,1.0E-4
37114,97,1.0E-4
37115,97,1.0E-4
37116,97,1.0E-4
37117,97,1.0E-4
37118,97,1.0E-4
37119,97,1.0E-4
37120,97,1.0E-4
37121,97,1.0E-4
37122,97,1.0E-4
37123,97,1.0E-4
37124,97,1.0E-4
37125,97,1.0E-4
37126,97,1.0E-4
37127,97,1.0E-4
37128,97,1.0E-4
37129,97,1.0E-4
37130,97,1.0E-4
37131,97,1.0E-4
37132,97,1.0E-4
37133,97,1.0E-4
37134,97,1.0E-4
37135,97,1.0E-4
37136,97,1.0E-4
37137,97,1.0E-4
37138,97,1.0E-4
37139,97,1.0E-4
37140,97,1.0E-4
37141,97,1.0E-4
37142,97,1.0E-4
37143,97,1.0E-4
37144,97,1.0E-4
37145,97,1.0E-4
37146,97,1.0E-4
37147,97,1.0E-4
37148,97,1.0E-4
37149,97,1.0E-4
37150,97,1.0E-4
37151,97,1.0E-4
37152,97,1.0E-4
37153,97,1.0E-4
37154,97,1.0E-4
37155,97,1.0E-4
37156,97,1.0E-4
37157,97,1.0E-4
37158,97,1.0E-4
37159,97,1.0E-4
37160,97,1.0E-4
37161,97,1.0E-4
37162,97,1.0E-4
37163,97,1.0E-4
37164,97,1.0E-4
37165,97,1.0E-4
37166,97,1.0E-4
37167,97,1.0E-4
37168,97,1.0E-4
37169,97,1.0E-4
37170,97,1.0E-4
37171,97,1.0E-4
37172,97,1.0E-4
37173,97,1.0E-4
37174,97,1.0E-4
37175,97,1.0E-4
37176,97,1.0E-4
37177,97,1.0E-4
37178,97,1.0E-4
37179,97,1.0E-4
37180,97,1.0E-4
37181,97,1.0E-4
37182,97,1.0E-4
37183,97,1.0E-4
37184,97,1.0E-4
37185,97,1.0E-4
37186,97,1.0E-4
37187,97,1.0E-4
37188,97,1.0E-4
37189,97,1.0E-4
37190,97,1.0E-4
37191,97,1.0E-4
37192,97,1.0E-4
37193,97,1.0E-4
37194,97,1.0E-4
37195,97,1.0E-4
37196,97,1.0E-4
37197,97,1.0E-4
37198,97,1.0E-4
37199,97,1.0E-4
37200,97,1.0E-4
37201,97,1.0E-4
37202,97,1.0E-4
37203,97,1.0E-4
37204,97,1.0E-4
37205,97,1.0E-4
37206,97,1.0E-4
37207,97,1.0E-4
37208,97,1.0E-4
37209,97,1.0E-4
37210,97,1.0E-4
37211,97,1.0E-4
37212,97,1.0E-4
37213,97,1.0E-4
37214,97,1.0E-4
37215,97,1.0E-4
37216,97,1.0E-4
37217,97,1.0E-4
37218,97,1.0E-4
37219,97,1.0E-4
37220,97,1.0E-4
37221,97,1.0E-4
37222,97,1.0E-4
37223,97,1.0E-4
37224,97,1.0E-4
37225,97,1.0E-4
37226,97,1.0E-4
37227,97,1.0E-4
37228,97,1.0E-4
37229,97,1.0E-4
37230,97,1.0E-4
37231,97,1.0E-4
37232,97,1.0E-4
37233,97,1.0E-4
37234,97,1.0E-4
37235,97,1.0E-4
37236,97,1.0E-4
37237,97,1.0E-4
37238,97,1.0E-4
37239,97,1.0E-4
37240,97,1.0E-4
37241,97,1.0E-4
37242,97,1.0E-4
37243,97,1.0E-4
37244,97,1.0E-4
37245,97,1.0E-4
37246,97,1.0E-4
37247,97,1.0E-4
37248,97,1.0E-4
37249,97,1.0E-4
37250,97,1.0E-4
37251,97,1.0E-4
37252,97,1.0E-4
37253,97,1.0E-4
37254,97,1.0E-4
37255,97,1.0E-4
37256,97,1.0E-4
37257,97,1.0E-4
37258,97,1.0E-4
37259,97,1.0E-4
37260,97,1.0E-4
37261,97,1.0E-4
37262,97,1.0E-4
37263,97,1.0E-4
37264,97,1.0E-4
37265,97,1.0E-4
37266,97,1.0E-4
37267,97,1.0E-4
37268,97,1.0E-4
37269,97,1.0E-4
37270,97,1.0E-4
37271,97,1.0E-4
37272,97,1.0E-4
37273,97,1.0E-4
37274,97,1.0E-4
37275,97,1.0E-4
37276,97,1.0E-4
37277,97,1.0E-4
37278,97,1.0E-4
37279,97,1.0E-4
37280,97,1.0E-4
37281,97,1.0E-4
37282,97,1.0E-4
37283,97,1.0E-4
37284,97,1.0E-4
37285,97,1.0E-4
37286,97,1.0E-4
37287,97,1.0E-4
37288,97,1.0E-4
37289,97,1.0E-4
37290,97,1.0E-4
37291,97,1.0E-4
37292,97,1.0E-4
37293,97,1.0E-4
37294,97,1.0E-4
37295,97,1.0E-4
37296,97,1.0E-4
37297,97,1.0E-4
37298,97,1.0E-4
37299,97,1.0E-4
37300,97,1.0E-4
37301,97,1.0E-4
37302,97,1.0E-4
37303,97,1.0E-4
37304,97,1.0E-4
37305,97,1.0E-4
37306,97,1.0E-4
37307,97,1.0E-4
37308,97,1.0E-4
37309,97,1.0E-4
37310,97,1.0E-4
37311,97,1.0E-4
37312,97,1.0E-4
37313,97,1.0E-4
37314,97,1.0E-4
37315,97,1.0E-4
37316,97,1.0E-4
37317,97,1.0E-4
37318,97,1.0E-4
37319,97,1.0E-4
37320,97,1.0E-4
37321,97,1.0E-4
37322,97,1.0E-4
37323,97,1.0E-4
37324,97,1.0E-4
37325,97,1.0E-4
37326,97,1.0E-4
37327,97,1.0E-4
37328,97,1.0E-4
37329,97,1.0E-4
37330,97,1.0E-4
37331,97,1.0E-4
37332,97,1.0E-4
37333,97,1.0E-4
37334,97,1.0E-4
37335,97,1.0E-4
37336,97,1.0E-4
37337,97,1.0E-4
37338,97,1.0E-4
37339,97,1.0E-4
37340,97,1.0E-4
37341,97,1.0E-4
37342,97,1.0E-4
37343,97,1.0E-4
37344,97,1.0E-4
37345,97,1.0E-4
37346,97,1.0E-4
37347,97,1.0E-4
37348,97,1.0E-4
37349,97,1.0E-4
37350,97,1.0E-4
37351,97,1.0E-4
37352,97,1.0E-4
37353,97,1.0E-4
37354,97,1.0E-4
37355,97,1.0E-4
37356,97,1.0E-4
37357,97,1.0E-4
37358,97,1.0E-4
37359,97,1.0E-4
37360,97,1.0E-4
37361,97,1.0E-4
37362,97,1.0E-4
37363,97,1.0E-4
37364,97,1.0E-4
37365,97,1.0E-4
37366,97,1.0E-4
37367,97,1.0E-4
37368,97,1.0E-4
37369,97,1.0E-4
37370,97,1.0E-4
37371,97,1.0E-4
37372,97,1.0E-4
37373,97,1.0E-4
37374,97,1.0E-4
37375,97,1.0E-4
37376,97,1.0E-4
37377,97,1.0E-4
37378,97,1.0E-4
37379,97,1.0E-4
37380,97,1.0E-4
37381,97,1.0E-4
37382,97,1.0E-4
37383,97,1.0E-4
37384,97,1.0E-4
37385,97,1.0E-4
37386,97,1.0E-4
37387,97,1.0E-4
37388,97,1.0E-4
37389,97,1.0E-4
37390,97,1.0E-4
37391,97,1.0E-4
37392,97,1.0E-4
37393,97,1.0E-4
37394,97,1.0E-4
37395,97,1.0E-4
37396,97,1.0E-4
37397,97,1.0E-4
37398,97,1.0E-4
37399,97,1.0E-4
37400,97,1.0E-4
37401,97,1.0E-4
37402,97,1.0E-4
37403,97,1.0E-4
37404,97,1.0E-4
37405,97,1.0E-4
37406,97,1.0E-4
37407,97,1.0E-4
37408,97,1.0E-4
37409,97,1.0E-4
37410,97,1.0E-4
37411,97,1.0E-4
37412,97,1.0E-4
37413,97,1.0E-4
37414,97,1.0E-4
37415,97,1.0E-4
37416,97,1.0E-4
37417,97,1.0E-4
37418,97,1.0E-4
37419,97,1.0E-4
37420,97,1.0E-4
37421,97,1.0E-4
37422,97,1.0E-4
37423,97,1.0E-4
37424,97,1.0E-4
37425,97,1.0E-4
37426,97,1.0E-4
37427,97,1.0E-4
37428,97,1.0E-4
37429,97,1.0E-4
37430,97,1.0E-4
37431,97,1.0E-4
37432,97,1.0E-4
37433,97,1.0E-4
37434,97,1.0E-4
37435,97,1.0E-4
37436,97,1.0E-4
37437,97,1.0E-4
37438,97,1.0E-4
37439,97,1.0E-4
37440,97,1.0E-4
37441,97,1.0E-4
37442,97,1.0E-4
37443,97,1.0E-4
37444,97,1.0E-4
37445,97,1.0E-4
37446,97,1.0E-4
37447,97,1.0E-4
37448,97,1.0E-4
37449,97,1.0E-4
37450,97,1.0E-4
37451,97,1.0E-4
37452,97,1.0E-4
37453,97,1.0E-4
37454,97,1.0E-4
37455,97,1.0E-4
37456,97,1.0E-4
37457,97,1.0E-4
37458,97,1.0E-4
37459,97,1.0E-4
37460,97,1.0E-4
37461,97,1.0E-4
37462,97,1.0E-4
37463,97,1.0E-4
37464,97,1.0E-4
37465,97,1.0E-4
37466,97,1.0E-4
37467,97,1.0E-4
37468,97,1.0E-4
37469,97,1.0E-4
37470,97,1.0E-4
37471,97,1.0E-4
37472,97,1.0E-4
37473,97,1.0E-4
37474,97,1.0E-4
37475,97,1.0E-4
37476,97,1.0E-4
37477,97,1.0E-4
37478,97,1.0E-4
37479,97,1.0E-4
37480,97,1.0E-4
37481,97,1.0E-4
37482,97,1.0E-4
37483,97,1.0E-4
37484,97,1.0E-4
37485,97,1.0E-4
37486,97,1.0E-4
37487,97,1.0E-4
37488,97,1.0E-4
37489,97,1.0E-4
37490,97,1.0E-4
37491,97,1.0E-4
37492,97,1.0E-4
37493,97,1.0E-4
37494,97,1.0E-4
37495,97,1.0E-4
37496,97,1.0E-4
37497,97,1.0E-4
37498,97,1.0E-4
37499,97,1.0E-4
37500,97,1.0E-4
37501,97,1.0E-4
37502,97,1.0E-4
37503,97,1.0E-4
37504,97,1.0E-4
37505,97,1.0E-4
37506,97,1.0E-4
37507,97,1.0E-4
37508,97,1.0E-4
37509,97,1.0E-4
37510,97,1.0E-4
37511,97,1.0E-4
37512,97,1.0E-4
37513,97,1.0E-4
37514,97,1.0E-4
37515,97,1.0E-4
37516,97,1.0E-4
37517,97,1.0E-4
37518,97,1.0E-4
37519,97,1.0E-4
37520,97,1.0E-4
37521,97,1.0E-4
37522,97,1.0E-4
37523,97,1.0E-4
37524,97,1.0E-4
37525,97,1.0E-4
37526,97,1.0E-4
37527,97,1.0E-4
37528,97,1.0E-4
37529,97,1.0E-4
37530,97,1.0E-4
37531,97,1.0E-4
37532,97,1.0E-4
37533,97,1.0E-4
37534,97,1.0E-4
37535,97,1.0E-4
37536,97,1.0E-4
37537,97,1.0E-4
37538,97,1.0E-4
37539,97,1.0E-4
37540,97,1.0E-4
37541,97,1.0E-4
37542,97,1.0E-4
37543,97,1.0E-4
37544,97,1.0E-4
37545,97,1.0E-4
37546,97,1.0E-4
37547,97,1.0E-4
37548,97,1.0E-4
37549,97,1.0E-4
37550,97,1.0E-4
37551,97,1.0E-4
37552,97,1.0E-4
37553,97,1.0E-4
37554,97,1.0E-4
37555,97,1.0E-4
37556,97,1.0E-4
37557,97,1.0E-4
37558,97,1.0E-4
37559,97,1.0E-4
37560,97,1.0E-4
37561,97,1.0E-4
37562,97,1.0E-4
37563,97,1.0E-4
37564,97,1.0E-4
37565,97,1.0E-4
37566,97,1.0E-4
37567,97,1.0E-4
37568,97,1.0E-4
37569,97,1.0E-4
37570,97,1.0E-4
37571,97,1.0E-4
37572,97,1.0E-4
37573,97,1.0E-4
37574,97,1.0E-4
37575,97,1.0E-4
37576,97,1.0E-4
37577,97,1.0E-4
37578,97,1.0E-4
37579,97,1.0E-4
37580,97,1.0E-4
37581,97,1.0E-4
37582,97,1.0E-4
37583,97,1.0E-4
37584,97,1.0E-4
37585,97,1.0E-4
37586,97,1.0E-4
37587,97,1.0E-4
37588,97,1.0E-4
37589,97,1.0E-4
37590,97,1.0E-4
37591,97,1.0E-4
37592,97,1.0E-4
37593,97,1.0E-4
37594,97,1.0E-4
37595,97,1.0E-4
37596,97,1.0E-4
37597,97,1.0E-4
37598,97,1.0E-4
37599,97,1.0E-4
37600,97,1.0E-4
37601,97,1.0E-4
37602,97,1.0E-4
37603,97,1.0E-4
37604,97,1.0E-4
37605,97,1.0E-4
37606,97,1.0E-4
37607,97,1.0E-4
37608,97,1.0E-4
37609,97,1.0E-4
37610,97,1.0E-4
37611,97,1.0E-4
37612,97,1.0E-4
37613,97,1.0E-4
37614,97,1.0E-4
37615,97,1.0E-4
37616,97,1.0E-4
37617,97,1.0E-4
37618,97,1.0E-4
37619,97,1.0E-4
37620,97,1.0E-4
37621,97,1.0E-4
37622,97,1.0E-4
37623,97,1.0E-4
37624,97,1.0E-4
37625,97,1.0E-4
37626,97,1.0E-4
37627,97,1.0E-4
37628,97,1.0E-4
37629,97,1.0E-4
37630,97,1.0E-4
37631,97,1.0E-4
37632,97,1.0E-4
37633,97,1.0E-4
37634,97,1.0E-4
37635,97,1.0E-4
37636,97,1.0E-4
37637,97,1.0E-4
37638,97,1.0E-4
37639,97,1.0E-4
37640,97,1.0E-4
37641,97,1.0E-4
37642,97,1.0E-4
37643,97,1.0E-4
37644,97,1.0E-4
37645,97,1.0E-4
37646,97,1.0E-4
37647,97,1.0E-4
37648,97,1.0E-4
37649,97,1.0E-4
37650,97,1.0E-4
37651,97,1.0E-4
37652,97,1.0E-4
37653,97,1.0E-4
37654,97,1.0E-4
37655,97,1.0E-4
37656,97,1.0E-4
37657,97,1.0E-4
37658,97,1.0E-4
37659,97,1.0E-4
37660,97,1.0E-4
37661,97,1.0E-4
37662,97,1.0E-4
37663,97,1.0E-4
37664,97,1.0E-4
37665,97,1.0E-4
37666,97,1.0E-4
37667,97,1.0E-4
37668,97,1.0E-4
37669,97,1.0E-4
37670,97,1.0E-4
37671,97,1.0E-4
37672,97,1.0E-4
37673,97,1.0E-4
37674,97,1.0E-4
37675,97,1.0E-4
37676,97,1.0E-4
37677,97,1.0E-4
37678,97,1.0E-4
37679,97,1.0E-4
37680,97,1.0E-4
37681,97,1.0E-4
37682,97,1.0E-4
37683,97,1.0E-4
37684,97,1.0E-4
37685,97,1.0E-4
37686,97,1.0E-4
37687,97,1.0E-4
37688,97,1.0E-4
37689,97,1.0E-4
37690,97,1.0E-4
37691,97,1.0E-4
37692,97,1.0E-4
37693,97,1.0E-4
37694,97,1.0E-4
37695,97,1.0E-4
37696,97,1.0E-4
37697,97,1.0E-4
37698,97,1.0E-4
37699,97,1.0E-4
37700,97,1.0E-4
37701,97,1.0E-4
37702,97,1.0E-4
37703,97,1.0E-4
37704,97,1.0E-4
37705,97,1.0E-4
37706,97,1.0E-4
37707,97,1.0E-4
37708,97,1.0E-4
37709,97,1.0E-4
37710,97,1.0E-4
37711,97,1.0E-4
37712,97,1.0E-4
37713,97,1.0E-4
37714,97,1.0E-4
37715,97,1.0E-4
37716,97,1.0E-4
37717,97,1.0E-4
37718,97,1.0E-4
37719,97,1.0E-4
37720,97,1.0E-4
37721,97,1.0E-4
37722,97,1.0E-4
37723,97,1.0E-4
37724,97,1.0E-4
37725,97,1.0E-4
37726,97,1.0E-4
37727,97,1.0E-4
37728,97,1.0E-4
37729,97,1.0E-4
37730,97,1.0E-4
37731,97,1.0E-4
37732,97,1.0E-4
37733,97,1.0E-4
37734,97,1.0E-4
37735,97,1.0E-4
37736,97,1.0E-4
37737,97,1.0E-4
37738,97,1.0E-4
37739,97,1.0E-4
37740,97,1.0E-4
37741,97,1.0E-4
37742,97,1.0E-4
37743,97,1.0E-4
37744,97,1.0E-4
37745,97,1.0E-4
37746,97,1.0E-4
37747,97,1.0E-4
37748,97,1.0E-4
37749,97,1.0E-4
37750,97,1.0E-4
37751,97,1.0E-4
37752,97,1.0E-4
37753,97,1.0E-4
37754,97,1.0E-4
37755,97,1.0E-4
37756,97,1.0E-4
37757,97,1.0E-4
37758,97,1.0E-4
37759,97,1.0E-4
37760,97,1.0E-4
37761,97,1.0E-4
37762,97,1.0E-4
37763,97,1.0E-4
37764,97,1.0E-4
37765,97,1.0E-4
37766,97,1.0E-4
37767,97,1.0E-4
37768,97,1.0E-4
37769,97,1.0E-4
37770,97,1.0E-4
37771,97,1.0E-4
37772,97,1.0E-4
37773,97,1.0E-4
37774,97,1.0E-4
37775,97,1.0E-4
37776,97,1.0E-4
37777,97,1.0E-4
37778,97,1.0E-4
37779,97,1.0E-4
37780,97,1.0E-4
37781,97,1.0E-4
37782,97,1.0E-4
37783,97,1.0E-4
37784,97,1.0E-4
37785,97,1.0E-4
37786,97,1.0E-4
37787,97,1.0E-4
37788,97,1.0E-4
37789,97,1.0E-4
37790,97,1.0E-4
37791,97,1.0E-4
37792,97,1.0E-4
37793,97,1.0E-4
37794,97,1.0E-4
37795,97,1.0E-4
37796,97,1.0E-4
37797,97,1.0E-4
37798,97,1.0E-4
37799,97,1.0E-4
37800,97,1.0E-4
37801,97,1.0E-4
37802,97,1.0E-4
37803,97,1.0E-4
37804,97,1.0E-4
37805,97,1.0E-4
37806,97,1.0E-4
37807,97,1.0E-4
37808,97,1.0E-4
37809,97,1.0E-4
37810,97,1.0E-4
37811,97,1.0E-4
37812,97,1.0E-4
37813,97,1.0E-4
37814,97,1.0E-4
37815,97,1.0E-4
37816,97,1.0E-4
37817,97,1.0E-4
37818,97,1.0E-4
37819,97,1.0E-4
37820,97,1.0E-4
37821,97,1.0E-4
37822,97,1.0E-4
37823,97,1.0E-4
37824,97,1.0E-4
37825,97,1.0E-4
37826,97,1.0E-4
37827,97,1.0E-4
37828,97,1.0E-4
37829,97,1.0E-4
37830,97,1.0E-4
37831,97,1.0E-4
37832,97,1.0E-4
37833,97,1.0E-4
37834,97,1.0E-4
37835,97,1.0E-4
37836,97,1.0E-4
37837,97,1.0E-4
37838,97,1.0E-4
37839,97,1.0E-4
37840,97,1.0E-4
37841,97,1.0E-4
37842,97,1.0E-4
37843,97,1.0E-4
37844,97,1.0E-4
37845,97,1.0E-4
37846,97,1.0E-4
37847,97,1.0E-4
37848,97,1.0E-4
37849,97,1.0E-4
37850,97,1.0E-4
37851,97,1.0E-4
37852,97,1.0E-4
37853,97,1.0E-4
37854,97,1.0E-4
37855,97,1.0E-4
37856,97,1.0E-4
37857,97,1.0E-4
37858,97,1.0E-4
37859,97,1.0E-4
37860,97,1.0E-4
37861,97,1.0E-4
37862,97,1.0E-4
37863,97,1.0E-4
37864,97,1.0E-4
37865,97,1.0E-4
37866,97,1.0E-4
37867,97,1.0E-4
37868,97,1.0E-4
37869,97,1.0E-4
37870,97,1.0E-4
37871,97,1.0E-4
37872,97,1.0E-4
37873,97,1.0E-4
37874,97,1.0E-4
37875,97,1.0E-4
37876,97,1.0E-4
37877,97,1.0E-4
37878,97,1.0E-4
37879,97,1.0E-4
37880,97,1.0E-4
37881,97,1.0E-4
37882,97,1.0E-4
37883,97,1.0E-4
37884,97,1.0E-4
37885,97,1.0E-4
37886,97,1.0E-4
37887,97,1.0E-4
37888,97,1.0E-4
37889,97,1.0E-4
37890,97,1.0E-4
37891,97,1.0E-4
37892,97,1.0E-4
37893,97,1.0E-4
37894,97,1.0E-4
37895,97,1.0E-4
37896,97,1.0E-4
37897,97,1.0E-4
37898,97,1.0E-4
37899,97,1.0E-4
37900,97,1.0E-4
37901,97,1.0E-4
37902,97,1.0E-4
37903,97,1.0E-4
37904,97,1.0E-4
37905,97,1.0E-4
37906,97,1.0E-4
37907,97,1.0E-4
37908,97,1.0E-4
37909,97,1.0E-4
37910,97,1.0E-4
37911,97,1.0E-4
37912,97,1.0E-4
37913,97,1.0E-4
37914,97,1.0E-4
37915,97,1.0E-4
37916,97,1.0E-4
37917,97,1.0E-4
37918,97,1.0E-4
37919,97,1.0E-4
37920,97,1.0E-4
37921,97,1.0E-4
37922,97,1.0E-4
37923,97,1.0E-4
37924,97,1.0E-4
37925,97,1.0E-4
37926,97,1.0E-4
37927,97,1.0E-4
37928,97,1.0E-4
37929,97,1.0E-4
37930,97,1.0E-4
37931,97,1.0E-4
37932,97,1.0E-4
37933,97,1.0E-4
37934,97,1.0E-4
37935,97,1.0E-4
37936,97,1.0E-4
37937,97,1.0E-4
37938,97,1.0E-4
37939,97,1.0E-4
37940,97,1.0E-4
37941,97,1.0E-4
37942,97,1.0E-4
37943,97,1.0E-4
37944,97,1.0E-4
37945,97,1.0E-4
37946,97,1.0E-4
37947,97,1.0E-4
37948,97,1.0E-4
37949,97,1.0E-4
37950,97,1.0E-4
37951,97,1.0E-4
37952,97,1.0E-4
37953,97,1.0E-4
37954,97,1.0E-4
37955,97,1.0E-4
37956,97,1.0E-4
37957,97,1.0E-4
37958,97,1.0E-4
37959,97,1.0E-4
37960,97,1.0E-4
37961,97,1.0E-4
37962,97,1.0E-4
37963,97,1.0E-4
37964,97,1.0E-4
37965,97,1.0E-4
37966,97,1.0E-4
37967,97,1.0E-4
37968,97,1.0E-4
37969,97,1.0E-4
37970,97,1.0E-4
37971,97,1.0E-4
37972,97,1.0E-4
37973,97,1.0E-4
37974,97,1.0E-4
37975,97,1.0E-4
37976,97,1.0E-4
37977,97,1.0E-4
37978,97,1.0E-4
37979,97,1.0E-4
37980,97,1.0E-4
37981,97,1.0E-4
37982,97,1.0E-4
37983,97,1.0E-4
37984,97,1.0E-4
37985,97,1.0E-4
37986,97,1.0E-4
37987,97,1.0E-4
37988,97,1.0E-4
37989,97,1.0E-4
37990,97,1.0E-4
37991,97,1.0E-4
37992,97,1.0E-4
37993,97,1.0E-4
37994,97,1.0E-4
37995,97,1.0E-4
37996,97,1.0E-4
37997,97,1.0E-4
37998,97,1.0E-4
37999,97,1.0E-4
38000,97,1.0E-4
38001,97,1.0E-4
38002,97,1.0E-4
38003,97,1.0E-4
38004,97,1.0E-4
38005,97,1.0E-4
38006,97,1.0E-4
38007,97,1.0E-4
38008,97,1.0E-4
38009,97,1.0E-4
38010,97,1.0E-4
38011,97,1.0E-4
38012,97,1.0E-4
38013,97,1.0E-4
38014,97,1.0E-4
38015,97,1.0E-4
38016,97,1.0E-4
38017,97,1.0E-4
38018,97,1.0E-4
38019,97,1.0E-4
38020,97,1.0E-4
38021,97,1.0E-4
38022,97,1.0E-4
38023,97,1.0E-4
38024,97,1.0E-4
38025,97,1.0E-4
38026,97,1.0E-4
38027,97,1.0E-4
38028,97,1.0E-4
38029,97,1.0E-4
38030,97,1.0E-4
38031,97,1.0E-4
38032,97,1.0E-4
38033,97,1.0E-4
38034,97,1.0E-4
38035,97,1.0E-4
38036,97,1.0E-4
38037,97,1.0E-4
38038,97,1.0E-4
38039,97,1.0E-4
38040,97,1.0E-4
38041,97,1.0E-4
38042,97,1.0E-4
38043,97,1.0E-4
38044,97,1.0E-4
38045,97,1.0E-4
38046,97,1.0E-4
38047,97,1.0E-4
38048,97,1.0E-4
38049,97,1.0E-4
38050,97,1.0E-4
38051,97,1.0E-4
38052,97,1.0E-4
38053,97,1.0E-4
38054,97,1.0E-4
38055,97,1.0E-4
38056,97,1.0E-4
38057,97,1.0E-4
38058,97,1.0E-4
38059,97,1.0E-4
38060,97,1.0E-4
38061,97,1.0E-4
38062,97,1.0E-4
38063,97,1.0E-4
38064,97,1.0E-4
38065,97,1.0E-4
38066,97,1.0E-4
38067,97,1.0E-4
38068,97,1.0E-4
38069,97,1.0E-4
38070,97,1.0E-4
38071,97,1.0E-4
38072,97,1.0E-4
38073,97,1.0E-4
38074,97,1.0E-4
38075,97,1.0E-4
38076,97,1.0E-4
38077,97,1.0E-4
38078,97,1.0E-4
38079,97,1.0E-4
38080,97,1.0E-4
38081,97,1.0E-4
38082,97,1.0E-4
38083,97,1.0E-4
38084,97,1.0E-4
38085,97,1.0E-4
38086,97,1.0E-4
38087,97,1.0E-4
38088,97,1.0E-4
38089,97,1.0E-4
38090,97,1.0E-4
38091,97,1.0E-4
38092,97,1.0E-4
38093,97,1.0E-4
38094,97,1.0E-4
38095,97,1.0E-4
38096,97,1.0E-4
38097,97,1.0E-4
38098,97,1.0E-4
38099,97,1.0E-4
38100,97,1.0E-4
38101,97,1.0E-4
38102,97,1.0E-4
38103,97,1.0E-4
38104,97,1.0E-4
38105,97,1.0E-4
38106,97,1.0E-4
38107,97,1.0E-4
38108,97,1.0E-4
38109,97,1.0E-4
38110,97,1.0E-4
38111,97,1.0E-4
38112,97,1.0E-4
38113,97,1.0E-4
38114,97,1.0E-4
38115,97,1.0E-4
38116,97,1.0E-4
38117,97,1.0E-4
38118,97,1.0E-4
38119,97,1.0E-4
38120,97,1.0E-4
38121,97,1.0E-4
38122,97,1.0E-4
38123,97,1.0E-4
38124,97,1.0E-4
38125,97,1.0E-4
38126,97,1.0E-4
38127,97,1.0E-4
38128,97,1.0E-4
38129,97,1.0E-4
38130,97,1.0E-4
38131,97,1.0E-4
38132,97,1.0E-4
38133,97,1.0E-4
38134,97,1.0E-4
38135,97,1.0E-4
38136,97,1.0E-4
38137,97,1.0E-4
38138,97,1.0E-4
38139,97,1.0E-4
38140,97,1.0E-4
38141,97,1.0E-4
38142,97,1.0E-4
38143,97,1.0E-4
38144,97,1.0E-4
38145,97,1.0E-4
38146,97,1.0E-4
38147,97,1.0E-4
38148,97,1.0E-4
38149,97,1.0E-4
38150,97,1.0E-4
38151,97,1.0E-4
38152,97,1.0E-4
38153,97,1.0E-4
38154,97,1.0E-4
38155,97,1.0E-4
38156,97,1.0E-4
38157,97,1.0E-4
38158,97,1.0E-4
38159,97,1.0E-4
38160,97,1.0E-4
38161,97,1.0E-4
38162,97,1.0E-4
38163,97,1.0E-4
38164,97,1.0E-4
38165,97,1.0E-4
38166,97,1.0E-4
38167,97,1.0E-4
38168,97,1.0E-4
38169,97,1.0E-4
38170,97,1.0E-4
38171,97,1.0E-4
38172,97,1.0E-4
38173,97,1.0E-4
38174,97,1.0E-4
38175,97,1.0E-4
38176,97,1.0E-4
38177,97,1.0E-4
38178,97,1.0E-4
38179,97,1.0E-4
38180,97,1.0E-4
38181,97,1.0E-4
38182,97,1.0E-4
38183,97,1.0E-4
38184,97,1.0E-4
38185,97,1.0E-4
38186,97,1.0E-4
38187,97,1.0E-4
38188,97,1.0E-4
38189,97,1.0E-4
38190,97,1.0E-4
38191,97,1.0E-4
38192,97,1.0E-4
38193,97,1.0E-4
38194,97,1.0E-4
38195,97,1.0E-4
38196,97,1.0E-4
38197,97,1.0E-4
38198,97,1.0E-4
38199,97,1.0E-4
38200,97,1.0E-4
38201,97,1.0E-4
38202,97,1.0E-4
38203,97,1.0E-4
38204,97,1.0E-4
38205,97,1.0E-4
38206,97,1.0E-4
38207,97,1.0E-4
38208,97,1.0E-4
38209,97,1.0E-4
38210,97,1.0E-4
38211,97,1.0E-4
38212,97,1.0E-4
38213,97,1.0E-4
38214,97,1.0E-4
38215,97,1.0E-4
38216,97,1.0E-4
38217,97,1.0E-4
38218,97,1.0E-4
38219,97,1.0E-4
38220,97,1.0E-4
38221,97,1.0E-4
38222,97,1.0E-4
38223,97,1.0E-4
38224,97,1.0E-4
38225,97,1.0E-4
38226,97,1.0E-4
38227,97,1.0E-4
38228,97,1.0E-4
38229,97,1.0E-4
38230,97,1.0E-4
38231,97,1.0E-4
38232,97,1.0E-4
38233,97,1.0E-4
38234,97,1.0E-4
38235,97,1.0E-4
38236,97,1.0E-4
38237,97,1.0E-4
38238,97,1.0E-4
38239,97,1.0E-4
38240,97,1.0E-4
38241,97,1.0E-4
38242,97,1.0E-4
38243,97,1.0E-4
38244,97,1.0E-4
38245,97,1.0E-4
38246,97,1.0E-4
38247,97,1.0E-4
38248,97,1.0E-4
38249,97,1.0E-4
38250,97,1.0E-4
38251,97,1.0E-4
38252,97,1.0E-4
38253,97,1.0E-4
38254,97,1.0E-4
38255,97,1.0E-4
38256,97,1.0E-4
38257,97,1.0E-4
38258,97,1.0E-4
38259,97,1.0E-4
38260,97,1.0E-4
38261,97,1.0E-4
38262,97,1.0E-4
38263,97,1.0E-4
38264,97,1.0E-4
38265,97,1.0E-4
38266,97,1.0E-4
38267,97,1.0E-4
38268,97,1.0E-4
38269,97,1.0E-4
38270,97,1.0E-4
38271,97,1.0E-4
38272,97,1.0E-4
38273,97,1.0E-4
38274,97,1.0E-4
38275,97,1.0E-4
38276,97,1.0E-4
38277,97,1.0E-4
38278,97,1.0E-4
38279,97,1.0E-4
38280,97,1.0E-4
38281,97,1.0E-4
38282,97,1.0E-4
38283,97,1.0E-4
38284,97,1.0E-4
38285,97,1.0E-4
38286,97,1.0E-4
38287,97,1.0E-4
38288,97,1.0E-4
38289,97,1.0E-4
38290,97,1.0E-4
38291,97,1.0E-4
38292,97,1.0E-4
38293,97,1.0E-4
38294,97,1.0E-4
38295,97,1.0E-4
38296,97,1.0E-4
38297,97,1.0E-4
38298,97,1.0E-4
38299,97,1.0E-4
38300,97,1.0E-4
38301,97,1.0E-4
38302,97,1.0E-4
38303,97,1.0E-4
38304,97,1.0E-4
38305,97,1.0E-4
38306,97,1.0E-4
38307,97,1.0E-4
38308,97,1.0E-4
38309,97,1.0E-4
38310,97,1.0E-4
38311,97,1.0E-4
38312,97,1.0E-4
38313,97,1.0E-4
38314,97,1.0E-4
38315,97,1.0E-4
38316,97,1.0E-4
38317,97,1.0E-4
38318,97,1.0E-4
38319,97,1.0E-4
38320,97,1.0E-4
38321,97,1.0E-4
38322,97,1.0E-4
38323,97,1.0E-4
38324,97,1.0E-4
38325,97,1.0E-4
38326,97,1.0E-4
38327,97,1.0E-4
38328,97,1.0E-4
38329,97,1.0E-4
38330,97,1.0E-4
38331,97,1.0E-4
38332,97,1.0E-4
38333,97,1.0E-4
38334,97,1.0E-4
38335,97,1.0E-4
38336,97,1.0E-4
38337,97,1.0E-4
38338,97,1.0E-4
38339,97,1.0E-4
38340,97,1.0E-4
38341,97,1.0E-4
38342,97,1.0E-4
38343,97,1.0E-4
38344,97,1.0E-4
38345,97,1.0E-4
38346,97,1.0E-4
38347,97,1.0E-4
38348,97,1.0E-4
38349,97,1.0E-4
38350,97,1.0E-4
38351,97,1.0E-4
38352,97,1.0E-4
38353,97,1.0E-4
38354,97,1.0E-4
38355,97,1.0E-4
38356,97,1.0E-4
38357,97,1.0E-4
38358,97,1.0E-4
38359,97,1.0E-4
38360,97,1.0E-4
38361,97,1.0E-4
38362,97,1.0E-4
38363,97,1.0E-4
38364,97,1.0E-4
38365,97,1.0E-4
38366,97,1.0E-4
38367,97,1.0E-4
38368,97,1.0E-4
38369,97,1.0E-4
38370,97,1.0E-4
38371,97,1.0E-4
38372,97,1.0E-4
38373,97,1.0E-4
38374,97,1.0E-4
38375,97,1.0E-4
38376,97,1.0E-4
38377,97,1.0E-4
38378,97,1.0E-4
38379,97,1.0E-4
38380,97,1.0E-4
38381,97,1.0E-4
38382,97,1.0E-4
38383,97,1.0E-4
38384,97,1.0E-4
38385,97,1.0E-4
38386,97,1.0E-4
38387,97,1.0E-4
38388,97,1.0E-4
38389,97,1.0E-4
38390,97,1.0E-4
38391,97,1.0E-4
38392,97,1.0E-4
38393,97,1.0E-4
38394,97,1.0E-4
38395,97,1.0E-4
38396,97,1.0E-4
38397,97,1.0E-4
38398,97,1.0E-4
38399,97,1.0E-4
38400,97,1.0E-4
38401,97,1.0E-4
38402,97,1.0E-4
38403,97,1.0E-4
38404,97,1.0E-4
38405,97,1.0E-4
38406,97,1.0E-4
38407,97,1.0E-4
38408,97,1.0E-4
38409,97,1.0E-4
38410,97,1.0E-4
38411,97,1.0E-4
38412,97,1.0E-4
38413,97,1.0E-4
38414,97,1.0E-4
38415,97,1.0E-4
38416,97,1.0E-4
38417,97,1.0E-4
38418,97,1.0E-4
38419,97,1.0E-4
38420,97,1.0E-4
38421,97,1.0E-4
38422,97,1.0E-4
38423,97,1.0E-4
38424,97,1.0E-4
38425,97,1.0E-4
38426,97,1.0E-4
38427,97,1.0E-4
38428,97,1.0E-4
38429,97,1.0E-4
38430,97,1.0E-4
38431,97,1.0E-4
38432,97,1.0E-4
38433,97,1.0E-4
38434,97,1.0E-4
38435,97,1.0E-4
38436,97,1.0E-4
38437,97,1.0E-4
38438,97,1.0E-4
38439,97,1.0E-4
38440,97,1.0E-4
38441,97,1.0E-4
38442,97,1.0E-4
38443,97,1.0E-4
38444,97,1.0E-4
38445,97,1.0E-4
38446,97,1.0E-4
38447,97,1.0E-4
38448,97,1.0E-4
38449,97,1.0E-4
38450,97,1.0E-4
38451,97,1.0E-4
38452,97,1.0E-4
38453,97,1.0E-4
38454,97,1.0E-4
38455,97,1.0E-4
38456,97,1.0E-4
38457,97,1.0E-4
38458,97,1.0E-4
38459,97,1.0E-4
38460,97,1.0E-4
38461,97,1.0E-4
38462,97,1.0E-4
38463,97,1.0E-4
38464,97,1.0E-4
38465,97,1.0E-4
38466,97,1.0E-4
38467,97,1.0E-4
38468,97,1.0E-4
38469,97,1.0E-4
38470,97,1.0E-4
38471,97,1.0E-4
38472,97,1.0E-4
38473,97,1.0E-4
38474,97,1.0E-4
38475,97,1.0E-4
38476,97,1.0E-4
38477,97,1.0E-4
38478,97,1.0E-4
38479,97,1.0E-4
38480,97,1.0E-4
38481,97,1.0E-4
38482,97,1.0E-4
38483,97,1.0E-4
38484,97,1.0E-4
38485,97,1.0E-4
38486,97,1.0E-4
38487,97,1.0E-4
38488,97,1.0E-4
38489,97,1.0E-4
38490,97,1.0E-4
38491,97,1.0E-4
38492,97,1.0E-4
38493,97,1.0E-4
38494,97,1.0E-4
38495,97,1.0E-4
38496,97,1.0E-4
38497,97,1.0E-4
38498,97,1.0E-4
38499,97,1.0E-4
38500,97,1.0E-4
38501,97,1.0E-4
38502,97,1.0E-4
38503,97,1.0E-4
38504,97,1.0E-4
38505,97,1.0E-4
38506,97,1.0E-4
38507,97,1.0E-4
38508,97,1.0E-4
38509,97,1.0E-4
38510,97,1.0E-4
38511,97,1.0E-4
38512,97,1.0E-4
38513,97,1.0E-4
38514,97,1.0E-4
38515,97,1.0E-4
38516,97,1.0E-4
38517,97,1.0E-4
38518,97,1.0E-4
38519,97,1.0E-4
38520,97,1.0E-4
38521,97,1.0E-4
38522,97,1.0E-4
38523,97,1.0E-4
38524,97,1.0E-4
38525,97,1.0E-4
38526,97,1.0E-4
38527,97,1.0E-4
38528,97,1.0E-4
38529,97,1.0E-4
38530,97,1.0E-4
38531,97,1.0E-4
38532,97,1.0E-4
38533,97,1.0E-4
38534,97,1.0E-4
38535,97,1.0E-4
38536,97,1.0E-4
38537,97,1.0E-4
38538,97,1.0E-4
38539,97,1.0E-4
38540,97,1.0E-4
38541,97,1.0E-4
38542,97,1.0E-4
38543,97,1.0E-4
38544,97,1.0E-4
38545,97,1.0E-4
38546,97,1.0E-4
38547,97,1.0E-4
38548,97,1.0E-4
38549,97,1.0E-4
38550,97,1.0E-4
38551,97,1.0E-4
38552,97,1.0E-4
38553,97,1.0E-4
38554,97,1.0E-4
38555,97,1.0E-4
38556,97,1.0E-4
38557,97,1.0E-4
38558,97,1.0E-4
38559,97,1.0E-4
38560,97,1.0E-4
38561,97,1.0E-4
38562,97,1.0E-4
38563,97,1.0E-4
38564,97,1.0E-4
38565,97,1.0E-4
38566,97,1.0E-4
38567,97,1.0E-4
38568,97,1.0E-4
38569,97,1.0E-4
38570,97,1.0E-4
38571,97,1.0E-4
38572,97,1.0E-4
38573,97,1.0E-4
38574,97,1.0E-4
38575,97,1.0E-4
38576,97,1.0E-4
38577,97,1.0E-4
38578,97,1.0E-4
38579,97,1.0E-4
38580,97,1.0E-4
38581,97,1.0E-4
38582,97,1.0E-4
38583,97,1.0E-4
38584,97,1.0E-4
38585,97,1.0E-4
38586,97,1.0E-4
38587,97,1.0E-4
38588,97,1.0E-4
38589,97,1.0E-4
38590,97,1.0E-4
38591,97,1.0E-4
38592,97,1.0E-4
38593,97,1.0E-4
38594,97,1.0E-4
38595,97,1.0E-4
38596,97,1.0E-4
38597,97,1.0E-4
38598,97,1.0E-4
38599,97,1.0E-4
38600,97,1.0E-4
38601,97,1.0E-4
38602,97,1.0E-4
38603,97,1.0E-4
38604,97,1.0E-4
38605,97,1.0E-4
38606,97,1.0E-4
38607,97,1.0E-4
38608,97,1.0E-4
38609,97,1.0E-4
38610,97,1.0E-4
38611,97,1.0E-4
38612,97,1.0E-4
38613,97,1.0E-4
38614,97,1.0E-4
38615,97,1.0E-4
38616,97,1.0E-4
38617,97,1.0E-4
38618,97,1.0E-4
38619,97,1.0E-4
38620,97,1.0E-4
38621,97,1.0E-4
38622,97,1.0E-4
38623,97,1.0E-4
38624,97,1.0E-4
38625,97,1.0E-4
38626,97,1.0E-4
38627,97,1.0E-4
38628,97,1.0E-4
38629,97,1.0E-4
38630,97,1.0E-4
38631,97,1.0E-4
38632,97,1.0E-4
38633,97,1.0E-4
38634,97,1.0E-4
38635,97,1.0E-4
38636,97,1.0E-4
38637,97,1.0E-4
38638,97,1.0E-4
38639,97,1.0E-4
38640,97,1.0E-4
38641,97,1.0E-4
38642,97,1.0E-4
38643,97,1.0E-4
38644,97,1.0E-4
38645,97,1.0E-4
38646,97,1.0E-4
38647,97,1.0E-4
38648,97,1.0E-4
38649,97,1.0E-4
38650,97,1.0E-4
38651,97,1.0E-4
38652,97,1.0E-4
38653,97,1.0E-4
38654,97,1.0E-4
38655,97,1.0E-4
38656,97,1.0E-4
38657,97,1.0E-4
38658,97,1.0E-4
38659,97,1.0E-4
38660,97,1.0E-4
38661,97,1.0E-4
38662,97,1.0E-4
38663,97,1.0E-4
38664,97,1.0E-4
38665,97,1.0E-4
38666,97,1.0E-4
38667,97,1.0E-4
38668,97,1.0E-4
38669,97,1.0E-4
38670,97,1.0E-4
38671,97,1.0E-4
38672,97,1.0E-4
38673,97,1.0E-4
38674,97,1.0E-4
38675,97,1.0E-4
38676,97,1.0E-4
38677,97,1.0E-4
38678,97,1.0E-4
38679,97,1.0E-4
38680,97,1.0E-4
38681,97,1.0E-4
38682,97,1.0E-4
38683,97,1.0E-4
38684,97,1.0E-4
38685,97,1.0E-4
38686,97,1.0E-4
38687,97,1.0E-4
38688,97,1.0E-4
38689,97,1.0E-4
38690,97,1.0E-4
38691,97,1.0E-4
38692,97,1.0E-4
38693,97,1.0E-4
38694,97,1.0E-4
38695,97,1.0E-4
38696,97,1.0E-4
38697,97,1.0E-4
38698,97,1.0E-4
38699,97,1.0E-4
38700,97,1.0E-4
38701,97,1.0E-4
38702,97,1.0E-4
38703,97,1.0E-4
38704,97,1.0E-4
38705,97,1.0E-4
38706,97,1.0E-4
38707,97,1.0E-4
38708,97,1.0E-4
38709,97,1.0E-4
38710,97,1.0E-4
38711,97,1.0E-4
38712,97,1.0E-4
38713,97,1.0E-4
38714,97,1.0E-4
38715,97,1.0E-4
38716,97,1.0E-4
38717,97,1.0E-4
38718,97,1.0E-4
38719,97,1.0E-4
38720,97,1.0E-4
38721,97,1.0E-4
38722,97,1.0E-4
38723,97,1.0E-4
38724,97,1.0E-4
38725,97,1.0E-4
38726,97,1.0E-4
38727,97,1.0E-4
38728,97,1.0E-4
38729,97,1.0E-4
38730,97,1.0E-4
38731,97,1.0E-4
38732,97,1.0E-4
38733,97,1.0E-4
38734,97,1.0E-4
38735,97,1.0E-4
38736,97,1.0E-4
38737,97,1.0E-4
38738,97,1.0E-4
38739,97,1.0E-4
38740,97,1.0E-4
38741,97,1.0E-4
38742,97,1.0E-4
38743,97,1.0E-4
38744,97,1.0E-4
38745,97,1.0E-4
38746,97,1.0E-4
38747,97,1.0E-4
38748,97,1.0E-4
38749,97,1.0E-4
38750,97,1.0E-4
38751,97,1.0E-4
38752,97,1.0E-4
38753,97,1.0E-4
38754,97,1.0E-4
38755,97,1.0E-4
38756,97,1.0E-4
38757,97,1.0E-4
38758,97,1.0E-4
38759,97,1.0E-4
38760,97,1.0E-4
38761,97,1.0E-4
38762,97,1.0E-4
38763,97,1.0E-4
38764,97,1.0E-4
38765,97,1.0E-4
38766,97,1.0E-4
38767,97,1.0E-4
38768,97,1.0E-4
38769,97,1.0E-4
38770,97,1.0E-4
38771,97,1.0E-4
38772,97,1.0E-4
38773,97,1.0E-4
38774,97,1.0E-4
38775,97,1.0E-4
38776,97,1.0E-4
38777,97,1.0E-4
38778,97,1.0E-4
38779,97,1.0E-4
38780,97,1.0E-4
38781,97,1.0E-4
38782,97,1.0E-4
38783,97,1.0E-4
38784,97,1.0E-4
38785,97,1.0E-4
38786,97,1.0E-4
38787,97,1.0E-4
38788,97,1.0E-4
38789,97,1.0E-4
38790,97,1.0E-4
38791,97,1.0E-4
38792,97,1.0E-4
38793,97,1.0E-4
38794,97,1.0E-4
38795,97,1.0E-4
38796,97,1.0E-4
38797,97,1.0E-4
38798,97,1.0E-4
38799,97,1.0E-4
38800,97,1.0E-4
38801,97,1.0E-4
38802,97,1.0E-4
38803,97,1.0E-4
38804,97,1.0E-4
38805,97,1.0E-4
38806,97,1.0E-4
38807,97,1.0E-4
38808,97,1.0E-4
38809,97,1.0E-4
38810,97,1.0E-4
38811,97,1.0E-4
38812,97,1.0E-4
38813,97,1.0E-4
38814,97,1.0E-4
38815,97,1.0E-4
38816,97,1.0E-4
38817,97,1.0E-4
38818,97,1.0E-4
38819,97,1.0E-4
38820,97,1.0E-4
38821,97,1.0E-4
38822,97,1.0E-4
38823,97,1.0E-4
38824,97,1.0E-4
38825,97,1.0E-4
38826,97,1.0E-4
38827,97,1.0E-4
38828,97,1.0E-4
38829,97,1.0E-4
38830,97,1.0E-4
38831,97,1.0E-4
38832,97,1.0E-4
38833,97,1.0E-4
38834,97,1.0E-4
38835,97,1.0E-4
38836,97,1.0E-4
38837,97,1.0E-4
38838,97,1.0E-4
38839,97,1.0E-4
38840,97,1.0E-4
38841,97,1.0E-4
38842,97,1.0E-4
38843,97,1.0E-4
38844,97,1.0E-4
38845,97,1.0E-4
38846,97,1.0E-4
38847,97,1.0E-4
38848,97,1.0E-4
38849,97,1.0E-4
38850,97,1.0E-4
38851,97,1.0E-4
38852,97,1.0E-4
38853,97,1.0E-4
38854,97,1.0E-4
38855,97,1.0E-4
38856,97,1.0E-4
38857,97,1.0E-4
38858,97,1.0E-4
38859,97,1.0E-4
38860,97,1.0E-4
38861,97,1.0E-4
38862,97,1.0E-4
38863,97,1.0E-4
38864,97,1.0E-4
38865,97,1.0E-4
38866,97,1.0E-4
38867,97,1.0E-4
38868,97,1.0E-4
38869,97,1.0E-4
38870,97,1.0E-4
38871,97,1.0E-4
38872,97,1.0E-4
38873,97,1.0E-4
38874,97,1.0E-4
38875,97,1.0E-4
38876,97,1.0E-4
38877,97,1.0E-4
38878,97,1.0E-4
38879,97,1.0E-4
38880,97,1.0E-4
38881,97,1.0E-4
38882,97,1.0E-4
38883,97,1.0E-4
38884,97,1.0E-4
38885,97,1.0E-4
38886,97,1.0E-4
38887,97,1.0E-4
38888,97,1.0E-4
38889,97,1.0E-4
38890,97,1.0E-4
38891,97,1.0E-4
38892,97,1.0E-4
38893,97,1.0E-4
38894,97,1.0E-4
38895,97,1.0E-4
38896,97,1.0E-4
38897,97,1.0E-4
38898,97,1.0E-4
38899,97,1.0E-4
38900,97,1.0E-4
38901,97,1.0E-4
38902,97,1.0E-4
38903,97,1.0E-4
38904,97,1.0E-4
38905,97,1.0E-4
38906,97,1.0E-4
38907,97,1.0E-4
38908,97,1.0E-4
38909,97,1.0E-4
38910,97,1.0E-4
38911,97,1.0E-4
38912,97,1.0E-4
38913,97,1.0E-4
38914,97,1.0E-4
38915,97,1.0E-4
38916,97,1.0E-4
38917,97,1.0E-4
38918,97,1.0E-4
38919,97,1.0E-4
38920,97,1.0E-4
38921,97,1.0E-4
38922,97,1.0E-4
38923,97,1.0E-4
38924,97,1.0E-4
38925,97,1.0E-4
38926,97,1.0E-4
38927,97,1.0E-4
38928,97,1.0E-4
38929,97,1.0E-4
38930,97,1.0E-4
38931,97,1.0E-4
38932,97,1.0E-4
38933,97,1.0E-4
38934,97,1.0E-4
38935,97,1.0E-4
38936,97,1.0E-4
38937,97,1.0E-4
38938,97,1.0E-4
38939,97,1.0E-4
38940,97,1.0E-4
38941,97,1.0E-4
38942,97,1.0E-4
38943,97,1.0E-4
38944,97,1.0E-4
38945,97,1.0E-4
38946,97,1.0E-4
38947,97,1.0E-4
38948,97,1.0E-4
38949,97,1.0E-4
38950,97,1.0E-4
38951,97,1.0E-4
38952,97,1.0E-4
38953,97,1.0E-4
38954,97,1.0E-4
38955,97,1.0E-4
38956,97,1.0E-4
38957,97,1.0E-4
38958,97,1.0E-4
38959,97,1.0E-4
38960,97,1.0E-4
38961,97,1.0E-4
38962,97,1.0E-4
38963,97,1.0E-4
38964,97,1.0E-4
38965,97,1.0E-4
38966,97,1.0E-4
38967,97,1.0E-4
38968,97,1.0E-4
38969,97,1.0E-4
38970,97,1.0E-4
38971,97,1.0E-4
38972,97,1.0E-4
38973,97,1.0E-4
38974,97,1.0E-4
38975,97,1.0E-4
38976,97,1.0E-4
38977,97,1.0E-4
38978,97,1.0E-4
38979,97,1.0E-4
38980,97,1.0E-4
38981,97,1.0E-4
38982,97,1.0E-4
38983,97,1.0E-4
38984,97,1.0E-4
38985,97,1.0E-4
38986,97,1.0E-4
38987,97,1.0E-4
38988,97,1.0E-4
38989,97,1.0E-4
38990,97,1.0E-4
38991,97,1.0E-4
38992,97,1.0E-4
38993,97,1.0E-4
38994,97,1.0E-4
38995,97,1.0E-4
38996,97,1.0E-4
38997,97,1.0E-4
38998,97,1.0E-4
38999,97,1.0E-4
39000,97,1.0E-4
39001,97,1.0E-4
39002,97,1.0E-4
39003,97,1.0E-4
39004,97,1.0E-4
39005,97,1.0E-4
39006,97,1.0E-4
39007,97,1.0E-4
39008,97,1.0E-4
39009,97,1.0E-4
39010,97,1.0E-4
39011,97,1.0E-4
39012,97,1.0E-4
39013,97,1.0E-4
39014,97,1.0E-4
39015,97,1.0E-4
39016,97,1.0E-4
39017,97,1.0E-4
39018,97,1.0E-4
39019,97,1.0E-4
39020,97,1.0E-4
39021,97,1.0E-4
39022,97,1.0E-4
39023,97,1.0E-4
39024,97,1.0E-4
39025,97,1.0E-4
39026,97,1.0E-4
39027,97,1.0E-4
39028,97,1.0E-4
39029,97,1.0E-4
39030,97,1.0E-4
39031,97,1.0E-4
39032,97,1.0E-4
39033,97,1.0E-4
39034,97,1.0E-4
39035,97,1.0E-4
39036,97,1.0E-4
39037,97,1.0E-4
39038,97,1.0E-4
39039,97,1.0E-4
39040,97,1.0E-4
39041,97,1.0E-4
39042,97,1.0E-4
39043,97,1.0E-4
39044,97,1.0E-4
39045,97,1.0E-4
39046,97,1.0E-4
39047,97,1.0E-4
39048,97,1.0E-4
39049,97,1.0E-4
39050,97,1.0E-4
39051,97,1.0E-4
39052,97,1.0E-4
39053,97,1.0E-4
39054,97,1.0E-4
39055,97,1.0E-4
39056,97,1.0E-4
39057,97,1.0E-4
39058,97,1.0E-4
39059,97,1.0E-4
39060,97,1.0E-4
39061,97,1.0E-4
39062,97,1.0E-4
39063,97,1.0E-4
39064,97,1.0E-4
39065,97,1.0E-4
39066,97,1.0E-4
39067,97,1.0E-4
39068,97,1.0E-4
39069,97,1.0E-4
39070,97,1.0E-4
39071,97,1.0E-4
39072,97,1.0E-4
39073,97,1.0E-4
39074,97,1.0E-4
39075,97,1.0E-4
39076,97,1.0E-4
39077,97,1.0E-4
39078,97,1.0E-4
39079,97,1.0E-4
39080,97,1.0E-4
39081,97,1.0E-4
39082,97,1.0E-4
39083,97,1.0E-4
39084,97,1.0E-4
39085,97,1.0E-4
39086,97,1.0E-4
39087,97,1.0E-4
39088,97,1.0E-4
39089,97,1.0E-4
39090,97,1.0E-4
39091,97,1.0E-4
39092,97,1.0E-4
39093,97,1.0E-4
39094,97,1.0E-4
39095,97,1.0E-4
39096,97,1.0E-4
39097,97,1.0E-4
39098,97,1.0E-4
39099,97,1.0E-4
39100,97,1.0E-4
39101,97,1.0E-4
39102,97,1.0E-4
39103,97,1.0E-4
39104,97,1.0E-4
39105,97,1.0E-4
39106,97,1.0E-4
39107,97,1.0E-4
39108,97,1.0E-4
39109,97,1.0E-4
39110,97,1.0E-4
39111,97,1.0E-4
39112,97,1.0E-4
39113,97,1.0E-4
39114,97,1.0E-4
39115,97,1.0E-4
39116,97,1.0E-4
39117,97,1.0E-4
39118,97,1.0E-4
39119,97,1.0E-4
39120,97,1.0E-4
39121,97,1.0E-4
39122,97,1.0E-4
39123,97,1.0E-4
39124,97,1.0E-4
39125,97,1.0E-4
39126,97,1.0E-4
39127,97,1.0E-4
39128,97,1.0E-4
39129,97,1.0E-4
39130,97,1.0E-4
39131,97,1.0E-4
39132,97,1.0E-4
39133,97,1.0E-4
39134,97,1.0E-4
39135,97,1.0E-4
39136,97,1.0E-4
39137,97,1.0E-4
39138,97,1.0E-4
39139,97,1.0E-4
39140,97,1.0E-4
39141,97,1.0E-4
39142,97,1.0E-4
39143,97,1.0E-4
39144,97,1.0E-4
39145,97,1.0E-4
39146,97,1.0E-4
39147,97,1.0E-4
39148,97,1.0E-4
39149,97,1.0E-4
39150,97,1.0E-4
39151,97,1.0E-4
39152,97,1.0E-4
39153,97,1.0E-4
39154,97,1.0E-4
39155,97,1.0E-4
39156,97,1.0E-4
39157,97,1.0E-4
39158,97,1.0E-4
39159,97,1.0E-4
39160,97,1.0E-4
39161,97,1.0E-4
39162,97,1.0E-4
39163,97,1.0E-4
39164,97,1.0E-4
39165,97,1.0E-4
39166,97,1.0E-4
39167,97,1.0E-4
39168,97,1.0E-4
39169,97,1.0E-4
39170,97,1.0E-4
39171,97,1.0E-4
39172,97,1.0E-4
39173,97,1.0E-4
39174,97,1.0E-4
39175,97,1.0E-4
39176,97,1.0E-4
39177,97,1.0E-4
39178,97,1.0E-4
39179,97,1.0E-4
39180,97,1.0E-4
39181,97,1.0E-4
39182,97,1.0E-4
39183,97,1.0E-4
39184,97,1.0E-4
39185,97,1.0E-4
39186,97,1.0E-4
39187,97,1.0E-4
39188,97,1.0E-4
39189,97,1.0E-4
39190,97,1.0E-4
39191,97,1.0E-4
39192,97,1.0E-4
39193,97,1.0E-4
39194,97,1.0E-4
39195,97,1.0E-4
39196,97,1.0E-4
39197,97,1.0E-4
39198,97,1.0E-4
39199,97,1.0E-4
39200,97,1.0E-4
39201,97,1.0E-4
39202,97,1.0E-4
39203,97,1.0E-4
39204,97,1.0E-4
39205,97,1.0E-4
39206,97,1.0E-4
39207,97,1.0E-4
39208,97,1.0E-4
39209,97,1.0E-4
39210,97,1.0E-4
39211,97,1.0E-4
39212,97,1.0E-4
39213,97,1.0E-4
39214,97,1.0E-4
39215,97,1.0E-4
39216,97,1.0E-4
39217,97,1.0E-4
39218,97,1.0E-4
39219,97,1.0E-4
39220,97,1.0E-4
39221,97,1.0E-4
39222,97,1.0E-4
39223,97,1.0E-4
39224,97,1.0E-4
39225,97,1.0E-4
39226,97,1.0E-4
39227,97,1.0E-4
39228,97,1.0E-4
39229,97,1.0E-4
39230,97,1.0E-4
39231,97,1.0E-4
39232,97,1.0E-4
39233,97,1.0E-4
39234,97,1.0E-4
39235,97,1.0E-4
39236,97,1.0E-4
39237,97,1.0E-4
39238,97,1.0E-4
39239,97,1.0E-4
39240,97,1.0E-4
39241,97,1.0E-4
39242,97,1.0E-4
39243,97,1.0E-4
39244,97,1.0E-4
39245,97,1.0E-4
39246,97,1.0E-4
39247,97,1.0E-4
39248,97,1.0E-4
39249,97,1.0E-4
39250,97,1.0E-4
39251,97,1.0E-4
39252,97,1.0E-4
39253,97,1.0E-4
39254,97,1.0E-4
39255,97,1.0E-4
39256,97,1.0E-4
39257,97,1.0E-4
39258,97,1.0E-4
39259,97,1.0E-4
39260,97,1.0E-4
39261,97,1.0E-4
39262,97,1.0E-4
39263,97,1.0E-4
39264,97,1.0E-4
39265,97,1.0E-4
39266,97,1.0E-4
39267,97,1.0E-4
39268,97,1.0E-4
39269,97,1.0E-4
39270,97,1.0E-4
39271,97,1.0E-4
39272,97,1.0E-4
39273,97,1.0E-4
39274,97,1.0E-4
39275,97,1.0E-4
39276,97,1.0E-4
39277,97,1.0E-4
39278,97,1.0E-4
39279,97,1.0E-4
39280,97,1.0E-4
39281,97,1.0E-4
39282,97,1.0E-4
39283,97,1.0E-4
39284,97,1.0E-4
39285,97,1.0E-4
39286,97,1.0E-4
39287,97,1.0E-4
39288,97,1.0E-4
39289,97,1.0E-4
39290,97,1.0E-4
39291,97,1.0E-4
39292,97,1.0E-4
39293,97,1.0E-4
39294,97,1.0E-4
39295,97,1.0E-4
39296,97,1.0E-4
39297,97,1.0E-4
39298,97,1.0E-4
39299,97,1.0E-4
39300,97,1.0E-4
39301,97,1.0E-4
39302,97,1.0E-4
39303,97,1.0E-4
39304,97,1.0E-4
39305,97,1.0E-4
39306,97,1.0E-4
39307,97,1.0E-4
39308,97,1.0E-4
39309,97,1.0E-4
39310,97,1.0E-4
39311,97,1.0E-4
39312,97,1.0E-4
39313,97,1.0E-4
39314,97,1.0E-4
39315,97,1.0E-4
39316,97,1.0E-4
39317,97,1.0E-4
39318,97,1.0E-4
39319,97,1.0E-4
39320,97,1.0E-4
39321,97,1.0E-4
39322,97,1.0E-4
39323,97,1.0E-4
39324,97,1.0E-4
39325,97,1.0E-4
39326,97,1.0E-4
39327,97,1.0E-4
39328,97,1.0E-4
39329,97,1.0E-4
39330,97,1.0E-4
39331,97,1.0E-4
39332,97,1.0E-4
39333,97,1.0E-4
39334,97,1.0E-4
39335,97,1.0E-4
39336,97,1.0E-4
39337,97,1.0E-4
39338,97,1.0E-4
39339,97,1.0E-4
39340,97,1.0E-4
39341,97,1.0E-4
39342,97,1.0E-4
39343,97,1.0E-4
39344,97,1.0E-4
39345,97,1.0E-4
39346,97,1.0E-4
39347,97,1.0E-4
39348,97,1.0E-4
39349,97,1.0E-4
39350,97,1.0E-4
39351,97,1.0E-4
39352,97,1.0E-4
39353,97,1.0E-4
39354,97,1.0E-4
39355,97,1.0E-4
39356,97,1.0E-4
39357,97,1.0E-4
39358,97,1.0E-4
39359,97,1.0E-4
39360,97,1.0E-4
39361,97,1.0E-4
39362,97,1.0E-4
39363,97,1.0E-4
39364,97,1.0E-4
39365,97,1.0E-4
39366,97,1.0E-4
39367,97,1.0E-4
39368,97,1.0E-4
39369,97,1.0E-4
39370,97,1.0E-4
39371,97,1.0E-4
39372,97,1.0E-4
39373,97,1.0E-4
39374,97,1.0E-4
39375,97,1.0E-4
39376,97,1.0E-4
39377,97,1.0E-4
39378,97,1.0E-4
39379,97,1.0E-4
39380,97,1.0E-4
39381,97,1.0E-4
39382,97,1.0E-4
39383,97,1.0E-4
39384,97,1.0E-4
39385,97,1.0E-4
39386,97,1.0E-4
39387,97,1.0E-4
39388,97,1.0E-4
39389,97,1.0E-4
39390,97,1.0E-4
39391,97,1.0E-4
39392,97,1.0E-4
39393,97,1.0E-4
39394,97,1.0E-4
39395,97,1.0E-4
39396,97,1.0E-4
39397,97,1.0E-4
39398,97,1.0E-4
39399,97,1.0E-4
39400,97,1.0E-4
39401,97,1.0E-4
39402,97,1.0E-4
39403,97,1.0E-4
39404,97,1.0E-4
39405,97,1.0E-4
39406,97,1.0E-4
39407,97,1.0E-4
39408,97,1.0E-4
39409,97,1.0E-4
39410,97,1.0E-4
39411,97,1.0E-4
39412,97,1.0E-4
39413,97,1.0E-4
39414,97,1.0E-4
39415,97,1.0E-4
39416,97,1.0E-4
39417,97,1.0E-4
39418,97,1.0E-4
39419,97,1.0E-4
39420,97,1.0E-4
39421,97,1.0E-4
39422,97,1.0E-4
39423,97,1.0E-4
39424,97,1.0E-4
39425,97,1.0E-4
39426,97,1.0E-4
39427,97,1.0E-4
39428,97,1.0E-4
39429,97,1.0E-4
39430,97,1.0E-4
39431,97,1.0E-4
39432,97,1.0E-4
39433,97,1.0E-4
39434,97,1.0E-4
39435,97,1.0E-4
39436,97,1.0E-4
39437,97,1.0E-4
39438,97,1.0E-4
39439,97,1.0E-4
39440,97,1.0E-4
39441,97,1.0E-4
39442,97,1.0E-4
39443,97,1.0E-4
39444,97,1.0E-4
39445,97,1.0E-4
39446,97,1.0E-4
39447,97,1.0E-4
39448,97,1.0E-4
39449,97,1.0E-4
39450,97,1.0E-4
39451,97,1.0E-4
39452,97,1.0E-4
39453,97,1.0E-4
39454,97,1.0E-4
39455,97,1.0E-4
39456,97,1.0E-4
39457,97,1.0E-4
39458,97,1.0E-4
39459,97,1.0E-4
39460,97,1.0E-4
39461,97,1.0E-4
39462,97,1.0E-4
39463,97,1.0E-4
39464,97,1.0E-4
39465,97,1.0E-4
39466,97,1.0E-4
39467,97,1.0E-4
39468,97,1.0E-4
39469,97,1.0E-4
39470,97,1.0E-4
39471,97,1.0E-4
39472,97,1.0E-4
39473,97,1.0E-4
39474,97,1.0E-4
39475,97,1.0E-4
39476,97,1.0E-4
39477,97,1.0E-4
39478,97,1.0E-4
39479,97,1.0E-4
39480,97,1.0E-4
39481,97,1.0E-4
39482,97,1.0E-4
39483,97,1.0E-4
39484,97,1.0E-4
39485,97,1.0E-4
39486,97,1.0E-4
39487,97,1.0E-4
39488,97,1.0E-4
39489,97,1.0E-4
39490,97,1.0E-4
39491,97,1.0E-4
39492,97,1.0E-4
39493,97,1.0E-4
39494,97,1.0E-4
39495,97,1.0E-4
39496,97,1.0E-4
39497,97,1.0E-4
39498,97,1.0E-4
39499,97,1.0E-4
39500,97,1.0E-4
39501,97,1.0E-4
39502,97,1.0E-4
39503,97,1.0E-4
39504,97,1.0E-4
39505,97,1.0E-4
39506,97,1.0E-4
39507,97,1.0E-4
39508,97,1.0E-4
39509,97,1.0E-4
39510,97,1.0E-4
39511,97,1.0E-4
39512,97,1.0E-4
39513,97,1.0E-4
39514,97,1.0E-4
39515,97,1.0E-4
39516,97,1.0E-4
39517,97,1.0E-4
39518,97,1.0E-4
39519,97,1.0E-4
39520,97,1.0E-4
39521,97,1.0E-4
39522,97,1.0E-4
39523,97,1.0E-4
39524,97,1.0E-4
39525,97,1.0E-4
39526,97,1.0E-4
39527,97,1.0E-4
39528,97,1.0E-4
39529,97,1.0E-4
39530,97,1.0E-4
39531,97,1.0E-4
39532,97,1.0E-4
39533,97,1.0E-4
39534,97,1.0E-4
39535,97,1.0E-4
39536,97,1.0E-4
39537,97,1.0E-4
39538,97,1.0E-4
39539,97,1.0E-4
39540,97,1.0E-4
39541,97,1.0E-4
39542,97,1.0E-4
39543,97,1.0E-4
39544,97,1.0E-4
39545,97,1.0E-4
39546,97,1.0E-4
39547,97,1.0E-4
39548,97,1.0E-4
39549,97,1.0E-4
39550,97,1.0E-4
39551,97,1.0E-4
39552,97,1.0E-4
39553,97,1.0E-4
39554,97,1.0E-4
39555,97,1.0E-4
39556,97,1.0E-4
39557,97,1.0E-4
39558,97,1.0E-4
39559,97,1.0E-4
39560,97,1.0E-4
39561,97,1.0E-4
39562,97,1.0E-4
39563,97,1.0E-4
39564,97,1.0E-4
39565,97,1.0E-4
39566,97,1.0E-4
39567,97,1.0E-4
39568,97,1.0E-4
39569,97,1.0E-4
39570,97,1.0E-4
39571,97,1.0E-4
39572,97,1.0E-4
39573,97,1.0E-4
39574,97,1.0E-4
39575,97,1.0E-4
39576,97,1.0E-4
39577,97,1.0E-4
39578,97,1.0E-4
39579,97,1.0E-4
39580,97,1.0E-4
39581,97,1.0E-4
39582,97,1.0E-4
39583,97,1.0E-4
39584,97,1.0E-4
39585,97,1.0E-4
39586,97,1.0E-4
39587,97,1.0E-4
39588,97,1.0E-4
39589,97,1.0E-4
39590,97,1.0E-4
39591,97,1.0E-4
39592,97,1.0E-4
39593,97,1.0E-4
39594,97,1.0E-4
39595,97,1.0E-4
39596,97,1.0E-4
39597,97,1.0E-4
39598,97,1.0E-4
39599,97,1.0E-4
39600,97,1.0E-4
39601,97,1.0E-4
39602,97,1.0E-4
39603,97,1.0E-4
39604,97,1.0E-4
39605,97,1.0E-4
39606,97,1.0E-4
39607,97,1.0E-4
39608,97,1.0E-4
39609,97,1.0E-4
39610,97,1.0E-4
39611,97,1.0E-4
39612,97,1.0E-4
39613,97,1.0E-4
39614,97,1.0E-4
39615,97,1.0E-4
39616,97,1.0E-4
39617,97,1.0E-4
39618,97,1.0E-4
39619,97,1.0E-4
39620,97,1.0E-4
39621,97,1.0E-4
39622,97,1.0E-4
39623,97,1.0E-4
39624,97,1.0E-4
39625,97,1.0E-4
39626,97,1.0E-4
39627,97,1.0E-4
39628,97,1.0E-4
39629,97,1.0E-4
39630,97,1.0E-4
39631,97,1.0E-4
39632,97,1.0E-4
39633,97,1.0E-4
39634,97,1.0E-4
39635,97,1.0E-4
39636,97,1.0E-4
39637,97,1.0E-4
39638,97,1.0E-4
39639,97,1.0E-4
39640,97,1.0E-4
39641,97,1.0E-4
39642,97,1.0E-4
39643,97,1.0E-4
39644,97,1.0E-4
39645,97,1.0E-4
39646,97,1.0E-4
39647,97,1.0E-4
39648,97,1.0E-4
39649,97,1.0E-4
39650,97,1.0E-4
39651,97,1.0E-4
39652,97,1.0E-4
39653,97,1.0E-4
39654,97,1.0E-4
39655,97,1.0E-4
39656,97,1.0E-4
39657,97,1.0E-4
39658,97,1.0E-4
39659,97,1.0E-4
39660,97,1.0E-4
39661,97,1.0E-4
39662,97,1.0E-4
39663,97,1.0E-4
39664,97,1.0E-4
39665,97,1.0E-4
39666,97,1.0E-4
39667,97,1.0E-4
39668,97,1.0E-4
39669,97,1.0E-4
39670,97,1.0E-4
39671,97,1.0E-4
39672,97,1.0E-4
39673,97,1.0E-4
39674,97,1.0E-4
39675,97,1.0E-4
39676,97,1.0E-4
39677,97,1.0E-4
39678,97,1.0E-4
39679,97,1.0E-4
39680,97,1.0E-4
39681,97,1.0E-4
39682,97,1.0E-4
39683,97,1.0E-4
39684,97,1.0E-4
39685,97,1.0E-4
39686,97,1.0E-4
39687,97,1.0E-4
39688,97,1.0E-4
39689,97,1.0E-4
39690,97,1.0E-4
39691,97,1.0E-4
39692,97,1.0E-4
39693,97,1.0E-4
39694,97,1.0E-4
39695,97,1.0E-4
39696,97,1.0E-4
39697,97,1.0E-4
39698,97,1.0E-4
39699,97,1.0E-4
39700,97,1.0E-4
39701,97,1.0E-4
39702,97,1.0E-4
39703,97,1.0E-4
39704,97,1.0E-4
39705,97,1.0E-4
39706,97,1.0E-4
39707,97,1.0E-4
39708,97,1.0E-4
39709,97,1.0E-4
39710,97,1.0E-4
39711,97,1.0E-4
39712,97,1.0E-4
39713,97,1.0E-4
39714,97,1.0E-4
39715,97,1.0E-4
39716,97,1.0E-4
39717,97,1.0E-4
39718,97,1.0E-4
39719,97,1.0E-4
39720,97,1.0E-4
39721,97,1.0E-4
39722,97,1.0E-4
39723,97,1.0E-4
39724,97,1.0E-4
39725,97,1.0E-4
39726,97,1.0E-4
39727,97,1.0E-4
39728,97,1.0E-4
39729,97,1.0E-4
39730,97,1.0E-4
39731,97,1.0E-4
39732,97,1.0E-4
39733,97,1.0E-4
39734,97,1.0E-4
39735,97,1.0E-4
39736,97,1.0E-4
39737,97,1.0E-4
39738,97,1.0E-4
39739,97,1.0E-4
39740,97,1.0E-4
39741,97,1.0E-4
39742,97,1.0E-4
39743,97,1.0E-4
39744,97,1.0E-4
39745,97,1.0E-4
39746,97,1.0E-4
39747,97,1.0E-4
39748,97,1.0E-4
39749,97,1.0E-4
39750,97,1.0E-4
39751,97,1.0E-4
39752,97,1.0E-4
39753,97,1.0E-4
39754,97,1.0E-4
39755,97,1.0E-4
39756,97,1.0E-4
39757,97,1.0E-4
39758,97,1.0E-4
39759,97,1.0E-4
39760,97,1.0E-4
39761,97,1.0E-4
39762,97,1.0E-4
39763,97,1.0E-4
39764,97,1.0E-4
39765,97,1.0E-4
39766,97,1.0E-4
39767,97,1.0E-4
39768,97,1.0E-4
39769,97,1.0E-4
39770,97,1.0E-4
39771,97,1.0E-4
39772,97,1.0E-4
39773,97,1.0E-4
39774,97,1.0E-4
39775,97,1.0E-4
39776,97,1.0E-4
39777,97,1.0E-4
39778,97,1.0E-4
39779,97,1.0E-4
39780,97,1.0E-4
39781,97,1.0E-4
39782,97,1.0E-4
39783,97,1.0E-4
39784,97,1.0E-4
39785,97,1.0E-4
39786,97,1.0E-4
39787,97,1.0E-4
39788,97,1.0E-4
39789,97,1.0E-4
39790,97,1.0E-4
39791,97,1.0E-4
39792,97,1.0E-4
39793,97,1.0E-4
39794,97,1.0E-4
39795,97,1.0E-4
39796,97,1.0E-4
39797,97,1.0E-4
39798,97,1.0E-4
39799,97,1.0E-4
39800,97,1.0E-4
39801,97,1.0E-4
39802,97,1.0E-4
39803,97,1.0E-4
39804,97,1.0E-4
39805,97,1.0E-4
39806,97,1.0E-4
39807,97,1.0E-4
39808,97,1.0E-4
39809,97,1.0E-4
39810,97,1.0E-4
39811,97,1.0E-4
39812,97,1.0E-4
39813,97,1.0E-4
39814,97,1.0E-4
39815,97,1.0E-4
39816,97,1.0E-4
39817,97,1.0E-4
39818,97,1.0E-4
39819,97,1.0E-4
39820,97,1.0E-4
39821,97,1.0E-4
39822,97,1.0E-4
39823,97,1.0E-4
39824,97,1.0E-4
39825,97,1.0E-4
39826,97,1.0E-4
39827,97,1.0E-4
39828,97,1.0E-4
39829,97,1.0E-4
39830,97,1.0E-4
39831,97,1.0E-4
39832,97,1.0E-4
39833,97,1.0E-4
39834,97,1.0E-4
39835,97,1.0E-4
39836,97,1.0E-4
39837,97,1.0E-4
39838,97,1.0E-4
39839,97,1.0E-4
39840,97,1.0E-4
39841,97,1.0E-4
39842,97,1.0E-4
39843,97,1.0E-4
39844,97,1.0E-4
39845,97,1.0E-4
39846,97,1.0E-4
39847,97,1.0E-4
39848,97,1.0E-4
39849,97,1.0E-4
39850,97,1.0E-4
39851,97,1.0E-4
39852,97,1.0E-4
39853,97,1.0E-4
39854,97,1.0E-4
39855,97,1.0E-4
39856,97,1.0E-4
39857,97,1.0E-4
39858,97,1.0E-4
39859,97,1.0E-4
39860,97,1.0E-4
39861,97,1.0E-4
39862,97,1.0E-4
39863,97,1.0E-4
39864,97,1.0E-4
39865,97,1.0E-4
39866,97,1.0E-4
39867,97,1.0E-4
39868,97,1.0E-4
39869,97,1.0E-4
39870,97,1.0E-4
39871,97,1.0E-4
39872,97,1.0E-4
39873,97,1.0E-4
39874,97,1.0E-4
39875,97,1.0E-4
39876,97,1.0E-4
39877,97,1.0E-4
39878,97,1.0E-4
39879,97,1.0E-4
39880,97,1.0E-4
39881,97,1.0E-4
39882,97,1.0E-4
39883,97,1.0E-4
39884,97,1.0E-4
39885,97,1.0E-4
39886,97,1.0E-4
39887,97,1.0E-4
39888,97,1.0E-4
39889,97,1.0E-4
39890,97,1.0E-4
39891,97,1.0E-4
39892,97,1.0E-4
39893,97,1.0E-4
39894,97,1.0E-4
39895,97,1.0E-4
39896,97,1.0E-4
39897,97,1.0E-4
39898,97,1.0E-4
39899,97,1.0E-4
39900,97,1.0E-4
39901,97,1.0E-4
39902,97,1.0E-4
39903,97,1.0E-4
39904,97,1.0E-4
39905,97,1.0E-4
39906,97,1.0E-4
39907,97,1.0E-4
39908,97,1.0E-4
39909,97,1.0E-4
39910,97,1.0E-4
39911,97,1.0E-4
39912,97,1.0E-4
39913,97,1.0E-4
39914,97,1.0E-4
39915,97,1.0E-4
39916,97,1.0E-4
39917,97,1.0E-4
39918,97,1.0E-4
39919,97,1.0E-4
39920,97,1.0E-4
39921,97,1.0E-4
39922,97,1.0E-4
39923,97,1.0E-4
39924,97,1.0E-4
39925,97,1.0E-4
39926,97,1.0E-4
39927,97,1.0E-4
39928,97,1.0E-4
39929,97,1.0E-4
39930,97,1.0E-4
39931,97,1.0E-4
39932,97,1.0E-4
39933,97,1.0E-4
39934,97,1.0E-4
39935,97,1.0E-4
39936,97,1.0E-4
39937,97,1.0E-4
39938,97,1.0E-4
39939,97,1.0E-4
39940,97,1.0E-4
39941,97,1.0E-4
39942,97,1.0E-4
39943,97,1.0E-4
39944,97,1.0E-4
39945,97,1.0E-4
39946,97,1.0E-4
39947,97,1.0E-4
39948,97,1.0E-4
39949,97,1.0E-4
39950,97,1.0E-4
39951,97,1.0E-4
39952,97,1.0E-4
39953,97,1.0E-4
39954,97,1.0E-4
39955,97,1.0E-4
39956,97,1.0E-4
39957,97,1.0E-4
39958,97,1.0E-4
39959,97,1.0E-4
39960,97,1.0E-4
39961,97,1.0E-4
39962,97,1.0E-4
39963,97,1.0E-4
39964,97,1.0E-4
39965,97,1.0E-4
39966,97,1.0E-4
39967,97,1.0E-4
39968,97,1.0E-4
39969,97,1.0E-4
39970,97,1.0E-4
39971,97,1.0E-4
39972,97,1.0E-4
39973,97,1.0E-4
39974,97,1.0E-4
39975,97,1.0E-4
39976,97,1.0E-4
39977,97,1.0E-4
39978,97,1.0E-4
39979,97,1.0E-4
39980,97,1.0E-4
39981,97,1.0E-4
39982,97,1.0E-4
39983,97,1.0E-4
39984,97,1.0E-4
39985,97,1.0E-4
39986,97,1.0E-4
39987,97,1.0E-4
39988,97,1.0E-4
39989,97,1.0E-4
39990,97,1.0E-4
39991,97,1.0E-4
39992,97,1.0E-4
39993,97,1.0E-4
39994,97,1.0E-4
39995,97,1.0E-4
39996,97,1.0E-4
39997,97,1.0E-4
39998,97,1.0E-4
39999,97,1.0E-4
40000,97,1.0E-4
40001,97,1.0E-4
40002,97,1.0E-4
40003,97,1.0E-4
40004,97,1.0E-4
40005,97,1.0E-4
40006,97,1.0E-4
40007,97,1.0E-4
40008,97,1.0E-4
40009,97,1.0E-4
40010,97,1.0E-4
40011,97,1.0E-4
40012,97,1.0E-4
40013,97,1.0E-4
40014,97,1.0E-4
40015,97,1.0E-4
40016,97,1.0E-4
40017,97,1.0E-4
40018,97,1.0E-4
40019,97,1.0E-4
40020,97,1.0E-4
40021,97,1.0E-4
40022,97,1.0E-4
40023,97,1.0E-4
40024,97,1.0E-4
40025,97,1.0E-4
40026,97,1.0E-4
40027,97,1.0E-4
40028,97,1.0E-4
40029,97,1.0E-4
40030,97,1.0E-4
40031,97,1.0E-4
40032,97,1.0E-4
40033,97,1.0E-4
40034,97,1.0E-4
40035,97,1.0E-4
40036,97,1.0E-4
40037,97,1.0E-4
40038,97,1.0E-4
40039,97,1.0E-4
40040,97,1.0E-4
40041,97,1.0E-4
40042,97,1.0E-4
40043,97,1.0E-4
40044,97,1.0E-4
40045,97,1.0E-4
40046,97,1.0E-4
40047,97,1.0E-4
40048,97,1.0E-4
40049,97,1.0E-4
40050,97,1.0E-4
40051,97,1.0E-4
40052,97,1.0E-4
40053,97,1.0E-4
40054,97,1.0E-4
40055,97,1.0E-4
40056,97,1.0E-4
40057,97,1.0E-4
40058,97,1.0E-4
40059,97,1.0E-4
40060,97,1.0E-4
40061,97,1.0E-4
40062,97,1.0E-4
40063,97,1.0E-4
40064,97,1.0E-4
40065,97,1.0E-4
40066,97,1.0E-4
40067,97,1.0E-4
40068,97,1.0E-4
40069,97,1.0E-4
40070,97,1.0E-4
40071,97,1.0E-4
40072,97,1.0E-4
40073,97,1.0E-4
40074,97,1.0E-4
40075,97,1.0E-4
40076,97,1.0E-4
40077,97,1.0E-4
40078,97,1.0E-4
40079,97,1.0E-4
40080,97,1.0E-4
40081,97,1.0E-4
40082,97,1.0E-4
40083,97,1.0E-4
40084,97,1.0E-4
40085,97,1.0E-4
40086,97,1.0E-4
40087,97,1.0E-4
40088,97,1.0E-4
40089,97,1.0E-4
40090,97,1.0E-4
40091,97,1.0E-4
40092,97,1.0E-4
40093,97,1.0E-4
40094,97,1.0E-4
40095,97,1.0E-4
40096,97,1.0E-4
40097,97,1.0E-4
40098,97,1.0E-4
40099,97,1.0E-4
40100,97,1.0E-4
40101,97,1.0E-4
40102,97,1.0E-4
40103,97,1.0E-4
40104,97,1.0E-4
40105,97,1.0E-4
40106,97,1.0E-4
40107,97,1.0E-4
40108,97,1.0E-4
40109,97,1.0E-4
40110,97,1.0E-4
40111,97,1.0E-4
40112,97,1.0E-4
40113,97,1.0E-4
40114,97,1.0E-4
40115,97,1.0E-4
40116,97,1.0E-4
40117,97,1.0E-4
40118,97,1.0E-4
40119,97,1.0E-4
40120,97,1.0E-4
40121,97,1.0E-4
40122,97,1.0E-4
40123,97,1.0E-4
40124,97,1.0E-4
40125,97,1.0E-4
40126,97,1.0E-4
40127,97,1.0E-4
40128,97,1.0E-4
40129,97,1.0E-4
40130,97,1.0E-4
40131,97,1.0E-4
40132,97,1.0E-4
40133,97,1.0E-4
40134,97,1.0E-4
40135,97,1.0E-4
40136,97,1.0E-4
40137,97,1.0E-4
40138,97,1.0E-4
40139,97,1.0E-4
40140,97,1.0E-4
40141,97,1.0E-4
40142,97,1.0E-4
40143,97,1.0E-4
40144,97,1.0E-4
40145,97,1.0E-4
40146,97,1.0E-4
40147,97,1.0E-4
40148,97,1.0E-4
40149,97,1.0E-4
40150,97,1.0E-4
40151,97,1.0E-4
40152,97,1.0E-4
40153,97,1.0E-4
40154,97,1.0E-4
40155,97,1.0E-4
40156,97,1.0E-4
40157,97,1.0E-4
40158,97,1.0E-4
40159,97,1.0E-4
40160,97,1.0E-4
40161,97,1.0E-4
40162,97,1.0E-4
40163,97,1.0E-4
40164,97,1.0E-4
40165,97,1.0E-4
40166,97,1.0E-4
40167,97,1.0E-4
40168,97,1.0E-4
40169,97,1.0E-4
40170,97,1.0E-4
40171,97,1.0E-4
40172,97,1.0E-4
40173,97,1.0E-4
40174,97,1.0E-4
40175,97,1.0E-4
40176,97,1.0E-4
40177,97,1.0E-4
40178,97,1.0E-4
40179,97,1.0E-4
40180,97,1.0E-4
40181,97,1.0E-4
40182,97,1.0E-4
40183,97,1.0E-4
40184,97,1.0E-4
40185,97,1.0E-4
40186,97,1.0E-4
40187,97,1.0E-4
40188,97,1.0E-4
40189,97,1.0E-4
40190,97,1.0E-4
40191,97,1.0E-4
40192,97,1.0E-4
40193,97,1.0E-4
40194,97,1.0E-4
40195,97,1.0E-4
40196,97,1.0E-4
40197,97,1.0E-4
40198,97,1.0E-4
40199,97,1.0E-4
40200,97,1.0E-4
40201,97,1.0E-4
40202,97,1.0E-4
40203,97,1.0E-4
40204,97,1.0E-4
40205,97,1.0E-4
40206,97,1.0E-4
40207,97,1.0E-4
40208,97,1.0E-4
40209,97,1.0E-4
40210,97,1.0E-4
40211,97,1.0E-4
40212,97,1.0E-4
40213,97,1.0E-4
40214,97,1.0E-4
40215,97,1.0E-4
40216,97,1.0E-4
40217,97,1.0E-4
40218,97,1.0E-4
40219,97,1.0E-4
40220,97,1.0E-4
40221,97,1.0E-4
40222,97,1.0E-4
40223,97,1.0E-4
40224,97,1.0E-4
40225,97,1.0E-4
40226,97,1.0E-4
40227,97,1.0E-4
40228,97,1.0E-4
40229,97,1.0E-4
40230,97,1.0E-4
40231,97,1.0E-4
40232,97,1.0E-4
40233,97,1.0E-4
40234,97,1.0E-4
40235,97,1.0E-4
40236,97,1.0E-4
40237,97,1.0E-4
40238,97,1.0E-4
40239,97,1.0E-4
40240,97,1.0E-4
40241,97,1.0E-4
40242,97,1.0E-4
40243,97,1.0E-4
40244,97,1.0E-4
40245,97,1.0E-4
40246,97,1.0E-4
40247,97,1.0E-4
40248,97,1.0E-4
40249,97,1.0E-4
40250,97,1.0E-4
40251,97,1.0E-4
40252,97,1.0E-4
40253,97,1.0E-4
40254,97,1.0E-4
40255,97,1.0E-4
40256,97,1.0E-4
40257,97,1.0E-4
40258,97,1.0E-4
40259,97,1.0E-4
40260,97,1.0E-4
40261,97,1.0E-4
40262,97,1.0E-4
40263,97,1.0E-4
40264,97,1.0E-4
40265,97,1.0E-4
40266,97,1.0E-4
40267,97,1.0E-4
40268,97,1.0E-4
40269,97,1.0E-4
40270,97,1.0E-4
40271,97,1.0E-4
40272,97,1.0E-4
40273,97,1.0E-4
40274,97,1.0E-4
40275,97,1.0E-4
40276,97,1.0E-4
40277,97,1.0E-4
40278,97,1.0E-4
40279,97,1.0E-4
40280,97,1.0E-4
40281,97,1.0E-4
40282,97,1.0E-4
40283,97,1.0E-4
40284,97,1.0E-4
40285,97,1.0E-4
40286,97,1.0E-4
40287,97,1.0E-4
40288,97,1.0E-4
40289,97,1.0E-4
40290,97,1.0E-4
40291,97,1.0E-4
40292,97,1.0E-4
40293,97,1.0E-4
40294,97,1.0E-4
40295,97,1.0E-4
40296,97,1.0E-4
40297,97,1.0E-4
40298,97,1.0E-4
40299,97,1.0E-4
40300,97,1.0E-4
40301,97,1.0E-4
40302,97,1.0E-4
40303,97,1.0E-4
40304,97,1.0E-4
40305,97,1.0E-4
40306,97,1.0E-4
40307,97,1.0E-4
40308,97,1.0E-4
40309,97,1.0E-4
40310,97,1.0E-4
40311,97,1.0E-4
40312,97,1.0E-4
40313,97,1.0E-4
40314,97,1.0E-4
40315,97,1.0E-4
40316,97,1.0E-4
40317,97,1.0E-4
40318,97,1.0E-4
40319,97,1.0E-4
40320,97,1.0E-4
40321,97,1.0E-4
40322,97,1.0E-4
40323,97,1.0E-4
40324,97,1.0E-4
40325,97,1.0E-4
40326,97,1.0E-4
40327,97,1.0E-4
40328,97,1.0E-4
40329,97,1.0E-4
40330,97,1.0E-4
40331,97,1.0E-4
40332,97,1.0E-4
40333,97,1.0E-4
40334,97,1.0E-4
40335,97,1.0E-4
40336,97,1.0E-4
40337,97,1.0E-4
40338,97,1.0E-4
40339,97,1.0E-4
40340,97,1.0E-4
40341,97,1.0E-4
40342,97,1.0E-4
40343,97,1.0E-4
40344,97,1.0E-4
40345,97,1.0E-4
40346,97,1.0E-4
40347,97,1.0E-4
40348,97,1.0E-4
40349,97,1.0E-4
40350,97,1.0E-4
40351,97,1.0E-4
40352,97,1.0E-4
40353,97,1.0E-4
40354,97,1.0E-4
40355,97,1.0E-4
40356,97,1.0E-4
40357,97,1.0E-4
40358,97,1.0E-4
40359,97,1.0E-4
40360,97,1.0E-4
40361,97,1.0E-4
40362,97,1.0E-4
40363,97,1.0E-4
40364,97,1.0E-4
40365,97,1.0E-4
40366,97,1.0E-4
40367,97,1.0E-4
40368,97,1.0E-4
40369,97,1.0E-4
40370,97,1.0E-4
40371,97,1.0E-4
40372,97,1.0E-4
40373,97,1.0E-4
40374,97,1.0E-4
40375,97,1.0E-4
40376,97,1.0E-4
40377,97,1.0E-4
40378,97,1.0E-4
40379,97,1.0E-4
40380,97,1.0E-4
40381,97,1.0E-4
40382,97,1.0E-4
40383,97,1.0E-4
40384,97,1.0E-4
40385,97,1.0E-4
40386,97,1.0E-4
40387,97,1.0E-4
40388,97,1.0E-4
40389,97,1.0E-4
40390,97,1.0E-4
40391,97,1.0E-4
40392,97,1.0E-4
40393,97,1.0E-4
40394,97,1.0E-4
40395,97,1.0E-4
40396,97,1.0E-4
40397,97,1.0E-4
40398,97,1.0E-4
40399,97,1.0E-4
40400,97,1.0E-4
40401,97,1.0E-4
40402,97,1.0E-4
40403,97,1.0E-4
40404,97,1.0E-4
40405,97,1.0E-4
40406,97,1.0E-4
40407,97,1.0E-4
40408,97,1.0E-4
40409,97,1.0E-4
40410,97,1.0E-4
40411,97,1.0E-4
40412,97,1.0E-4
40413,97,1.0E-4
40414,97,1.0E-4
40415,97,1.0E-4
40416,97,1.0E-4
40417,97,1.0E-4
40418,97,1.0E-4
40419,97,1.0E-4
40420,97,1.0E-4
40421,97,1.0E-4
40422,97,1.0E-4
40423,97,1.0E-4
40424,97,1.0E-4
40425,97,1.0E-4
40426,97,1.0E-4
40427,97,1.0E-4
40428,97,1.0E-4
40429,97,1.0E-4
40430,97,1.0E-4
40431,97,1.0E-4
40432,97,1.0E-4
40433,97,1.0E-4
40434,97,1.0E-4
40435,97,1.0E-4
40436,97,1.0E-4
40437,97,1.0E-4
40438,97,1.0E-4
40439,97,1.0E-4
40440,97,1.0E-4
40441,97,1.0E-4
40442,97,1.0E-4
40443,97,1.0E-4
40444,97,1.0E-4
40445,97,1.0E-4
40446,97,1.0E-4
40447,97,1.0E-4
40448,97,1.0E-4
40449,97,1.0E-4
40450,97,1.0E-4
40451,97,1.0E-4
40452,97,1.0E-4
40453,97,1.0E-4
40454,97,1.0E-4
40455,97,1.0E-4
40456,97,1.0E-4
40457,97,1.0E-4
40458,97,1.0E-4
40459,97,1.0E-4
40460,97,1.0E-4
40461,97,1.0E-4
40462,97,1.0E-4
40463,97,1.0E-4
40464,97,1.0E-4
40465,97,1.0E-4
40466,97,1.0E-4
40467,97,1.0E-4
40468,97,1.0E-4
40469,97,1.0E-4
40470,97,1.0E-4
40471,97,1.0E-4
40472,97,1.0E-4
40473,97,1.0E-4
40474,97,1.0E-4
40475,97,1.0E-4
40476,97,1.0E-4
40477,97,1.0E-4
40478,97,1.0E-4
40479,97,1.0E-4
40480,97,1.0E-4
40481,97,1.0E-4
40482,97,1.0E-4
40483,97,1.0E-4
40484,97,1.0E-4
40485,97,1.0E-4
40486,97,1.0E-4
40487,97,1.0E-4
40488,97,1.0E-4
40489,97,1.0E-4
40490,97,1.0E-4
40491,97,1.0E-4
40492,97,1.0E-4
40493,97,1.0E-4
40494,97,1.0E-4
40495,97,1.0E-4
40496,97,1.0E-4
40497,97,1.0E-4
40498,97,1.0E-4
40499,97,1.0E-4
40500,97,1.0E-4
40501,97,1.0E-4
40502,97,1.0E-4
40503,97,1.0E-4
40504,97,1.0E-4
40505,97,1.0E-4
40506,97,1.0E-4
40507,97,1.0E-4
40508,97,1.0E-4
40509,97,1.0E-4
40510,97,1.0E-4
40511,97,1.0E-4
40512,97,1.0E-4
40513,97,1.0E-4
40514,97,1.0E-4
40515,97,1.0E-4
40516,97,1.0E-4
40517,97,1.0E-4
40518,97,1.0E-4
40519,97,1.0E-4
40520,97,1.0E-4
40521,97,1.0E-4
40522,97,1.0E-4
40523,97,1.0E-4
40524,97,1.0E-4
40525,97,1.0E-4
40526,97,1.0E-4
40527,97,1.0E-4
40528,97,1.0E-4
40529,97,1.0E-4
40530,97,1.0E-4
40531,97,1.0E-4
40532,97,1.0E-4
40533,97,1.0E-4
40534,97,1.0E-4
40535,97,1.0E-4
40536,97,1.0E-4
40537,97,1.0E-4
40538,97,1.0E-4
40539,97,1.0E-4
40540,97,1.0E-4
40541,97,1.0E-4
40542,97,1.0E-4
40543,97,1.0E-4
40544,97,1.0E-4
40545,97,1.0E-4
40546,97,1.0E-4
40547,97,1.0E-4
40548,97,1.0E-4
40549,97,1.0E-4
40550,97,1.0E-4
40551,97,1.0E-4
40552,97,1.0E-4
40553,97,1.0E-4
40554,97,1.0E-4
40555,97,1.0E-4
40556,97,1.0E-4
40557,97,1.0E-4
40558,97,1.0E-4
40559,97,1.0E-4
40560,97,1.0E-4
40561,97,1.0E-4
40562,97,1.0E-4
40563,97,1.0E-4
40564,97,1.0E-4
40565,97,1.0E-4
40566,97,1.0E-4
40567,97,1.0E-4
40568,97,1.0E-4
40569,97,1.0E-4
40570,97,1.0E-4
40571,97,1.0E-4
40572,97,1.0E-4
40573,97,1.0E-4
40574,97,1.0E-4
40575,97,1.0E-4
40576,97,1.0E-4
40577,97,1.0E-4
40578,97,1.0E-4
40579,97,1.0E-4
40580,97,1.0E-4
40581,97,1.0E-4
40582,97,1.0E-4
40583,97,1.0E-4
40584,97,1.0E-4
40585,97,1.0E-4
40586,97,1.0E-4
40587,97,1.0E-4
40588,97,1.0E-4
40589,97,1.0E-4
40590,97,1.0E-4
40591,97,1.0E-4
40592,97,1.0E-4
40593,97,1.0E-4
40594,97,1.0E-4
40595,97,1.0E-4
40596,97,1.0E-4
40597,97,1.0E-4
40598,97,1.0E-4
40599,97,1.0E-4
40600,97,1.0E-4
40601,97,1.0E-4
40602,97,1.0E-4
40603,97,1.0E-4
40604,97,1.0E-4
40605,97,1.0E-4
40606,97,1.0E-4
40607,97,1.0E-4
40608,97,1.0E-4
40609,97,1.0E-4
40610,97,1.0E-4
40611,97,1.0E-4
40612,97,1.0E-4
40613,97,1.0E-4
40614,97,1.0E-4
40615,97,1.0E-4
40616,97,1.0E-4
40617,97,1.0E-4
40618,97,1.0E-4
40619,97,1.0E-4
40620,97,1.0E-4
40621,97,1.0E-4
40622,97,1.0E-4
40623,97,1.0E-4
40624,97,1.0E-4
40625,97,1.0E-4
40626,97,1.0E-4
40627,97,1.0E-4
40628,97,1.0E-4
40629,97,1.0E-4
40630,97,1.0E-4
40631,97,1.0E-4
40632,97,1.0E-4
40633,97,1.0E-4
40634,97,1.0E-4
40635,97,1.0E-4
40636,97,1.0E-4
40637,97,1.0E-4
40638,97,1.0E-4
40639,97,1.0E-4
40640,97,1.0E-4
40641,97,1.0E-4
40642,97,1.0E-4
40643,97,1.0E-4
40644,97,1.0E-4
40645,97,1.0E-4
40646,97,1.0E-4
40647,97,1.0E-4
40648,97,1.0E-4
40649,97,1.0E-4
40650,97,1.0E-4
40651,97,1.0E-4
40652,97,1.0E-4
40653,97,1.0E-4
40654,97,1.0E-4
40655,97,1.0E-4
40656,97,1.0E-4
40657,97,1.0E-4
40658,97,1.0E-4
40659,97,1.0E-4
40660,97,1.0E-4
40661,97,1.0E-4
40662,97,1.0E-4
40663,97,1.0E-4
40664,97,1.0E-4
40665,97,1.0E-4
40666,97,1.0E-4
40667,97,1.0E-4
40668,97,1.0E-4
40669,97,1.0E-4
40670,97,1.0E-4
40671,97,1.0E-4
40672,97,1.0E-4
40673,97,1.0E-4
40674,97,1.0E-4
40675,97,1.0E-4
40676,97,1.0E-4
40677,97,1.0E-4
40678,97,1.0E-4
40679,97,1.0E-4
40680,97,1.0E-4
40681,97,1.0E-4
40682,97,1.0E-4
40683,97,1.0E-4
40684,97,1.0E-4
40685,97,1.0E-4
40686,97,1.0E-4
40687,97,1.0E-4
40688,97,1.0E-4
40689,97,1.0E-4
40690,97,1.0E-4
40691,97,1.0E-4
40692,97,1.0E-4
40693,97,1.0E-4
40694,97,1.0E-4
40695,97,1.0E-4
40696,97,1.0E-4
40697,97,1.0E-4
40698,97,1.0E-4
40699,97,1.0E-4
40700,97,1.0E-4
40701,97,1.0E-4
40702,97,1.0E-4
40703,97,1.0E-4
40704,97,1.0E-4
40705,97,1.0E-4
40706,97,1.0E-4
40707,97,1.0E-4
40708,97,1.0E-4
40709,97,1.0E-4
40710,97,1.0E-4
40711,97,1.0E-4
40712,97,1.0E-4
40713,97,1.0E-4
40714,97,1.0E-4
40715,97,1.0E-4
40716,97,1.0E-4
40717,97,1.0E-4
40718,97,1.0E-4
40719,97,1.0E-4
40720,97,1.0E-4
40721,97,1.0E-4
40722,97,1.0E-4
40723,97,1.0E-4
40724,97,1.0E-4
40725,97,1.0E-4
40726,97,1.0E-4
40727,97,1.0E-4
40728,97,1.0E-4
40729,97,1.0E-4
40730,97,1.0E-4
40731,97,1.0E-4
40732,97,1.0E-4
40733,97,1.0E-4
40734,97,1.0E-4
40735,97,1.0E-4
40736,97,1.0E-4
40737,97,1.0E-4
40738,97,1.0E-4
40739,97,1.0E-4
40740,97,1.0E-4
40741,97,1.0E-4
40742,97,1.0E-4
40743,97,1.0E-4
40744,97,1.0E-4
40745,97,1.0E-4
40746,97,1.0E-4
40747,97,1.0E-4
40748,97,1.0E-4
40749,97,1.0E-4
40750,97,1.0E-4
40751,97,1.0E-4
40752,97,1.0E-4
40753,97,1.0E-4
40754,97,1.0E-4
40755,97,1.0E-4
40756,97,1.0E-4
40757,97,1.0E-4
40758,97,1.0E-4
40759,97,1.0E-4
40760,97,1.0E-4
40761,97,1.0E-4
40762,97,1.0E-4
40763,97,1.0E-4
40764,97,1.0E-4
40765,97,1.0E-4
40766,97,1.0E-4
40767,97,1.0E-4
40768,97,1.0E-4
40769,97,1.0E-4
40770,97,1.0E-4
40771,97,1.0E-4
40772,97,1.0E-4
40773,97,1.0E-4
40774,97,1.0E-4
40775,97,1.0E-4
40776,97,1.0E-4
40777,97,1.0E-4
40778,97,1.0E-4
40779,97,1.0E-4
40780,97,1.0E-4
40781,97,1.0E-4
40782,97,1.0E-4
40783,97,1.0E-4
40784,97,1.0E-4
40785,97,1.0E-4
40786,97,1.0E-4
40787,97,1.0E-4
40788,97,1.0E-4
40789,97,1.0E-4
40790,97,1.0E-4
40791,97,1.0E-4
40792,97,1.0E-4
40793,97,1.0E-4
40794,97,1.0E-4
40795,97,1.0E-4
40796,97,1.0E-4
40797,97,1.0E-4
40798,97,1.0E-4
40799,97,1.0E-4
40800,97,1.0E-4
40801,97,1.0E-4
40802,97,1.0E-4
40803,97,1.0E-4
40804,97,1.0E-4
40805,97,1.0E-4
40806,97,1.0E-4
40807,97,1.0E-4
40808,97,1.0E-4
40809,97,1.0E-4
40810,97,1.0E-4
40811,97,1.0E-4
40812,97,1.0E-4
40813,97,1.0E-4
40814,97,1.0E-4
40815,97,1.0E-4
40816,97,1.0E-4
40817,97,1.0E-4
40818,97,1.0E-4
40819,97,1.0E-4
40820,97,1.0E-4
40821,97,1.0E-4
40822,97,1.0E-4
40823,97,1.0E-4
40824,97,1.0E-4
40825,97,1.0E-4
40826,97,1.0E-4
40827,97,1.0E-4
40828,97,1.0E-4
40829,97,1.0E-4
40830,97,1.0E-4
40831,97,1.0E-4
40832,97,1.0E-4
40833,97,1.0E-4
40834,97,1.0E-4
40835,97,1.0E-4
40836,97,1.0E-4
40837,97,1.0E-4
40838,97,1.0E-4
40839,97,1.0E-4
40840,97,1.0E-4
40841,97,1.0E-4
40842,97,1.0E-4
40843,97,1.0E-4
40844,97,1.0E-4
40845,97,1.0E-4
40846,97,1.0E-4
40847,97,1.0E-4
40848,97,1.0E-4
40849,97,1.0E-4
40850,97,1.0E-4
40851,97,1.0E-4
40852,97,1.0E-4
40853,97,1.0E-4
40854,97,1.0E-4
40855,97,1.0E-4
40856,97,1.0E-4
40857,97,1.0E-4
40858,97,1.0E-4
40859,97,1.0E-4
40860,97,1.0E-4
40861,97,1.0E-4
40862,97,1.0E-4
40863,97,1.0E-4
40864,97,1.0E-4
40865,97,1.0E-4
40866,97,1.0E-4
40867,97,1.0E-4
40868,97,1.0E-4
40869,97,1.0E-4
40870,97,1.0E-4
40871,97,1.0E-4
40872,97,1.0E-4
40873,97,1.0E-4
40874,97,1.0E-4
40875,97,1.0E-4
40876,97,1.0E-4
40877,97,1.0E-4
40878,97,1.0E-4
40879,97,1.0E-4
40880,97,1.0E-4
40881,97,1.0E-4
40882,97,1.0E-4
40883,97,1.0E-4
40884,97,1.0E-4
40885,97,1.0E-4
40886,97,1.0E-4
40887,97,1.0E-4
40888,97,1.0E-4
40889,97,1.0E-4
40890,97,1.0E-4
40891,97,1.0E-4
40892,97,1.0E-4
40893,97,1.0E-4
40894,97,1.0E-4
40895,97,1.0E-4
40896,97,1.0E-4
40897,97,1.0E-4
40898,97,1.0E-4
40899,97,1.0E-4
40900,97,1.0E-4
40901,97,1.0E-4
40902,97,1.0E-4
40903,97,1.0E-4
40904,97,1.0E-4
40905,97,1.0E-4
40906,97,1.0E-4
40907,97,1.0E-4
40908,97,1.0E-4
40909,97,1.0E-4
40910,97,1.0E-4
40911,97,1.0E-4
40912,97,1.0E-4
40913,97,1.0E-4
40914,97,1.0E-4
40915,97,1.0E-4
40916,97,1.0E-4
40917,97,1.0E-4
40918,97,1.0E-4
40919,97,1.0E-4
40920,97,1.0E-4
40921,97,1.0E-4
40922,97,1.0E-4
40923,97,1.0E-4
40924,97,1.0E-4
40925,97,1.0E-4
40926,97,1.0E-4
40927,97,1.0E-4
40928,97,1.0E-4
40929,97,1.0E-4
40930,97,1.0E-4
40931,97,1.0E-4
40932,97,1.0E-4
40933,97,1.0E-4
40934,97,1.0E-4
40935,97,1.0E-4
40936,97,1.0E-4
40937,97,1.0E-4
40938,97,1.0E-4
40939,97,1.0E-4
40940,97,1.0E-4
40941,97,1.0E-4
40942,97,1.0E-4
40943,97,1.0E-4
40944,97,1.0E-4
40945,97,1.0E-4
40946,97,1.0E-4
40947,97,1.0E-4
40948,97,1.0E-4
40949,97,1.0E-4
40950,97,1.0E-4
40951,97,1.0E-4
40952,97,1.0E-4
40953,97,1.0E-4
40954,97,1.0E-4
40955,97,1.0E-4
40956,97,1.0E-4
40957,97,1.0E-4
40958,97,1.0E-4
40959,97,1.0E-4
40960,97,1.0E-4
40961,97,1.0E-4
40962,97,1.0E-4
40963,97,1.0E-4
40964,97,1.0E-4
40965,97,1.0E-4
40966,97,1.0E-4
40967,97,1.0E-4
40968,97,1.0E-4
40969,97,1.0E-4
40970,97,1.0E-4
40971,97,1.0E-4
40972,97,1.0E-4
40973,97,1.0E-4
40974,97,1.0E-4
40975,97,1.0E-4
40976,97,1.0E-4
40977,97,1.0E-4
40978,97,1.0E-4
40979,97,1.0E-4
40980,97,1.0E-4
40981,97,1.0E-4
40982,97,1.0E-4
40983,97,1.0E-4
40984,97,1.0E-4
40985,97,1.0E-4
40986,97,1.0E-4
40987,97,1.0E-4
40988,97,1.0E-4
40989,97,1.0E-4
40990,97,1.0E-4
40991,97,1.0E-4
40992,97,1.0E-4
40993,97,1.0E-4
40994,97,1.0E-4
40995,97,1.0E-4
40996,97,1.0E-4
40997,97,1.0E-4
40998,97,1.0E-4
40999,97,1.0E-4
41000,97,1.0E-4
41001,97,1.0E-4
41002,97,1.0E-4
41003,97,1.0E-4
41004,97,1.0E-4
41005,97,1.0E-4
41006,97,1.0E-4
41007,97,1.0E-4
41008,97,1.0E-4
41009,97,1.0E-4
41010,97,1.0E-4
41011,97,1.0E-4
41012,97,1.0E-4
41013,97,1.0E-4
41014,97,1.0E-4
41015,97,1.0E-4
41016,97,1.0E-4
41017,97,1.0E-4
41018,97,1.0E-4
41019,97,1.0E-4
41020,97,1.0E-4
41021,97,1.0E-4
41022,97,1.0E-4
41023,97,1.0E-4
41024,97,1.0E-4
41025,97,1.0E-4
41026,97,1.0E-4
41027,97,1.0E-4
41028,97,1.0E-4
41029,97,1.0E-4
41030,97,1.0E-4
41031,97,1.0E-4
41032,97,1.0E-4
41033,97,1.0E-4
41034,97,1.0E-4
41035,97,1.0E-4
41036,97,1.0E-4
41037,97,1.0E-4
41038,97,1.0E-4
41039,97,1.0E-4
41040,97,1.0E-4
41041,97,1.0E-4
41042,97,1.0E-4
41043,97,1.0E-4
41044,97,1.0E-4
41045,97,1.0E-4
41046,97,1.0E-4
41047,97,1.0E-4
41048,97,1.0E-4
41049,97,1.0E-4
41050,97,1.0E-4
41051,97,1.0E-4
41052,97,1.0E-4
41053,97,1.0E-4
41054,97,1.0E-4
41055,97,1.0E-4
41056,97,1.0E-4
41057,97,1.0E-4
41058,97,1.0E-4
41059,97,1.0E-4
41060,97,1.0E-4
41061,97,1.0E-4
41062,97,1.0E-4
41063,97,1.0E-4
41064,97,1.0E-4
41065,97,1.0E-4
41066,97,1.0E-4
41067,97,1.0E-4
41068,97,1.0E-4
41069,97,1.0E-4
41070,97,1.0E-4
41071,97,1.0E-4
41072,97,1.0E-4
41073,97,1.0E-4
41074,97,1.0E-4
41075,97,1.0E-4
41076,97,1.0E-4
41077,97,1.0E-4
41078,97,1.0E-4
41079,97,1.0E-4
41080,97,1.0E-4
41081,97,1.0E-4
41082,97,1.0E-4
41083,97,1.0E-4
41084,97,1.0E-4
41085,97,1.0E-4
41086,97,1.0E-4
41087,97,1.0E-4
41088,97,1.0E-4
41089,97,1.0E-4
41090,97,1.0E-4
41091,97,1.0E-4
41092,97,1.0E-4
41093,97,1.0E-4
41094,97,1.0E-4
41095,97,1.0E-4
41096,97,1.0E-4
41097,97,1.0E-4
41098,97,1.0E-4
41099,97,1.0E-4
41100,97,1.0E-4
41101,97,1.0E-4
41102,97,1.0E-4
41103,97,1.0E-4
41104,97,1.0E-4
41105,97,1.0E-4
41106,97,1.0E-4
41107,97,1.0E-4
41108,97,1.0E-4
41109,97,1.0E-4
41110,97,1.0E-4
41111,97,1.0E-4
41112,97,1.0E-4
41113,97,1.0E-4
41114,97,1.0E-4
41115,97,1.0E-4
41116,97,1.0E-4
41117,97,1.0E-4
41118,97,1.0E-4
41119,97,1.0E-4
41120,97,1.0E-4
41121,97,1.0E-4
41122,97,1.0E-4
41123,97,1.0E-4
41124,97,1.0E-4
41125,97,1.0E-4
41126,97,1.0E-4
41127,97,1.0E-4
41128,97,1.0E-4
41129,97,1.0E-4
41130,97,1.0E-4
41131,97,1.0E-4
41132,97,1.0E-4
41133,97,1.0E-4
41134,97,1.0E-4
41135,97,1.0E-4
41136,97,1.0E-4
41137,97,1.0E-4
41138,97,1.0E-4
41139,97,1.0E-4
41140,97,1.0E-4
41141,97,1.0E-4
41142,97,1.0E-4
41143,97,1.0E-4
41144,97,1.0E-4
41145,97,1.0E-4
41146,97,1.0E-4
41147,97,1.0E-4
41148,97,1.0E-4
41149,97,1.0E-4
41150,97,1.0E-4
41151,97,1.0E-4
41152,97,1.0E-4
41153,97,1.0E-4
41154,97,1.0E-4
41155,97,1.0E-4
41156,97,1.0E-4
41157,97,1.0E-4
41158,97,1.0E-4
41159,97,1.0E-4
41160,97,1.0E-4
41161,97,1.0E-4
41162,97,1.0E-4
41163,97,1.0E-4
41164,97,1.0E-4
41165,97,1.0E-4
41166,97,1.0E-4
41167,97,1.0E-4
41168,97,1.0E-4
41169,97,1.0E-4
41170,97,1.0E-4
41171,97,1.0E-4
41172,97,1.0E-4
41173,97,1.0E-4
41174,97,1.0E-4
41175,97,1.0E-4
41176,97,1.0E-4
41177,97,1.0E-4
41178,97,1.0E-4
41179,97,1.0E-4
41180,97,1.0E-4
41181,97,1.0E-4
41182,97,1.0E-4
41183,97,1.0E-4
41184,97,1.0E-4
41185,97,1.0E-4
41186,97,1.0E-4
41187,97,1.0E-4
41188,97,1.0E-4
41189,97,1.0E-4
41190,97,1.0E-4
41191,97,1.0E-4
41192,97,1.0E-4
41193,97,1.0E-4
41194,97,1.0E-4
41195,97,1.0E-4
41196,97,1.0E-4
41197,97,1.0E-4
41198,97,1.0E-4
41199,97,1.0E-4
41200,97,1.0E-4
41201,97,1.0E-4
41202,97,1.0E-4
41203,97,1.0E-4
41204,97,1.0E-4
41205,97,1.0E-4
41206,97,1.0E-4
41207,97,1.0E-4
41208,97,1.0E-4
41209,97,1.0E-4
41210,97,1.0E-4
41211,97,1.0E-4
41212,97,1.0E-4
41213,97,1.0E-4
41214,97,1.0E-4
41215,97,1.0E-4
41216,97,1.0E-4
41217,97,1.0E-4
41218,97,1.0E-4
41219,97,1.0E-4
41220,97,1.0E-4
41221,97,1.0E-4
41222,97,1.0E-4
41223,97,1.0E-4
41224,97,1.0E-4
41225,97,1.0E-4
41226,97,1.0E-4
41227,97,1.0E-4
41228,97,1.0E-4
41229,97,1.0E-4
41230,97,1.0E-4
41231,97,1.0E-4
41232,97,1.0E-4
41233,97,1.0E-4
41234,97,1.0E-4
41235,97,1.0E-4
41236,97,1.0E-4
41237,97,1.0E-4
41238,97,1.0E-4
41239,97,1.0E-4
41240,97,1.0E-4
41241,97,1.0E-4
41242,97,1.0E-4
41243,97,1.0E-4
41244,97,1.0E-4
41245,97,1.0E-4
41246,97,1.0E-4
41247,97,1.0E-4
41248,97,1.0E-4
41249,97,1.0E-4
41250,97,1.0E-4
41251,97,1.0E-4
41252,97,1.0E-4
41253,97,1.0E-4
41254,97,1.0E-4
41255,97,1.0E-4
41256,97,1.0E-4
41257,97,1.0E-4
41258,97,1.0E-4
41259,97,1.0E-4
41260,97,1.0E-4
41261,97,1.0E-4
41262,97,1.0E-4
41263,97,1.0E-4
41264,97,1.0E-4
41265,97,1.0E-4
41266,97,1.0E-4
41267,97,1.0E-4
41268,97,1.0E-4
41269,97,1.0E-4
41270,97,1.0E-4
41271,97,1.0E-4
41272,97,1.0E-4
41273,97,1.0E-4
41274,97,1.0E-4
41275,97,1.0E-4
41276,97,1.0E-4
41277,97,1.0E-4
41278,97,1.0E-4
41279,97,1.0E-4
41280,97,1.0E-4
41281,97,1.0E-4
41282,97,1.0E-4
41283,97,1.0E-4
41284,97,1.0E-4
41285,97,1.0E-4
41286,97,1.0E-4
41287,97,1.0E-4
41288,97,1.0E-4
41289,97,1.0E-4
41290,97,1.0E-4
41291,97,1.0E-4
41292,97,1.0E-4
41293,97,1.0E-4
41294,97,1.0E-4
41295,97,1.0E-4
41296,97,1.0E-4
41297,97,1.0E-4
41298,97,1.0E-4
41299,97,1.0E-4
41300,97,1.0E-4
41301,97,1.0E-4
41302,97,1.0E-4
41303,97,1.0E-4
41304,97,1.0E-4
41305,97,1.0E-4
41306,97,1.0E-4
41307,97,1.0E-4
41308,97,1.0E-4
41309,97,1.0E-4
41310,97,1.0E-4
41311,97,1.0E-4
41312,97,1.0E-4
41313,97,1.0E-4
41314,97,1.0E-4
41315,97,1.0E-4
41316,97,1.0E-4
41317,97,1.0E-4
41318,97,1.0E-4
41319,97,1.0E-4
41320,97,1.0E-4
41321,97,1.0E-4
41322,97,1.0E-4
41323,97,1.0E-4
41324,97,1.0E-4
41325,97,1.0E-4
41326,97,1.0E-4
41327,97,1.0E-4
41328,97,1.0E-4
41329,97,1.0E-4
41330,97,1.0E-4
41331,97,1.0E-4
41332,97,1.0E-4
41333,97,1.0E-4
41334,97,1.0E-4
41335,97,1.0E-4
41336,97,1.0E-4
41337,97,1.0E-4
41338,97,1.0E-4
41339,97,1.0E-4
41340,97,1.0E-4
41341,97,1.0E-4
41342,97,1.0E-4
41343,97,1.0E-4
41344,97,1.0E-4
41345,97,1.0E-4
41346,97,1.0E-4
41347,97,1.0E-4
41348,97,1.0E-4
41349,97,1.0E-4
41350,97,1.0E-4
41351,97,1.0E-4
41352,97,1.0E-4
41353,97,1.0E-4
41354,97,1.0E-4
41355,97,1.0E-4
41356,97,1.0E-4
41357,97,1.0E-4
41358,97,1.0E-4
41359,97,1.0E-4
41360,97,1.0E-4
41361,97,1.0E-4
41362,97,1.0E-4
41363,97,1.0E-4
41364,97,1.0E-4
41365,97,1.0E-4
41366,97,1.0E-4
41367,97,1.0E-4
41368,97,1.0E-4
41369,97,1.0E-4
41370,97,1.0E-4
41371,97,1.0E-4
41372,97,1.0E-4
41373,97,1.0E-4
41374,97,1.0E-4
41375,97,1.0E-4
41376,97,1.0E-4
41377,97,1.0E-4
41378,97,1.0E-4
41379,97,1.0E-4
41380,97,1.0E-4
41381,97,1.0E-4
41382,97,1.0E-4
41383,97,1.0E-4
41384,97,1.0E-4
41385,97,1.0E-4
41386,97,1.0E-4
41387,97,1.0E-4
41388,97,1.0E-4
41389,97,1.0E-4
41390,97,1.0E-4
41391,97,1.0E-4
41392,97,1.0E-4
41393,97,1.0E-4
41394,97,1.0E-4
41395,97,1.0E-4
41396,97,1.0E-4
41397,97,1.0E-4
41398,97,1.0E-4
41399,97,1.0E-4
41400,97,1.0E-4
41401,97,1.0E-4
41402,97,1.0E-4
41403,97,1.0E-4
41404,97,1.0E-4
41405,97,1.0E-4
41406,97,1.0E-4
41407,97,1.0E-4
41408,97,1.0E-4
41409,97,1.0E-4
41410,97,1.0E-4
41411,97,1.0E-4
41412,97,1.0E-4
41413,97,1.0E-4
41414,97,1.0E-4
41415,97,1.0E-4
41416,97,1.0E-4
41417,97,1.0E-4
41418,97,1.0E-4
41419,97,1.0E-4
41420,97,1.0E-4
41421,97,1.0E-4
41422,97,1.0E-4
41423,97,1.0E-4
41424,97,1.0E-4
41425,97,1.0E-4
41426,97,1.0E-4
41427,97,1.0E-4
41428,97,1.0E-4
41429,97,1.0E-4
41430,97,1.0E-4
41431,97,1.0E-4
41432,97,1.0E-4
41433,97,1.0E-4
41434,97,1.0E-4
41435,97,1.0E-4
41436,97,1.0E-4
41437,97,1.0E-4
41438,97,1.0E-4
41439,97,1.0E-4
41440,97,1.0E-4
41441,97,1.0E-4
41442,97,1.0E-4
41443,97,1.0E-4
41444,97,1.0E-4
41445,97,1.0E-4
41446,97,1.0E-4
41447,97,1.0E-4
41448,97,1.0E-4
41449,97,1.0E-4
41450,97,1.0E-4
41451,97,1.0E-4
41452,97,1.0E-4
41453,97,1.0E-4
41454,97,1.0E-4
41455,97,1.0E-4
41456,97,1.0E-4
41457,97,1.0E-4
41458,97,1.0E-4
41459,97,1.0E-4
41460,97,1.0E-4
41461,97,1.0E-4
41462,97,1.0E-4
41463,97,1.0E-4
41464,97,1.0E-4
41465,97,1.0E-4
41466,97,1.0E-4
41467,97,1.0E-4
41468,97,1.0E-4
41469,97,1.0E-4
41470,97,1.0E-4
41471,97,1.0E-4
41472,97,1.0E-4
41473,97,1.0E-4
41474,97,1.0E-4
41475,97,1.0E-4
41476,97,1.0E-4
41477,97,1.0E-4
41478,97,1.0E-4
41479,97,1.0E-4
41480,97,1.0E-4
41481,97,1.0E-4
41482,97,1.0E-4
41483,97,1.0E-4
41484,97,1.0E-4
41485,97,1.0E-4
41486,97,1.0E-4
41487,97,1.0E-4
41488,97,1.0E-4
41489,97,1.0E-4
41490,97,1.0E-4
41491,97,1.0E-4
41492,97,1.0E-4
41493,97,1.0E-4
41494,97,1.0E-4
41495,97,1.0E-4
41496,97,1.0E-4
41497,97,1.0E-4
41498,97,1.0E-4
41499,97,1.0E-4
41500,97,1.0E-4
41501,97,1.0E-4
41502,97,1.0E-4
41503,97,1.0E-4
41504,97,1.0E-4
41505,97,1.0E-4
41506,97,1.0E-4
41507,97,1.0E-4
41508,97,1.0E-4
41509,97,1.0E-4
41510,97,1.0E-4
41511,97,1.0E-4
41512,97,1.0E-4
41513,97,1.0E-4
41514,97,1.0E-4
41515,97,1.0E-4
41516,97,1.0E-4
41517,97,1.0E-4
41518,97,1.0E-4
41519,97,1.0E-4
41520,97,1.0E-4
41521,97,1.0E-4
41522,97,1.0E-4
41523,97,1.0E-4
41524,97,1.0E-4
41525,97,1.0E-4
41526,97,1.0E-4
41527,97,1.0E-4
41528,97,1.0E-4
41529,97,1.0E-4
41530,97,1.0E-4
41531,97,1.0E-4
41532,97,1.0E-4
41533,97,1.0E-4
41534,97,1.0E-4
41535,97,1.0E-4
41536,97,1.0E-4
41537,97,1.0E-4
41538,97,1.0E-4
41539,97,1.0E-4
41540,97,1.0E-4
41541,97,1.0E-4
41542,97,1.0E-4
41543,97,1.0E-4
41544,97,1.0E-4
41545,97,1.0E-4
41546,97,1.0E-4
41547,97,1.0E-4
41548,97,1.0E-4
41549,97,1.0E-4
41550,97,1.0E-4
41551,97,1.0E-4
41552,97,1.0E-4
41553,97,1.0E-4
41554,97,1.0E-4
41555,97,1.0E-4
41556,97,1.0E-4
41557,97,1.0E-4
41558,97,1.0E-4
41559,97,1.0E-4
41560,97,1.0E-4
41561,97,1.0E-4
41562,97,1.0E-4
41563,97,1.0E-4
41564,97,1.0E-4
41565,97,1.0E-4
41566,97,1.0E-4
41567,97,1.0E-4
41568,97,1.0E-4
41569,97,1.0E-4
41570,97,1.0E-4
41571,97,1.0E-4
41572,97,1.0E-4
41573,97,1.0E-4
41574,97,1.0E-4
41575,97,1.0E-4
41576,97,1.0E-4
41577,97,1.0E-4
41578,97,1.0E-4
41579,97,1.0E-4
41580,97,1.0E-4
41581,97,1.0E-4
41582,97,1.0E-4
41583,97,1.0E-4
41584,97,1.0E-4
41585,97,1.0E-4
41586,97,1.0E-4
41587,97,1.0E-4
41588,97,1.0E-4
41589,97,1.0E-4
41590,97,1.0E-4
41591,97,1.0E-4
41592,97,1.0E-4
41593,97,1.0E-4
41594,97,1.0E-4
41595,97,1.0E-4
41596,97,1.0E-4
41597,97,1.0E-4
41598,97,1.0E-4
41599,97,1.0E-4
41600,97,1.0E-4
41601,97,1.0E-4
41602,97,1.0E-4
41603,97,1.0E-4
41604,97,1.0E-4
41605,97,1.0E-4
41606,97,1.0E-4
41607,97,1.0E-4
41608,97,1.0E-4
41609,97,1.0E-4
41610,97,1.0E-4
41611,97,1.0E-4
41612,97,1.0E-4
41613,97,1.0E-4
41614,97,1.0E-4
41615,97,1.0E-4
41616,97,1.0E-4
41617,97,1.0E-4
41618,97,1.0E-4
41619,97,1.0E-4
41620,97,1.0E-4
41621,97,1.0E-4
41622,97,1.0E-4
41623,97,1.0E-4
41624,97,1.0E-4
41625,97,1.0E-4
41626,97,1.0E-4
41627,97,1.0E-4
41628,97,1.0E-4
41629,97,1.0E-4
41630,97,1.0E-4
41631,97,1.0E-4
41632,97,1.0E-4
41633,97,1.0E-4
41634,97,1.0E-4
41635,97,1.0E-4
41636,97,1.0E-4
41637,97,1.0E-4
41638,97,1.0E-4
41639,97,1.0E-4
41640,97,1.0E-4
41641,97,1.0E-4
41642,97,1.0E-4
41643,97,1.0E-4
41644,97,1.0E-4
41645,97,1.0E-4
41646,97,1.0E-4
41647,97,1.0E-4
41648,97,1.0E-4
41649,97,1.0E-4
41650,97,1.0E-4
41651,97,1.0E-4
41652,97,1.0E-4
41653,97,1.0E-4
41654,97,1.0E-4
41655,97,1.0E-4
41656,97,1.0E-4
41657,97,1.0E-4
41658,97,1.0E-4
41659,97,1.0E-4
41660,97,1.0E-4
41661,97,1.0E-4
41662,97,1.0E-4
41663,97,1.0E-4
41664,97,1.0E-4
41665,97,1.0E-4
41666,97,1.0E-4
41667,97,1.0E-4
41668,97,1.0E-4
41669,97,1.0E-4
41670,97,1.0E-4
41671,97,1.0E-4
41672,97,1.0E-4
41673,97,1.0E-4
41674,97,1.0E-4
41675,97,1.0E-4
41676,97,1.0E-4
41677,97,1.0E-4
41678,97,1.0E-4
41679,97,1.0E-4
41680,97,1.0E-4
41681,97,1.0E-4
41682,97,1.0E-4
41683,97,1.0E-4
41684,97,1.0E-4
41685,97,1.0E-4
41686,97,1.0E-4
41687,97,1.0E-4
41688,97,1.0E-4
41689,97,1.0E-4
41690,97,1.0E-4
41691,97,1.0E-4
41692,97,1.0E-4
41693,97,1.0E-4
41694,97,1.0E-4
41695,97,1.0E-4
41696,97,1.0E-4
41697,97,1.0E-4
41698,97,1.0E-4
41699,97,1.0E-4
41700,97,1.0E-4
41701,97,1.0E-4
41702,97,1.0E-4
41703,97,1.0E-4
41704,97,1.0E-4
41705,97,1.0E-4
41706,97,1.0E-4
41707,97,1.0E-4
41708,97,1.0E-4
41709,97,1.0E-4
41710,97,1.0E-4
41711,97,1.0E-4
41712,97,1.0E-4
41713,97,1.0E-4
41714,97,1.0E-4
41715,97,1.0E-4
41716,97,1.0E-4
41717,97,1.0E-4
41718,97,1.0E-4
41719,97,1.0E-4
41720,97,1.0E-4
41721,97,1.0E-4
41722,97,1.0E-4
41723,97,1.0E-4
41724,97,1.0E-4
41725,97,1.0E-4
41726,97,1.0E-4
41727,97,1.0E-4
41728,97,1.0E-4
41729,97,1.0E-4
41730,97,1.0E-4
41731,97,1.0E-4
41732,97,1.0E-4
41733,97,1.0E-4
41734,97,1.0E-4
41735,97,1.0E-4
41736,97,1.0E-4
41737,97,1.0E-4
41738,97,1.0E-4
41739,97,1.0E-4
41740,97,1.0E-4
41741,97,1.0E-4
41742,97,1.0E-4
41743,97,1.0E-4
41744,97,1.0E-4
41745,97,1.0E-4
41746,97,1.0E-4
41747,97,1.0E-4
41748,97,1.0E-4
41749,97,1.0E-4
41750,97,1.0E-4
41751,97,1.0E-4
41752,97,1.0E-4
41753,97,1.0E-4
41754,97,1.0E-4
41755,97,1.0E-4
41756,97,1.0E-4
41757,97,1.0E-4
41758,97,1.0E-4
41759,97,1.0E-4
41760,97,1.0E-4
41761,97,1.0E-4
41762,97,1.0E-4
41763,97,1.0E-4
41764,97,1.0E-4
41765,97,1.0E-4
41766,97,1.0E-4
41767,97,1.0E-4
41768,97,1.0E-4
41769,97,1.0E-4
41770,97,1.0E-4
41771,97,1.0E-4
41772,97,1.0E-4
41773,97,1.0E-4
41774,97,1.0E-4
41775,97,1.0E-4
41776,97,1.0E-4
41777,97,1.0E-4
41778,97,1.0E-4
41779,97,1.0E-4
41780,97,1.0E-4
41781,97,1.0E-4
41782,97,1.0E-4
41783,97,1.0E-4
41784,97,1.0E-4
41785,97,1.0E-4
41786,97,1.0E-4
41787,97,1.0E-4
41788,97,1.0E-4
41789,97,1.0E-4
41790,97,1.0E-4
41791,97,1.0E-4
41792,97,1.0E-4
41793,97,1.0E-4
41794,97,1.0E-4
41795,97,1.0E-4
41796,97,1.0E-4
41797,97,1.0E-4
41798,97,1.0E-4
41799,97,1.0E-4
41800,97,1.0E-4
41801,97,1.0E-4
41802,97,1.0E-4
41803,97,1.0E-4
41804,97,1.0E-4
41805,97,1.0E-4
41806,97,1.0E-4
41807,97,1.0E-4
41808,97,1.0E-4
41809,97,1.0E-4
41810,97,1.0E-4
41811,97,1.0E-4
41812,97,1.0E-4
41813,97,1.0E-4
41814,97,1.0E-4
41815,97,1.0E-4
41816,97,1.0E-4
41817,97,1.0E-4
41818,97,1.0E-4
41819,97,1.0E-4
41820,97,1.0E-4
41821,97,1.0E-4
41822,97,1.0E-4
41823,97,1.0E-4
41824,97,1.0E-4
41825,97,1.0E-4
41826,97,1.0E-4
41827,97,1.0E-4
41828,97,1.0E-4
41829,97,1.0E-4
41830,97,1.0E-4
41831,97,1.0E-4
41832,97,1.0E-4
41833,97,1.0E-4
41834,97,1.0E-4
41835,97,1.0E-4
41836,97,1.0E-4
41837,97,1.0E-4
41838,97,1.0E-4
41839,97,1.0E-4
41840,97,1.0E-4
41841,97,1.0E-4
41842,97,1.0E-4
41843,97,1.0E-4
41844,97,1.0E-4
41845,97,1.0E-4
41846,97,1.0E-4
41847,97,1.0E-4
41848,97,1.0E-4
41849,97,1.0E-4
41850,97,1.0E-4
41851,97,1.0E-4
41852,97,1.0E-4
41853,97,1.0E-4
41854,97,1.0E-4
41855,97,1.0E-4
41856,97,1.0E-4
41857,97,1.0E-4
41858,97,1.0E-4
41859,97,1.0E-4
41860,97,1.0E-4
41861,97,1.0E-4
41862,97,1.0E-4
41863,97,1.0E-4
41864,97,1.0E-4
41865,97,1.0E-4
41866,97,1.0E-4
41867,97,1.0E-4
41868,97,1.0E-4
41869,97,1.0E-4
41870,97,1.0E-4
41871,97,1.0E-4
41872,97,1.0E-4
41873,97,1.0E-4
41874,97,1.0E-4
41875,97,1.0E-4
41876,97,1.0E-4
41877,97,1.0E-4
41878,97,1.0E-4
41879,97,1.0E-4
41880,97,1.0E-4
41881,97,1.0E-4
41882,97,1.0E-4
41883,97,1.0E-4
41884,97,1.0E-4
41885,97,1.0E-4
41886,97,1.0E-4
41887,97,1.0E-4
41888,97,1.0E-4
41889,97,1.0E-4
41890,97,1.0E-4
41891,97,1.0E-4
41892,97,1.0E-4
41893,97,1.0E-4
41894,97,1.0E-4
41895,97,1.0E-4
41896,97,1.0E-4
41897,97,1.0E-4
41898,97,1.0E-4
41899,97,1.0E-4
41900,97,1.0E-4
41901,97,1.0E-4
41902,97,1.0E-4
41903,97,1.0E-4
41904,97,1.0E-4
41905,97,1.0E-4
41906,97,1.0E-4
41907,97,1.0E-4
41908,97,1.0E-4
41909,97,1.0E-4
41910,97,1.0E-4
41911,97,1.0E-4
41912,97,1.0E-4
41913,97,1.0E-4
41914,97,1.0E-4
41915,97,1.0E-4
41916,97,1.0E-4
41917,97,1.0E-4
41918,97,1.0E-4
41919,97,1.0E-4
41920,97,1.0E-4
41921,97,1.0E-4
41922,97,1.0E-4
41923,97,1.0E-4
41924,97,1.0E-4
41925,97,1.0E-4
41926,97,1.0E-4
41927,97,1.0E-4
41928,97,1.0E-4
41929,97,1.0E-4
41930,97,1.0E-4
41931,97,1.0E-4
41932,97,1.0E-4
41933,97,1.0E-4
41934,97,1.0E-4
41935,97,1.0E-4
41936,97,1.0E-4
41937,97,1.0E-4
41938,97,1.0E-4
41939,97,1.0E-4
41940,97,1.0E-4
41941,97,1.0E-4
41942,97,1.0E-4
41943,97,1.0E-4
41944,97,1.0E-4
41945,97,1.0E-4
41946,97,1.0E-4
41947,97,1.0E-4
41948,97,1.0E-4
41949,97,1.0E-4
41950,97,1.0E-4
41951,97,1.0E-4
41952,97,1.0E-4
41953,97,1.0E-4
41954,97,1.0E-4
41955,97,1.0E-4
41956,97,1.0E-4
41957,97,1.0E-4
41958,97,1.0E-4
41959,97,1.0E-4
41960,97,1.0E-4
41961,97,1.0E-4
41962,97,1.0E-4
41963,97,1.0E-4
41964,97,1.0E-4
41965,97,1.0E-4
41966,97,1.0E-4
41967,97,1.0E-4
41968,97,1.0E-4
41969,97,1.0E-4
41970,97,1.0E-4
41971,97,1.0E-4
41972,97,1.0E-4
41973,97,1.0E-4
41974,97,1.0E-4
41975,97,1.0E-4
41976,97,1.0E-4
41977,97,1.0E-4
41978,97,1.0E-4
41979,97,1.0E-4
41980,97,1.0E-4
41981,97,1.0E-4
41982,97,1.0E-4
41983,97,1.0E-4
41984,97,1.0E-4
41985,97,1.0E-4
41986,97,1.0E-4
41987,97,1.0E-4
41988,97,1.0E-4
41989,97,1.0E-4
41990,97,1.0E-4
41991,97,1.0E-4
41992,97,1.0E-4
41993,97,1.0E-4
41994,97,1.0E-4
41995,97,1.0E-4
41996,97,1.0E-4
41997,97,1.0E-4
41998,97,1.0E-4
41999,97,1.0E-4
42000,97,1.0E-4
42001,97,1.0E-4
42002,97,1.0E-4
42003,97,1.0E-4
42004,97,1.0E-4
42005,97,1.0E-4
42006,97,1.0E-4
42007,97,1.0E-4
42008,97,1.0E-4
42009,97,1.0E-4
42010,97,1.0E-4
42011,97,1.0E-4
42012,97,1.0E-4
42013,97,1.0E-4
42014,97,1.0E-4
42015,97,1.0E-4
42016,97,1.0E-4
42017,97,1.0E-4
42018,97,1.0E-4
42019,97,1.0E-4
42020,97,1.0E-4
42021,97,1.0E-4
42022,97,1.0E-4
42023,97,1.0E-4
42024,97,1.0E-4
42025,97,1.0E-4
42026,97,1.0E-4
42027,97,1.0E-4
42028,97,1.0E-4
42029,97,1.0E-4
42030,97,1.0E-4
42031,97,1.0E-4
42032,97,1.0E-4
42033,97,1.0E-4
42034,97,1.0E-4
42035,97,1.0E-4
42036,97,1.0E-4
42037,97,1.0E-4
42038,97,1.0E-4
42039,97,1.0E-4
42040,97,1.0E-4
42041,97,1.0E-4
42042,97,1.0E-4
42043,97,1.0E-4
42044,97,1.0E-4
42045,97,1.0E-4
42046,97,1.0E-4
42047,97,1.0E-4
42048,97,1.0E-4
42049,97,1.0E-4
42050,97,1.0E-4
42051,97,1.0E-4
42052,97,1.0E-4
42053,97,1.0E-4
42054,97,1.0E-4
42055,97,1.0E-4
42056,97,1.0E-4
42057,97,1.0E-4
42058,97,1.0E-4
42059,97,1.0E-4
42060,97,1.0E-4
42061,97,1.0E-4
42062,97,1.0E-4
42063,97,1.0E-4
42064,97,1.0E-4
42065,97,1.0E-4
42066,97,1.0E-4
42067,97,1.0E-4
42068,97,1.0E-4
42069,97,1.0E-4
42070,97,1.0E-4
42071,97,1.0E-4
42072,97,1.0E-4
42073,97,1.0E-4
42074,97,1.0E-4
42075,97,1.0E-4
42076,97,1.0E-4
42077,97,1.0E-4
42078,97,1.0E-4
42079,97,1.0E-4
42080,97,1.0E-4
42081,97,1.0E-4
42082,97,1.0E-4
42083,97,1.0E-4
42084,97,1.0E-4
42085,97,1.0E-4
42086,97,1.0E-4
42087,97,1.0E-4
42088,97,1.0E-4
42089,97,1.0E-4
42090,97,1.0E-4
42091,97,1.0E-4
42092,97,1.0E-4
42093,97,1.0E-4
42094,97,1.0E-4
42095,97,1.0E-4
42096,97,1.0E-4
42097,97,1.0E-4
42098,97,1.0E-4
42099,97,1.0E-4
42100,97,1.0E-4
42101,97,1.0E-4
42102,97,1.0E-4
42103,97,1.0E-4
42104,97,1.0E-4
42105,97,1.0E-4
42106,97,1.0E-4
42107,97,1.0E-4
42108,97,1.0E-4
42109,97,1.0E-4
42110,97,1.0E-4
42111,97,1.0E-4
42112,97,1.0E-4
42113,97,1.0E-4
42114,97,1.0E-4
42115,97,1.0E-4
42116,97,1.0E-4
42117,97,1.0E-4
42118,97,1.0E-4
42119,97,1.0E-4
42120,97,1.0E-4
42121,97,1.0E-4
42122,97,1.0E-4
42123,97,1.0E-4
42124,97,1.0E-4
42125,97,1.0E-4
42126,97,1.0E-4
42127,97,1.0E-4
42128,97,1.0E-4
42129,97,1.0E-4
42130,97,1.0E-4
42131,97,1.0E-4
42132,97,1.0E-4
42133,97,1.0E-4
42134,97,1.0E-4
42135,97,1.0E-4
42136,97,1.0E-4
42137,97,1.0E-4
42138,97,1.0E-4
42139,97,1.0E-4
42140,97,1.0E-4
42141,97,1.0E-4
42142,97,1.0E-4
42143,97,1.0E-4
42144,97,1.0E-4
42145,97,1.0E-4
42146,97,1.0E-4
42147,97,1.0E-4
42148,97,1.0E-4
42149,97,1.0E-4
42150,97,1.0E-4
42151,97,1.0E-4
42152,97,1.0E-4
42153,97,1.0E-4
42154,97,1.0E-4
42155,97,1.0E-4
42156,97,1.0E-4
42157,97,1.0E-4
42158,97,1.0E-4
42159,97,1.0E-4
42160,97,1.0E-4
42161,97,1.0E-4
42162,97,1.0E-4
42163,97,1.0E-4
42164,97,1.0E-4
42165,97,1.0E-4
42166,97,1.0E-4
42167,97,1.0E-4
42168,97,1.0E-4
42169,97,1.0E-4
42170,97,1.0E-4
42171,97,1.0E-4
42172,97,1.0E-4
42173,97,1.0E-4
42174,97,1.0E-4
42175,97,1.0E-4
42176,97,1.0E-4
42177,97,1.0E-4
42178,97,1.0E-4
42179,97,1.0E-4
42180,97,1.0E-4
42181,97,1.0E-4
42182,97,1.0E-4
42183,97,1.0E-4
42184,97,1.0E-4
42185,97,1.0E-4
42186,97,1.0E-4
42187,97,1.0E-4
42188,97,1.0E-4
42189,97,1.0E-4
42190,97,1.0E-4
42191,97,1.0E-4
42192,97,1.0E-4
42193,97,1.0E-4
42194,97,1.0E-4
42195,97,1.0E-4
42196,97,1.0E-4
42197,97,1.0E-4
42198,97,1.0E-4
42199,97,1.0E-4
42200,97,1.0E-4
42201,97,1.0E-4
42202,97,1.0E-4
42203,97,1.0E-4
42204,97,1.0E-4
42205,97,1.0E-4
42206,97,1.0E-4
42207,97,1.0E-4
42208,97,1.0E-4
42209,97,1.0E-4
42210,97,1.0E-4
42211,97,1.0E-4
42212,97,1.0E-4
42213,97,1.0E-4
42214,97,1.0E-4
42215,97,1.0E-4
42216,97,1.0E-4
42217,97,1.0E-4
42218,97,1.0E-4
42219,97,1.0E-4
42220,97,1.0E-4
42221,97,1.0E-4
42222,97,1.0E-4
42223,97,1.0E-4
42224,97,1.0E-4
42225,97,1.0E-4
42226,97,1.0E-4
42227,97,1.0E-4
42228,97,1.0E-4
42229,97,1.0E-4
42230,97,1.0E-4
42231,97,1.0E-4
42232,97,1.0E-4
42233,97,1.0E-4
42234,97,1.0E-4
42235,97,1.0E-4
42236,97,1.0E-4
42237,97,1.0E-4
42238,97,1.0E-4
42239,97,1.0E-4
42240,97,1.0E-4
42241,97,1.0E-4
42242,97,1.0E-4
42243,97,1.0E-4
42244,97,1.0E-4
42245,97,1.0E-4
42246,97,1.0E-4
42247,97,1.0E-4
42248,97,1.0E-4
42249,97,1.0E-4
42250,97,1.0E-4
42251,97,1.0E-4
42252,97,1.0E-4
42253,97,1.0E-4
42254,97,1.0E-4
42255,97,1.0E-4
42256,97,1.0E-4
42257,97,1.0E-4
42258,97,1.0E-4
42259,97,1.0E-4
42260,97,1.0E-4
42261,97,1.0E-4
42262,97,1.0E-4
42263,97,1.0E-4
42264,97,1.0E-4
42265,97,1.0E-4
42266,97,1.0E-4
42267,97,1.0E-4
42268,97,1.0E-4
42269,97,1.0E-4
42270,97,1.0E-4
42271,97,1.0E-4
42272,97,1.0E-4
42273,97,1.0E-4
42274,97,1.0E-4
42275,97,1.0E-4
42276,97,1.0E-4
42277,97,1.0E-4
42278,97,1.0E-4
42279,97,1.0E-4
42280,97,1.0E-4
42281,97,1.0E-4
42282,97,1.0E-4
42283,97,1.0E-4
42284,97,1.0E-4
42285,97,1.0E-4
42286,97,1.0E-4
42287,97,1.0E-4
42288,97,1.0E-4
42289,97,1.0E-4
42290,97,1.0E-4
42291,97,1.0E-4
42292,97,1.0E-4
42293,97,1.0E-4
42294,97,1.0E-4
42295,97,1.0E-4
42296,97,1.0E-4
42297,97,1.0E-4
42298,97,1.0E-4
42299,97,1.0E-4
42300,97,1.0E-4
42301,97,1.0E-4
42302,97,1.0E-4
42303,97,1.0E-4
42304,97,1.0E-4
42305,97,1.0E-4
42306,97,1.0E-4
42307,97,1.0E-4
42308,97,1.0E-4
42309,97,1.0E-4
42310,97,1.0E-4
42311,97,1.0E-4
42312,97,1.0E-4
42313,97,1.0E-4
42314,97,1.0E-4
42315,97,1.0E-4
42316,97,1.0E-4
42317,97,1.0E-4
42318,97,1.0E-4
42319,97,1.0E-4
42320,97,1.0E-4
42321,97,1.0E-4
42322,97,1.0E-4
42323,97,1.0E-4
42324,97,1.0E-4
42325,97,1.0E-4
42326,97,1.0E-4
42327,97,1.0E-4
42328,97,1.0E-4
42329,97,1.0E-4
42330,97,1.0E-4
42331,97,1.0E-4
42332,97,1.0E-4
42333,97,1.0E-4
42334,97,1.0E-4
42335,97,1.0E-4
42336,97,1.0E-4
42337,97,1.0E-4
42338,97,1.0E-4
42339,97,1.0E-4
42340,97,1.0E-4
42341,97,1.0E-4
42342,97,1.0E-4
42343,97,1.0E-4
42344,97,1.0E-4
42345,97,1.0E-4
42346,97,1.0E-4
42347,97,1.0E-4
42348,97,1.0E-4
42349,97,1.0E-4
42350,97,1.0E-4
42351,97,1.0E-4
42352,97,1.0E-4
42353,97,1.0E-4
42354,97,1.0E-4
42355,97,1.0E-4
42356,97,1.0E-4
42357,97,1.0E-4
42358,97,1.0E-4
42359,97,1.0E-4
42360,97,1.0E-4
42361,97,1.0E-4
42362,97,1.0E-4
42363,97,1.0E-4
42364,97,1.0E-4
42365,97,1.0E-4
42366,97,1.0E-4
42367,97,1.0E-4
42368,97,1.0E-4
42369,97,1.0E-4
42370,97,1.0E-4
42371,97,1.0E-4
42372,97,1.0E-4
42373,97,1.0E-4
42374,97,1.0E-4
42375,97,1.0E-4
42376,97,1.0E-4
42377,97,1.0E-4
42378,97,1.0E-4
42379,97,1.0E-4
42380,97,1.0E-4
42381,97,1.0E-4
42382,97,1.0E-4
42383,97,1.0E-4
42384,97,1.0E-4
42385,97,1.0E-4
42386,97,1.0E-4
42387,97,1.0E-4
42388,97,1.0E-4
42389,97,1.0E-4
42390,97,1.0E-4
42391,97,1.0E-4
42392,97,1.0E-4
42393,97,1.0E-4
42394,97,1.0E-4
42395,97,1.0E-4
42396,97,1.0E-4
42397,97,1.0E-4
42398,97,1.0E-4
42399,97,1.0E-4
42400,97,1.0E-4
42401,97,1.0E-4
42402,97,1.0E-4
42403,97,1.0E-4
42404,97,1.0E-4
42405,97,1.0E-4
42406,97,1.0E-4
42407,97,1.0E-4
42408,97,1.0E-4
42409,97,1.0E-4
42410,97,1.0E-4
42411,97,1.0E-4
42412,97,1.0E-4
42413,97,1.0E-4
42414,97,1.0E-4
42415,97,1.0E-4
42416,97,1.0E-4
42417,97,1.0E-4
42418,97,1.0E-4
42419,97,1.0E-4
42420,97,1.0E-4
42421,97,1.0E-4
42422,97,1.0E-4
42423,97,1.0E-4
42424,97,1.0E-4
42425,97,1.0E-4
42426,97,1.0E-4
42427,97,1.0E-4
42428,97,1.0E-4
42429,97,1.0E-4
42430,97,1.0E-4
42431,97,1.0E-4
42432,97,1.0E-4
42433,97,1.0E-4
42434,97,1.0E-4
42435,97,1.0E-4
42436,97,1.0E-4
42437,97,1.0E-4
42438,97,1.0E-4
42439,97,1.0E-4
42440,97,1.0E-4
42441,97,1.0E-4
42442,97,1.0E-4
42443,97,1.0E-4
42444,97,1.0E-4
42445,97,1.0E-4
42446,97,1.0E-4
42447,97,1.0E-4
42448,97,1.0E-4
42449,97,1.0E-4
42450,97,1.0E-4
42451,97,1.0E-4
42452,97,1.0E-4
42453,97,1.0E-4
42454,97,1.0E-4
42455,97,1.0E-4
42456,97,1.0E-4
42457,97,1.0E-4
42458,97,1.0E-4
42459,97,1.0E-4
42460,97,1.0E-4
42461,97,1.0E-4
42462,97,1.0E-4
42463,97,1.0E-4
42464,97,1.0E-4
42465,97,1.0E-4
42466,97,1.0E-4
42467,97,1.0E-4
42468,97,1.0E-4
42469,97,1.0E-4
42470,97,1.0E-4
42471,97,1.0E-4
42472,97,1.0E-4
42473,97,1.0E-4
42474,97,1.0E-4
42475,97,1.0E-4
42476,97,1.0E-4
42477,97,1.0E-4
42478,97,1.0E-4
42479,97,1.0E-4
42480,97,1.0E-4
42481,97,1.0E-4
42482,97,1.0E-4
42483,97,1.0E-4
42484,97,1.0E-4
42485,97,1.0E-4
42486,97,1.0E-4
42487,97,1.0E-4
42488,97,1.0E-4
42489,97,1.0E-4
42490,97,1.0E-4
42491,97,1.0E-4
42492,97,1.0E-4
42493,97,1.0E-4
42494,97,1.0E-4
42495,97,1.0E-4
42496,97,1.0E-4
42497,97,1.0E-4
42498,97,1.0E-4
42499,97,1.0E-4
42500,97,1.0E-4
42501,97,1.0E-4
42502,97,1.0E-4
42503,97,1.0E-4
42504,97,1.0E-4
42505,97,1.0E-4
42506,97,1.0E-4
42507,97,1.0E-4
42508,97,1.0E-4
42509,97,1.0E-4
42510,97,1.0E-4
42511,97,1.0E-4
42512,97,1.0E-4
42513,97,1.0E-4
42514,97,1.0E-4
42515,97,1.0E-4
42516,97,1.0E-4
42517,97,1.0E-4
42518,97,1.0E-4
42519,97,1.0E-4
42520,97,1.0E-4
42521,97,1.0E-4
42522,97,1.0E-4
42523,97,1.0E-4
42524,97,1.0E-4
42525,97,1.0E-4
42526,97,1.0E-4
42527,97,1.0E-4
42528,97,1.0E-4
42529,97,1.0E-4
42530,97,1.0E-4
42531,97,1.0E-4
42532,97,1.0E-4
42533,97,1.0E-4
42534,97,1.0E-4
42535,97,1.0E-4
42536,97,1.0E-4
42537,97,1.0E-4
42538,97,1.0E-4
42539,97,1.0E-4
42540,97,1.0E-4
42541,97,1.0E-4
42542,97,1.0E-4
42543,97,1.0E-4
42544,97,1.0E-4
42545,97,1.0E-4
42546,97,1.0E-4
42547,97,1.0E-4
42548,97,1.0E-4
42549,97,1.0E-4
42550,97,1.0E-4
42551,97,1.0E-4
42552,97,1.0E-4
42553,97,1.0E-4
42554,97,1.0E-4
42555,97,1.0E-4
42556,97,1.0E-4
42557,97,1.0E-4
42558,97,1.0E-4
42559,97,1.0E-4
42560,97,1.0E-4
42561,97,1.0E-4
42562,97,1.0E-4
42563,97,1.0E-4
42564,97,1.0E-4
42565,97,1.0E-4
42566,97,1.0E-4
42567,97,1.0E-4
42568,97,1.0E-4
42569,97,1.0E-4
42570,97,1.0E-4
42571,97,1.0E-4
42572,97,1.0E-4
42573,97,1.0E-4
42574,97,1.0E-4
42575,97,1.0E-4
42576,97,1.0E-4
42577,97,1.0E-4
42578,97,1.0E-4
42579,97,1.0E-4
42580,97,1.0E-4
42581,97,1.0E-4
42582,97,1.0E-4
42583,97,1.0E-4
42584,97,1.0E-4
42585,97,1.0E-4
42586,97,1.0E-4
42587,97,1.0E-4
42588,97,1.0E-4
42589,97,1.0E-4
42590,97,1.0E-4
42591,97,1.0E-4
42592,97,1.0E-4
42593,97,1.0E-4
42594,97,1.0E-4
42595,97,1.0E-4
42596,97,1.0E-4
42597,97,1.0E-4
42598,97,1.0E-4
42599,97,1.0E-4
42600,97,1.0E-4
42601,97,1.0E-4
42602,97,1.0E-4
42603,97,1.0E-4
42604,97,1.0E-4
42605,97,1.0E-4
42606,97,1.0E-4
42607,97,1.0E-4
42608,97,1.0E-4
42609,97,1.0E-4
42610,97,1.0E-4
42611,97,1.0E-4
42612,97,1.0E-4
42613,97,1.0E-4
42614,97,1.0E-4
42615,97,1.0E-4
42616,97,1.0E-4
42617,97,1.0E-4
42618,97,1.0E-4
42619,97,1.0E-4
42620,97,1.0E-4
42621,97,1.0E-4
42622,97,1.0E-4
42623,97,1.0E-4
42624,97,1.0E-4
42625,97,1.0E-4
42626,97,1.0E-4
42627,97,1.0E-4
42628,97,1.0E-4
42629,97,1.0E-4
42630,97,1.0E-4
42631,97,1.0E-4
42632,97,1.0E-4
42633,97,1.0E-4
42634,97,1.0E-4
42635,97,1.0E-4
42636,97,1.0E-4
42637,97,1.0E-4
42638,97,1.0E-4
42639,97,1.0E-4
42640,97,1.0E-4
42641,97,1.0E-4
42642,97,1.0E-4
42643,97,1.0E-4
42644,97,1.0E-4
42645,97,1.0E-4
42646,97,1.0E-4
42647,97,1.0E-4
42648,97,1.0E-4
42649,97,1.0E-4
42650,97,1.0E-4
42651,97,1.0E-4
42652,97,1.0E-4
42653,97,1.0E-4
42654,97,1.0E-4
42655,97,1.0E-4
42656,97,1.0E-4
42657,97,1.0E-4
42658,97,1.0E-4
42659,97,1.0E-4
42660,97,1.0E-4
42661,97,1.0E-4
42662,97,1.0E-4
42663,97,1.0E-4
42664,97,1.0E-4
42665,97,1.0E-4
42666,97,1.0E-4
42667,97,1.0E-4
42668,97,1.0E-4
42669,97,1.0E-4
42670,97,1.0E-4
42671,97,1.0E-4
42672,97,1.0E-4
42673,97,1.0E-4
42674,97,1.0E-4
42675,97,1.0E-4
42676,97,1.0E-4
42677,97,1.0E-4
42678,97,1.0E-4
42679,97,1.0E-4
42680,97,1.0E-4
42681,97,1.0E-4
42682,97,1.0E-4
42683,97,1.0E-4
42684,97,1.0E-4
42685,97,1.0E-4
42686,97,1.0E-4
42687,97,1.0E-4
42688,97,1.0E-4
42689,97,1.0E-4
42690,97,1.0E-4
42691,97,1.0E-4
42692,97,1.0E-4
42693,97,1.0E-4
42694,97,1.0E-4
42695,97,1.0E-4
42696,97,1.0E-4
42697,97,1.0E-4
42698,97,1.0E-4
42699,97,1.0E-4
42700,97,1.0E-4
42701,97,1.0E-4
42702,97,1.0E-4
42703,97,1.0E-4
42704,97,1.0E-4
42705,97,1.0E-4
42706,97,1.0E-4
42707,97,1.0E-4
42708,97,1.0E-4
42709,97,1.0E-4
42710,97,1.0E-4
42711,97,1.0E-4
42712,97,1.0E-4
42713,97,1.0E-4
42714,97,1.0E-4
42715,97,1.0E-4
42716,97,1.0E-4
42717,97,1.0E-4
42718,97,1.0E-4
42719,97,1.0E-4
42720,97,1.0E-4
42721,97,1.0E-4
42722,97,1.0E-4
42723,97,1.0E-4
42724,97,1.0E-4
42725,97,1.0E-4
42726,97,1.0E-4
42727,97,1.0E-4
42728,97,1.0E-4
42729,97,1.0E-4
42730,97,1.0E-4
42731,97,1.0E-4
42732,97,1.0E-4
42733,97,1.0E-4
42734,97,1.0E-4
42735,97,1.0E-4
42736,97,1.0E-4
42737,97,1.0E-4
42738,97,1.0E-4
42739,97,1.0E-4
42740,97,1.0E-4
42741,97,1.0E-4
42742,97,1.0E-4
42743,97,1.0E-4
42744,97,1.0E-4
42745,97,1.0E-4
42746,97,1.0E-4
42747,97,1.0E-4
42748,97,1.0E-4
42749,97,1.0E-4
42750,97,1.0E-4
42751,97,1.0E-4
42752,97,1.0E-4
42753,97,1.0E-4
42754,97,1.0E-4
42755,97,1.0E-4
42756,97,1.0E-4
42757,97,1.0E-4
42758,97,1.0E-4
42759,97,1.0E-4
42760,97,1.0E-4
42761,97,1.0E-4
42762,97,1.0E-4
42763,97,1.0E-4
42764,97,1.0E-4
42765,97,1.0E-4
42766,97,1.0E-4
42767,97,1.0E-4
42768,97,1.0E-4
42769,97,1.0E-4
42770,97,1.0E-4
42771,97,1.0E-4
42772,97,1.0E-4
42773,97,1.0E-4
42774,97,1.0E-4
42775,97,1.0E-4
42776,97,1.0E-4
42777,97,1.0E-4
42778,97,1.0E-4
42779,97,1.0E-4
42780,97,1.0E-4
42781,97,1.0E-4
42782,97,1.0E-4
42783,97,1.0E-4
42784,97,1.0E-4
42785,97,1.0E-4
42786,97,1.0E-4
42787,97,1.0E-4
42788,97,1.0E-4
42789,97,1.0E-4
42790,97,1.0E-4
42791,97,1.0E-4
42792,97,1.0E-4
42793,97,1.0E-4
42794,97,1.0E-4
42795,97,1.0E-4
42796,97,1.0E-4
42797,97,1.0E-4
42798,97,1.0E-4
42799,97,1.0E-4
42800,97,1.0E-4
42801,97,1.0E-4
42802,97,1.0E-4
42803,97,1.0E-4
42804,97,1.0E-4
42805,97,1.0E-4
42806,97,1.0E-4
42807,97,1.0E-4
42808,97,1.0E-4
42809,97,1.0E-4
42810,97,1.0E-4
42811,97,1.0E-4
42812,97,1.0E-4
42813,97,1.0E-4
42814,97,1.0E-4
42815,97,1.0E-4
42816,97,1.0E-4
42817,97,1.0E-4
42818,97,1.0E-4
42819,97,1.0E-4
42820,97,1.0E-4
42821,97,1.0E-4
42822,97,1.0E-4
42823,97,1.0E-4
42824,97,1.0E-4
42825,97,1.0E-4
42826,97,1.0E-4
42827,97,1.0E-4
42828,97,1.0E-4
42829,97,1.0E-4
42830,97,1.0E-4
42831,97,1.0E-4
42832,97,1.0E-4
42833,97,1.0E-4
42834,97,1.0E-4
42835,97,1.0E-4
42836,97,1.0E-4
42837,97,1.0E-4
42838,97,1.0E-4
42839,97,1.0E-4
42840,97,1.0E-4
42841,97,1.0E-4
42842,97,1.0E-4
42843,97,1.0E-4
42844,97,1.0E-4
42845,97,1.0E-4
42846,97,1.0E-4
42847,97,1.0E-4
42848,97,1.0E-4
42849,97,1.0E-4
42850,97,1.0E-4
42851,97,1.0E-4
42852,97,1.0E-4
42853,97,1.0E-4
42854,97,1.0E-4
42855,97,1.0E-4
42856,97,1.0E-4
42857,97,1.0E-4
42858,97,1.0E-4
42859,97,1.0E-4
42860,97,1.0E-4
42861,97,1.0E-4
42862,97,1.0E-4
42863,97,1.0E-4
42864,97,1.0E-4
42865,97,1.0E-4
42866,97,1.0E-4
42867,97,1.0E-4
42868,97,1.0E-4
42869,97,1.0E-4
42870,97,1.0E-4
42871,97,1.0E-4
42872,97,1.0E-4
42873,97,1.0E-4
42874,97,1.0E-4
42875,97,1.0E-4
42876,97,1.0E-4
42877,97,1.0E-4
42878,97,1.0E-4
42879,97,1.0E-4
42880,97,1.0E-4
42881,97,1.0E-4
42882,97,1.0E-4
42883,97,1.0E-4
42884,97,1.0E-4
42885,97,1.0E-4
42886,97,1.0E-4
42887,97,1.0E-4
42888,97,1.0E-4
42889,97,1.0E-4
42890,97,1.0E-4
42891,97,1.0E-4
42892,97,1.0E-4
42893,97,1.0E-4
42894,97,1.0E-4
42895,97,1.0E-4
42896,97,1.0E-4
42897,97,1.0E-4
42898,97,1.0E-4
42899,97,1.0E-4
42900,97,1.0E-4
42901,97,1.0E-4
42902,97,1.0E-4
42903,97,1.0E-4
42904,97,1.0E-4
42905,97,1.0E-4
42906,97,1.0E-4
42907,97,1.0E-4
42908,97,1.0E-4
42909,97,1.0E-4
42910,97,1.0E-4
42911,97,1.0E-4
42912,97,1.0E-4
42913,97,1.0E-4
42914,97,1.0E-4
42915,97,1.0E-4
42916,97,1.0E-4
42917,97,1.0E-4
42918,97,1.0E-4
42919,97,1.0E-4
42920,97,1.0E-4
42921,97,1.0E-4
42922,97,1.0E-4
42923,97,1.0E-4
42924,97,1.0E-4
42925,97,1.0E-4
42926,97,1.0E-4
42927,97,1.0E-4
42928,97,1.0E-4
42929,97,1.0E-4
42930,97,1.0E-4
42931,97,1.0E-4
42932,97,1.0E-4
42933,97,1.0E-4
42934,97,1.0E-4
42935,97,1.0E-4
42936,97,1.0E-4
42937,97,1.0E-4
42938,97,1.0E-4
42939,97,1.0E-4
42940,97,1.0E-4
42941,97,1.0E-4
42942,97,1.0E-4
42943,97,1.0E-4
42944,97,1.0E-4
42945,97,1.0E-4
42946,97,1.0E-4
42947,97,1.0E-4
42948,97,1.0E-4
42949,97,1.0E-4
42950,97,1.0E-4
42951,97,1.0E-4
42952,97,1.0E-4
42953,97,1.0E-4
42954,97,1.0E-4
42955,97,1.0E-4
42956,97,1.0E-4
42957,97,1.0E-4
42958,97,1.0E-4
42959,97,1.0E-4
42960,97,1.0E-4
42961,97,1.0E-4
42962,97,1.0E-4
42963,97,1.0E-4
42964,97,1.0E-4
42965,97,1.0E-4
42966,97,1.0E-4
42967,97,1.0E-4
42968,97,1.0E-4
42969,97,1.0E-4
42970,97,1.0E-4
42971,97,1.0E-4
42972,97,1.0E-4
42973,97,1.0E-4
42974,97,1.0E-4
42975,97,1.0E-4
42976,97,1.0E-4
42977,97,1.0E-4
42978,97,1.0E-4
42979,97,1.0E-4
42980,97,1.0E-4
42981,97,1.0E-4
42982,97,1.0E-4
42983,97,1.0E-4
42984,97,1.0E-4
42985,97,1.0E-4
42986,97,1.0E-4
42987,97,1.0E-4
42988,97,1.0E-4
42989,97,1.0E-4
42990,97,1.0E-4
42991,97,1.0E-4
42992,97,1.0E-4
42993,97,1.0E-4
42994,97,1.0E-4
42995,97,1.0E-4
42996,97,1.0E-4
42997,97,1.0E-4
42998,97,1.0E-4
42999,97,1.0E-4
43000,97,1.0E-4
43001,97,1.0E-4
43002,97,1.0E-4
43003,97,1.0E-4
43004,97,1.0E-4
43005,97,1.0E-4
43006,97,1.0E-4
43007,97,1.0E-4
43008,97,1.0E-4
43009,97,1.0E-4
43010,97,1.0E-4
43011,97,1.0E-4
43012,97,1.0E-4
43013,97,1.0E-4
43014,97,1.0E-4
43015,97,1.0E-4
43016,97,1.0E-4
43017,97,1.0E-4
43018,97,1.0E-4
43019,97,1.0E-4
43020,97,1.0E-4
43021,97,1.0E-4
43022,97,1.0E-4
43023,97,1.0E-4
43024,97,1.0E-4
43025,97,1.0E-4
43026,97,1.0E-4
43027,97,1.0E-4
43028,97,1.0E-4
43029,97,1.0E-4
43030,97,1.0E-4
43031,97,1.0E-4
43032,97,1.0E-4
43033,97,1.0E-4
43034,97,1.0E-4
43035,97,1.0E-4
43036,97,1.0E-4
43037,97,1.0E-4
43038,97,1.0E-4
43039,97,1.0E-4
43040,97,1.0E-4
43041,97,1.0E-4
43042,97,1.0E-4
43043,97,1.0E-4
43044,97,1.0E-4
43045,97,1.0E-4
43046,97,1.0E-4
43047,97,1.0E-4
43048,97,1.0E-4
43049,97,1.0E-4
43050,97,1.0E-4
43051,97,1.0E-4
43052,97,1.0E-4
43053,97,1.0E-4
43054,97,1.0E-4
43055,97,1.0E-4
43056,97,1.0E-4
43057,97,1.0E-4
43058,97,1.0E-4
43059,97,1.0E-4
43060,97,1.0E-4
43061,97,1.0E-4
43062,97,1.0E-4
43063,97,1.0E-4
43064,97,1.0E-4
43065,97,1.0E-4
43066,97,1.0E-4
43067,97,1.0E-4
43068,97,1.0E-4
43069,97,1.0E-4
43070,97,1.0E-4
43071,97,1.0E-4
43072,97,1.0E-4
43073,97,1.0E-4
43074,97,1.0E-4
43075,97,1.0E-4
43076,97,1.0E-4
43077,97,1.0E-4
43078,97,1.0E-4
43079,97,1.0E-4
43080,97,1.0E-4
43081,97,1.0E-4
43082,97,1.0E-4
43083,97,1.0E-4
43084,97,1.0E-4
43085,97,1.0E-4
43086,97,1.0E-4
43087,97,1.0E-4
43088,97,1.0E-4
43089,97,1.0E-4
43090,97,1.0E-4
43091,97,1.0E-4
43092,97,1.0E-4
43093,97,1.0E-4
43094,97,1.0E-4
43095,97,1.0E-4
43096,97,1.0E-4
43097,97,1.0E-4
43098,97,1.0E-4
43099,97,1.0E-4
43100,97,1.0E-4
43101,97,1.0E-4
43102,97,1.0E-4
43103,97,1.0E-4
43104,97,1.0E-4
43105,97,1.0E-4
43106,97,1.0E-4
43107,97,1.0E-4
43108,97,1.0E-4
43109,97,1.0E-4
43110,97,1.0E-4
43111,97,1.0E-4
43112,97,1.0E-4
43113,97,1.0E-4
43114,97,1.0E-4
43115,97,1.0E-4
43116,97,1.0E-4
43117,97,1.0E-4
43118,97,1.0E-4
43119,97,1.0E-4
43120,97,1.0E-4
43121,97,1.0E-4
43122,97,1.0E-4
43123,97,1.0E-4
43124,97,1.0E-4
43125,97,1.0E-4
43126,97,1.0E-4
43127,97,1.0E-4
43128,97,1.0E-4
43129,97,1.0E-4
43130,97,1.0E-4
43131,97,1.0E-4
43132,97,1.0E-4
43133,97,1.0E-4
43134,97,1.0E-4
43135,97,1.0E-4
43136,97,1.0E-4
43137,97,1.0E-4
43138,97,1.0E-4
43139,97,1.0E-4
43140,97,1.0E-4
43141,97,1.0E-4
43142,97,1.0E-4
43143,97,1.0E-4
43144,97,1.0E-4
43145,97,1.0E-4
43146,97,1.0E-4
43147,97,1.0E-4
43148,97,1.0E-4
43149,97,1.0E-4
43150,97,1.0E-4
43151,97,1.0E-4
43152,97,1.0E-4
43153,97,1.0E-4
43154,97,1.0E-4
43155,97,1.0E-4
43156,97,1.0E-4
43157,97,1.0E-4
43158,97,1.0E-4
43159,97,1.0E-4
43160,97,1.0E-4
43161,97,1.0E-4
43162,97,1.0E-4
43163,97,1.0E-4
43164,97,1.0E-4
43165,97,1.0E-4
43166,97,1.0E-4
43167,97,1.0E-4
43168,97,1.0E-4
43169,97,1.0E-4
43170,97,1.0E-4
43171,97,1.0E-4
43172,97,1.0E-4
43173,97,1.0E-4
43174,97,1.0E-4
43175,97,1.0E-4
43176,97,1.0E-4
43177,97,1.0E-4
43178,97,1.0E-4
43179,97,1.0E-4
43180,97,1.0E-4
43181,97,1.0E-4
43182,97,1.0E-4
43183,97,1.0E-4
43184,97,1.0E-4
43185,97,1.0E-4
43186,97,1.0E-4
43187,97,1.0E-4
43188,97,1.0E-4
43189,97,1.0E-4
43190,97,1.0E-4
43191,97,1.0E-4
43192,97,1.0E-4
43193,97,1.0E-4
43194,97,1.0E-4
43195,97,1.0E-4
43196,97,1.0E-4
43197,97,1.0E-4
43198,97,1.0E-4
43199,97,1.0E-4
43200,97,1.0E-4
43201,97,1.0E-4
43202,97,1.0E-4
43203,97,1.0E-4
43204,97,1.0E-4
43205,97,1.0E-4
43206,97,1.0E-4
43207,97,1.0E-4
43208,97,1.0E-4
43209,97,1.0E-4
43210,97,1.0E-4
43211,97,1.0E-4
43212,97,1.0E-4
43213,97,1.0E-4
43214,97,1.0E-4
43215,97,1.0E-4
43216,97,1.0E-4
43217,97,1.0E-4
43218,97,1.0E-4
43219,97,1.0E-4
43220,97,1.0E-4
43221,97,1.0E-4
43222,97,1.0E-4
43223,97,1.0E-4
43224,97,1.0E-4
43225,97,1.0E-4
43226,97,1.0E-4
43227,97,1.0E-4
43228,97,1.0E-4
43229,97,1.0E-4
43230,97,1.0E-4
43231,97,1.0E-4
43232,97,1.0E-4
43233,97,1.0E-4
43234,97,1.0E-4
43235,97,1.0E-4
43236,97,1.0E-4
43237,97,1.0E-4
43238,97,1.0E-4
43239,97,1.0E-4
43240,97,1.0E-4
43241,97,1.0E-4
43242,97,1.0E-4
43243,97,1.0E-4
43244,97,1.0E-4
43245,97,1.0E-4
43246,97,1.0E-4
43247,97,1.0E-4
43248,97,1.0E-4
43249,97,1.0E-4
43250,97,1.0E-4
43251,97,1.0E-4
43252,97,1.0E-4
43253,97,1.0E-4
43254,97,1.0E-4
43255,97,1.0E-4
43256,97,1.0E-4
43257,97,1.0E-4
43258,97,1.0E-4
43259,97,1.0E-4
43260,97,1.0E-4
43261,97,1.0E-4
43262,97,1.0E-4
43263,97,1.0E-4
43264,97,1.0E-4
43265,97,1.0E-4
43266,97,1.0E-4
43267,97,1.0E-4
43268,97,1.0E-4
43269,97,1.0E-4
43270,97,1.0E-4
43271,97,1.0E-4
43272,97,1.0E-4
43273,97,1.0E-4
43274,97,1.0E-4
43275,97,1.0E-4
43276,97,1.0E-4
43277,97,1.0E-4
43278,97,1.0E-4
43279,97,1.0E-4
43280,97,1.0E-4
43281,97,1.0E-4
43282,97,1.0E-4
43283,97,1.0E-4
43284,97,1.0E-4
43285,97,1.0E-4
43286,97,1.0E-4
43287,97,1.0E-4
43288,97,1.0E-4
43289,97,1.0E-4
43290,97,1.0E-4
43291,97,1.0E-4
43292,97,1.0E-4
43293,97,1.0E-4
43294,97,1.0E-4
43295,97,1.0E-4
43296,97,1.0E-4
43297,97,1.0E-4
43298,97,1.0E-4
43299,97,1.0E-4
43300,97,1.0E-4
43301,97,1.0E-4
43302,97,1.0E-4
43303,97,1.0E-4
43304,97,1.0E-4
43305,97,1.0E-4
43306,97,1.0E-4
43307,97,1.0E-4
43308,97,1.0E-4
43309,97,1.0E-4
43310,97,1.0E-4
43311,97,1.0E-4
43312,97,1.0E-4
43313,97,1.0E-4
43314,97,1.0E-4
43315,97,1.0E-4
43316,97,1.0E-4
43317,97,1.0E-4
43318,97,1.0E-4
43319,97,1.0E-4
43320,97,1.0E-4
43321,97,1.0E-4
43322,97,1.0E-4
43323,97,1.0E-4
43324,97,1.0E-4
43325,97,1.0E-4
43326,97,1.0E-4
43327,97,1.0E-4
43328,97,1.0E-4
43329,97,1.0E-4
43330,97,1.0E-4
43331,97,1.0E-4
43332,97,1.0E-4
43333,97,1.0E-4
43334,97,1.0E-4
43335,97,1.0E-4
43336,97,1.0E-4
43337,97,1.0E-4
43338,97,1.0E-4
43339,97,1.0E-4
43340,97,1.0E-4
43341,97,1.0E-4
43342,97,1.0E-4
43343,97,1.0E-4
43344,97,1.0E-4
43345,97,1.0E-4
43346,97,1.0E-4
43347,97,1.0E-4
43348,97,1.0E-4
43349,97,1.0E-4
43350,97,1.0E-4
43351,97,1.0E-4
43352,97,1.0E-4
43353,97,1.0E-4
43354,97,1.0E-4
43355,97,1.0E-4
43356,97,1.0E-4
43357,97,1.0E-4
43358,97,1.0E-4
43359,97,1.0E-4
43360,97,1.0E-4
43361,97,1.0E-4
43362,97,1.0E-4
43363,97,1.0E-4
43364,97,1.0E-4
43365,97,1.0E-4
43366,97,1.0E-4
43367,97,1.0E-4
43368,97,1.0E-4
43369,97,1.0E-4
43370,97,1.0E-4
43371,97,1.0E-4
43372,97,1.0E-4
43373,97,1.0E-4
43374,97,1.0E-4
43375,97,1.0E-4
43376,97,1.0E-4
43377,97,1.0E-4
43378,97,1.0E-4
43379,97,1.0E-4
43380,97,1.0E-4
43381,97,1.0E-4
43382,97,1.0E-4
43383,97,1.0E-4
43384,97,1.0E-4
43385,97,1.0E-4
43386,97,1.0E-4
43387,97,1.0E-4
43388,97,1.0E-4
43389,97,1.0E-4
43390,97,1.0E-4
43391,97,1.0E-4
43392,97,1.0E-4
43393,97,1.0E-4
43394,97,1.0E-4
43395,97,1.0E-4
43396,97,1.0E-4
43397,97,1.0E-4
43398,97,1.0E-4
43399,97,1.0E-4
43400,97,1.0E-4
43401,97,1.0E-4
43402,97,1.0E-4
43403,97,1.0E-4
43404,97,1.0E-4
43405,97,1.0E-4
43406,97,1.0E-4
43407,97,1.0E-4
43408,97,1.0E-4
43409,97,1.0E-4
43410,97,1.0E-4
43411,97,1.0E-4
43412,97,1.0E-4
43413,97,1.0E-4
43414,97,1.0E-4
43415,97,1.0E-4
43416,97,1.0E-4
43417,97,1.0E-4
43418,97,1.0E-4
43419,97,1.0E-4
43420,97,1.0E-4
43421,97,1.0E-4
43422,97,1.0E-4
43423,97,1.0E-4
43424,97,1.0E-4
43425,97,1.0E-4
43426,97,1.0E-4
43427,97,1.0E-4
43428,97,1.0E-4
43429,97,1.0E-4
43430,97,1.0E-4
43431,97,1.0E-4
43432,97,1.0E-4
43433,97,1.0E-4
43434,97,1.0E-4
43435,97,1.0E-4
43436,97,1.0E-4
43437,97,1.0E-4
43438,97,1.0E-4
43439,97,1.0E-4
43440,97,1.0E-4
43441,97,1.0E-4
43442,97,1.0E-4
43443,97,1.0E-4
43444,97,1.0E-4
43445,97,1.0E-4
43446,97,1.0E-4
43447,97,1.0E-4
43448,97,1.0E-4
43449,97,1.0E-4
43450,97,1.0E-4
43451,97,1.0E-4
43452,97,1.0E-4
43453,97,1.0E-4
43454,97,1.0E-4
43455,97,1.0E-4
43456,97,1.0E-4
43457,97,1.0E-4
43458,97,1.0E-4
43459,97,1.0E-4
43460,97,1.0E-4
43461,97,1.0E-4
43462,97,1.0E-4
43463,97,1.0E-4
43464,97,1.0E-4
43465,97,1.0E-4
43466,97,1.0E-4
43467,97,1.0E-4
43468,97,1.0E-4
43469,97,1.0E-4
43470,97,1.0E-4
43471,97,1.0E-4
43472,97,1.0E-4
43473,97,1.0E-4
43474,97,1.0E-4
43475,97,1.0E-4
43476,97,1.0E-4
43477,97,1.0E-4
43478,97,1.0E-4
43479,97,1.0E-4
43480,97,1.0E-4
43481,97,1.0E-4
43482,97,1.0E-4
43483,97,1.0E-4
43484,97,1.0E-4
43485,97,1.0E-4
43486,97,1.0E-4
43487,97,1.0E-4
43488,97,1.0E-4
43489,97,1.0E-4
43490,97,1.0E-4
43491,97,1.0E-4
43492,97,1.0E-4
43493,97,1.0E-4
43494,97,1.0E-4
43495,97,1.0E-4
43496,97,1.0E-4
43497,97,1.0E-4
43498,97,1.0E-4
43499,97,1.0E-4
43500,97,1.0E-4
43501,97,1.0E-4
43502,97,1.0E-4
43503,97,1.0E-4
43504,97,1.0E-4
43505,97,1.0E-4
43506,97,1.0E-4
43507,97,1.0E-4
43508,97,1.0E-4
43509,97,1.0E-4
43510,97,1.0E-4
43511,97,1.0E-4
43512,97,1.0E-4
43513,97,1.0E-4
43514,97,1.0E-4
43515,97,1.0E-4
43516,97,1.0E-4
43517,97,1.0E-4
43518,97,1.0E-4
43519,97,1.0E-4
43520,97,1.0E-4
43521,97,1.0E-4
43522,97,1.0E-4
43523,97,1.0E-4
43524,97,1.0E-4
43525,97,1.0E-4
43526,97,1.0E-4
43527,97,1.0E-4
43528,97,1.0E-4
43529,97,1.0E-4
43530,97,1.0E-4
43531,97,1.0E-4
43532,97,1.0E-4
43533,97,1.0E-4
43534,97,1.0E-4
43535,97,1.0E-4
43536,97,1.0E-4
43537,97,1.0E-4
43538,97,1.0E-4
43539,97,1.0E-4
43540,97,1.0E-4
43541,97,1.0E-4
43542,97,1.0E-4
43543,97,1.0E-4
43544,97,1.0E-4
43545,97,1.0E-4
43546,97,1.0E-4
43547,97,1.0E-4
43548,97,1.0E-4
43549,97,1.0E-4
43550,97,1.0E-4
43551,97,1.0E-4
43552,97,1.0E-4
43553,97,1.0E-4
43554,97,1.0E-4
43555,97,1.0E-4
43556,97,1.0E-4
43557,97,1.0E-4
43558,97,1.0E-4
43559,97,1.0E-4
43560,97,1.0E-4
43561,97,1.0E-4
43562,97,1.0E-4
43563,97,1.0E-4
43564,97,1.0E-4
43565,97,1.0E-4
43566,97,1.0E-4
43567,97,1.0E-4
43568,97,1.0E-4
43569,97,1.0E-4
43570,97,1.0E-4
43571,97,1.0E-4
43572,97,1.0E-4
43573,97,1.0E-4
43574,97,1.0E-4
43575,97,1.0E-4
43576,97,1.0E-4
43577,97,1.0E-4
43578,97,1.0E-4
43579,97,1.0E-4
43580,97,1.0E-4
43581,97,1.0E-4
43582,97,1.0E-4
43583,97,1.0E-4
43584,97,1.0E-4
43585,97,1.0E-4
43586,97,1.0E-4
43587,97,1.0E-4
43588,97,1.0E-4
43589,97,1.0E-4
43590,97,1.0E-4
43591,97,1.0E-4
43592,97,1.0E-4
43593,97,1.0E-4
43594,97,1.0E-4
43595,97,1.0E-4
43596,97,1.0E-4
43597,97,1.0E-4
43598,97,1.0E-4
43599,97,1.0E-4
43600,97,1.0E-4
43601,97,1.0E-4
43602,97,1.0E-4
43603,97,1.0E-4
43604,97,1.0E-4
43605,97,1.0E-4
43606,97,1.0E-4
43607,97,1.0E-4
43608,97,1.0E-4
43609,97,1.0E-4
43610,97,1.0E-4
43611,97,1.0E-4
43612,97,1.0E-4
43613,97,1.0E-4
43614,97,1.0E-4
43615,97,1.0E-4
43616,97,1.0E-4
43617,97,1.0E-4
43618,97,1.0E-4
43619,97,1.0E-4
43620,97,1.0E-4
43621,97,1.0E-4
43622,97,1.0E-4
43623,97,1.0E-4
43624,97,1.0E-4
43625,97,1.0E-4
43626,97,1.0E-4
43627,97,1.0E-4
43628,97,1.0E-4
43629,97,1.0E-4
43630,97,1.0E-4
43631,97,1.0E-4
43632,97,1.0E-4
43633,97,1.0E-4
43634,97,1.0E-4
43635,97,1.0E-4
43636,97,1.0E-4
43637,97,1.0E-4
43638,97,1.0E-4
43639,97,1.0E-4
43640,97,1.0E-4
43641,97,1.0E-4
43642,97,1.0E-4
43643,97,1.0E-4
43644,97,1.0E-4
43645,97,1.0E-4
43646,97,1.0E-4
43647,97,1.0E-4
43648,97,1.0E-4
43649,97,1.0E-4
43650,97,1.0E-4
43651,97,1.0E-4
43652,97,1.0E-4
43653,97,1.0E-4
43654,97,1.0E-4
43655,97,1.0E-4
43656,97,1.0E-4
43657,97,1.0E-4
43658,97,1.0E-4
43659,97,1.0E-4
43660,97,1.0E-4
43661,97,1.0E-4
43662,97,1.0E-4
43663,97,1.0E-4
43664,97,1.0E-4
43665,97,1.0E-4
43666,97,1.0E-4
43667,97,1.0E-4
43668,97,1.0E-4
43669,97,1.0E-4
43670,97,1.0E-4
43671,97,1.0E-4
43672,97,1.0E-4
43673,97,1.0E-4
43674,97,1.0E-4
43675,97,1.0E-4
43676,97,1.0E-4
43677,97,1.0E-4
43678,97,1.0E-4
43679,97,1.0E-4
43680,97,1.0E-4
43681,97,1.0E-4
43682,97,1.0E-4
43683,97,1.0E-4
43684,97,1.0E-4
43685,97,1.0E-4
43686,97,1.0E-4
43687,97,1.0E-4
43688,97,1.0E-4
43689,97,1.0E-4
43690,97,1.0E-4
43691,97,1.0E-4
43692,97,1.0E-4
43693,97,1.0E-4
43694,97,1.0E-4
43695,97,1.0E-4
43696,97,1.0E-4
43697,97,1.0E-4
43698,97,1.0E-4
43699,97,1.0E-4
43700,97,1.0E-4
43701,97,1.0E-4
43702,97,1.0E-4
43703,97,1.0E-4
43704,97,1.0E-4
43705,97,1.0E-4
43706,97,1.0E-4
43707,97,1.0E-4
43708,97,1.0E-4
43709,97,1.0E-4
43710,97,1.0E-4
43711,97,1.0E-4
43712,97,1.0E-4
43713,97,1.0E-4
43714,97,1.0E-4
43715,97,1.0E-4
43716,97,1.0E-4
43717,97,1.0E-4
43718,97,1.0E-4
43719,97,1.0E-4
43720,97,1.0E-4
43721,97,1.0E-4
43722,97,1.0E-4
43723,97,1.0E-4
43724,97,1.0E-4
43725,97,1.0E-4
43726,97,1.0E-4
43727,97,1.0E-4
43728,97,1.0E-4
43729,97,1.0E-4
43730,97,1.0E-4
43731,97,1.0E-4
43732,97,1.0E-4
43733,97,1.0E-4
43734,97,1.0E-4
43735,97,1.0E-4
43736,97,1.0E-4
43737,97,1.0E-4
43738,97,1.0E-4
43739,97,1.0E-4
43740,97,1.0E-4
43741,97,1.0E-4
43742,97,1.0E-4
43743,97,1.0E-4
43744,97,1.0E-4
43745,97,1.0E-4
43746,97,1.0E-4
43747,97,1.0E-4
43748,97,1.0E-4
43749,97,1.0E-4
43750,97,1.0E-4
43751,97,1.0E-4
43752,97,1.0E-4
43753,97,1.0E-4
43754,97,1.0E-4
43755,97,1.0E-4
43756,97,1.0E-4
43757,97,1.0E-4
43758,97,1.0E-4
43759,97,1.0E-4
43760,97,1.0E-4
43761,97,1.0E-4
43762,97,1.0E-4
43763,97,1.0E-4
43764,97,1.0E-4
43765,97,1.0E-4
43766,97,1.0E-4
43767,97,1.0E-4
43768,97,1.0E-4
43769,97,1.0E-4
43770,97,1.0E-4
43771,97,1.0E-4
43772,97,1.0E-4
43773,97,1.0E-4
43774,97,1.0E-4
43775,97,1.0E-4
43776,97,1.0E-4
43777,97,1.0E-4
43778,97,1.0E-4
43779,97,1.0E-4
43780,97,1.0E-4
43781,97,1.0E-4
43782,97,1.0E-4
43783,97,1.0E-4
43784,97,1.0E-4
43785,97,1.0E-4
43786,97,1.0E-4
43787,97,1.0E-4
43788,97,1.0E-4
43789,97,1.0E-4
43790,97,1.0E-4
43791,97,1.0E-4
43792,97,1.0E-4
43793,97,1.0E-4
43794,97,1.0E-4
43795,97,1.0E-4
43796,97,1.0E-4
43797,97,1.0E-4
43798,97,1.0E-4
43799,97,1.0E-4
43800,97,1.0E-4
43801,97,1.0E-4
43802,97,1.0E-4
43803,97,1.0E-4
43804,97,1.0E-4
43805,97,1.0E-4
43806,97,1.0E-4
43807,97,1.0E-4
43808,97,1.0E-4
43809,97,1.0E-4
43810,97,1.0E-4
43811,97,1.0E-4
43812,97,1.0E-4
43813,97,1.0E-4
43814,97,1.0E-4
43815,97,1.0E-4
43816,97,1.0E-4
43817,97,1.0E-4
43818,97,1.0E-4
43819,97,1.0E-4
43820,97,1.0E-4
43821,97,1.0E-4
43822,97,1.0E-4
43823,97,1.0E-4
43824,97,1.0E-4
43825,97,1.0E-4
43826,97,1.0E-4
43827,97,1.0E-4
43828,97,1.0E-4
43829,97,1.0E-4
43830,97,1.0E-4
43831,97,1.0E-4
43832,97,1.0E-4
43833,97,1.0E-4
43834,97,1.0E-4
43835,97,1.0E-4
43836,97,1.0E-4
43837,97,1.0E-4
43838,97,1.0E-4
43839,97,1.0E-4
43840,97,1.0E-4
43841,97,1.0E-4
43842,97,1.0E-4
43843,97,1.0E-4
43844,97,1.0E-4
43845,97,1.0E-4
43846,97,1.0E-4
43847,97,1.0E-4
43848,97,1.0E-4
43849,97,1.0E-4
43850,97,1.0E-4
43851,97,1.0E-4
43852,99,1.0E-4
43853,99,2.0E-4
43854,99,1.0E-4
43855,99,1.0E-4
43856,99,1.0E-4
43857,99,1.0E-4
43858,99,1.0E-4
43859,99,1.0E-4
43860,99,1.0E-4
43861,99,1.0E-4
43862,99,1.0E-4
43863,99,1.0E-4
43864,99,1.0E-4
43865,99,1.0E-4
43866,99,1.0E-4
43867,99,1.0E-4
43868,99,1.0E-4
43869,99,1.0E-4
43870,99,1.0E-4
43871,99,1.0E-4
43872,99,1.0E-4
43873,99,1.0E-4
43874,99,1.0E-4
43875,99,1.0E-4
43876,99,1.0E-4
43877,99,1.0E-4
43878,99,1.0E-4
43879,99,1.0E-4
43880,99,1.0E-4
43881,99,1.0E-4
43882,99,1.0E-4
43883,99,1.0E-4
43884,99,1.0E-4
43885,99,1.0E-4
43886,99,1.0E-4
43887,99,1.0E-4
43888,99,1.0E-4
43889,99,1.0E-4
43890,99,1.0E-4
43891,99,1.0E-4
43892,99,1.0E-4
43893,99,1.0E-4
43894,99,1.0E-4
43895,99,1.0E-4
43896,99,1.0E-4
43897,99,1.0E-4
43898,99,1.0E-4
43899,99,1.0E-4
43900,99,1.0E-4
43901,99,1.0E-4
43902,99,1.0E-4
43903,99,1.0E-4
43904,99,1.0E-4
43905,99,1.0E-4
43906,99,1.0E-4
43907,99,1.0E-4
43908,99,1.0E-4
43909,99,1.0E-4
43910,99,1.0E-4
43911,99,1.0E-4
43912,99,1.0E-4
43913,99,1.0E-4
43914,99,1.0E-4
43915,99,1.0E-4
43916,99,1.0E-4
43917,99,1.0E-4
43918,99,1.0E-4
43919,99,1.0E-4
43920,99,1.0E-4
43921,99,1.0E-4
43922,99,1.0E-4
43923,99,1.0E-4
43924,99,1.0E-4
43925,99,1.0E-4
43926,99,1.0E-4
43927,99,1.0E-4
43928,99,1.0E-4
43929,99,1.0E-4
43930,99,1.0E-4
43931,99,1.0E-4
43932,99,1.0E-4
43933,99,1.0E-4
43934,99,1.0E-4
43935,99,1.0E-4
43936,99,1.0E-4
43937,99,1.0E-4
43938,99,1.0E-4
43939,99,1.0E-4
43940,99,1.0E-4
43941,99,1.0E-4
43942,99,1.0E-4
43943,99,1.0E-4
43944,99,1.0E-4
43945,99,1.0E-4
43946,99,1.0E-4
43947,99,1.0E-4
43948,99,1.0E-4
43949,99,1.0E-4
43950,99,1.0E-4
43951,99,1.0E-4
43952,99,1.0E-4
43953,99,1.0E-4
43954,99,1.0E-4
43955,99,1.0E-4
43956,99,1.0E-4
43957,99,1.0E-4
43958,99,1.0E-4
43959,99,1.0E-4
43960,99,1.0E-4
43961,99,1.0E-4
43962,99,1.0E-4
43963,99,1.0E-4
43964,99,1.0E-4
43965,99,1.0E-4
43966,99,1.0E-4
43967,99,1.0E-4
43968,99,1.0E-4
43969,99,1.0E-4
43970,99,1.0E-4
43971,99,1.0E-4
43972,99,1.0E-4
43973,99,1.0E-4
43974,99,1.0E-4
43975,99,1.0E-4
43976,99,1.0E-4
43977,99,1.0E-4
43978,99,1.0E-4
43979,99,1.0E-4
43980,99,1.0E-4
43981,99,1.0E-4
43982,99,1.0E-4
43983,99,1.0E-4
43984,99,1.0E-4
43985,99,1.0E-4
43986,99,1.0E-4
43987,99,1.0E-4
43988,99,1.0E-4
43989,99,1.0E-4
43990,99,1.0E-4
43991,99,1.0E-4
43992,99,1.0E-4
43993,99,1.0E-4
43994,99,1.0E-4
43995,99,1.0E-4
43996,99,1.0E-4
43997,99,1.0E-4
43998,99,1.0E-4
43999,99,1.0E-4
44000,99,1.0E-4
44001,99,1.0E-4
44002,99,1.0E-4
44003,99,1.0E-4
44004,99,1.0E-4
44005,99,1.0E-4
44006,99,1.0E-4
44007,99,1.0E-4
44008,99,1.0E-4
44009,99,1.0E-4
44010,99,1.0E-4
44011,99,1.0E-4
44012,99,1.0E-4
44013,99,1.0E-4
44014,99,1.0E-4
44015,99,1.0E-4
44016,99,1.0E-4
44017,99,1.0E-4
44018,99,1.0E-4
44019,99,1.0E-4
44020,99,1.0E-4
44021,99,1.0E-4
44022,99,1.0E-4
44023,99,1.0E-4
44024,99,1.0E-4
44025,99,1.0E-4
44026,99,1.0E-4
44027,99,1.0E-4
44028,99,1.0E-4
44029,99,1.0E-4
44030,99,1.0E-4
44031,99,1.0E-4
44032,99,1.0E-4
44033,99,1.0E-4
44034,99,1.0E-4
44035,99,1.0E-4
44036,99,1.0E-4
44037,99,1.0E-4
44038,99,1.0E-4
44039,99,1.0E-4
44040,99,1.0E-4
44041,99,1.0E-4
44042,99,1.0E-4
44043,99,1.0E-4
44044,99,1.0E-4
44045,99,1.0E-4
44046,99,1.0E-4
44047,99,1.0E-4
44048,99,1.0E-4
44049,99,1.0E-4
44050,99,1.0E-4
44051,99,1.0E-4
44052,99,1.0E-4
44053,99,1.0E-4
44054,99,1.0E-4
44055,99,1.0E-4
44056,99,1.0E-4
44057,99,1.0E-4
44058,99,1.0E-4
44059,99,1.0E-4
44060,99,1.0E-4
44061,99,1.0E-4
44062,99,1.0E-4
44063,99,1.0E-4
44064,99,1.0E-4
44065,99,1.0E-4
44066,99,1.0E-4
44067,99,1.0E-4
44068,99,1.0E-4
44069,99,1.0E-4
44070,99,1.0E-4
44071,99,1.0E-4
44072,99,1.0E-4
44073,99,1.0E-4
44074,99,1.0E-4
44075,99,1.0E-4
44076,99,1.0E-4
44077,99,1.0E-4
44078,99,1.0E-4
44079,99,1.0E-4
44080,99,1.0E-4
44081,99,1.0E-4
44082,99,1.0E-4
44083,99,1.0E-4
44084,99,1.0E-4
44085,99,1.0E-4
44086,99,1.0E-4
44087,99,1.0E-4
44088,99,1.0E-4
44089,99,1.0E-4
44090,99,1.0E-4
44091,99,1.0E-4
44092,99,1.0E-4
44093,99,1.0E-4
44094,99,1.0E-4
44095,99,1.0E-4
44096,99,1.0E-4
44097,99,1.0E-4
44098,99,1.0E-4
44099,99,1.0E-4
44100,99,1.0E-4
44101,99,1.0E-4
44102,99,1.0E-4
44103,99,1.0E-4
44104,99,1.0E-4
44105,99,1.0E-4
44106,99,1.0E-4
44107,99,1.0E-4
44108,99,1.0E-4
44109,99,1.0E-4
44110,99,1.0E-4
44111,99,1.0E-4
44112,99,1.0E-4
44113,99,1.0E-4
44114,99,1.0E-4
44115,99,1.0E-4
44116,99,1.0E-4
44117,99,1.0E-4
44118,99,1.0E-4
44119,99,1.0E-4
44120,99,1.0E-4
44121,99,1.0E-4
44122,99,1.0E-4
44123,99,1.0E-4
44124,99,1.0E-4
44125,99,1.0E-4
44126,99,1.0E-4
44127,99,1.0E-4
44128,99,1.0E-4
44129,99,1.0E-4
44130,99,1.0E-4
44131,99,1.0E-4
44132,99,1.0E-4
44133,99,1.0E-4
44134,99,1.0E-4
44135,99,1.0E-4
44136,99,1.0E-4
44137,99,1.0E-4
44138,99,1.0E-4
44139,99,1.0E-4
44140,99,1.0E-4
44141,99,1.0E-4
44142,99,1.0E-4
44143,99,1.0E-4
44144,99,1.0E-4
44145,99,1.0E-4
44146,99,1.0E-4
44147,99,1.0E-4
44148,99,1.0E-4
44149,99,1.0E-4
44150,99,1.0E-4
44151,99,1.0E-4
44152,99,1.0E-4
44153,99,1.0E-4
44154,99,1.0E-4
44155,99,1.0E-4
44156,99,1.0E-4
44157,99,1.0E-4
44158,99,1.0E-4
44159,99,1.0E-4
44160,99,1.0E-4
44161,99,1.0E-4
44162,99,1.0E-4
44163,99,1.0E-4
44164,99,1.0E-4
44165,99,1.0E-4
44166,99,1.0E-4
44167,99,1.0E-4
44168,99,1.0E-4
44169,99,1.0E-4
44170,99,1.0E-4
44171,99,1.0E-4
44172,99,1.0E-4
44173,99,1.0E-4
44174,99,1.0E-4
44175,99,1.0E-4
44176,99,1.0E-4
44177,99,1.0E-4
44178,99,1.0E-4
44179,99,1.0E-4
44180,99,1.0E-4
44181,99,1.0E-4
44182,99,1.0E-4
44183,99,1.0E-4
44184,99,1.0E-4
44185,99,1.0E-4
44186,99,1.0E-4
44187,99,1.0E-4
44188,99,1.0E-4
44189,99,1.0E-4
44190,99,1.0E-4
44191,99,1.0E-4
44192,99,1.0E-4
44193,99,1.0E-4
44194,99,1.0E-4
44195,99,1.0E-4
44196,99,1.0E-4
44197,99,1.0E-4
44198,99,1.0E-4
44199,99,1.0E-4
44200,99,1.0E-4
44201,99,1.0E-4
44202,99,1.0E-4
44203,99,1.0E-4
44204,99,1.0E-4
44205,99,1.0E-4
44206,99,1.0E-4
44207,99,1.0E-4
44208,99,1.0E-4
44209,99,1.0E-4
44210,99,1.0E-4
44211,99,1.0E-4
44212,99,1.0E-4
44213,99,1.0E-4
44214,99,1.0E-4
44215,99,1.0E-4
44216,99,1.0E-4
44217,99,1.0E-4
44218,99,1.0E-4
44219,99,1.0E-4
44220,99,1.0E-4
44221,99,1.0E-4
44222,99,1.0E-4
44223,99,1.0E-4
44224,99,1.0E-4
44225,99,1.0E-4
44226,99,1.0E-4
44227,99,1.0E-4
44228,99,1.0E-4
44229,99,1.0E-4
44230,99,1.0E-4
44231,99,1.0E-4
44232,99,1.0E-4
44233,99,1.0E-4
44234,99,1.0E-4
44235,99,1.0E-4
44236,99,1.0E-4
44237,99,1.0E-4
44238,99,1.0E-4
44239,99,1.0E-4
44240,99,1.0E-4
44241,99,1.0E-4
44242,99,1.0E-4
44243,99,1.0E-4
44244,99,1.0E-4
44245,99,1.0E-4
44246,99,1.0E-4
44247,99,1.0E-4
44248,99,1.0E-4
44249,99,1.0E-4
44250,99,1.0E-4
44251,99,1.0E-4
44252,99,1.0E-4
44253,99,1.0E-4
44254,99,1.0E-4
44255,99,1.0E-4
44256,99,1.0E-4
44257,99,1.0E-4
44258,99,1.0E-4
44259,99,1.0E-4
44260,99,1.0E-4
44261,99,1.0E-4
44262,99,1.0E-4
44263,99,1.0E-4
44264,99,1.0E-4
44265,99,1.0E-4
44266,99,1.0E-4
44267,99,1.0E-4
44268,99,1.0E-4
44269,99,1.0E-4
44270,99,1.0E-4
44271,99,1.0E-4
44272,99,1.0E-4
44273,99,1.0E-4
44274,99,1.0E-4
44275,99,1.0E-4
44276,99,1.0E-4
44277,99,1.0E-4
44278,99,1.0E-4
44279,99,1.0E-4
44280,99,1.0E-4
44281,99,1.0E-4
44282,99,1.0E-4
44283,99,1.0E-4
44284,99,1.0E-4
44285,99,1.0E-4
44286,99,1.0E-4
44287,99,1.0E-4
44288,99,1.0E-4
44289,99,1.0E-4
44290,99,1.0E-4
44291,99,1.0E-4
44292,99,1.0E-4
44293,99,1.0E-4
44294,99,1.0E-4
44295,99,1.0E-4
44296,99,1.0E-4
44297,99,1.0E-4
44298,99,1.0E-4
44299,99,1.0E-4
44300,99,1.0E-4
44301,99,1.0E-4
44302,99,1.0E-4
44303,99,1.0E-4
44304,99,1.0E-4
44305,99,1.0E-4
44306,99,1.0E-4
44307,99,1.0E-4
44308,99,1.0E-4
44309,99,1.0E-4
44310,99,1.0E-4
44311,99,1.0E-4
44312,99,1.0E-4
44313,99,1.0E-4
44314,99,1.0E-4
44315,99,1.0E-4
44316,99,1.0E-4
44317,99,1.0E-4
44318,99,1.0E-4
44319,99,1.0E-4
44320,99,1.0E-4
44321,99,1.0E-4
44322,99,1.0E-4
44323,99,1.0E-4
44324,99,1.0E-4
44325,99,1.0E-4
44326,99,1.0E-4
44327,99,1.0E-4
44328,99,1.0E-4
44329,99,1.0E-4
44330,99,1.0E-4
44331,99,1.0E-4
44332,99,1.0E-4
44333,99,1.0E-4
44334,99,1.0E-4
44335,99,1.0E-4
44336,99,1.0E-4
44337,99,1.0E-4
44338,99,1.0E-4
44339,99,1.0E-4
44340,99,1.0E-4
44341,99,1.0E-4
44342,99,1.0E-4
44343,99,1.0E-4
44344,99,1.0E-4
44345,99,1.0E-4
44346,99,1.0E-4
44347,99,1.0E-4
44348,99,1.0E-4
44349,99,1.0E-4
44350,99,1.0E-4
44351,99,1.0E-4
44352,99,1.0E-4
44353,99,1.0E-4
44354,99,1.0E-4
44355,99,1.0E-4
44356,99,1.0E-4
44357,99,1.0E-4
44358,99,1.0E-4
44359,99,1.0E-4
44360,99,1.0E-4
44361,99,1.0E-4
44362,99,1.0E-4
44363,99,1.0E-4
44364,99,1.0E-4
44365,99,1.0E-4
44366,99,1.0E-4
44367,99,1.0E-4
44368,99,1.0E-4
44369,99,1.0E-4
44370,99,1.0E-4
44371,99,1.0E-4
44372,99,1.0E-4
44373,99,1.0E-4
44374,99,1.0E-4
44375,99,1.0E-4
44376,99,1.0E-4
44377,99,1.0E-4
44378,99,1.0E-4
44379,99,1.0E-4
44380,99,1.0E-4
44381,99,1.0E-4
44382,99,1.0E-4
44383,99,1.0E-4
44384,99,1.0E-4
44385,99,1.0E-4
44386,99,1.0E-4
44387,99,1.0E-4
44388,99,1.0E-4
44389,99,1.0E-4
44390,99,1.0E-4
44391,99,1.0E-4
44392,99,1.0E-4
44393,99,1.0E-4
44394,99,1.0E-4
44395,99,1.0E-4
44396,99,1.0E-4
44397,99,1.0E-4
44398,99,1.0E-4
44399,99,1.0E-4
44400,99,1.0E-4
44401,99,1.0E-4
44402,99,1.0E-4
44403,99,1.0E-4
44404,99,1.0E-4
44405,99,1.0E-4
44406,99,1.0E-4
44407,99,1.0E-4
44408,99,1.0E-4
44409,99,1.0E-4
44410,99,1.0E-4
44411,99,1.0E-4
44412,99,1.0E-4
44413,99,1.0E-4
44414,99,1.0E-4
44415,99,1.0E-4
44416,99,1.0E-4
44417,99,1.0E-4
44418,99,1.0E-4
44419,99,1.0E-4
44420,99,1.0E-4
44421,99,1.0E-4
44422,99,1.0E-4
44423,99,1.0E-4
44424,99,1.0E-4
44425,99,1.0E-4
44426,99,1.0E-4
44427,99,1.0E-4
44428,99,1.0E-4
44429,99,1.0E-4
44430,99,1.0E-4
44431,99,1.0E-4
44432,99,1.0E-4
44433,99,1.0E-4
44434,99,1.0E-4
44435,99,1.0E-4
44436,99,1.0E-4
44437,99,1.0E-4
44438,99,1.0E-4
44439,99,1.0E-4
44440,99,1.0E-4
44441,99,1.0E-4
44442,99,1.0E-4
44443,99,1.0E-4
44444,99,1.0E-4
44445,99,1.0E-4
44446,99,1.0E-4
44447,99,1.0E-4
44448,99,1.0E-4
44449,99,1.0E-4
44450,99,1.0E-4
44451,99,1.0E-4
44452,99,1.0E-4
44453,99,1.0E-4
44454,99,1.0E-4
44455,99,1.0E-4
44456,99,1.0E-4
44457,99,1.0E-4
44458,99,1.0E-4
44459,99,1.0E-4
44460,99,1.0E-4
44461,99,1.0E-4
44462,99,1.0E-4
44463,99,1.0E-4
44464,99,1.0E-4
44465,99,1.0E-4
44466,99,1.0E-4
44467,99,1.0E-4
44468,99,1.0E-4
44469,99,1.0E-4
44470,99,1.0E-4
44471,99,1.0E-4
44472,99,1.0E-4
44473,99,1.0E-4
44474,99,1.0E-4
44475,99,1.0E-4
44476,99,1.0E-4
44477,99,1.0E-4
44478,99,1.0E-4
44479,99,1.0E-4
44480,99,1.0E-4
44481,99,1.0E-4
44482,99,1.0E-4
44483,99,1.0E-4
44484,99,1.0E-4
44485,99,1.0E-4
44486,99,1.0E-4
44487,99,1.0E-4
44488,99,1.0E-4
44489,99,1.0E-4
44490,99,1.0E-4
44491,99,1.0E-4
44492,99,1.0E-4
44493,99,1.0E-4
44494,99,1.0E-4
44495,99,1.0E-4
44496,99,1.0E-4
44497,99,1.0E-4
44498,99,1.0E-4
44499,99,1.0E-4
44500,99,1.0E-4
44501,99,1.0E-4
44502,99,1.0E-4
44503,99,1.0E-4
44504,99,1.0E-4
44505,99,1.0E-4
44506,99,1.0E-4
44507,99,1.0E-4
44508,99,1.0E-4
44509,99,1.0E-4
44510,99,1.0E-4
44511,99,1.0E-4
44512,99,1.0E-4
44513,99,1.0E-4
44514,99,1.0E-4
44515,99,1.0E-4
44516,99,1.0E-4
44517,99,1.0E-4
44518,99,1.0E-4
44519,99,1.0E-4
44520,99,1.0E-4
44521,99,1.0E-4
44522,99,1.0E-4
44523,99,1.0E-4
44524,99,1.0E-4
44525,99,1.0E-4
44526,99,1.0E-4
44527,99,1.0E-4
44528,99,1.0E-4
44529,99,1.0E-4
44530,99,1.0E-4
44531,99,1.0E-4
44532,99,1.0E-4
44533,99,1.0E-4
44534,99,1.0E-4
44535,99,1.0E-4
44536,99,1.0E-4
44537,99,1.0E-4
44538,99,1.0E-4
44539,99,1.0E-4
44540,99,1.0E-4
44541,99,1.0E-4
44542,99,1.0E-4
44543,99,1.0E-4
44544,99,1.0E-4
44545,99,1.0E-4
44546,99,1.0E-4
44547,99,1.0E-4
44548,99,1.0E-4
44549,99,1.0E-4
44550,99,1.0E-4
44551,99,1.0E-4
44552,99,1.0E-4
44553,99,1.0E-4
44554,99,1.0E-4
44555,99,1.0E-4
44556,99,1.0E-4
44557,99,1.0E-4
44558,99,1.0E-4
44559,99,1.0E-4
44560,99,1.0E-4
44561,99,1.0E-4
44562,99,1.0E-4
44563,99,1.0E-4
44564,99,1.0E-4
44565,99,1.0E-4
44566,99,1.0E-4
44567,99,1.0E-4
44568,99,1.0E-4
44569,99,1.0E-4
44570,99,1.0E-4
44571,99,1.0E-4
44572,99,1.0E-4
44573,99,1.0E-4
44574,99,1.0E-4
44575,99,1.0E-4
44576,99,1.0E-4
44577,99,1.0E-4
44578,99,1.0E-4
44579,99,1.0E-4
44580,99,1.0E-4
44581,99,1.0E-4
44582,99,1.0E-4
44583,99,1.0E-4
44584,99,1.0E-4
44585,99,1.0E-4
44586,99,1.0E-4
44587,99,1.0E-4
44588,99,1.0E-4
44589,99,1.0E-4
44590,99,1.0E-4
44591,99,1.0E-4
44592,99,1.0E-4
44593,99,1.0E-4
44594,99,1.0E-4
44595,99,1.0E-4
44596,99,1.0E-4
44597,99,1.0E-4
44598,99,1.0E-4
44599,99,1.0E-4
44600,99,1.0E-4
44601,99,1.0E-4
44602,99,1.0E-4
44603,99,1.0E-4
44604,99,1.0E-4
44605,99,1.0E-4
44606,99,1.0E-4
44607,99,1.0E-4
44608,99,1.0E-4
44609,99,1.0E-4
44610,99,1.0E-4
44611,99,1.0E-4
44612,99,1.0E-4
44613,99,1.0E-4
44614,99,1.0E-4
44615,99,1.0E-4
44616,99,1.0E-4
44617,99,1.0E-4
44618,99,1.0E-4
44619,99,1.0E-4
44620,99,1.0E-4
44621,99,1.0E-4
44622,99,1.0E-4
44623,99,1.0E-4
44624,99,1.0E-4
44625,99,1.0E-4
44626,99,1.0E-4
44627,99,1.0E-4
44628,99,1.0E-4
44629,99,1.0E-4
44630,99,1.0E-4
44631,99,1.0E-4
44632,99,1.0E-4
44633,99,1.0E-4
44634,99,1.0E-4
44635,99,1.0E-4
44636,99,1.0E-4
44637,99,1.0E-4
44638,99,1.0E-4
44639,99,1.0E-4
44640,99,1.0E-4
44641,99,1.0E-4
44642,99,1.0E-4
44643,99,1.0E-4
44644,99,1.0E-4
44645,99,1.0E-4
44646,99,1.0E-4
44647,99,1.0E-4
44648,99,1.0E-4
44649,99,1.0E-4
44650,99,1.0E-4
44651,99,1.0E-4
44652,99,1.0E-4
44653,99,1.0E-4
44654,99,1.0E-4
44655,99,1.0E-4
44656,99,1.0E-4
44657,99,1.0E-4
44658,99,1.0E-4
44659,99,1.0E-4
44660,99,1.0E-4
44661,99,1.0E-4
44662,99,1.0E-4
44663,99,1.0E-4
44664,99,1.0E-4
44665,99,1.0E-4
44666,99,1.0E-4
44667,99,1.0E-4
44668,99,1.0E-4
44669,99,1.0E-4
44670,99,1.0E-4
44671,99,1.0E-4
44672,99,1.0E-4
44673,99,1.0E-4
44674,99,1.0E-4
44675,99,1.0E-4
44676,99,1.0E-4
44677,99,1.0E-4
44678,99,1.0E-4
44679,99,1.0E-4
44680,99,1.0E-4
44681,99,1.0E-4
44682,99,1.0E-4
44683,99,1.0E-4
44684,99,1.0E-4
44685,99,1.0E-4
44686,99,1.0E-4
44687,99,1.0E-4
44688,99,1.0E-4
44689,99,1.0E-4
44690,99,1.0E-4
44691,99,1.0E-4
44692,99,1.0E-4
44693,99,1.0E-4
44694,99,1.0E-4
44695,99,1.0E-4
44696,99,1.0E-4
44697,99,1.0E-4
44698,99,1.0E-4
44699,99,1.0E-4
44700,99,1.0E-4
44701,99,1.0E-4
44702,99,1.0E-4
44703,99,1.0E-4
44704,99,1.0E-4
44705,99,1.0E-4
44706,99,1.0E-4
44707,99,1.0E-4
44708,99,1.0E-4
44709,99,1.0E-4
44710,99,1.0E-4
44711,99,1.0E-4
44712,99,1.0E-4
44713,99,1.0E-4
44714,99,1.0E-4
44715,99,1.0E-4
44716,99,1.0E-4
44717,99,1.0E-4
44718,99,1.0E-4
44719,99,1.0E-4
44720,99,1.0E-4
44721,99,1.0E-4
44722,99,1.0E-4
44723,99,1.0E-4
44724,99,1.0E-4
44725,99,1.0E-4
44726,99,1.0E-4
44727,99,1.0E-4
44728,99,1.0E-4
44729,99,1.0E-4
44730,99,1.0E-4
44731,99,1.0E-4
44732,99,1.0E-4
44733,99,1.0E-4
44734,99,1.0E-4
44735,99,1.0E-4
44736,99,1.0E-4
44737,99,1.0E-4
44738,99,1.0E-4
44739,99,1.0E-4
44740,99,1.0E-4
44741,99,1.0E-4
44742,99,1.0E-4
44743,99,1.0E-4
44744,99,1.0E-4
44745,99,1.0E-4
44746,99,1.0E-4
44747,99,1.0E-4
44748,99,1.0E-4
44749,99,1.0E-4
44750,99,1.0E-4
44751,99,1.0E-4
44752,99,1.0E-4
44753,99,1.0E-4
44754,99,1.0E-4
44755,99,1.0E-4
44756,99,1.0E-4
44757,99,1.0E-4
44758,99,1.0E-4
44759,99,1.0E-4
44760,99,1.0E-4
44761,99,1.0E-4
44762,99,1.0E-4
44763,99,1.0E-4
44764,99,1.0E-4
44765,99,1.0E-4
44766,99,1.0E-4
44767,99,1.0E-4
44768,99,1.0E-4
44769,99,1.0E-4
44770,99,1.0E-4
44771,99,1.0E-4
44772,99,1.0E-4
44773,99,1.0E-4
44774,99,1.0E-4
44775,99,1.0E-4
44776,99,1.0E-4
44777,99,1.0E-4
44778,99,1.0E-4
44779,99,1.0E-4
44780,99,1.0E-4
44781,99,1.0E-4
44782,99,1.0E-4
44783,99,1.0E-4
44784,99,1.0E-4
44785,99,1.0E-4
44786,99,1.0E-4
44787,99,1.0E-4
44788,99,1.0E-4
44789,99,1.0E-4
44790,99,1.0E-4
44791,99,1.0E-4
44792,99,1.0E-4
44793,99,1.0E-4
44794,99,1.0E-4
44795,99,1.0E-4
44796,99,1.0E-4
44797,99,1.0E-4
44798,99,1.0E-4
44799,99,1.0E-4
44800,99,1.0E-4
44801,99,1.0E-4
44802,99,1.0E-4
44803,99,1.0E-4
44804,99,1.0E-4
44805,99,1.0E-4
44806,99,1.0E-4
44807,99,1.0E-4
44808,99,1.0E-4
44809,99,1.0E-4
44810,99,1.0E-4
44811,99,1.0E-4
44812,99,1.0E-4
44813,99,1.0E-4
44814,99,1.0E-4
44815,99,1.0E-4
44816,99,1.0E-4
44817,99,1.0E-4
44818,99,1.0E-4
44819,99,1.0E-4
44820,99,1.0E-4
44821,99,1.0E-4
44822,99,1.0E-4
44823,99,1.0E-4
44824,99,1.0E-4
44825,99,1.0E-4
44826,99,1.0E-4
44827,99,1.0E-4
44828,99,1.0E-4
44829,99,1.0E-4
44830,99,1.0E-4
44831,99,1.0E-4
44832,99,1.0E-4
44833,99,1.0E-4
44834,99,1.0E-4
44835,99,1.0E-4
44836,99,1.0E-4
44837,99,1.0E-4
44838,99,1.0E-4
44839,99,1.0E-4
44840,99,1.0E-4
44841,99,1.0E-4
44842,99,1.0E-4
44843,99,1.0E-4
44844,99,1.0E-4
44845,99,1.0E-4
44846,99,1.0E-4
44847,99,1.0E-4
44848,99,1.0E-4
44849,99,1.0E-4
44850,99,1.0E-4
44851,99,1.0E-4
44852,99,1.0E-4
44853,99,1.0E-4
44854,99,1.0E-4
44855,99,1.0E-4
44856,99,1.0E-4
44857,99,1.0E-4
44858,99,1.0E-4
44859,99,1.0E-4
44860,99,1.0E-4
44861,99,1.0E-4
44862,99,1.0E-4
44863,99,1.0E-4
44864,99,1.0E-4
44865,99,1.0E-4
44866,99,1.0E-4
44867,99,1.0E-4
44868,99,1.0E-4
44869,99,1.0E-4
44870,99,1.0E-4
44871,99,1.0E-4
44872,99,1.0E-4
44873,99,1.0E-4
44874,99,1.0E-4
44875,99,1.0E-4
44876,99,1.0E-4
44877,99,1.0E-4
44878,99,1.0E-4
44879,99,1.0E-4
44880,99,1.0E-4
44881,99,1.0E-4
44882,99,1.0E-4
44883,99,1.0E-4
44884,99,1.0E-4
44885,99,1.0E-4
44886,99,1.0E-4
44887,99,1.0E-4
44888,99,1.0E-4
44889,99,1.0E-4
44890,99,1.0E-4
44891,99,1.0E-4
44892,99,1.0E-4
44893,99,1.0E-4
44894,99,1.0E-4
44895,99,1.0E-4
44896,99,1.0E-4
44897,99,1.0E-4
44898,99,1.0E-4
44899,99,1.0E-4
44900,99,1.0E-4
44901,99,1.0E-4
44902,99,1.0E-4
44903,99,1.0E-4
44904,99,1.0E-4
44905,99,1.0E-4
44906,99,1.0E-4
44907,99,1.0E-4
44908,99,1.0E-4
44909,99,1.0E-4
44910,99,1.0E-4
44911,99,1.0E-4
44912,99,1.0E-4
44913,99,1.0E-4
44914,99,1.0E-4
44915,99,1.0E-4
44916,99,1.0E-4
44917,99,1.0E-4
44918,99,1.0E-4
44919,99,1.0E-4
44920,99,1.0E-4
44921,99,1.0E-4
44922,99,1.0E-4
44923,99,1.0E-4
44924,99,1.0E-4
44925,99,1.0E-4
44926,99,1.0E-4
44927,99,1.0E-4
44928,99,1.0E-4
44929,99,1.0E-4
44930,99,1.0E-4
44931,99,1.0E-4
44932,99,1.0E-4
44933,99,1.0E-4
44934,99,1.0E-4
44935,99,1.0E-4
44936,99,1.0E-4
44937,99,1.0E-4
44938,99,1.0E-4
44939,99,1.0E-4
44940,99,1.0E-4
44941,99,1.0E-4
44942,99,1.0E-4
44943,99,1.0E-4
44944,99,1.0E-4
44945,99,1.0E-4
44946,99,1.0E-4
44947,99,1.0E-4
44948,99,1.0E-4
44949,99,1.0E-4
44950,99,1.0E-4
44951,99,1.0E-4
44952,99,1.0E-4
44953,99,1.0E-4
44954,99,1.0E-4
44955,99,1.0E-4
44956,99,1.0E-4
44957,99,1.0E-4
44958,99,1.0E-4
44959,99,1.0E-4
44960,99,1.0E-4
44961,99,1.0E-4
44962,99,1.0E-4
44963,99,1.0E-4
44964,99,1.0E-4
44965,99,1.0E-4
44966,99,1.0E-4
44967,99,1.0E-4
44968,99,1.0E-4
44969,99,1.0E-4
44970,99,1.0E-4
44971,99,1.0E-4
44972,99,1.0E-4
44973,99,1.0E-4
44974,99,1.0E-4
44975,99,1.0E-4
44976,99,1.0E-4
44977,99,1.0E-4
44978,99,1.0E-4
44979,99,1.0E-4
44980,99,1.0E-4
44981,99,1.0E-4
44982,99,1.0E-4
44983,99,1.0E-4
44984,99,1.0E-4
44985,99,1.0E-4
44986,99,1.0E-4
44987,99,1.0E-4
44988,99,1.0E-4
44989,99,1.0E-4
44990,99,1.0E-4
44991,99,1.0E-4
44992,99,1.0E-4
44993,99,1.0E-4
44994,99,1.0E-4
44995,99,1.0E-4
44996,99,1.0E-4
44997,99,1.0E-4
44998,99,1.0E-4
44999,99,1.0E-4
45000,99,1.0E-4
45001,99,1.0E-4
45002,99,1.0E-4
45003,99,1.0E-4
45004,99,1.0E-4
45005,99,1.0E-4
45006,99,1.0E-4
45007,99,1.0E-4
45008,99,1.0E-4
45009,99,1.0E-4
45010,99,1.0E-4
45011,99,1.0E-4
45012,99,1.0E-4
45013,99,1.0E-4
45014,99,1.0E-4
45015,99,1.0E-4
45016,99,1.0E-4
45017,99,1.0E-4
45018,99,1.0E-4
45019,99,1.0E-4
45020,99,1.0E-4
45021,99,1.0E-4
45022,99,1.0E-4
45023,99,1.0E-4
45024,99,1.0E-4
45025,99,1.0E-4
45026,99,1.0E-4
45027,99,1.0E-4
45028,99,1.0E-4
45029,99,1.0E-4
45030,99,1.0E-4
45031,99,1.0E-4
45032,99,1.0E-4
45033,99,1.0E-4
45034,99,1.0E-4
45035,99,1.0E-4
45036,99,1.0E-4
45037,99,1.0E-4
45038,99,1.0E-4
45039,99,1.0E-4
45040,99,1.0E-4
45041,99,1.0E-4
45042,99,1.0E-4
45043,99,1.0E-4
45044,99,1.0E-4
45045,99,1.0E-4
45046,99,1.0E-4
45047,99,1.0E-4
45048,99,1.0E-4
45049,99,1.0E-4
45050,99,1.0E-4
45051,99,1.0E-4
45052,99,1.0E-4
45053,99,1.0E-4
45054,99,1.0E-4
45055,99,1.0E-4
45056,99,1.0E-4
45057,99,1.0E-4
45058,99,1.0E-4
45059,99,1.0E-4
45060,99,1.0E-4
45061,99,1.0E-4
45062,99,1.0E-4
45063,99,1.0E-4
45064,99,1.0E-4
45065,99,1.0E-4
45066,99,1.0E-4
45067,99,1.0E-4
45068,99,1.0E-4
45069,99,1.0E-4
45070,99,1.0E-4
45071,99,1.0E-4
45072,99,1.0E-4
45073,99,1.0E-4
45074,99,1.0E-4
45075,99,1.0E-4
45076,99,1.0E-4
45077,99,1.0E-4
45078,99,1.0E-4
45079,99,1.0E-4
45080,99,1.0E-4
45081,99,1.0E-4
45082,99,1.0E-4
45083,99,1.0E-4
45084,99,1.0E-4
45085,99,1.0E-4
45086,99,1.0E-4
45087,99,1.0E-4
45088,99,1.0E-4
45089,99,1.0E-4
45090,99,1.0E-4
45091,99,1.0E-4
45092,99,1.0E-4
45093,99,1.0E-4
45094,99,1.0E-4
45095,99,1.0E-4
45096,99,1.0E-4
45097,99,1.0E-4
45098,99,1.0E-4
45099,99,1.0E-4
45100,99,1.0E-4
45101,99,1.0E-4
45102,99,1.0E-4
45103,99,1.0E-4
45104,99,1.0E-4
45105,99,1.0E-4
45106,99,1.0E-4
45107,99,1.0E-4
45108,99,1.0E-4
45109,99,1.0E-4
45110,99,1.0E-4
45111,99,1.0E-4
45112,99,1.0E-4
45113,99,1.0E-4
45114,99,1.0E-4
45115,99,1.0E-4
45116,99,1.0E-4
45117,99,1.0E-4
45118,99,1.0E-4
45119,99,1.0E-4
45120,99,1.0E-4
45121,99,1.0E-4
45122,99,1.0E-4
45123,99,1.0E-4
45124,99,1.0E-4
45125,99,1.0E-4
45126,99,1.0E-4
45127,99,1.0E-4
45128,99,1.0E-4
45129,99,1.0E-4
45130,99,1.0E-4
45131,99,1.0E-4
45132,99,1.0E-4
45133,99,1.0E-4
45134,99,1.0E-4
45135,99,1.0E-4
45136,99,1.0E-4
45137,99,1.0E-4
45138,99,1.0E-4
45139,99,1.0E-4
45140,99,1.0E-4
45141,99,1.0E-4
45142,99,1.0E-4
45143,99,1.0E-4
45144,99,1.0E-4
45145,99,1.0E-4
45146,99,1.0E-4
45147,99,1.0E-4
45148,99,1.0E-4
45149,99,1.0E-4
45150,99,1.0E-4
45151,99,1.0E-4
45152,99,1.0E-4
45153,99,1.0E-4
45154,99,1.0E-4
45155,99,1.0E-4
45156,99,1.0E-4
45157,99,1.0E-4
45158,99,1.0E-4
45159,99,1.0E-4
45160,99,1.0E-4
45161,99,1.0E-4
45162,99,1.0E-4
45163,99,1.0E-4
45164,99,1.0E-4
45165,99,1.0E-4
45166,99,1.0E-4
45167,99,1.0E-4
45168,99,1.0E-4
45169,99,1.0E-4
45170,99,1.0E-4
45171,99,1.0E-4
45172,99,1.0E-4
45173,99,1.0E-4
45174,99,1.0E-4
45175,99,1.0E-4
45176,99,1.0E-4
45177,99,1.0E-4
45178,99,1.0E-4
45179,99,1.0E-4
45180,99,1.0E-4
45181,99,1.0E-4
45182,99,1.0E-4
45183,99,1.0E-4
45184,99,1.0E-4
45185,99,1.0E-4
45186,99,1.0E-4
45187,99,1.0E-4
45188,99,1.0E-4
45189,99,1.0E-4
45190,99,1.0E-4
45191,99,1.0E-4
45192,99,1.0E-4
45193,99,1.0E-4
45194,99,1.0E-4
45195,99,1.0E-4
45196,99,1.0E-4
45197,99,1.0E-4
45198,99,1.0E-4
45199,99,1.0E-4
45200,99,1.0E-4
45201,99,1.0E-4
45202,99,1.0E-4
45203,99,1.0E-4
45204,99,1.0E-4
45205,99,1.0E-4
45206,99,1.0E-4
45207,99,1.0E-4
45208,99,1.0E-4
45209,99,1.0E-4
45210,99,1.0E-4
45211,99,1.0E-4
45212,99,1.0E-4
45213,99,1.0E-4
45214,99,1.0E-4
45215,99,1.0E-4
45216,99,1.0E-4
45217,99,1.0E-4
45218,99,1.0E-4
45219,99,1.0E-4
45220,99,1.0E-4
45221,99,1.0E-4
45222,99,1.0E-4
45223,99,1.0E-4
45224,99,1.0E-4
45225,99,1.0E-4
45226,99,1.0E-4
45227,99,1.0E-4
45228,99,1.0E-4
45229,99,1.0E-4
45230,99,1.0E-4
45231,99,1.0E-4
45232,99,1.0E-4
45233,99,1.0E-4
45234,99,1.0E-4
45235,99,1.0E-4
45236,99,1.0E-4
45237,99,1.0E-4
45238,99,1.0E-4
45239,99,1.0E-4
45240,99,1.0E-4
45241,99,1.0E-4
45242,99,1.0E-4
45243,99,1.0E-4
45244,99,1.0E-4
45245,99,1.0E-4
45246,99,1.0E-4
45247,99,1.0E-4
45248,99,1.0E-4
45249,99,1.0E-4
45250,99,1.0E-4
45251,99,1.0E-4
45252,99,1.0E-4
45253,99,1.0E-4
45254,99,1.0E-4
45255,99,1.0E-4
45256,99,1.0E-4
45257,99,1.0E-4
45258,99,1.0E-4
45259,99,1.0E-4
45260,99,1.0E-4
45261,99,1.0E-4
45262,99,1.0E-4
45263,99,1.0E-4
45264,99,1.0E-4
45265,99,1.0E-4
45266,99,1.0E-4
45267,99,1.0E-4
45268,99,1.0E-4
45269,99,1.0E-4
45270,99,1.0E-4
45271,99,1.0E-4
45272,99,1.0E-4
45273,99,1.0E-4
45274,99,1.0E-4
45275,99,1.0E-4
45276,99,1.0E-4
45277,99,1.0E-4
45278,99,1.0E-4
45279,99,1.0E-4
45280,99,1.0E-4
45281,99,1.0E-4
45282,99,1.0E-4
45283,99,1.0E-4
45284,99,1.0E-4
45285,99,1.0E-4
45286,99,1.0E-4
45287,99,1.0E-4
45288,99,1.0E-4
45289,99,1.0E-4
45290,99,1.0E-4
45291,99,1.0E-4
45292,99,1.0E-4
45293,99,1.0E-4
45294,99,1.0E-4
45295,99,1.0E-4
45296,99,1.0E-4
45297,99,1.0E-4
45298,99,1.0E-4
45299,99,1.0E-4
45300,99,1.0E-4
45301,99,1.0E-4
45302,99,1.0E-4
45303,99,1.0E-4
45304,99,1.0E-4
45305,99,1.0E-4
45306,99,1.0E-4
45307,99,1.0E-4
45308,99,1.0E-4
45309,99,1.0E-4
45310,99,1.0E-4
45311,99,1.0E-4
45312,99,1.0E-4
45313,99,1.0E-4
45314,99,1.0E-4
45315,99,1.0E-4
45316,99,1.0E-4
45317,99,1.0E-4
45318,99,1.0E-4
45319,99,1.0E-4
45320,99,1.0E-4
45321,99,1.0E-4
45322,99,1.0E-4
45323,99,1.0E-4
45324,99,1.0E-4
45325,99,1.0E-4
45326,99,1.0E-4
45327,99,1.0E-4
45328,99,1.0E-4
45329,99,1.0E-4
45330,99,1.0E-4
45331,99,1.0E-4
45332,99,1.0E-4
45333,99,1.0E-4
45334,99,1.0E-4
45335,99,1.0E-4
45336,99,1.0E-4
45337,99,1.0E-4
45338,99,1.0E-4
45339,99,1.0E-4
45340,99,1.0E-4
45341,99,1.0E-4
45342,99,1.0E-4
45343,99,1.0E-4
45344,99,1.0E-4
45345,99,1.0E-4
45346,99,1.0E-4
45347,99,1.0E-4
45348,99,1.0E-4
45349,99,1.0E-4
45350,99,1.0E-4
45351,99,1.0E-4
45352,99,1.0E-4
45353,99,1.0E-4
45354,99,1.0E-4
45355,99,1.0E-4
45356,99,1.0E-4
45357,99,1.0E-4
45358,99,1.0E-4
45359,99,1.0E-4
45360,99,1.0E-4
45361,99,1.0E-4
45362,99,1.0E-4
45363,99,1.0E-4
45364,99,1.0E-4
45365,99,1.0E-4
45366,99,1.0E-4
45367,99,1.0E-4
45368,99,1.0E-4
45369,99,1.0E-4
45370,99,1.0E-4
45371,99,1.0E-4
45372,99,1.0E-4
45373,99,1.0E-4
45374,99,1.0E-4
45375,99,1.0E-4
45376,99,1.0E-4
45377,99,1.0E-4
45378,99,1.0E-4
45379,99,1.0E-4
45380,99,1.0E-4
45381,99,1.0E-4
45382,99,1.0E-4
45383,99,1.0E-4
45384,99,1.0E-4
45385,99,1.0E-4
45386,99,1.0E-4
45387,99,1.0E-4
45388,99,1.0E-4
45389,99,1.0E-4
45390,99,1.0E-4
45391,99,1.0E-4
45392,99,1.0E-4
45393,99,1.0E-4
45394,99,1.0E-4
45395,99,1.0E-4
45396,99,1.0E-4
45397,99,1.0E-4
45398,99,1.0E-4
45399,99,1.0E-4
45400,99,1.0E-4
45401,99,1.0E-4
45402,99,1.0E-4
45403,99,1.0E-4
45404,99,1.0E-4
45405,99,1.0E-4
45406,99,1.0E-4
45407,99,1.0E-4
45408,99,1.0E-4
45409,99,1.0E-4
45410,99,1.0E-4
45411,99,1.0E-4
45412,99,1.0E-4
45413,99,1.0E-4
45414,99,1.0E-4
45415,99,1.0E-4
45416,99,1.0E-4
45417,99,1.0E-4
45418,99,1.0E-4
45419,99,1.0E-4
45420,99,1.0E-4
45421,99,1.0E-4
45422,99,1.0E-4
45423,99,1.0E-4
45424,99,1.0E-4
45425,99,1.0E-4
45426,99,1.0E-4
45427,99,1.0E-4
45428,99,1.0E-4
45429,99,1.0E-4
45430,99,1.0E-4
45431,99,1.0E-4
45432,99,1.0E-4
45433,99,1.0E-4
45434,99,1.0E-4
45435,99,1.0E-4
45436,99,1.0E-4
45437,99,1.0E-4
45438,99,1.0E-4
45439,99,1.0E-4
45440,99,1.0E-4
45441,99,1.0E-4
45442,99,1.0E-4
45443,99,1.0E-4
45444,99,1.0E-4
45445,99,1.0E-4
45446,99,1.0E-4
45447,99,1.0E-4
45448,99,1.0E-4
45449,99,1.0E-4
45450,99,1.0E-4
45451,99,1.0E-4
45452,99,1.0E-4
45453,99,1.0E-4
45454,99,1.0E-4
45455,99,1.0E-4
45456,99,1.0E-4
45457,99,1.0E-4
45458,99,1.0E-4
45459,99,1.0E-4
45460,99,1.0E-4
45461,99,1.0E-4
45462,99,1.0E-4
45463,99,1.0E-4
45464,99,1.0E-4
45465,99,1.0E-4
45466,99,1.0E-4
45467,99,1.0E-4
45468,99,1.0E-4
45469,99,1.0E-4
45470,99,1.0E-4
45471,99,1.0E-4
45472,99,1.0E-4
45473,99,1.0E-4
45474,99,1.0E-4
45475,99,1.0E-4
45476,99,1.0E-4
45477,99,1.0E-4
45478,99,1.0E-4
45479,99,1.0E-4
45480,99,1.0E-4
45481,99,1.0E-4
45482,99,1.0E-4
45483,99,1.0E-4
45484,99,1.0E-4
45485,99,1.0E-4
45486,99,1.0E-4
45487,99,1.0E-4
45488,99,1.0E-4
45489,99,1.0E-4
45490,99,1.0E-4
45491,99,1.0E-4
45492,99,1.0E-4
45493,99,1.0E-4
45494,99,1.0E-4
45495,99,1.0E-4
45496,99,1.0E-4
45497,99,1.0E-4
45498,99,1.0E-4
45499,99,1.0E-4
45500,99,1.0E-4
45501,99,1.0E-4
45502,99,1.0E-4
45503,99,1.0E-4
45504,99,1.0E-4
45505,99,1.0E-4
45506,99,1.0E-4
45507,99,1.0E-4
45508,99,1.0E-4
45509,99,1.0E-4
45510,99,1.0E-4
45511,99,1.0E-4
45512,99,1.0E-4
45513,99,1.0E-4
45514,99,1.0E-4
45515,99,1.0E-4
45516,99,1.0E-4
45517,99,1.0E-4
45518,99,1.0E-4
45519,99,1.0E-4
45520,99,1.0E-4
45521,99,1.0E-4
45522,99,1.0E-4
45523,99,1.0E-4
45524,99,1.0E-4
45525,99,1.0E-4
45526,99,1.0E-4
45527,99,1.0E-4
45528,99,1.0E-4
45529,99,1.0E-4
45530,99,1.0E-4
45531,99,1.0E-4
45532,99,1.0E-4
45533,99,1.0E-4
45534,99,1.0E-4
45535,99,1.0E-4
45536,99,1.0E-4
45537,99,1.0E-4
45538,99,1.0E-4
45539,99,1.0E-4
45540,99,1.0E-4
45541,99,1.0E-4
45542,99,1.0E-4
45543,99,1.0E-4
45544,99,1.0E-4
45545,99,1.0E-4
45546,99,1.0E-4
45547,99,1.0E-4
45548,99,1.0E-4
45549,99,1.0E-4
45550,99,1.0E-4
45551,99,1.0E-4
45552,99,1.0E-4
45553,99,1.0E-4
45554,99,1.0E-4
45555,99,1.0E-4
45556,99,1.0E-4
45557,99,1.0E-4
45558,99,1.0E-4
45559,99,1.0E-4
45560,99,1.0E-4
45561,99,1.0E-4
45562,99,1.0E-4
45563,99,1.0E-4
45564,99,1.0E-4
45565,99,1.0E-4
45566,99,1.0E-4
45567,99,1.0E-4
45568,99,1.0E-4
45569,99,1.0E-4
45570,99,1.0E-4
45571,99,1.0E-4
45572,99,1.0E-4
45573,99,1.0E-4
45574,99,1.0E-4
45575,99,1.0E-4
45576,99,1.0E-4
45577,99,1.0E-4
45578,99,1.0E-4
45579,99,1.0E-4
45580,99,1.0E-4
45581,99,1.0E-4
45582,99,1.0E-4
45583,99,1.0E-4
45584,99,1.0E-4
45585,99,1.0E-4
45586,99,1.0E-4
45587,99,1.0E-4
45588,99,1.0E-4
45589,99,1.0E-4
45590,99,1.0E-4
45591,99,1.0E-4
45592,99,1.0E-4
45593,99,1.0E-4
45594,99,1.0E-4
45595,99,1.0E-4
45596,99,1.0E-4
45597,99,1.0E-4
45598,99,1.0E-4
45599,99,1.0E-4
45600,99,1.0E-4
45601,99,1.0E-4
45602,99,1.0E-4
45603,99,1.0E-4
45604,99,1.0E-4
45605,99,1.0E-4
45606,99,1.0E-4
45607,99,1.0E-4
45608,99,1.0E-4
45609,99,1.0E-4
45610,99,1.0E-4
45611,99,1.0E-4
45612,99,1.0E-4
45613,99,1.0E-4
45614,99,1.0E-4
45615,99,1.0E-4
45616,99,1.0E-4
45617,99,1.0E-4
45618,99,1.0E-4
45619,99,1.0E-4
45620,99,1.0E-4
45621,99,1.0E-4
45622,99,1.0E-4
45623,99,1.0E-4
45624,99,1.0E-4
45625,99,1.0E-4
45626,99,1.0E-4
45627,99,1.0E-4
45628,99,1.0E-4
45629,99,1.0E-4
45630,99,1.0E-4
45631,99,1.0E-4
45632,99,1.0E-4
45633,99,1.0E-4
45634,99,1.0E-4
45635,99,1.0E-4
45636,99,1.0E-4
45637,99,1.0E-4
45638,99,1.0E-4
45639,99,1.0E-4
45640,99,1.0E-4
45641,99,1.0E-4
45642,99,1.0E-4
45643,99,1.0E-4
45644,99,1.0E-4
45645,99,1.0E-4
45646,99,1.0E-4
45647,99,1.0E-4
45648,99,1.0E-4
45649,99,1.0E-4
45650,99,1.0E-4
45651,99,1.0E-4
45652,99,1.0E-4
45653,99,1.0E-4
45654,99,1.0E-4
45655,99,1.0E-4
45656,99,1.0E-4
45657,99,1.0E-4
45658,99,1.0E-4
45659,99,1.0E-4
45660,99,1.0E-4
45661,99,1.0E-4
45662,99,1.0E-4
45663,99,1.0E-4
45664,99,1.0E-4
45665,99,1.0E-4
45666,99,1.0E-4
45667,99,1.0E-4
45668,99,1.0E-4
45669,99,1.0E-4
45670,99,1.0E-4
45671,99,1.0E-4
45672,99,1.0E-4
45673,99,1.0E-4
45674,99,1.0E-4
45675,99,1.0E-4
45676,99,1.0E-4
45677,99,1.0E-4
45678,99,1.0E-4
45679,99,1.0E-4
45680,99,1.0E-4
45681,99,1.0E-4
45682,99,1.0E-4
45683,99,1.0E-4
45684,99,1.0E-4
45685,99,1.0E-4
45686,99,1.0E-4
45687,99,1.0E-4
45688,99,1.0E-4
45689,99,1.0E-4
45690,99,1.0E-4
45691,99,1.0E-4
45692,99,1.0E-4
45693,99,1.0E-4
45694,99,1.0E-4
45695,99,1.0E-4
45696,99,1.0E-4
45697,99,1.0E-4
45698,99,1.0E-4
45699,99,1.0E-4
45700,99,1.0E-4
45701,99,1.0E-4
45702,99,1.0E-4
45703,99,1.0E-4
45704,99,1.0E-4
45705,99,1.0E-4
45706,99,1.0E-4
45707,99,1.0E-4
45708,99,1.0E-4
45709,99,1.0E-4
45710,99,1.0E-4
45711,99,1.0E-4
45712,99,1.0E-4
45713,99,1.0E-4
45714,99,1.0E-4
45715,99,1.0E-4
45716,99,1.0E-4
45717,99,1.0E-4
45718,99,1.0E-4
45719,99,1.0E-4
45720,99,1.0E-4
45721,99,1.0E-4
45722,99,1.0E-4
45723,99,1.0E-4
45724,99,1.0E-4
45725,99,1.0E-4
45726,99,1.0E-4
45727,99,1.0E-4
45728,99,1.0E-4
45729,99,1.0E-4
45730,99,1.0E-4
45731,99,1.0E-4
45732,99,1.0E-4
45733,99,1.0E-4
45734,99,1.0E-4
45735,99,1.0E-4
45736,99,1.0E-4
45737,99,1.0E-4
45738,99,1.0E-4
45739,99,1.0E-4
45740,99,1.0E-4
45741,99,1.0E-4
45742,99,1.0E-4
45743,99,1.0E-4
45744,99,1.0E-4
45745,99,1.0E-4
45746,99,1.0E-4
45747,99,1.0E-4
45748,99,1.0E-4
45749,99,1.0E-4
45750,99,1.0E-4
45751,99,1.0E-4
45752,99,1.0E-4
45753,99,1.0E-4
45754,99,1.0E-4
45755,99,1.0E-4
45756,99,1.0E-4
45757,99,1.0E-4
45758,99,1.0E-4
45759,99,1.0E-4
45760,99,1.0E-4
45761,99,1.0E-4
45762,99,1.0E-4
45763,99,1.0E-4
45764,99,1.0E-4
45765,99,1.0E-4
45766,99,1.0E-4
45767,99,1.0E-4
45768,99,1.0E-4
45769,99,1.0E-4
45770,99,1.0E-4
45771,99,1.0E-4
45772,99,1.0E-4
45773,99,1.0E-4
45774,99,1.0E-4
45775,99,1.0E-4
45776,99,1.0E-4
45777,99,1.0E-4
45778,99,1.0E-4
45779,99,1.0E-4
45780,99,1.0E-4
45781,99,1.0E-4
45782,99,1.0E-4
45783,99,1.0E-4
45784,99,1.0E-4
45785,99,1.0E-4
45786,99,1.0E-4
45787,99,1.0E-4
45788,99,1.0E-4
45789,99,1.0E-4
45790,99,1.0E-4
45791,99,1.0E-4
45792,99,1.0E-4
45793,99,1.0E-4
45794,99,1.0E-4
45795,99,1.0E-4
45796,99,1.0E-4
45797,99,1.0E-4
45798,99,1.0E-4
45799,99,1.0E-4
45800,99,1.0E-4
45801,99,1.0E-4
45802,99,1.0E-4
45803,99,1.0E-4
45804,99,1.0E-4
45805,99,1.0E-4
45806,99,1.0E-4
45807,99,1.0E-4
45808,99,1.0E-4
45809,99,1.0E-4
45810,99,1.0E-4
45811,99,1.0E-4
45812,99,1.0E-4
45813,99,1.0E-4
45814,99,1.0E-4
45815,99,1.0E-4
45816,99,1.0E-4
45817,99,1.0E-4
45818,99,1.0E-4
45819,99,1.0E-4
45820,99,1.0E-4
45821,99,1.0E-4
45822,99,1.0E-4
45823,99,1.0E-4
45824,99,1.0E-4
45825,99,1.0E-4
45826,99,1.0E-4
45827,99,1.0E-4
45828,99,1.0E-4
45829,99,1.0E-4
45830,99,1.0E-4
45831,99,1.0E-4
45832,99,1.0E-4
45833,99,1.0E-4
45834,99,1.0E-4
45835,99,1.0E-4
45836,99,1.0E-4
45837,99,1.0E-4
45838,99,1.0E-4
45839,99,1.0E-4
45840,99,1.0E-4
45841,99,1.0E-4
45842,99,1.0E-4
45843,99,1.0E-4
45844,99,1.0E-4
45845,99,1.0E-4
45846,99,1.0E-4
45847,99,1.0E-4
45848,99,1.0E-4
45849,99,1.0E-4
45850,99,1.0E-4
45851,99,1.0E-4
45852,99,1.0E-4
45853,99,1.0E-4
45854,99,1.0E-4
45855,99,1.0E-4
45856,99,1.0E-4
45857,99,1.0E-4
45858,99,1.0E-4
45859,99,1.0E-4
45860,99,1.0E-4
45861,99,1.0E-4
45862,99,1.0E-4
45863,99,1.0E-4
45864,99,1.0E-4
45865,99,1.0E-4
45866,99,1.0E-4
45867,99,1.0E-4
45868,99,1.0E-4
45869,99,1.0E-4
45870,99,1.0E-4
45871,99,1.0E-4
45872,99,1.0E-4
45873,99,1.0E-4
45874,99,1.0E-4
45875,99,1.0E-4
45876,99,1.0E-4
45877,99,1.0E-4
45878,99,1.0E-4
45879,99,1.0E-4
45880,99,1.0E-4
45881,99,1.0E-4
45882,99,1.0E-4
45883,99,1.0E-4
45884,99,1.0E-4
45885,99,1.0E-4
45886,99,1.0E-4
45887,99,1.0E-4
45888,99,1.0E-4
45889,99,1.0E-4
45890,99,1.0E-4
45891,99,1.0E-4
45892,99,1.0E-4
45893,99,1.0E-4
45894,99,1.0E-4
45895,99,1.0E-4
45896,99,1.0E-4
45897,99,1.0E-4
45898,99,1.0E-4
45899,99,1.0E-4
45900,99,1.0E-4
45901,99,1.0E-4
45902,99,1.0E-4
45903,99,1.0E-4
45904,99,1.0E-4
45905,99,1.0E-4
45906,99,1.0E-4
45907,99,1.0E-4
45908,99,1.0E-4
45909,99,1.0E-4
45910,99,1.0E-4
45911,99,1.0E-4
45912,99,1.0E-4
45913,99,1.0E-4
45914,99,1.0E-4
45915,99,1.0E-4
45916,99,1.0E-4
45917,99,1.0E-4
45918,99,1.0E-4
45919,99,1.0E-4
45920,99,1.0E-4
45921,99,1.0E-4
45922,99,1.0E-4
45923,99,1.0E-4
45924,99,1.0E-4
45925,99,1.0E-4
45926,99,1.0E-4
45927,99,1.0E-4
45928,99,1.0E-4
45929,99,1.0E-4
45930,99,1.0E-4
45931,99,1.0E-4
45932,99,1.0E-4
45933,99,1.0E-4
45934,99,1.0E-4
45935,99,1.0E-4
45936,99,1.0E-4
45937,99,1.0E-4
45938,99,1.0E-4
45939,99,1.0E-4
45940,99,1.0E-4
45941,99,1.0E-4
45942,99,1.0E-4
45943,99,1.0E-4
45944,99,1.0E-4
45945,99,1.0E-4
45946,99,1.0E-4
45947,99,1.0E-4
45948,99,1.0E-4
45949,99,1.0E-4
45950,99,1.0E-4
45951,99,1.0E-4
45952,99,1.0E-4
45953,99,1.0E-4
45954,99,1.0E-4
45955,99,1.0E-4
45956,99,1.0E-4
45957,99,1.0E-4
45958,99,1.0E-4
45959,99,1.0E-4
45960,99,1.0E-4
45961,99,1.0E-4
45962,99,1.0E-4
45963,99,1.0E-4
45964,99,1.0E-4
45965,99,1.0E-4
45966,99,1.0E-4
45967,99,1.0E-4
45968,99,1.0E-4
45969,99,1.0E-4
45970,99,1.0E-4
45971,99,1.0E-4
45972,99,1.0E-4
45973,99,1.0E-4
45974,99,1.0E-4
45975,99,1.0E-4
45976,99,1.0E-4
45977,99,1.0E-4
45978,99,1.0E-4
45979,99,1.0E-4
45980,99,1.0E-4
45981,99,1.0E-4
45982,99,1.0E-4
45983,99,1.0E-4
45984,99,1.0E-4
45985,99,1.0E-4
45986,99,1.0E-4
45987,99,1.0E-4
45988,99,1.0E-4
45989,99,1.0E-4
45990,99,1.0E-4
45991,99,1.0E-4
45992,99,1.0E-4
45993,99,1.0E-4
45994,99,1.0E-4
45995,99,1.0E-4
45996,99,1.0E-4
45997,99,1.0E-4
45998,99,1.0E-4
45999,99,1.0E-4
46000,99,1.0E-4
46001,99,1.0E-4
46002,99,1.0E-4
46003,99,1.0E-4
46004,99,1.0E-4
46005,99,1.0E-4
46006,99,1.0E-4
46007,99,1.0E-4
46008,99,1.0E-4
46009,99,1.0E-4
46010,99,1.0E-4
46011,99,1.0E-4
46012,99,1.0E-4
46013,99,1.0E-4
46014,99,1.0E-4
46015,99,1.0E-4
46016,99,1.0E-4
46017,99,1.0E-4
46018,99,1.0E-4
46019,99,1.0E-4
46020,99,1.0E-4
46021,99,1.0E-4
46022,99,1.0E-4
46023,99,1.0E-4
46024,99,1.0E-4
46025,99,1.0E-4
46026,99,1.0E-4
46027,99,1.0E-4
46028,99,1.0E-4
46029,99,1.0E-4
46030,99,1.0E-4
46031,99,1.0E-4
46032,99,1.0E-4
46033,99,1.0E-4
46034,99,1.0E-4
46035,99,1.0E-4
46036,99,1.0E-4
46037,99,1.0E-4
46038,99,1.0E-4
46039,99,1.0E-4
46040,99,1.0E-4
46041,99,1.0E-4
46042,99,1.0E-4
46043,99,1.0E-4
46044,99,1.0E-4
46045,99,1.0E-4
46046,99,1.0E-4
46047,99,1.0E-4
46048,99,1.0E-4
46049,99,1.0E-4
46050,99,1.0E-4
46051,99,1.0E-4
46052,99,1.0E-4
46053,99,1.0E-4
46054,99,1.0E-4
46055,99,1.0E-4
46056,99,1.0E-4
46057,99,1.0E-4
46058,99,1.0E-4
46059,99,1.0E-4
46060,99,1.0E-4
46061,99,1.0E-4
46062,99,1.0E-4
46063,99,1.0E-4
46064,99,1.0E-4
46065,99,1.0E-4
46066,99,1.0E-4
46067,99,1.0E-4
46068,99,1.0E-4
46069,99,1.0E-4
46070,99,1.0E-4
46071,99,1.0E-4
46072,99,1.0E-4
46073,99,1.0E-4
46074,99,1.0E-4
46075,99,1.0E-4
46076,99,1.0E-4
46077,99,1.0E-4
46078,99,1.0E-4
46079,99,1.0E-4
46080,99,1.0E-4
46081,99,1.0E-4
46082,99,1.0E-4
46083,99,1.0E-4
46084,99,1.0E-4
46085,99,1.0E-4
46086,99,1.0E-4
46087,99,1.0E-4
46088,99,1.0E-4
46089,99,1.0E-4
46090,99,1.0E-4
46091,99,1.0E-4
46092,99,1.0E-4
46093,99,1.0E-4
46094,99,1.0E-4
46095,99,1.0E-4
46096,99,1.0E-4
46097,99,1.0E-4
46098,99,1.0E-4
46099,99,1.0E-4
46100,99,1.0E-4
46101,99,1.0E-4
46102,99,1.0E-4
46103,99,1.0E-4
46104,99,1.0E-4
46105,99,1.0E-4
46106,99,1.0E-4
46107,99,1.0E-4
46108,99,1.0E-4
46109,99,1.0E-4
46110,99,1.0E-4
46111,99,1.0E-4
46112,99,1.0E-4
46113,99,1.0E-4
46114,99,1.0E-4
46115,99,1.0E-4
46116,99,1.0E-4
46117,99,1.0E-4
46118,99,1.0E-4
46119,99,1.0E-4
46120,99,1.0E-4
46121,99,1.0E-4
46122,99,1.0E-4
46123,99,1.0E-4
46124,99,1.0E-4
46125,99,1.0E-4
46126,99,1.0E-4
46127,99,1.0E-4
46128,99,1.0E-4
46129,99,1.0E-4
46130,99,1.0E-4
46131,99,1.0E-4
46132,99,1.0E-4
46133,99,1.0E-4
46134,99,1.0E-4
46135,99,1.0E-4
46136,99,1.0E-4
46137,99,1.0E-4
46138,99,1.0E-4
46139,99,1.0E-4
46140,99,1.0E-4
46141,99,1.0E-4
46142,99,1.0E-4
46143,99,1.0E-4
46144,99,1.0E-4
46145,99,1.0E-4
46146,99,1.0E-4
46147,99,1.0E-4
46148,99,1.0E-4
46149,99,1.0E-4
46150,99,1.0E-4
46151,99,1.0E-4
46152,99,1.0E-4
46153,99,1.0E-4
46154,99,1.0E-4
46155,99,1.0E-4
46156,99,1.0E-4
46157,99,1.0E-4
46158,99,1.0E-4
46159,99,1.0E-4
46160,99,1.0E-4
46161,99,1.0E-4
46162,99,1.0E-4
46163,99,1.0E-4
46164,99,1.0E-4
46165,99,1.0E-4
46166,99,1.0E-4
46167,99,1.0E-4
46168,99,1.0E-4
46169,99,1.0E-4
46170,99,1.0E-4
46171,99,1.0E-4
46172,99,1.0E-4
46173,99,1.0E-4
46174,99,1.0E-4
46175,99,1.0E-4
46176,99,1.0E-4
46177,99,1.0E-4
46178,99,1.0E-4
46179,99,1.0E-4
46180,99,1.0E-4
46181,99,1.0E-4
46182,99,1.0E-4
46183,99,1.0E-4
46184,99,1.0E-4
46185,99,1.0E-4
46186,99,1.0E-4
46187,99,1.0E-4
46188,99,1.0E-4
46189,99,1.0E-4
46190,99,1.0E-4
46191,99,1.0E-4
46192,99,1.0E-4
46193,99,1.0E-4
46194,99,1.0E-4
46195,99,1.0E-4
46196,99,1.0E-4
46197,99,1.0E-4
46198,99,1.0E-4
46199,99,1.0E-4
46200,99,1.0E-4
46201,99,1.0E-4
46202,99,1.0E-4
46203,99,1.0E-4
46204,99,1.0E-4
46205,99,1.0E-4
46206,99,1.0E-4
46207,99,1.0E-4
46208,99,1.0E-4
46209,99,1.0E-4
46210,99,1.0E-4
46211,99,1.0E-4
46212,99,1.0E-4
46213,99,1.0E-4
46214,99,1.0E-4
46215,99,1.0E-4
46216,99,1.0E-4
46217,99,1.0E-4
46218,99,1.0E-4
46219,99,1.0E-4
46220,99,1.0E-4
46221,99,1.0E-4
46222,99,1.0E-4
46223,99,1.0E-4
46224,99,1.0E-4
46225,99,1.0E-4
46226,99,1.0E-4
46227,99,1.0E-4
46228,99,1.0E-4
46229,99,1.0E-4
46230,99,1.0E-4
46231,99,1.0E-4
46232,99,1.0E-4
46233,99,1.0E-4
46234,99,1.0E-4
46235,99,1.0E-4
46236,99,1.0E-4
46237,99,1.0E-4
46238,99,1.0E-4
46239,99,1.0E-4
46240,99,1.0E-4
46241,99,1.0E-4
46242,99,1.0E-4
46243,99,1.0E-4
46244,99,1.0E-4
46245,99,1.0E-4
46246,99,1.0E-4
46247,99,1.0E-4
46248,99,1.0E-4
46249,99,1.0E-4
46250,99,1.0E-4
46251,99,1.0E-4
46252,99,1.0E-4
46253,99,1.0E-4
46254,99,1.0E-4
46255,99,1.0E-4
46256,99,1.0E-4
46257,99,1.0E-4
46258,99,1.0E-4
46259,99,1.0E-4
46260,99,1.0E-4
46261,99,1.0E-4
46262,99,1.0E-4
46263,99,1.0E-4
46264,99,1.0E-4
46265,99,1.0E-4
46266,99,1.0E-4
46267,99,1.0E-4
46268,99,1.0E-4
46269,99,1.0E-4
46270,99,1.0E-4
46271,99,1.0E-4
46272,99,1.0E-4
46273,99,1.0E-4
46274,99,1.0E-4
46275,99,1.0E-4
46276,99,1.0E-4
46277,99,1.0E-4
46278,99,1.0E-4
46279,99,1.0E-4
46280,99,1.0E-4
46281,99,1.0E-4
46282,99,1.0E-4
46283,99,1.0E-4
46284,99,1.0E-4
46285,99,1.0E-4
46286,99,1.0E-4
46287,99,1.0E-4
46288,99,1.0E-4
46289,99,1.0E-4
46290,99,1.0E-4
46291,99,1.0E-4
46292,99,1.0E-4
46293,99,1.0E-4
46294,99,1.0E-4
46295,99,1.0E-4
46296,99,1.0E-4
46297,99,1.0E-4
46298,99,1.0E-4
46299,99,1.0E-4
46300,99,1.0E-4
46301,99,1.0E-4
46302,99,1.0E-4
46303,99,1.0E-4
46304,99,1.0E-4
46305,99,1.0E-4
46306,99,1.0E-4
46307,99,1.0E-4
46308,99,1.0E-4
46309,99,1.0E-4
46310,99,1.0E-4
46311,99,1.0E-4
46312,99,1.0E-4
46313,99,1.0E-4
46314,99,1.0E-4
46315,99,1.0E-4
46316,99,1.0E-4
46317,99,1.0E-4
46318,99,1.0E-4
46319,99,1.0E-4
46320,99,1.0E-4
46321,99,1.0E-4
46322,99,1.0E-4
46323,99,1.0E-4
46324,99,1.0E-4
46325,99,1.0E-4
46326,99,1.0E-4
46327,99,1.0E-4
46328,99,1.0E-4
46329,99,1.0E-4
46330,99,1.0E-4
46331,99,1.0E-4
46332,99,1.0E-4
46333,99,1.0E-4
46334,99,1.0E-4
46335,99,1.0E-4
46336,99,1.0E-4
46337,99,1.0E-4
46338,99,1.0E-4
46339,99,1.0E-4
46340,99,1.0E-4
46341,99,1.0E-4
46342,99,1.0E-4
46343,99,1.0E-4
46344,99,1.0E-4
46345,99,1.0E-4
46346,99,1.0E-4
46347,99,1.0E-4
46348,99,1.0E-4
46349,99,1.0E-4
46350,99,1.0E-4
46351,99,1.0E-4
46352,99,1.0E-4
46353,99,1.0E-4
46354,99,1.0E-4
46355,99,1.0E-4
46356,99,1.0E-4
46357,99,1.0E-4
46358,99,1.0E-4
46359,99,1.0E-4
46360,99,1.0E-4
46361,99,1.0E-4
46362,99,1.0E-4
46363,99,1.0E-4
46364,99,1.0E-4
46365,99,1.0E-4
46366,99,1.0E-4
46367,99,1.0E-4
46368,99,1.0E-4
46369,99,1.0E-4
46370,99,1.0E-4
46371,99,1.0E-4
46372,99,1.0E-4
46373,99,1.0E-4
46374,99,1.0E-4
46375,99,1.0E-4
46376,99,1.0E-4
46377,99,1.0E-4
46378,99,1.0E-4
46379,99,1.0E-4
46380,99,1.0E-4
46381,99,1.0E-4
46382,99,1.0E-4
46383,99,1.0E-4
46384,99,1.0E-4
46385,99,1.0E-4
46386,99,1.0E-4
46387,99,1.0E-4
46388,99,1.0E-4
46389,99,1.0E-4
46390,99,1.0E-4
46391,99,1.0E-4
46392,99,1.0E-4
46393,99,1.0E-4
46394,99,1.0E-4
46395,99,1.0E-4
46396,99,1.0E-4
46397,99,1.0E-4
46398,99,1.0E-4
46399,99,1.0E-4
46400,99,1.0E-4
46401,99,1.0E-4
46402,99,1.0E-4
46403,99,1.0E-4
46404,99,1.0E-4
46405,99,1.0E-4
46406,99,1.0E-4
46407,99,1.0E-4
46408,99,1.0E-4
46409,99,1.0E-4
46410,99,1.0E-4
46411,99,1.0E-4
46412,99,1.0E-4
46413,99,1.0E-4
46414,99,1.0E-4
46415,99,1.0E-4
46416,99,1.0E-4
46417,99,1.0E-4
46418,99,1.0E-4
46419,99,1.0E-4
46420,99,1.0E-4
46421,99,1.0E-4
46422,99,1.0E-4
46423,99,1.0E-4
46424,99,1.0E-4
46425,99,1.0E-4
46426,99,1.0E-4
46427,99,1.0E-4
46428,99,1.0E-4
46429,99,1.0E-4
46430,99,1.0E-4
46431,99,1.0E-4
46432,99,1.0E-4
46433,99,1.0E-4
46434,99,1.0E-4
46435,99,1.0E-4
46436,99,1.0E-4
46437,99,1.0E-4
46438,99,1.0E-4
46439,99,1.0E-4
46440,99,1.0E-4
46441,99,1.0E-4
46442,99,1.0E-4
46443,99,1.0E-4
46444,99,1.0E-4
46445,99,1.0E-4
46446,99,1.0E-4
46447,99,1.0E-4
46448,99,1.0E-4
46449,99,1.0E-4
46450,99,1.0E-4
46451,99,1.0E-4
46452,99,1.0E-4
46453,99,1.0E-4
46454,99,1.0E-4
46455,99,1.0E-4
46456,99,1.0E-4
46457,99,1.0E-4
46458,99,1.0E-4
46459,99,1.0E-4
46460,99,1.0E-4
46461,99,1.0E-4
46462,99,1.0E-4
46463,99,1.0E-4
46464,99,1.0E-4
46465,99,1.0E-4
46466,99,1.0E-4
46467,99,1.0E-4
46468,99,1.0E-4
46469,99,1.0E-4
46470,99,1.0E-4
46471,99,1.0E-4
46472,99,1.0E-4
46473,99,1.0E-4
46474,99,1.0E-4
46475,99,1.0E-4
46476,99,1.0E-4
46477,99,1.0E-4
46478,99,1.0E-4
46479,99,1.0E-4
46480,99,1.0E-4
46481,99,1.0E-4
46482,99,1.0E-4
46483,99,1.0E-4
46484,99,1.0E-4
46485,99,1.0E-4
46486,99,1.0E-4
46487,99,1.0E-4
46488,99,1.0E-4
46489,99,1.0E-4
46490,99,1.0E-4
46491,99,1.0E-4
46492,99,1.0E-4
46493,99,1.0E-4
46494,99,1.0E-4
46495,99,1.0E-4
46496,99,1.0E-4
46497,99,1.0E-4
46498,99,1.0E-4
46499,99,1.0E-4
46500,99,1.0E-4
46501,99,1.0E-4
46502,99,1.0E-4
46503,99,1.0E-4
46504,99,1.0E-4
46505,99,1.0E-4
46506,99,1.0E-4
46507,99,1.0E-4
46508,99,1.0E-4
46509,99,1.0E-4
46510,99,1.0E-4
46511,99,1.0E-4
46512,99,1.0E-4
46513,99,1.0E-4
46514,99,1.0E-4
46515,99,1.0E-4
46516,99,1.0E-4
46517,99,1.0E-4
46518,99,1.0E-4
46519,99,1.0E-4
46520,99,1.0E-4
46521,99,1.0E-4
46522,99,1.0E-4
46523,99,1.0E-4
46524,99,1.0E-4
46525,99,1.0E-4
46526,99,1.0E-4
46527,99,1.0E-4
46528,99,1.0E-4
46529,99,1.0E-4
46530,99,1.0E-4
46531,99,1.0E-4
46532,99,1.0E-4
46533,99,1.0E-4
46534,99,1.0E-4
46535,99,1.0E-4
46536,99,1.0E-4
46537,99,1.0E-4
46538,99,1.0E-4
46539,99,1.0E-4
46540,99,1.0E-4
46541,99,1.0E-4
46542,99,1.0E-4
46543,99,1.0E-4
46544,99,1.0E-4
46545,99,1.0E-4
46546,99,1.0E-4
46547,99,1.0E-4
46548,99,1.0E-4
46549,99,1.0E-4
46550,99,1.0E-4
46551,99,1.0E-4
46552,99,1.0E-4
46553,99,1.0E-4
46554,99,1.0E-4
46555,99,1.0E-4
46556,99,1.0E-4
46557,99,1.0E-4
46558,99,1.0E-4
46559,99,1.0E-4
46560,99,1.0E-4
46561,99,1.0E-4
46562,99,1.0E-4
46563,99,1.0E-4
46564,99,1.0E-4
46565,99,1.0E-4
46566,99,1.0E-4
46567,99,1.0E-4
46568,99,1.0E-4
46569,99,1.0E-4
46570,99,1.0E-4
46571,99,1.0E-4
46572,99,1.0E-4
46573,99,1.0E-4
46574,99,1.0E-4
46575,99,1.0E-4
46576,99,1.0E-4
46577,99,1.0E-4
46578,99,1.0E-4
46579,99,1.0E-4
46580,99,1.0E-4
46581,99,1.0E-4
46582,99,1.0E-4
46583,99,1.0E-4
46584,99,1.0E-4
46585,99,1.0E-4
46586,99,1.0E-4
46587,99,1.0E-4
46588,99,1.0E-4
46589,99,1.0E-4
46590,99,1.0E-4
46591,99,1.0E-4
46592,99,1.0E-4
46593,99,1.0E-4
46594,99,1.0E-4
46595,99,1.0E-4
46596,99,1.0E-4
46597,99,1.0E-4
46598,99,1.0E-4
46599,99,1.0E-4
46600,99,1.0E-4
46601,99,1.0E-4
46602,99,1.0E-4
46603,99,1.0E-4
46604,99,1.0E-4
46605,99,1.0E-4
46606,99,1.0E-4
46607,99,1.0E-4
46608,99,1.0E-4
46609,99,1.0E-4
46610,99,1.0E-4
46611,99,1.0E-4
46612,99,1.0E-4
46613,99,1.0E-4
46614,99,1.0E-4
46615,99,1.0E-4
46616,99,1.0E-4
46617,99,1.0E-4
46618,99,1.0E-4
46619,99,1.0E-4
46620,99,1.0E-4
46621,99,1.0E-4
46622,99,1.0E-4
46623,99,1.0E-4
46624,99,1.0E-4
46625,99,1.0E-4
46626,99,1.0E-4
46627,99,1.0E-4
46628,99,1.0E-4
46629,99,1.0E-4
46630,99,1.0E-4
46631,99,1.0E-4
46632,99,1.0E-4
46633,99,1.0E-4
46634,99,1.0E-4
46635,99,1.0E-4
46636,99,1.0E-4
46637,99,1.0E-4
46638,99,1.0E-4
46639,99,1.0E-4
46640,99,1.0E-4
46641,99,1.0E-4
46642,99,1.0E-4
46643,99,1.0E-4
46644,99,1.0E-4
46645,99,1.0E-4
46646,99,1.0E-4
46647,99,1.0E-4
46648,99,1.0E-4
46649,99,1.0E-4
46650,99,1.0E-4
46651,99,1.0E-4
46652,99,1.0E-4
46653,99,1.0E-4
46654,99,1.0E-4
46655,99,1.0E-4
46656,99,1.0E-4
46657,99,1.0E-4
46658,99,1.0E-4
46659,99,1.0E-4
46660,99,1.0E-4
46661,99,1.0E-4
46662,99,1.0E-4
46663,99,1.0E-4
46664,99,1.0E-4
46665,99,1.0E-4
46666,99,1.0E-4
46667,99,1.0E-4
46668,99,1.0E-4
46669,99,1.0E-4
46670,99,1.0E-4
46671,99,1.0E-4
46672,99,1.0E-4
46673,99,1.0E-4
46674,99,1.0E-4
46675,99,1.0E-4
46676,99,1.0E-4
46677,99,1.0E-4
46678,99,1.0E-4
46679,99,1.0E-4
46680,99,1.0E-4
46681,99,1.0E-4
46682,99,1.0E-4
46683,99,1.0E-4
46684,99,1.0E-4
46685,99,1.0E-4
46686,99,1.0E-4
46687,99,1.0E-4
46688,99,1.0E-4
46689,99,1.0E-4
46690,99,1.0E-4
46691,99,1.0E-4
46692,99,1.0E-4
46693,99,1.0E-4
46694,99,1.0E-4
46695,99,1.0E-4
46696,99,1.0E-4
46697,99,1.0E-4
46698,99,1.0E-4
46699,99,1.0E-4
46700,99,1.0E-4
46701,99,1.0E-4
46702,99,1.0E-4
46703,99,1.0E-4
46704,99,1.0E-4
46705,99,1.0E-4
46706,99,1.0E-4
46707,99,1.0E-4
46708,99,1.0E-4
46709,99,1.0E-4
46710,99,1.0E-4
46711,99,1.0E-4
46712,99,1.0E-4
46713,99,1.0E-4
46714,99,1.0E-4
46715,99,1.0E-4
46716,99,1.0E-4
46717,99,1.0E-4
46718,99,1.0E-4
46719,99,1.0E-4
46720,99,1.0E-4
46721,99,1.0E-4
46722,99,1.0E-4
46723,99,1.0E-4
46724,99,1.0E-4
46725,99,1.0E-4
46726,99,1.0E-4
46727,99,1.0E-4
46728,99,1.0E-4
46729,99,1.0E-4
46730,99,1.0E-4
46731,99,1.0E-4
46732,99,1.0E-4
46733,99,1.0E-4
46734,99,1.0E-4
46735,99,1.0E-4
46736,99,1.0E-4
46737,99,1.0E-4
46738,99,1.0E-4
46739,99,1.0E-4
46740,99,1.0E-4
46741,99,1.0E-4
46742,99,1.0E-4
46743,99,1.0E-4
46744,99,1.0E-4
46745,99,1.0E-4
46746,99,1.0E-4
46747,99,1.0E-4
46748,99,1.0E-4
46749,99,1.0E-4
46750,99,1.0E-4
46751,99,1.0E-4
46752,99,1.0E-4
46753,99,1.0E-4
46754,99,1.0E-4
46755,99,1.0E-4
46756,99,1.0E-4
46757,99,1.0E-4
46758,99,1.0E-4
46759,99,1.0E-4
46760,99,1.0E-4
46761,99,1.0E-4
46762,99,1.0E-4
46763,99,1.0E-4
46764,99,1.0E-4
46765,99,1.0E-4
46766,99,1.0E-4
46767,99,1.0E-4
46768,99,1.0E-4
46769,99,1.0E-4
46770,99,1.0E-4
46771,99,1.0E-4
46772,99,1.0E-4
46773,99,1.0E-4
46774,99,1.0E-4
46775,99,1.0E-4
46776,99,1.0E-4
46777,99,1.0E-4
46778,99,1.0E-4
46779,99,1.0E-4
46780,99,1.0E-4
46781,99,1.0E-4
46782,99,1.0E-4
46783,99,1.0E-4
46784,99,1.0E-4
46785,99,1.0E-4
46786,99,1.0E-4
46787,99,1.0E-4
46788,99,1.0E-4
46789,99,1.0E-4
46790,99,1.0E-4
46791,99,1.0E-4
46792,99,1.0E-4
46793,99,1.0E-4
46794,99,1.0E-4
46795,99,1.0E-4
46796,99,1.0E-4
46797,99,1.0E-4
46798,99,1.0E-4
46799,99,1.0E-4
46800,99,1.0E-4
46801,99,1.0E-4
46802,99,1.0E-4
46803,99,1.0E-4
46804,99,1.0E-4
46805,99,1.0E-4
46806,99,1.0E-4
46807,99,1.0E-4
46808,99,1.0E-4
46809,99,1.0E-4
46810,99,1.0E-4
46811,99,1.0E-4
46812,99,1.0E-4
46813,99,1.0E-4
46814,99,1.0E-4
46815,99,1.0E-4
46816,99,1.0E-4
46817,99,1.0E-4
46818,99,1.0E-4
46819,99,1.0E-4
46820,99,1.0E-4
46821,99,1.0E-4
46822,99,1.0E-4
46823,99,1.0E-4
46824,99,1.0E-4
46825,99,1.0E-4
46826,99,1.0E-4
46827,99,1.0E-4
46828,99,1.0E-4
46829,99,1.0E-4
46830,99,1.0E-4
46831,99,1.0E-4
46832,99,1.0E-4
46833,99,1.0E-4
46834,99,1.0E-4
46835,99,1.0E-4
46836,99,1.0E-4
46837,99,1.0E-4
46838,99,1.0E-4
46839,99,1.0E-4
46840,99,1.0E-4
46841,99,1.0E-4
46842,99,1.0E-4
46843,99,1.0E-4
46844,99,1.0E-4
46845,99,1.0E-4
46846,99,1.0E-4
46847,99,1.0E-4
46848,99,1.0E-4
46849,99,1.0E-4
46850,99,1.0E-4
46851,99,1.0E-4
46852,99,1.0E-4
46853,99,1.0E-4
46854,99,1.0E-4
46855,99,1.0E-4
46856,99,1.0E-4
46857,99,1.0E-4
46858,99,1.0E-4
46859,99,1.0E-4
46860,99,1.0E-4
46861,99,1.0E-4
46862,99,1.0E-4
46863,99,1.0E-4
46864,99,1.0E-4
46865,99,1.0E-4
46866,99,1.0E-4
46867,99,1.0E-4
46868,99,1.0E-4
46869,99,1.0E-4
46870,99,1.0E-4
46871,99,1.0E-4
46872,99,1.0E-4
46873,99,1.0E-4
46874,99,1.0E-4
46875,99,1.0E-4
46876,99,1.0E-4
46877,99,1.0E-4
46878,99,1.0E-4
46879,99,1.0E-4
46880,99,1.0E-4
46881,99,1.0E-4
46882,99,1.0E-4
46883,99,1.0E-4
46884,99,1.0E-4
46885,99,1.0E-4
46886,99,1.0E-4
46887,99,1.0E-4
46888,99,1.0E-4
46889,99,1.0E-4
46890,99,1.0E-4
46891,99,1.0E-4
46892,99,1.0E-4
46893,99,1.0E-4
46894,99,1.0E-4
46895,99,1.0E-4
46896,99,1.0E-4
46897,99,1.0E-4
46898,99,1.0E-4
46899,99,1.0E-4
46900,99,1.0E-4
46901,99,1.0E-4
46902,99,1.0E-4
46903,99,1.0E-4
46904,99,1.0E-4
46905,99,1.0E-4
46906,99,1.0E-4
46907,99,1.0E-4
46908,99,1.0E-4
46909,99,1.0E-4
46910,99,1.0E-4
46911,99,1.0E-4
46912,99,1.0E-4
46913,99,1.0E-4
46914,99,1.0E-4
46915,99,1.0E-4
46916,99,1.0E-4
46917,99,1.0E-4
46918,99,1.0E-4
46919,99,1.0E-4
46920,99,1.0E-4
46921,99,1.0E-4
46922,99,1.0E-4
46923,99,1.0E-4
46924,99,1.0E-4
46925,99,1.0E-4
46926,99,1.0E-4
46927,99,1.0E-4
46928,99,1.0E-4
46929,99,1.0E-4
46930,99,1.0E-4
46931,99,1.0E-4
46932,99,1.0E-4
46933,99,1.0E-4
46934,99,1.0E-4
46935,99,1.0E-4
46936,99,1.0E-4
46937,99,1.0E-4
46938,99,1.0E-4
46939,99,1.0E-4
46940,99,1.0E-4
46941,99,1.0E-4
46942,99,1.0E-4
46943,99,1.0E-4
46944,99,1.0E-4
46945,99,1.0E-4
46946,99,1.0E-4
46947,99,1.0E-4
46948,99,1.0E-4
46949,99,1.0E-4
46950,99,1.0E-4
46951,99,1.0E-4
46952,99,1.0E-4
46953,99,1.0E-4
46954,99,1.0E-4
46955,99,1.0E-4
46956,99,1.0E-4
46957,99,1.0E-4
46958,99,1.0E-4
46959,99,1.0E-4
46960,99,1.0E-4
46961,99,1.0E-4
46962,99,1.0E-4
46963,99,1.0E-4
46964,99,1.0E-4
46965,99,1.0E-4
46966,99,1.0E-4
46967,99,1.0E-4
46968,99,1.0E-4
46969,99,1.0E-4
46970,99,1.0E-4
46971,99,1.0E-4
46972,99,1.0E-4
46973,99,1.0E-4
46974,99,1.0E-4
46975,99,1.0E-4
46976,99,1.0E-4
46977,99,1.0E-4
46978,99,1.0E-4
46979,99,1.0E-4
46980,99,1.0E-4
46981,99,1.0E-4
46982,99,1.0E-4
46983,99,1.0E-4
46984,99,1.0E-4
46985,99,1.0E-4
46986,99,1.0E-4
46987,99,1.0E-4
46988,99,1.0E-4
46989,99,1.0E-4
46990,99,1.0E-4
46991,99,1.0E-4
46992,99,1.0E-4
46993,99,1.0E-4
46994,99,1.0E-4
46995,99,1.0E-4
46996,99,1.0E-4
46997,99,1.0E-4
46998,99,1.0E-4
46999,99,1.0E-4
47000,99,1.0E-4
47001,99,1.0E-4
47002,99,1.0E-4
47003,99,1.0E-4
47004,99,1.0E-4
47005,99,1.0E-4
47006,99,1.0E-4
47007,99,1.0E-4
47008,99,1.0E-4
47009,99,1.0E-4
47010,99,1.0E-4
47011,99,1.0E-4
47012,99,1.0E-4
47013,99,1.0E-4
47014,99,1.0E-4
47015,99,1.0E-4
47016,99,1.0E-4
47017,99,1.0E-4
47018,99,1.0E-4
47019,99,1.0E-4
47020,99,1.0E-4
47021,99,1.0E-4
47022,99,1.0E-4
47023,99,1.0E-4
47024,99,1.0E-4
47025,99,1.0E-4
47026,99,1.0E-4
47027,99,1.0E-4
47028,99,1.0E-4
47029,99,1.0E-4
47030,99,1.0E-4
47031,99,1.0E-4
47032,99,1.0E-4
47033,99,1.0E-4
47034,99,1.0E-4
47035,99,1.0E-4
47036,99,1.0E-4
47037,99,1.0E-4
47038,99,1.0E-4
47039,99,1.0E-4
47040,99,1.0E-4
47041,99,1.0E-4
47042,99,1.0E-4
47043,99,1.0E-4
47044,99,1.0E-4
47045,99,1.0E-4
47046,99,1.0E-4
47047,99,1.0E-4
47048,99,1.0E-4
47049,99,1.0E-4
47050,99,1.0E-4
47051,99,1.0E-4
47052,99,1.0E-4
47053,99,1.0E-4
47054,99,1.0E-4
47055,99,1.0E-4
47056,99,1.0E-4
47057,99,1.0E-4
47058,99,1.0E-4
47059,99,1.0E-4
47060,99,1.0E-4
47061,99,1.0E-4
47062,99,1.0E-4
47063,99,1.0E-4
47064,99,1.0E-4
47065,99,1.0E-4
47066,99,1.0E-4
47067,99,1.0E-4
47068,99,1.0E-4
47069,99,1.0E-4
47070,99,1.0E-4
47071,99,1.0E-4
47072,99,1.0E-4
47073,99,1.0E-4
47074,99,1.0E-4
47075,99,1.0E-4
47076,99,1.0E-4
47077,99,1.0E-4
47078,99,1.0E-4
47079,99,1.0E-4
47080,99,1.0E-4
47081,99,1.0E-4
47082,99,1.0E-4
47083,99,1.0E-4
47084,99,1.0E-4
47085,99,1.0E-4
47086,99,1.0E-4
47087,99,1.0E-4
47088,99,1.0E-4
47089,99,1.0E-4
47090,99,1.0E-4
47091,99,1.0E-4
47092,99,1.0E-4
47093,99,1.0E-4
47094,99,1.0E-4
47095,99,1.0E-4
47096,99,1.0E-4
47097,99,1.0E-4
47098,99,1.0E-4
47099,99,1.0E-4
47100,99,1.0E-4
47101,99,1.0E-4
47102,99,1.0E-4
47103,99,1.0E-4
47104,99,1.0E-4
47105,99,1.0E-4
47106,99,1.0E-4
47107,99,1.0E-4
47108,99,1.0E-4
47109,99,1.0E-4
47110,99,1.0E-4
47111,99,1.0E-4
47112,99,1.0E-4
47113,99,1.0E-4
47114,99,1.0E-4
47115,99,1.0E-4
47116,99,1.0E-4
47117,99,1.0E-4
47118,99,1.0E-4
47119,99,1.0E-4
47120,99,1.0E-4
47121,99,1.0E-4
47122,99,1.0E-4
47123,99,1.0E-4
47124,99,1.0E-4
47125,99,1.0E-4
47126,99,1.0E-4
47127,99,1.0E-4
47128,99,1.0E-4
47129,99,1.0E-4
47130,99,1.0E-4
47131,99,1.0E-4
47132,99,1.0E-4
47133,99,1.0E-4
47134,99,1.0E-4
47135,99,1.0E-4
47136,99,1.0E-4
47137,99,1.0E-4
47138,99,1.0E-4
47139,99,1.0E-4
47140,99,1.0E-4
47141,99,1.0E-4
47142,99,1.0E-4
47143,99,1.0E-4
47144,99,1.0E-4
47145,99,1.0E-4
47146,99,1.0E-4
47147,99,1.0E-4
47148,99,1.0E-4
47149,99,1.0E-4
47150,99,1.0E-4
47151,99,1.0E-4
47152,99,1.0E-4
47153,99,1.0E-4
47154,99,1.0E-4
47155,99,1.0E-4
47156,99,1.0E-4
47157,99,1.0E-4
47158,99,1.0E-4
47159,99,1.0E-4
47160,99,1.0E-4
47161,99,1.0E-4
47162,99,1.0E-4
47163,99,1.0E-4
47164,99,1.0E-4
47165,99,1.0E-4
47166,99,1.0E-4
47167,99,1.0E-4
47168,99,1.0E-4
47169,99,1.0E-4
47170,99,1.0E-4
47171,99,1.0E-4
47172,99,1.0E-4
47173,99,1.0E-4
47174,99,1.0E-4
47175,99,1.0E-4
47176,99,1.0E-4
47177,99,1.0E-4
47178,99,1.0E-4
47179,99,1.0E-4
47180,99,1.0E-4
47181,99,1.0E-4
47182,99,1.0E-4
47183,99,1.0E-4
47184,99,1.0E-4
47185,99,1.0E-4
47186,99,1.0E-4
47187,99,1.0E-4
47188,99,1.0E-4
47189,99,1.0E-4
47190,99,1.0E-4
47191,99,1.0E-4
47192,99,1.0E-4
47193,99,1.0E-4
47194,99,1.0E-4
47195,99,1.0E-4
47196,99,1.0E-4
47197,99,1.0E-4
47198,99,1.0E-4
47199,99,1.0E-4
47200,99,1.0E-4
47201,99,1.0E-4
47202,99,1.0E-4
47203,99,1.0E-4
47204,99,1.0E-4
47205,99,1.0E-4
47206,99,1.0E-4
47207,99,1.0E-4
47208,99,1.0E-4
47209,99,1.0E-4
47210,99,1.0E-4
47211,99,1.0E-4
47212,99,1.0E-4
47213,99,1.0E-4
47214,99,1.0E-4
47215,99,1.0E-4
47216,99,1.0E-4
47217,99,1.0E-4
47218,99,1.0E-4
47219,99,1.0E-4
47220,99,1.0E-4
47221,99,1.0E-4
47222,99,1.0E-4
47223,99,1.0E-4
47224,99,1.0E-4
47225,99,1.0E-4
47226,99,1.0E-4
47227,99,1.0E-4
47228,99,1.0E-4
47229,99,1.0E-4
47230,99,1.0E-4
47231,99,1.0E-4
47232,99,1.0E-4
47233,99,1.0E-4
47234,99,1.0E-4
47235,99,1.0E-4
47236,99,1.0E-4
47237,99,1.0E-4
47238,99,1.0E-4
47239,99,1.0E-4
47240,99,1.0E-4
47241,99,1.0E-4
47242,99,1.0E-4
47243,99,1.0E-4
47244,99,1.0E-4
47245,99,1.0E-4
47246,99,1.0E-4
47247,99,1.0E-4
47248,99,1.0E-4
47249,99,1.0E-4
47250,99,1.0E-4
47251,99,1.0E-4
47252,99,1.0E-4
47253,99,1.0E-4
47254,99,1.0E-4
47255,99,1.0E-4
47256,99,1.0E-4
47257,99,1.0E-4
47258,99,1.0E-4
47259,99,1.0E-4
47260,99,1.0E-4
47261,99,1.0E-4
47262,99,1.0E-4
47263,99,1.0E-4
47264,99,1.0E-4
47265,99,1.0E-4
47266,99,1.0E-4
47267,99,1.0E-4
47268,99,1.0E-4
47269,99,1.0E-4
47270,99,1.0E-4
47271,99,1.0E-4
47272,99,1.0E-4
47273,99,1.0E-4
47274,99,1.0E-4
47275,99,1.0E-4
47276,99,1.0E-4
47277,99,1.0E-4
47278,99,1.0E-4
47279,99,1.0E-4
47280,99,1.0E-4
47281,99,1.0E-4
47282,99,1.0E-4
47283,99,1.0E-4
47284,99,1.0E-4
47285,99,1.0E-4
47286,99,1.0E-4
47287,99,1.0E-4
47288,99,1.0E-4
47289,99,1.0E-4
47290,99,1.0E-4
47291,99,1.0E-4
47292,99,1.0E-4
47293,99,1.0E-4
47294,99,1.0E-4
47295,99,1.0E-4
47296,99,1.0E-4
47297,99,1.0E-4
47298,99,1.0E-4
47299,99,1.0E-4
47300,99,1.0E-4
47301,99,1.0E-4
47302,99,1.0E-4
47303,99,1.0E-4
47304,99,1.0E-4
47305,99,1.0E-4
47306,99,1.0E-4
47307,99,1.0E-4
47308,99,1.0E-4
47309,99,1.0E-4
47310,99,1.0E-4
47311,99,1.0E-4
47312,99,1.0E-4
47313,99,1.0E-4
47314,99,1.0E-4
47315,99,1.0E-4
47316,99,1.0E-4
47317,99,1.0E-4
47318,99,1.0E-4
47319,99,1.0E-4
47320,99,1.0E-4
47321,99,1.0E-4
47322,99,1.0E-4
47323,99,1.0E-4
47324,99,1.0E-4
47325,99,1.0E-4
47326,99,1.0E-4
47327,99,1.0E-4
47328,99,1.0E-4
47329,99,1.0E-4
47330,99,1.0E-4
47331,99,1.0E-4
47332,99,1.0E-4
47333,99,1.0E-4
47334,99,1.0E-4
47335,99,1.0E-4
47336,99,1.0E-4
47337,99,1.0E-4
47338,99,1.0E-4
47339,99,1.0E-4
47340,99,1.0E-4
47341,99,1.0E-4
47342,99,1.0E-4
47343,99,1.0E-4
47344,99,1.0E-4
47345,99,1.0E-4
47346,99,1.0E-4
47347,99,1.0E-4
47348,99,1.0E-4
47349,99,1.0E-4
47350,99,1.0E-4
47351,99,1.0E-4
47352,99,1.0E-4
47353,99,1.0E-4
47354,99,1.0E-4
47355,99,1.0E-4
47356,99,1.0E-4
47357,99,1.0E-4
47358,99,1.0E-4
47359,99,1.0E-4
47360,99,1.0E-4
47361,99,1.0E-4
47362,99,1.0E-4
47363,99,1.0E-4
47364,99,1.0E-4
47365,99,1.0E-4
47366,99,1.0E-4
47367,99,1.0E-4
47368,99,1.0E-4
47369,99,1.0E-4
47370,99,1.0E-4
47371,99,1.0E-4
47372,99,1.0E-4
47373,99,1.0E-4
47374,99,1.0E-4
47375,99,1.0E-4
47376,99,1.0E-4
47377,99,1.0E-4
47378,99,1.0E-4
47379,99,1.0E-4
47380,99,1.0E-4
47381,99,1.0E-4
47382,99,1.0E-4
47383,99,1.0E-4
47384,99,1.0E-4
47385,99,1.0E-4
47386,99,1.0E-4
47387,99,1.0E-4
47388,99,1.0E-4
47389,99,1.0E-4
47390,99,1.0E-4
47391,99,1.0E-4
47392,99,1.0E-4
47393,99,1.0E-4
47394,99,1.0E-4
47395,99,1.0E-4
47396,99,1.0E-4
47397,99,1.0E-4
47398,99,1.0E-4
47399,99,1.0E-4
47400,99,1.0E-4
47401,99,1.0E-4
47402,99,1.0E-4
47403,99,1.0E-4
47404,99,1.0E-4
47405,99,1.0E-4
47406,99,1.0E-4
47407,99,1.0E-4
47408,99,1.0E-4
47409,99,1.0E-4
47410,99,1.0E-4
47411,99,1.0E-4
47412,99,1.0E-4
47413,99,1.0E-4
47414,99,1.0E-4
47415,99,1.0E-4
47416,99,1.0E-4
47417,99,1.0E-4
47418,99,1.0E-4
47419,99,1.0E-4
47420,99,1.0E-4
47421,99,1.0E-4
47422,99,1.0E-4
47423,99,1.0E-4
47424,99,1.0E-4
47425,99,1.0E-4
47426,99,1.0E-4
47427,99,1.0E-4
47428,99,1.0E-4
47429,99,1.0E-4
47430,99,1.0E-4
47431,99,1.0E-4
47432,99,1.0E-4
47433,99,1.0E-4
47434,99,1.0E-4
47435,99,1.0E-4
47436,99,1.0E-4
47437,99,1.0E-4
47438,99,1.0E-4
47439,99,1.0E-4
47440,99,1.0E-4
47441,99,1.0E-4
47442,99,1.0E-4
47443,99,1.0E-4
47444,99,1.0E-4
47445,99,1.0E-4
47446,99,1.0E-4
47447,99,1.0E-4
47448,99,1.0E-4
47449,99,1.0E-4
47450,99,1.0E-4
47451,99,1.0E-4
47452,99,1.0E-4
47453,99,1.0E-4
47454,99,1.0E-4
47455,99,1.0E-4
47456,99,1.0E-4
47457,99,1.0E-4
47458,99,1.0E-4
47459,99,1.0E-4
47460,99,1.0E-4
47461,99,1.0E-4
47462,99,1.0E-4
47463,99,1.0E-4
47464,99,1.0E-4
47465,99,1.0E-4
47466,99,1.0E-4
47467,99,1.0E-4
47468,99,1.0E-4
47469,99,1.0E-4
47470,99,1.0E-4
47471,99,1.0E-4
47472,99,1.0E-4
47473,99,1.0E-4
47474,99,1.0E-4
47475,99,1.0E-4
47476,99,1.0E-4
47477,99,1.0E-4
47478,99,1.0E-4
47479,99,1.0E-4
47480,99,1.0E-4
47481,99,1.0E-4
47482,99,1.0E-4
47483,99,1.0E-4
47484,99,1.0E-4
47485,99,1.0E-4
47486,99,1.0E-4
47487,99,1.0E-4
47488,99,1.0E-4
47489,99,1.0E-4
47490,99,1.0E-4
47491,99,1.0E-4
47492,99,1.0E-4
47493,99,1.0E-4
47494,99,1.0E-4
47495,99,1.0E-4
47496,99,1.0E-4
47497,99,1.0E-4
47498,99,1.0E-4
47499,99,1.0E-4
47500,99,1.0E-4
47501,99,1.0E-4
47502,99,1.0E-4
47503,99,1.0E-4
47504,99,1.0E-4
47505,99,1.0E-4
47506,99,1.0E-4
47507,99,1.0E-4
47508,99,1.0E-4
47509,99,1.0E-4
47510,99,1.0E-4
47511,99,1.0E-4
47512,99,1.0E-4
47513,99,1.0E-4
47514,99,1.0E-4
47515,99,1.0E-4
47516,99,1.0E-4
47517,99,1.0E-4
47518,99,1.0E-4
47519,99,1.0E-4
47520,99,1.0E-4
47521,99,1.0E-4
47522,99,1.0E-4
47523,99,1.0E-4
47524,99,1.0E-4
47525,99,1.0E-4
47526,99,1.0E-4
47527,99,1.0E-4
47528,99,1.0E-4
47529,99,1.0E-4
47530,99,1.0E-4
47531,99,1.0E-4
47532,99,1.0E-4
47533,99,1.0E-4
47534,99,1.0E-4
47535,99,1.0E-4
47536,99,1.0E-4
47537,99,1.0E-4
47538,99,1.0E-4
47539,99,1.0E-4
47540,99,1.0E-4
47541,99,1.0E-4
47542,99,1.0E-4
47543,99,1.0E-4
47544,99,1.0E-4
47545,99,1.0E-4
47546,99,1.0E-4
47547,99,1.0E-4
47548,99,1.0E-4
47549,99,1.0E-4
47550,99,1.0E-4
47551,99,1.0E-4
47552,99,1.0E-4
47553,99,1.0E-4
47554,99,1.0E-4
47555,99,1.0E-4
47556,99,1.0E-4
47557,99,1.0E-4
47558,99,1.0E-4
47559,99,1.0E-4
47560,99,1.0E-4
47561,99,1.0E-4
47562,99,1.0E-4
47563,99,1.0E-4
47564,99,1.0E-4
47565,99,1.0E-4
47566,99,1.0E-4
47567,99,1.0E-4
47568,99,1.0E-4
47569,99,1.0E-4
47570,99,1.0E-4
47571,99,1.0E-4
47572,99,1.0E-4
47573,99,1.0E-4
47574,99,1.0E-4
47575,99,1.0E-4
47576,99,1.0E-4
47577,99,1.0E-4
47578,99,1.0E-4
47579,99,1.0E-4
47580,99,1.0E-4
47581,99,1.0E-4
47582,99,1.0E-4
47583,99,1.0E-4
47584,99,1.0E-4
47585,99,1.0E-4
47586,99,1.0E-4
47587,99,1.0E-4
47588,99,1.0E-4
47589,99,1.0E-4
47590,99,1.0E-4
47591,99,1.0E-4
47592,99,1.0E-4
47593,99,1.0E-4
47594,99,1.0E-4
47595,99,1.0E-4
47596,99,1.0E-4
47597,99,1.0E-4
47598,99,1.0E-4
47599,99,1.0E-4
47600,99,1.0E-4
47601,99,1.0E-4
47602,99,1.0E-4
47603,99,1.0E-4
47604,99,1.0E-4
47605,99,1.0E-4
47606,99,1.0E-4
47607,99,1.0E-4
47608,99,1.0E-4
47609,99,1.0E-4
47610,99,1.0E-4
47611,99,1.0E-4
47612,99,1.0E-4
47613,99,1.0E-4
47614,99,1.0E-4
47615,99,1.0E-4
47616,99,1.0E-4
47617,99,1.0E-4
47618,99,1.0E-4
47619,99,1.0E-4
47620,99,1.0E-4
47621,99,1.0E-4
47622,99,1.0E-4
47623,99,1.0E-4
47624,99,1.0E-4
47625,99,1.0E-4
47626,99,1.0E-4
47627,99,1.0E-4
47628,99,1.0E-4
47629,99,1.0E-4
47630,99,1.0E-4
47631,99,1.0E-4
47632,99,1.0E-4
47633,99,1.0E-4
47634,99,1.0E-4
47635,99,1.0E-4
47636,99,1.0E-4
47637,99,1.0E-4
47638,99,1.0E-4
47639,99,1.0E-4
47640,99,1.0E-4
47641,99,1.0E-4
47642,99,1.0E-4
47643,99,1.0E-4
47644,99,1.0E-4
47645,99,1.0E-4
47646,99,1.0E-4
47647,99,1.0E-4
47648,99,1.0E-4
47649,99,1.0E-4
47650,99,1.0E-4
47651,99,1.0E-4
47652,99,1.0E-4
47653,99,1.0E-4
47654,99,1.0E-4
47655,99,1.0E-4
47656,99,1.0E-4
47657,99,1.0E-4
47658,99,1.0E-4
47659,99,1.0E-4
47660,99,1.0E-4
47661,99,1.0E-4
47662,99,1.0E-4
47663,99,1.0E-4
47664,99,1.0E-4
47665,99,1.0E-4
47666,99,1.0E-4
47667,99,1.0E-4
47668,99,1.0E-4
47669,99,1.0E-4
47670,99,1.0E-4
47671,99,1.0E-4
47672,99,1.0E-4
47673,99,1.0E-4
47674,99,1.0E-4
47675,99,1.0E-4
47676,99,1.0E-4
47677,99,1.0E-4
47678,99,1.0E-4
47679,99,1.0E-4
47680,99,1.0E-4
47681,99,1.0E-4
47682,99,1.0E-4
47683,99,1.0E-4
47684,99,1.0E-4
47685,99,1.0E-4
47686,99,1.0E-4
47687,99,1.0E-4
47688,99,1.0E-4
47689,99,1.0E-4
47690,99,1.0E-4
47691,99,1.0E-4
47692,99,1.0E-4
47693,99,1.0E-4
47694,99,1.0E-4
47695,99,1.0E-4
47696,99,1.0E-4
47697,99,1.0E-4
47698,99,1.0E-4
47699,99,1.0E-4
47700,99,1.0E-4
47701,99,1.0E-4
47702,99,1.0E-4
47703,99,1.0E-4
47704,99,1.0E-4
47705,99,1.0E-4
47706,99,1.0E-4
47707,99,1.0E-4
47708,99,1.0E-4
47709,99,1.0E-4
47710,99,1.0E-4
47711,99,1.0E-4
47712,99,1.0E-4
47713,99,1.0E-4
47714,99,1.0E-4
47715,99,1.0E-4
47716,99,1.0E-4
47717,99,1.0E-4
47718,99,1.0E-4
47719,99,1.0E-4
47720,99,1.0E-4
47721,99,1.0E-4
47722,99,1.0E-4
47723,99,1.0E-4
47724,99,1.0E-4
47725,99,1.0E-4
47726,99,1.0E-4
47727,99,1.0E-4
47728,99,1.0E-4
47729,99,1.0E-4
47730,99,1.0E-4
47731,99,1.0E-4
47732,99,1.0E-4
47733,99,1.0E-4
47734,99,1.0E-4
47735,99,1.0E-4
47736,99,1.0E-4
47737,99,1.0E-4
47738,99,1.0E-4
47739,99,1.0E-4
47740,99,1.0E-4
47741,99,1.0E-4
47742,99,1.0E-4
47743,99,1.0E-4
47744,99,1.0E-4
47745,99,1.0E-4
47746,99,1.0E-4
47747,99,1.0E-4
47748,99,1.0E-4
47749,99,1.0E-4
47750,99,1.0E-4
47751,99,1.0E-4
47752,99,1.0E-4
47753,99,1.0E-4
47754,99,1.0E-4
47755,99,1.0E-4
47756,99,1.0E-4
47757,99,1.0E-4
47758,99,1.0E-4
47759,99,1.0E-4
47760,99,1.0E-4
47761,99,1.0E-4
47762,99,1.0E-4
47763,99,1.0E-4
47764,99,1.0E-4
47765,99,1.0E-4
47766,99,1.0E-4
47767,99,1.0E-4
47768,99,1.0E-4
47769,99,1.0E-4
47770,99,1.0E-4
47771,99,1.0E-4
47772,99,1.0E-4
47773,99,1.0E-4
47774,99,1.0E-4
47775,99,1.0E-4
47776,99,1.0E-4
47777,99,1.0E-4
47778,99,1.0E-4
47779,99,1.0E-4
47780,99,1.0E-4
47781,99,1.0E-4
47782,99,1.0E-4
47783,99,1.0E-4
47784,99,1.0E-4
47785,99,1.0E-4
47786,99,1.0E-4
47787,99,1.0E-4
47788,99,1.0E-4
47789,99,1.0E-4
47790,99,1.0E-4
47791,99,1.0E-4
47792,99,1.0E-4
47793,99,1.0E-4
47794,99,1.0E-4
47795,99,1.0E-4
47796,99,1.0E-4
47797,99,1.0E-4
47798,99,1.0E-4
47799,99,1.0E-4
47800,99,1.0E-4
47801,99,1.0E-4
47802,99,1.0E-4
47803,99,1.0E-4
47804,99,1.0E-4
47805,99,1.0E-4
47806,99,1.0E-4
47807,99,1.0E-4
47808,99,1.0E-4
47809,99,1.0E-4
47810,99,1.0E-4
47811,99,1.0E-4
47812,99,1.0E-4
47813,99,1.0E-4
47814,99,1.0E-4
47815,99,1.0E-4
47816,99,1.0E-4
47817,99,1.0E-4
47818,99,1.0E-4
47819,99,1.0E-4
47820,99,1.0E-4
47821,99,1.0E-4
47822,99,1.0E-4
47823,99,1.0E-4
47824,99,1.0E-4
47825,99,1.0E-4
47826,99,1.0E-4
47827,99,1.0E-4
47828,99,1.0E-4
47829,99,1.0E-4
47830,99,1.0E-4
47831,99,1.0E-4
47832,99,1.0E-4
47833,99,1.0E-4
47834,99,1.0E-4
47835,99,1.0E-4
47836,99,1.0E-4
47837,99,1.0E-4
47838,99,1.0E-4
47839,99,1.0E-4
47840,99,1.0E-4
47841,99,1.0E-4
47842,99,1.0E-4
47843,99,1.0E-4
47844,99,1.0E-4
47845,99,1.0E-4
47846,99,1.0E-4
47847,99,1.0E-4
47848,99,1.0E-4
47849,99,1.0E-4
47850,99,1.0E-4
47851,99,1.0E-4
47852,99,1.0E-4
47853,99,1.0E-4
47854,99,1.0E-4
47855,99,1.0E-4
47856,99,1.0E-4
47857,99,1.0E-4
47858,99,1.0E-4
47859,99,1.0E-4
47860,99,1.0E-4
47861,99,1.0E-4
47862,99,1.0E-4
47863,99,1.0E-4
47864,99,1.0E-4
47865,99,1.0E-4
47866,99,1.0E-4
47867,99,1.0E-4
47868,99,1.0E-4
47869,99,1.0E-4
47870,99,1.0E-4
47871,99,1.0E-4
47872,99,1.0E-4
47873,99,1.0E-4
47874,99,1.0E-4
47875,99,1.0E-4
47876,99,1.0E-4
47877,99,1.0E-4
47878,99,1.0E-4
47879,99,1.0E-4
47880,99,1.0E-4
47881,99,1.0E-4
47882,99,1.0E-4
47883,99,1.0E-4
47884,99,1.0E-4
47885,99,1.0E-4
47886,99,1.0E-4
47887,99,1.0E-4
47888,99,1.0E-4
47889,99,1.0E-4
47890,99,1.0E-4
47891,99,1.0E-4
47892,99,1.0E-4
47893,99,1.0E-4
47894,99,1.0E-4
47895,99,1.0E-4
47896,99,1.0E-4
47897,99,1.0E-4
47898,99,1.0E-4
47899,99,1.0E-4
47900,99,1.0E-4
47901,99,1.0E-4
47902,99,1.0E-4
47903,99,1.0E-4
47904,99,1.0E-4
47905,99,1.0E-4
47906,99,1.0E-4
47907,99,1.0E-4
47908,99,1.0E-4
47909,99,1.0E-4
47910,99,1.0E-4
47911,99,1.0E-4
47912,99,1.0E-4
47913,99,1.0E-4
47914,99,1.0E-4
47915,99,1.0E-4
47916,99,1.0E-4
47917,99,1.0E-4
47918,99,1.0E-4
47919,99,1.0E-4
47920,99,1.0E-4
47921,99,1.0E-4
47922,99,1.0E-4
47923,99,1.0E-4
47924,99,1.0E-4
47925,99,1.0E-4
47926,99,1.0E-4
47927,99,1.0E-4
47928,99,1.0E-4
47929,99,1.0E-4
47930,99,1.0E-4
47931,99,1.0E-4
47932,99,1.0E-4
47933,99,1.0E-4
47934,99,1.0E-4
47935,99,1.0E-4
47936,99,1.0E-4
47937,99,1.0E-4
47938,99,1.0E-4
47939,99,1.0E-4
47940,99,1.0E-4
47941,99,1.0E-4
47942,99,1.0E-4
47943,99,1.0E-4
47944,99,1.0E-4
47945,99,1.0E-4
47946,99,1.0E-4
47947,99,1.0E-4
47948,99,1.0E-4
47949,99,1.0E-4
47950,99,1.0E-4
47951,99,1.0E-4
47952,99,1.0E-4
47953,99,1.0E-4
47954,99,1.0E-4
47955,99,1.0E-4
47956,99,1.0E-4
47957,99,1.0E-4
47958,99,1.0E-4
47959,99,1.0E-4
47960,99,1.0E-4
47961,99,1.0E-4
47962,99,1.0E-4
47963,99,1.0E-4
47964,99,1.0E-4
47965,99,1.0E-4
47966,99,1.0E-4
47967,99,1.0E-4
47968,99,1.0E-4
47969,99,1.0E-4
47970,99,1.0E-4
47971,99,1.0E-4
47972,99,1.0E-4
47973,99,1.0E-4
47974,99,1.0E-4
47975,99,1.0E-4
47976,99,1.0E-4
47977,99,1.0E-4
47978,99,1.0E-4
47979,99,1.0E-4
47980,99,1.0E-4
47981,99,1.0E-4
47982,99,1.0E-4
47983,99,1.0E-4
47984,99,1.0E-4
47985,99,1.0E-4
47986,99,1.0E-4
47987,99,1.0E-4
47988,99,1.0E-4
47989,99,1.0E-4
47990,99,1.0E-4
47991,99,1.0E-4
47992,99,1.0E-4
47993,99,1.0E-4
47994,99,1.0E-4
47995,99,1.0E-4
47996,99,1.0E-4
47997,99,1.0E-4
47998,99,1.0E-4
47999,99,1.0E-4
48000,99,1.0E-4
48001,99,1.0E-4
48002,99,1.0E-4
48003,99,1.0E-4
48004,99,1.0E-4
48005,99,1.0E-4
48006,99,1.0E-4
48007,99,1.0E-4
48008,99,1.0E-4
48009,99,1.0E-4
48010,99,1.0E-4
48011,99,1.0E-4
48012,99,1.0E-4
48013,99,1.0E-4
48014,99,1.0E-4
48015,99,1.0E-4
48016,99,1.0E-4
48017,99,1.0E-4
48018,99,1.0E-4
48019,99,1.0E-4
48020,99,1.0E-4
48021,99,1.0E-4
48022,99,1.0E-4
48023,99,1.0E-4
48024,99,1.0E-4
48025,99,1.0E-4
48026,99,1.0E-4
48027,99,1.0E-4
48028,99,1.0E-4
48029,99,1.0E-4
48030,99,1.0E-4
48031,99,1.0E-4
48032,99,1.0E-4
48033,99,1.0E-4
48034,99,1.0E-4
48035,99,1.0E-4
48036,99,1.0E-4
48037,99,1.0E-4
48038,99,1.0E-4
48039,99,1.0E-4
48040,99,1.0E-4
48041,99,1.0E-4
48042,99,1.0E-4
48043,99,1.0E-4
48044,99,1.0E-4
48045,99,1.0E-4
48046,99,1.0E-4
48047,99,1.0E-4
48048,99,1.0E-4
48049,99,1.0E-4
48050,99,1.0E-4
48051,99,1.0E-4
48052,99,1.0E-4
48053,99,1.0E-4
48054,99,1.0E-4
48055,99,1.0E-4
48056,99,1.0E-4
48057,99,1.0E-4
48058,99,1.0E-4
48059,99,1.0E-4
48060,99,1.0E-4
48061,99,1.0E-4
48062,99,1.0E-4
48063,99,1.0E-4
48064,99,1.0E-4
48065,99,1.0E-4
48066,99,1.0E-4
48067,99,1.0E-4
48068,99,1.0E-4
48069,99,1.0E-4
48070,99,1.0E-4
48071,99,1.0E-4
48072,99,1.0E-4
48073,99,1.0E-4
48074,99,1.0E-4
48075,99,1.0E-4
48076,99,1.0E-4
48077,99,1.0E-4
48078,99,1.0E-4
48079,99,1.0E-4
48080,99,1.0E-4
48081,99,1.0E-4
48082,99,1.0E-4
48083,99,1.0E-4
48084,99,1.0E-4
48085,99,1.0E-4
48086,99,1.0E-4
48087,99,1.0E-4
48088,99,1.0E-4
48089,99,1.0E-4
48090,99,1.0E-4
48091,99,1.0E-4
48092,99,1.0E-4
48093,99,1.0E-4
48094,99,1.0E-4
48095,99,1.0E-4
48096,99,1.0E-4
48097,99,1.0E-4
48098,99,1.0E-4
48099,99,1.0E-4
48100,99,1.0E-4
48101,99,1.0E-4
48102,99,1.0E-4
48103,99,1.0E-4
48104,99,1.0E-4
48105,99,1.0E-4
48106,99,1.0E-4
48107,99,1.0E-4
48108,99,1.0E-4
48109,99,1.0E-4
48110,99,1.0E-4
48111,99,1.0E-4
48112,99,1.0E-4
48113,99,1.0E-4
48114,99,1.0E-4
48115,99,1.0E-4
48116,99,1.0E-4
48117,99,1.0E-4
48118,99,1.0E-4
48119,99,1.0E-4
48120,99,1.0E-4
48121,99,1.0E-4
48122,99,1.0E-4
48123,99,1.0E-4
48124,99,1.0E-4
48125,99,1.0E-4
48126,99,1.0E-4
48127,99,1.0E-4
48128,99,1.0E-4
48129,99,1.0E-4
48130,99,1.0E-4
48131,99,1.0E-4
48132,99,1.0E-4
48133,99,1.0E-4
48134,99,1.0E-4
48135,99,1.0E-4
48136,99,1.0E-4
48137,99,1.0E-4
48138,99,1.0E-4
48139,99,1.0E-4
48140,99,1.0E-4
48141,99,1.0E-4
48142,99,1.0E-4
48143,99,1.0E-4
48144,99,1.0E-4
48145,99,1.0E-4
48146,99,1.0E-4
48147,99,1.0E-4
48148,99,1.0E-4
48149,99,1.0E-4
48150,99,1.0E-4
48151,99,1.0E-4
48152,99,1.0E-4
48153,99,1.0E-4
48154,99,1.0E-4
48155,99,1.0E-4
48156,99,1.0E-4
48157,99,1.0E-4
48158,99,1.0E-4
48159,99,1.0E-4
48160,99,1.0E-4
48161,99,1.0E-4
48162,99,1.0E-4
48163,99,1.0E-4
48164,99,1.0E-4
48165,99,1.0E-4
48166,99,1.0E-4
48167,99,1.0E-4
48168,99,1.0E-4
48169,99,1.0E-4
48170,99,1.0E-4
48171,99,1.0E-4
48172,99,1.0E-4
48173,99,1.0E-4
48174,99,1.0E-4
48175,99,1.0E-4
48176,99,1.0E-4
48177,99,1.0E-4
48178,99,1.0E-4
48179,99,1.0E-4
48180,99,1.0E-4
48181,99,1.0E-4
48182,99,1.0E-4
48183,99,1.0E-4
48184,99,1.0E-4
48185,99,1.0E-4
48186,99,1.0E-4
48187,99,1.0E-4
48188,99,1.0E-4
48189,99,1.0E-4
48190,99,1.0E-4
48191,99,1.0E-4
48192,99,1.0E-4
48193,99,1.0E-4
48194,99,1.0E-4
48195,99,1.0E-4
48196,99,1.0E-4
48197,99,1.0E-4
48198,99,1.0E-4
48199,99,1.0E-4
48200,99,1.0E-4
48201,99,1.0E-4
48202,99,1.0E-4
48203,99,1.0E-4
48204,99,1.0E-4
48205,99,1.0E-4
48206,99,1.0E-4
48207,99,1.0E-4
48208,99,1.0E-4
48209,99,1.0E-4
48210,99,1.0E-4
48211,99,1.0E-4
48212,99,1.0E-4
48213,99,1.0E-4
48214,99,1.0E-4
48215,99,1.0E-4
48216,99,1.0E-4
48217,99,1.0E-4
48218,99,1.0E-4
48219,99,1.0E-4
48220,99,1.0E-4
48221,99,1.0E-4
48222,99,1.0E-4
48223,99,1.0E-4
48224,99,1.0E-4
48225,99,1.0E-4
48226,99,1.0E-4
48227,99,1.0E-4
48228,99,1.0E-4
48229,99,1.0E-4
48230,99,1.0E-4
48231,99,1.0E-4
48232,99,1.0E-4
48233,99,1.0E-4
48234,99,1.0E-4
48235,99,1.0E-4
48236,99,1.0E-4
48237,99,1.0E-4
48238,99,1.0E-4
48239,99,1.0E-4
48240,99,1.0E-4
48241,99,1.0E-4
48242,99,1.0E-4
48243,99,1.0E-4
48244,99,1.0E-4
48245,99,1.0E-4
48246,99,1.0E-4
48247,99,1.0E-4
48248,99,1.0E-4
48249,99,1.0E-4
48250,99,1.0E-4
48251,99,1.0E-4
48252,99,1.0E-4
48253,99,1.0E-4
48254,99,1.0E-4
48255,99,1.0E-4
48256,99,1.0E-4
48257,99,1.0E-4
48258,99,1.0E-4
48259,99,1.0E-4
48260,99,1.0E-4
48261,99,1.0E-4
48262,99,1.0E-4
48263,99,1.0E-4
48264,99,1.0E-4
48265,99,1.0E-4
48266,99,1.0E-4
48267,99,1.0E-4
48268,99,1.0E-4
48269,99,1.0E-4
48270,99,1.0E-4
48271,99,1.0E-4
48272,99,1.0E-4
48273,99,1.0E-4
48274,99,1.0E-4
48275,99,1.0E-4
48276,99,1.0E-4
48277,99,1.0E-4
48278,99,1.0E-4
48279,99,1.0E-4
48280,99,1.0E-4
48281,99,1.0E-4
48282,99,1.0E-4
48283,99,1.0E-4
48284,99,1.0E-4
48285,99,1.0E-4
48286,99,1.0E-4
48287,99,1.0E-4
48288,99,1.0E-4
48289,99,1.0E-4
48290,99,1.0E-4
48291,99,1.0E-4
48292,99,1.0E-4
48293,99,1.0E-4
48294,99,1.0E-4
48295,99,1.0E-4
48296,99,1.0E-4
48297,99,1.0E-4
48298,99,1.0E-4
48299,99,1.0E-4
48300,99,1.0E-4
48301,99,1.0E-4
48302,99,1.0E-4
48303,99,1.0E-4
48304,99,1.0E-4
48305,99,1.0E-4
48306,99,1.0E-4
48307,99,1.0E-4
48308,99,1.0E-4
48309,99,1.0E-4
48310,99,1.0E-4
48311,99,1.0E-4
48312,99,1.0E-4
48313,99,1.0E-4
48314,99,1.0E-4
48315,99,1.0E-4
48316,99,1.0E-4
48317,99,1.0E-4
48318,99,1.0E-4
48319,99,1.0E-4
48320,99,1.0E-4
48321,99,1.0E-4
48322,99,1.0E-4
48323,99,1.0E-4
48324,99,1.0E-4
48325,99,1.0E-4
48326,99,1.0E-4
48327,99,1.0E-4
48328,99,1.0E-4
48329,99,1.0E-4
48330,99,1.0E-4
48331,99,1.0E-4
48332,99,1.0E-4
48333,99,1.0E-4
48334,99,1.0E-4
48335,99,1.0E-4
48336,99,1.0E-4
48337,99,1.0E-4
48338,99,1.0E-4
48339,99,1.0E-4
48340,99,1.0E-4
48341,99,1.0E-4
48342,99,1.0E-4
48343,99,1.0E-4
48344,99,1.0E-4
48345,99,1.0E-4
48346,99,1.0E-4
48347,99,1.0E-4
48348,99,1.0E-4
48349,99,1.0E-4
48350,99,1.0E-4
48351,99,1.0E-4
48352,99,1.0E-4
48353,99,1.0E-4
48354,99,1.0E-4
48355,99,1.0E-4
48356,99,1.0E-4
48357,99,1.0E-4
48358,99,1.0E-4
48359,99,1.0E-4
48360,99,1.0E-4
48361,99,1.0E-4
48362,99,1.0E-4
48363,99,1.0E-4
48364,99,1.0E-4
48365,99,1.0E-4
48366,99,1.0E-4
48367,99,1.0E-4
48368,99,1.0E-4
48369,99,1.0E-4
48370,99,1.0E-4
48371,99,1.0E-4
48372,99,1.0E-4
48373,99,1.0E-4
48374,99,1.0E-4
48375,99,1.0E-4
48376,99,1.0E-4
48377,99,1.0E-4
48378,99,1.0E-4
48379,99,1.0E-4
48380,99,1.0E-4
48381,99,1.0E-4
48382,99,1.0E-4
48383,99,1.0E-4
48384,99,1.0E-4
48385,99,1.0E-4
48386,99,1.0E-4
48387,99,1.0E-4
48388,99,1.0E-4
48389,99,1.0E-4
48390,99,1.0E-4
48391,99,1.0E-4
48392,99,1.0E-4
48393,99,1.0E-4
48394,99,1.0E-4
48395,99,1.0E-4
48396,99,1.0E-4
48397,99,1.0E-4
48398,99,1.0E-4
48399,99,1.0E-4
48400,99,1.0E-4
48401,99,1.0E-4
48402,99,1.0E-4
48403,99,1.0E-4
48404,99,1.0E-4
48405,99,1.0E-4
48406,99,1.0E-4
48407,99,1.0E-4
48408,99,1.0E-4
48409,99,1.0E-4
48410,99,1.0E-4
48411,99,1.0E-4
48412,99,1.0E-4
48413,99,1.0E-4
48414,99,1.0E-4
48415,99,1.0E-4
48416,99,1.0E-4
48417,99,1.0E-4
48418,99,1.0E-4
48419,99,1.0E-4
48420,99,1.0E-4
48421,99,1.0E-4
48422,99,1.0E-4
48423,99,1.0E-4
48424,99,1.0E-4
48425,99,1.0E-4
48426,99,1.0E-4
48427,99,1.0E-4
48428,99,1.0E-4
48429,99,1.0E-4
48430,99,1.0E-4
48431,99,1.0E-4
48432,99,1.0E-4
48433,99,1.0E-4
48434,99,1.0E-4
48435,99,1.0E-4
48436,99,1.0E-4
48437,99,1.0E-4
48438,99,1.0E-4
48439,99,1.0E-4
48440,99,1.0E-4
48441,99,1.0E-4
48442,99,1.0E-4
48443,99,1.0E-4
48444,99,1.0E-4
48445,99,1.0E-4
48446,99,1.0E-4
48447,99,1.0E-4
48448,99,1.0E-4
48449,99,1.0E-4
48450,99,1.0E-4
48451,99,1.0E-4
48452,99,1.0E-4
48453,99,1.0E-4
48454,99,1.0E-4
48455,99,1.0E-4
48456,99,1.0E-4
48457,99,1.0E-4
48458,99,1.0E-4
48459,99,1.0E-4
48460,99,1.0E-4
48461,99,1.0E-4
48462,99,1.0E-4
48463,99,1.0E-4
48464,99,1.0E-4
48465,99,1.0E-4
48466,99,1.0E-4
48467,99,1.0E-4
48468,99,1.0E-4
48469,99,1.0E-4
48470,99,1.0E-4
48471,99,1.0E-4
48472,99,1.0E-4
48473,99,1.0E-4
48474,99,1.0E-4
48475,99,1.0E-4
48476,99,1.0E-4
48477,99,1.0E-4
48478,99,1.0E-4
48479,99,1.0E-4
48480,99,1.0E-4
48481,99,1.0E-4
48482,99,1.0E-4
48483,99,1.0E-4
48484,99,1.0E-4
48485,99,1.0E-4
48486,99,1.0E-4
48487,99,1.0E-4
48488,99,1.0E-4
48489,99,1.0E-4
48490,99,1.0E-4
48491,99,1.0E-4
48492,99,1.0E-4
48493,99,1.0E-4
48494,99,1.0E-4
48495,99,1.0E-4
48496,99,1.0E-4
48497,99,1.0E-4
48498,99,1.0E-4
48499,99,1.0E-4
48500,99,1.0E-4
48501,99,1.0E-4
48502,99,1.0E-4
48503,99,1.0E-4
48504,99,1.0E-4
48505,99,1.0E-4
48506,99,1.0E-4
48507,99,1.0E-4
48508,99,1.0E-4
48509,99,1.0E-4
48510,99,1.0E-4
48511,99,1.0E-4
48512,99,1.0E-4
48513,99,1.0E-4
48514,99,1.0E-4
48515,99,1.0E-4
48516,99,1.0E-4
48517,99,1.0E-4
48518,99,1.0E-4
48519,99,1.0E-4
48520,99,1.0E-4
48521,99,1.0E-4
48522,99,1.0E-4
48523,99,1.0E-4
48524,99,1.0E-4
48525,99,1.0E-4
48526,99,1.0E-4
48527,99,1.0E-4
48528,99,1.0E-4
48529,99,1.0E-4
48530,99,1.0E-4
48531,99,1.0E-4
48532,99,1.0E-4
48533,99,1.0E-4
48534,99,1.0E-4
48535,99,1.0E-4
48536,99,1.0E-4
48537,99,1.0E-4
48538,99,1.0E-4
48539,99,1.0E-4
48540,99,1.0E-4
48541,99,1.0E-4
48542,99,1.0E-4
48543,99,1.0E-4
48544,99,1.0E-4
48545,99,1.0E-4
48546,99,1.0E-4
48547,99,1.0E-4
48548,99,1.0E-4
48549,99,1.0E-4
48550,99,1.0E-4
48551,99,1.0E-4
48552,99,1.0E-4
48553,99,1.0E-4
48554,99,1.0E-4
48555,99,1.0E-4
48556,99,1.0E-4
48557,99,1.0E-4
48558,99,1.0E-4
48559,99,1.0E-4
48560,99,1.0E-4
48561,99,1.0E-4
48562,99,1.0E-4
48563,99,1.0E-4
48564,99,1.0E-4
48565,99,1.0E-4
48566,99,1.0E-4
48567,99,1.0E-4
48568,99,1.0E-4
48569,99,1.0E-4
48570,99,1.0E-4
48571,99,1.0E-4
48572,99,1.0E-4
48573,99,1.0E-4
48574,99,1.0E-4
48575,99,1.0E-4
48576,99,1.0E-4
48577,99,1.0E-4
48578,99,1.0E-4
48579,99,1.0E-4
48580,99,1.0E-4
48581,99,1.0E-4
48582,99,1.0E-4
48583,99,1.0E-4
48584,99,1.0E-4
48585,99,1.0E-4
48586,99,1.0E-4
48587,99,1.0E-4
48588,99,1.0E-4
48589,99,1.0E-4
48590,99,1.0E-4
48591,99,1.0E-4
48592,99,1.0E-4
48593,99,1.0E-4
48594,99,1.0E-4
48595,99,1.0E-4
48596,99,1.0E-4
48597,99,1.0E-4
48598,99,1.0E-4
48599,99,1.0E-4
48600,99,1.0E-4
48601,99,1.0E-4
48602,99,1.0E-4
48603,99,1.0E-4
48604,99,1.0E-4
48605,99,1.0E-4
48606,99,1.0E-4
48607,99,1.0E-4
48608,99,1.0E-4
48609,99,1.0E-4
48610,99,1.0E-4
48611,99,1.0E-4
48612,99,1.0E-4
48613,99,1.0E-4
48614,99,1.0E-4
48615,99,1.0E-4
48616,99,1.0E-4
48617,99,1.0E-4
48618,99,1.0E-4
48619,99,1.0E-4
48620,99,1.0E-4
48621,99,1.0E-4
48622,99,1.0E-4
48623,99,1.0E-4
48624,99,1.0E-4
48625,99,1.0E-4
48626,99,1.0E-4
48627,99,1.0E-4
48628,99,1.0E-4
48629,99,1.0E-4
48630,99,1.0E-4
48631,99,1.0E-4
48632,99,1.0E-4
48633,99,1.0E-4
48634,99,1.0E-4
48635,99,1.0E-4
48636,99,1.0E-4
48637,99,1.0E-4
48638,99,1.0E-4
48639,99,1.0E-4
48640,99,1.0E-4
48641,99,1.0E-4
48642,99,1.0E-4
48643,99,1.0E-4
48644,99,1.0E-4
48645,99,1.0E-4
48646,99,1.0E-4
48647,99,1.0E-4
48648,99,1.0E-4
48649,99,1.0E-4
48650,99,1.0E-4
48651,99,1.0E-4
48652,99,1.0E-4
48653,99,1.0E-4
48654,99,1.0E-4
48655,99,1.0E-4
48656,99,1.0E-4
48657,99,1.0E-4
48658,99,1.0E-4
48659,99,1.0E-4
48660,99,1.0E-4
48661,99,1.0E-4
48662,99,1.0E-4
48663,99,1.0E-4
48664,99,1.0E-4
48665,99,1.0E-4
48666,99,1.0E-4
48667,99,1.0E-4
48668,99,1.0E-4
48669,99,1.0E-4
48670,99,1.0E-4
48671,99,1.0E-4
48672,99,1.0E-4
48673,99,1.0E-4
48674,99,1.0E-4
48675,99,1.0E-4
48676,99,1.0E-4
48677,99,1.0E-4
48678,99,1.0E-4
48679,99,1.0E-4
48680,99,1.0E-4
48681,99,1.0E-4
48682,99,1.0E-4
48683,99,1.0E-4
48684,99,1.0E-4
48685,99,1.0E-4
48686,99,1.0E-4
48687,99,1.0E-4
48688,99,1.0E-4
48689,99,1.0E-4
48690,99,1.0E-4
48691,99,1.0E-4
48692,99,1.0E-4
48693,99,1.0E-4
48694,99,1.0E-4
48695,99,1.0E-4
48696,99,1.0E-4
48697,99,1.0E-4
48698,99,1.0E-4
48699,99,1.0E-4
48700,99,1.0E-4
48701,99,1.0E-4
48702,99,1.0E-4
48703,99,1.0E-4
48704,99,1.0E-4
48705,99,1.0E-4
48706,99,1.0E-4
48707,99,1.0E-4
48708,99,1.0E-4
48709,99,1.0E-4
48710,99,1.0E-4
48711,99,1.0E-4
48712,99,1.0E-4
48713,99,1.0E-4
48714,99,1.0E-4
48715,99,1.0E-4
48716,99,1.0E-4
48717,99,1.0E-4
48718,99,1.0E-4
48719,99,1.0E-4
48720,99,1.0E-4
48721,99,1.0E-4
48722,99,1.0E-4
48723,99,1.0E-4
48724,99,1.0E-4
48725,99,1.0E-4
48726,99,1.0E-4
48727,99,1.0E-4
48728,99,1.0E-4
48729,99,1.0E-4
48730,99,1.0E-4
48731,99,1.0E-4
48732,99,1.0E-4
48733,99,1.0E-4
48734,99,1.0E-4
48735,99,1.0E-4
48736,99,1.0E-4
48737,99,1.0E-4
48738,99,1.0E-4
48739,99,1.0E-4
48740,99,1.0E-4
48741,99,1.0E-4
48742,99,1.0E-4
48743,99,1.0E-4
48744,99,1.0E-4
48745,99,1.0E-4
48746,99,1.0E-4
48747,99,1.0E-4
48748,99,1.0E-4
48749,99,1.0E-4
48750,99,1.0E-4
48751,99,1.0E-4
48752,99,1.0E-4
48753,99,1.0E-4
48754,99,1.0E-4
48755,99,1.0E-4
48756,99,1.0E-4
48757,99,1.0E-4
48758,99,1.0E-4
48759,99,1.0E-4
48760,99,1.0E-4
48761,99,1.0E-4
48762,99,1.0E-4
48763,99,1.0E-4
48764,99,1.0E-4
48765,99,1.0E-4
48766,99,1.0E-4
48767,99,1.0E-4
48768,99,1.0E-4
48769,99,1.0E-4
48770,99,1.0E-4
48771,99,1.0E-4
48772,99,1.0E-4
48773,99,1.0E-4
48774,99,1.0E-4
48775,99,1.0E-4
48776,99,1.0E-4
48777,99,1.0E-4
48778,99,1.0E-4
48779,99,1.0E-4
48780,99,1.0E-4
48781,99,1.0E-4
48782,99,1.0E-4
48783,99,1.0E-4
48784,99,1.0E-4
48785,99,1.0E-4
48786,99,1.0E-4
48787,99,1.0E-4
48788,99,1.0E-4
48789,99,1.0E-4
48790,99,1.0E-4
48791,99,1.0E-4
48792,99,1.0E-4
48793,99,1.0E-4
48794,99,1.0E-4
48795,99,1.0E-4
48796,99,1.0E-4
48797,99,1.0E-4
48798,99,1.0E-4
48799,99,1.0E-4
48800,99,1.0E-4
48801,99,1.0E-4
48802,99,1.0E-4
48803,99,1.0E-4
48804,99,1.0E-4
48805,99,1.0E-4
48806,99,1.0E-4
48807,99,1.0E-4
48808,99,1.0E-4
48809,99,1.0E-4
48810,99,1.0E-4
48811,99,1.0E-4
48812,99,1.0E-4
48813,99,1.0E-4
48814,99,1.0E-4
48815,99,1.0E-4
48816,99,1.0E-4
48817,99,1.0E-4
48818,99,1.0E-4
48819,99,1.0E-4
48820,99,1.0E-4
48821,99,1.0E-4
48822,99,1.0E-4
48823,99,1.0E-4
48824,99,1.0E-4
48825,99,1.0E-4
48826,99,1.0E-4
48827,99,1.0E-4
48828,99,1.0E-4
48829,99,1.0E-4
48830,99,1.0E-4
48831,99,1.0E-4
48832,99,1.0E-4
48833,99,1.0E-4
48834,99,1.0E-4
48835,99,1.0E-4
48836,99,1.0E-4
48837,99,1.0E-4
48838,99,1.0E-4
48839,99,1.0E-4
48840,99,1.0E-4
48841,99,1.0E-4
48842,99,1.0E-4
48843,99,1.0E-4
48844,99,1.0E-4
48845,99,1.0E-4
48846,99,1.0E-4
48847,99,1.0E-4
48848,99,1.0E-4
48849,99,1.0E-4
48850,99,1.0E-4
48851,99,1.0E-4
48852,99,1.0E-4
48853,99,1.0E-4
48854,99,1.0E-4
48855,99,1.0E-4
48856,99,1.0E-4
48857,99,1.0E-4
48858,99,1.0E-4
48859,99,1.0E-4
48860,99,1.0E-4
48861,99,1.0E-4
48862,99,1.0E-4
48863,99,1.0E-4
48864,99,1.0E-4
48865,99,1.0E-4
48866,99,1.0E-4
48867,99,1.0E-4
48868,99,1.0E-4
48869,99,1.0E-4
48870,99,1.0E-4
48871,99,1.0E-4
48872,99,1.0E-4
48873,99,1.0E-4
48874,99,1.0E-4
48875,99,1.0E-4
48876,99,1.0E-4
48877,99,1.0E-4
48878,99,1.0E-4
48879,99,1.0E-4
48880,99,1.0E-4
48881,99,1.0E-4
48882,99,1.0E-4
48883,99,1.0E-4
48884,99,1.0E-4
48885,99,1.0E-4
48886,99,1.0E-4
48887,99,1.0E-4
48888,99,1.0E-4
48889,99,1.0E-4
48890,99,1.0E-4
48891,99,1.0E-4
48892,99,1.0E-4
48893,99,1.0E-4
48894,99,1.0E-4
48895,99,1.0E-4
48896,99,1.0E-4
48897,99,1.0E-4
48898,99,1.0E-4
48899,99,1.0E-4
48900,99,1.0E-4
48901,99,1.0E-4
48902,99,1.0E-4
48903,99,1.0E-4
48904,99,1.0E-4
48905,99,1.0E-4
48906,99,1.0E-4
48907,99,1.0E-4
48908,99,1.0E-4
48909,99,1.0E-4
48910,99,1.0E-4
48911,99,1.0E-4
48912,99,1.0E-4
48913,99,1.0E-4
48914,99,1.0E-4
48915,99,1.0E-4
48916,99,1.0E-4
48917,99,1.0E-4
48918,99,1.0E-4
48919,99,1.0E-4
48920,99,1.0E-4
48921,99,1.0E-4
48922,99,1.0E-4
48923,99,1.0E-4
48924,99,1.0E-4
48925,99,1.0E-4
48926,99,1.0E-4
48927,99,1.0E-4
48928,99,1.0E-4
48929,99,1.0E-4
48930,99,1.0E-4
48931,99,1.0E-4
48932,99,1.0E-4
48933,99,1.0E-4
48934,99,1.0E-4
48935,99,1.0E-4
48936,99,1.0E-4
48937,99,1.0E-4
48938,99,1.0E-4
48939,99,1.0E-4
48940,99,1.0E-4
48941,99,1.0E-4
48942,99,1.0E-4
48943,99,1.0E-4
48944,99,1.0E-4
48945,99,1.0E-4
48946,99,1.0E-4
48947,99,1.0E-4
48948,99,1.0E-4
48949,99,1.0E-4
48950,99,1.0E-4
48951,99,1.0E-4
48952,99,1.0E-4
48953,99,1.0E-4
48954,99,1.0E-4
48955,99,1.0E-4
48956,99,1.0E-4
48957,99,1.0E-4
48958,99,1.0E-4
48959,99,1.0E-4
48960,99,1.0E-4
48961,99,1.0E-4
48962,99,1.0E-4
48963,99,1.0E-4
48964,99,1.0E-4
48965,99,1.0E-4
48966,99,1.0E-4
48967,99,1.0E-4
48968,99,1.0E-4
48969,99,1.0E-4
48970,99,1.0E-4
48971,99,1.0E-4
48972,99,1.0E-4
48973,99,1.0E-4
48974,99,1.0E-4
48975,99,1.0E-4
48976,99,1.0E-4
48977,99,1.0E-4
48978,99,1.0E-4
48979,99,1.0E-4
48980,99,1.0E-4
48981,99,1.0E-4
48982,99,1.0E-4
48983,99,1.0E-4
48984,99,1.0E-4
48985,99,1.0E-4
48986,99,1.0E-4
48987,99,1.0E-4
48988,99,1.0E-4
48989,99,1.0E-4
48990,99,1.0E-4
48991,99,1.0E-4
48992,99,1.0E-4
48993,99,1.0E-4
48994,99,1.0E-4
48995,99,1.0E-4
48996,99,1.0E-4
48997,99,1.0E-4
48998,99,1.0E-4
48999,99,1.0E-4
49000,99,1.0E-4
49001,99,1.0E-4
49002,99,1.0E-4
49003,99,1.0E-4
49004,99,1.0E-4
49005,99,1.0E-4
49006,99,1.0E-4
49007,99,1.0E-4
49008,99,1.0E-4
49009,99,1.0E-4
49010,99,1.0E-4
49011,99,1.0E-4
49012,99,1.0E-4
49013,99,1.0E-4
49014,99,1.0E-4
49015,99,1.0E-4
49016,99,1.0E-4
49017,99,1.0E-4
49018,99,1.0E-4
49019,99,1.0E-4
49020,99,1.0E-4
49021,99,1.0E-4
49022,99,1.0E-4
49023,99,1.0E-4
49024,99,1.0E-4
49025,99,1.0E-4
49026,99,1.0E-4
49027,99,1.0E-4
49028,99,1.0E-4
49029,99,1.0E-4
49030,99,1.0E-4
49031,99,1.0E-4
49032,99,1.0E-4
49033,99,1.0E-4
49034,99,1.0E-4
49035,99,1.0E-4
49036,99,1.0E-4
49037,99,1.0E-4
49038,99,1.0E-4
49039,99,1.0E-4
49040,99,1.0E-4
49041,99,1.0E-4
49042,99,1.0E-4
49043,99,1.0E-4
49044,99,1.0E-4
49045,99,1.0E-4
49046,99,1.0E-4
49047,99,1.0E-4
49048,99,1.0E-4
49049,99,1.0E-4
49050,99,1.0E-4
49051,99,1.0E-4
49052,99,1.0E-4
49053,99,1.0E-4
49054,99,1.0E-4
49055,99,1.0E-4
49056,99,1.0E-4
49057,99,1.0E-4
49058,99,1.0E-4
49059,99,1.0E-4
49060,99,1.0E-4
49061,99,1.0E-4
49062,99,1.0E-4
49063,99,1.0E-4
49064,99,1.0E-4
49065,99,1.0E-4
49066,99,1.0E-4
49067,99,1.0E-4
49068,99,1.0E-4
49069,99,1.0E-4
49070,99,1.0E-4
49071,99,1.0E-4
49072,99,1.0E-4
49073,99,1.0E-4
49074,99,1.0E-4
49075,99,1.0E-4
49076,99,1.0E-4
49077,99,1.0E-4
49078,99,1.0E-4
49079,99,1.0E-4
49080,99,1.0E-4
49081,99,1.0E-4
49082,99,1.0E-4
49083,99,1.0E-4
49084,99,1.0E-4
49085,99,1.0E-4
49086,99,1.0E-4
49087,99,1.0E-4
49088,99,1.0E-4
49089,99,1.0E-4
49090,99,1.0E-4
49091,99,1.0E-4
49092,99,1.0E-4
49093,99,1.0E-4
49094,99,1.0E-4
49095,99,1.0E-4
49096,99,1.0E-4
49097,99,1.0E-4
49098,99,1.0E-4
49099,99,1.0E-4
49100,99,1.0E-4
49101,99,1.0E-4
49102,99,1.0E-4
49103,99,1.0E-4
49104,99,1.0E-4
49105,99,1.0E-4
49106,99,1.0E-4
49107,99,1.0E-4
49108,99,1.0E-4
49109,99,1.0E-4
49110,99,1.0E-4
49111,99,1.0E-4
49112,99,1.0E-4
49113,99,1.0E-4
49114,99,1.0E-4
49115,99,1.0E-4
49116,99,1.0E-4
49117,99,1.0E-4
49118,99,1.0E-4
49119,99,1.0E-4
49120,99,1.0E-4
49121,99,1.0E-4
49122,99,1.0E-4
49123,99,1.0E-4
49124,99,1.0E-4
49125,99,1.0E-4
49126,99,1.0E-4
49127,99,1.0E-4
49128,99,1.0E-4
49129,99,1.0E-4
49130,99,1.0E-4
49131,99,1.0E-4
49132,99,1.0E-4
49133,99,1.0E-4
49134,99,1.0E-4
49135,99,1.0E-4
49136,99,1.0E-4
49137,99,1.0E-4
49138,99,1.0E-4
49139,99,1.0E-4
49140,99,1.0E-4
49141,99,1.0E-4
49142,99,1.0E-4
49143,99,1.0E-4
49144,99,1.0E-4
49145,99,1.0E-4
49146,99,1.0E-4
49147,99,1.0E-4
49148,99,1.0E-4
49149,99,1.0E-4
49150,99,1.0E-4
49151,99,1.0E-4
49152,99,1.0E-4
49153,99,1.0E-4
49154,99,1.0E-4
49155,99,1.0E-4
49156,99,1.0E-4
49157,99,1.0E-4
49158,99,1.0E-4
49159,99,1.0E-4
49160,99,1.0E-4
49161,99,1.0E-4
49162,99,1.0E-4
49163,99,1.0E-4
49164,99,1.0E-4
49165,99,1.0E-4
49166,99,1.0E-4
49167,99,1.0E-4
49168,99,1.0E-4
49169,99,1.0E-4
49170,99,1.0E-4
49171,99,1.0E-4
49172,99,1.0E-4
49173,99,1.0E-4
49174,99,1.0E-4
49175,99,1.0E-4
49176,99,1.0E-4
49177,99,1.0E-4
49178,99,1.0E-4
49179,99,1.0E-4
49180,99,1.0E-4
49181,99,1.0E-4
49182,99,1.0E-4
49183,99,1.0E-4
49184,99,1.0E-4
49185,99,1.0E-4
49186,99,1.0E-4
49187,99,1.0E-4
49188,99,1.0E-4
49189,99,1.0E-4
49190,99,1.0E-4
49191,99,1.0E-4
49192,99,1.0E-4
49193,99,1.0E-4
49194,99,1.0E-4
49195,99,1.0E-4
49196,99,1.0E-4
49197,99,1.0E-4
49198,99,1.0E-4
49199,99,1.0E-4
49200,99,1.0E-4
49201,99,1.0E-4
49202,99,1.0E-4
49203,99,1.0E-4
49204,99,1.0E-4
49205,99,1.0E-4
49206,99,1.0E-4
49207,99,1.0E-4
49208,99,1.0E-4
49209,99,1.0E-4
49210,99,1.0E-4
49211,99,1.0E-4
49212,99,1.0E-4
49213,99,1.0E-4
49214,99,1.0E-4
49215,99,1.0E-4
49216,99,1.0E-4
49217,99,1.0E-4
49218,99,1.0E-4
49219,99,1.0E-4
49220,99,1.0E-4
49221,99,1.0E-4
49222,99,1.0E-4
49223,99,1.0E-4
49224,99,1.0E-4
49225,99,1.0E-4
49226,99,1.0E-4
49227,99,1.0E-4
49228,99,1.0E-4
49229,99,1.0E-4
49230,99,1.0E-4
49231,99,1.0E-4
49232,99,1.0E-4
49233,99,1.0E-4
49234,99,1.0E-4
49235,99,1.0E-4
49236,99,1.0E-4
49237,99,1.0E-4
49238,99,1.0E-4
49239,99,1.0E-4
49240,99,1.0E-4
49241,99,1.0E-4
49242,99,1.0E-4
49243,99,1.0E-4
49244,99,1.0E-4
49245,99,1.0E-4
49246,99,1.0E-4
49247,99,1.0E-4
49248,99,1.0E-4
49249,99,1.0E-4
49250,99,1.0E-4
49251,99,1.0E-4
49252,99,1.0E-4
49253,99,1.0E-4
49254,99,1.0E-4
49255,99,1.0E-4
49256,99,1.0E-4
49257,99,1.0E-4
49258,99,1.0E-4
49259,99,1.0E-4
49260,99,1.0E-4
49261,99,1.0E-4
49262,99,1.0E-4
49263,99,1.0E-4
49264,99,1.0E-4
49265,99,1.0E-4
49266,99,1.0E-4
49267,99,1.0E-4
49268,99,1.0E-4
49269,99,1.0E-4
49270,99,1.0E-4
49271,99,1.0E-4
49272,99,1.0E-4
49273,99,1.0E-4
49274,99,1.0E-4
49275,99,1.0E-4
49276,99,1.0E-4
49277,99,1.0E-4
49278,99,1.0E-4
49279,99,1.0E-4
49280,99,1.0E-4
49281,99,1.0E-4
49282,99,1.0E-4
49283,99,1.0E-4
49284,99,1.0E-4
49285,99,1.0E-4
49286,99,1.0E-4
49287,99,1.0E-4
49288,99,1.0E-4
49289,99,1.0E-4
49290,99,1.0E-4
49291,99,1.0E-4
49292,99,1.0E-4
49293,99,1.0E-4
49294,99,1.0E-4
49295,99,1.0E-4
49296,99,1.0E-4
49297,99,1.0E-4
49298,99,1.0E-4
49299,99,1.0E-4
49300,99,1.0E-4
49301,99,1.0E-4
49302,99,1.0E-4
49303,99,1.0E-4
49304,99,1.0E-4
49305,99,1.0E-4
49306,99,1.0E-4
49307,99,1.0E-4
49308,99,1.0E-4
49309,99,1.0E-4
49310,99,1.0E-4
49311,99,1.0E-4
49312,99,1.0E-4
49313,99,1.0E-4
49314,99,1.0E-4
49315,99,1.0E-4
49316,99,1.0E-4
49317,99,1.0E-4
49318,99,1.0E-4
49319,99,1.0E-4
49320,99,1.0E-4
49321,99,1.0E-4
49322,99,1.0E-4
49323,99,1.0E-4
49324,99,1.0E-4
49325,99,1.0E-4
49326,99,1.0E-4
49327,99,1.0E-4
49328,99,1.0E-4
49329,99,1.0E-4
49330,99,1.0E-4
49331,99,1.0E-4
49332,99,1.0E-4
49333,99,1.0E-4
49334,99,1.0E-4
49335,99,1.0E-4
49336,99,1.0E-4
49337,99,1.0E-4
49338,99,1.0E-4
49339,99,1.0E-4
49340,99,1.0E-4
49341,99,1.0E-4
49342,99,1.0E-4
49343,99,1.0E-4
49344,99,1.0E-4
49345,99,1.0E-4
49346,99,1.0E-4
49347,99,1.0E-4
49348,99,1.0E-4
49349,99,1.0E-4
49350,99,1.0E-4
49351,99,1.0E-4
49352,99,1.0E-4
49353,99,1.0E-4
49354,99,1.0E-4
49355,99,1.0E-4
49356,99,1.0E-4
49357,99,1.0E-4
49358,99,1.0E-4
49359,99,1.0E-4
49360,99,1.0E-4
49361,99,1.0E-4
49362,99,1.0E-4
49363,99,1.0E-4
49364,99,1.0E-4
49365,99,1.0E-4
49366,99,1.0E-4
49367,99,1.0E-4
49368,99,1.0E-4
49369,99,1.0E-4
49370,99,1.0E-4
49371,99,1.0E-4
49372,99,1.0E-4
49373,99,1.0E-4
49374,99,1.0E-4
49375,99,1.0E-4
49376,99,1.0E-4
49377,99,1.0E-4
49378,99,1.0E-4
49379,99,1.0E-4
49380,99,1.0E-4
49381,99,1.0E-4
49382,99,1.0E-4
49383,99,1.0E-4
49384,99,1.0E-4
49385,99,1.0E-4
49386,99,1.0E-4
49387,99,1.0E-4
49388,99,1.0E-4
49389,99,1.0E-4
49390,99,1.0E-4
49391,99,1.0E-4
49392,99,1.0E-4
49393,99,1.0E-4
49394,99,1.0E-4
49395,99,1.0E-4
49396,99,1.0E-4
49397,99,1.0E-4
49398,99,1.0E-4
49399,99,1.0E-4
49400,99,1.0E-4
49401,99,1.0E-4
49402,99,1.0E-4
49403,99,1.0E-4
49404,99,1.0E-4
49405,99,1.0E-4
49406,99,1.0E-4
49407,99,1.0E-4
49408,99,1.0E-4
49409,99,1.0E-4
49410,99,1.0E-4
49411,99,1.0E-4
49412,99,1.0E-4
49413,99,1.0E-4
49414,99,1.0E-4
49415,99,1.0E-4
49416,99,1.0E-4
49417,99,1.0E-4
49418,99,1.0E-4
49419,99,1.0E-4
49420,99,1.0E-4
49421,99,1.0E-4
49422,99,1.0E-4
49423,99,1.0E-4
49424,99,1.0E-4
49425,99,1.0E-4
49426,99,1.0E-4
49427,99,1.0E-4
49428,99,1.0E-4
49429,99,1.0E-4
49430,99,1.0E-4
49431,99,1.0E-4
49432,99,1.0E-4
49433,99,1.0E-4
49434,99,1.0E-4
49435,99,1.0E-4
49436,99,1.0E-4
49437,99,1.0E-4
49438,99,1.0E-4
49439,99,1.0E-4
49440,99,1.0E-4
49441,99,1.0E-4
49442,99,1.0E-4
49443,99,1.0E-4
49444,99,1.0E-4
49445,99,1.0E-4
49446,99,1.0E-4
49447,99,1.0E-4
49448,99,1.0E-4
49449,99,1.0E-4
49450,99,1.0E-4
49451,99,1.0E-4
49452,99,1.0E-4
49453,99,1.0E-4
49454,99,1.0E-4
49455,99,1.0E-4
49456,99,1.0E-4
49457,99,1.0E-4
49458,99,1.0E-4
49459,99,1.0E-4
49460,99,1.0E-4
49461,99,1.0E-4
49462,99,1.0E-4
49463,99,1.0E-4
49464,99,1.0E-4
49465,99,1.0E-4
49466,99,1.0E-4
49467,99,1.0E-4
49468,99,1.0E-4
49469,99,1.0E-4
49470,99,1.0E-4
49471,99,1.0E-4
49472,99,1.0E-4
49473,99,1.0E-4
49474,99,1.0E-4
49475,99,1.0E-4
49476,99,1.0E-4
49477,99,1.0E-4
49478,99,1.0E-4
49479,99,1.0E-4
49480,99,1.0E-4
49481,99,1.0E-4
49482,99,1.0E-4
49483,99,1.0E-4
49484,99,1.0E-4
49485,99,1.0E-4
49486,99,1.0E-4
49487,99,1.0E-4
49488,99,1.0E-4
49489,99,1.0E-4
49490,99,1.0E-4
49491,99,1.0E-4
49492,99,1.0E-4
49493,99,1.0E-4
49494,99,1.0E-4
49495,99,1.0E-4
49496,99,1.0E-4
49497,99,1.0E-4
49498,99,1.0E-4
49499,99,1.0E-4
49500,99,1.0E-4
49501,99,1.0E-4
49502,99,1.0E-4
49503,99,1.0E-4
49504,99,1.0E-4
49505,99,1.0E-4
49506,99,1.0E-4
49507,99,1.0E-4
49508,99,1.0E-4
49509,99,1.0E-4
49510,99,1.0E-4
49511,99,1.0E-4
49512,99,1.0E-4
49513,99,1.0E-4
49514,99,1.0E-4
49515,99,1.0E-4
49516,99,1.0E-4
49517,99,1.0E-4
49518,99,1.0E-4
49519,99,1.0E-4
49520,99,1.0E-4
49521,99,1.0E-4
49522,99,1.0E-4
49523,99,1.0E-4
49524,99,1.0E-4
49525,99,1.0E-4
49526,99,1.0E-4
49527,99,1.0E-4
49528,99,1.0E-4
49529,99,1.0E-4
49530,99,1.0E-4
49531,99,1.0E-4
49532,99,1.0E-4
49533,99,1.0E-4
49534,99,1.0E-4
49535,99,1.0E-4
49536,99,1.0E-4
49537,99,1.0E-4
49538,99,1.0E-4
49539,99,1.0E-4
49540,99,1.0E-4
49541,99,1.0E-4
49542,99,1.0E-4
49543,99,1.0E-4
49544,99,1.0E-4
49545,99,1.0E-4
49546,99,1.0E-4
49547,99,1.0E-4
49548,99,1.0E-4
49549,99,1.0E-4
49550,99,1.0E-4
49551,99,1.0E-4
49552,99,1.0E-4
49553,99,1.0E-4
49554,99,1.0E-4
49555,99,1.0E-4
49556,99,1.0E-4
49557,99,1.0E-4
49558,99,1.0E-4
49559,99,1.0E-4
49560,99,1.0E-4
49561,99,1.0E-4
49562,99,1.0E-4
49563,99,1.0E-4
49564,99,1.0E-4
49565,99,1.0E-4
49566,99,1.0E-4
49567,99,1.0E-4
49568,99,1.0E-4
49569,99,1.0E-4
49570,99,1.0E-4
49571,99,1.0E-4
49572,99,1.0E-4
49573,99,1.0E-4
49574,99,1.0E-4
49575,99,1.0E-4
49576,99,1.0E-4
49577,99,1.0E-4
49578,99,1.0E-4
49579,99,1.0E-4
49580,99,1.0E-4
49581,99,1.0E-4
49582,99,1.0E-4
49583,99,1.0E-4
49584,99,1.0E-4
49585,99,1.0E-4
49586,99,1.0E-4
49587,99,1.0E-4
49588,99,1.0E-4
49589,99,1.0E-4
49590,99,1.0E-4
49591,99,1.0E-4
49592,99,1.0E-4
49593,99,1.0E-4
49594,99,1.0E-4
49595,99,1.0E-4
49596,99,1.0E-4
49597,99,1.0E-4
49598,99,1.0E-4
49599,99,1.0E-4
49600,99,1.0E-4
49601,99,1.0E-4
49602,99,1.0E-4
49603,99,1.0E-4
49604,99,1.0E-4
49605,99,1.0E-4
49606,99,1.0E-4
49607,99,1.0E-4
49608,99,1.0E-4
49609,99,1.0E-4
49610,99,1.0E-4
49611,99,1.0E-4
49612,99,1.0E-4
49613,99,1.0E-4
49614,99,1.0E-4
49615,99,1.0E-4
49616,99,1.0E-4
49617,99,1.0E-4
49618,99,1.0E-4
49619,99,1.0E-4
49620,99,1.0E-4
49621,99,1.0E-4
49622,99,1.0E-4
49623,99,1.0E-4
49624,99,1.0E-4
49625,99,1.0E-4
49626,99,1.0E-4
49627,99,1.0E-4
49628,99,1.0E-4
49629,99,1.0E-4
49630,99,1.0E-4
49631,99,1.0E-4
49632,99,1.0E-4
49633,99,1.0E-4
49634,99,1.0E-4
49635,99,1.0E-4
49636,99,1.0E-4
49637,99,1.0E-4
49638,99,1.0E-4
49639,99,1.0E-4
49640,99,1.0E-4
49641,99,1.0E-4
49642,99,1.0E-4
49643,99,1.0E-4
49644,99,1.0E-4
49645,99,1.0E-4
49646,99,1.0E-4
49647,99,1.0E-4
49648,99,1.0E-4
49649,99,1.0E-4
49650,99,1.0E-4
49651,99,1.0E-4
49652,99,1.0E-4
49653,99,1.0E-4
49654,99,1.0E-4
49655,99,1.0E-4
49656,99,1.0E-4
49657,99,1.0E-4
49658,99,1.0E-4
49659,99,1.0E-4
49660,99,1.0E-4
49661,99,1.0E-4
49662,99,1.0E-4
49663,99,1.0E-4
49664,99,1.0E-4
49665,99,1.0E-4
49666,99,1.0E-4
49667,99,1.0E-4
49668,99,1.0E-4
49669,99,1.0E-4
49670,99,1.0E-4
49671,99,1.0E-4
49672,99,1.0E-4
49673,99,1.0E-4
49674,99,1.0E-4
49675,99,1.0E-4
49676,99,1.0E-4
49677,99,1.0E-4
49678,99,1.0E-4
49679,99,1.0E-4
49680,99,1.0E-4
49681,99,1.0E-4
49682,99,1.0E-4
49683,99,1.0E-4
49684,99,1.0E-4
49685,99,1.0E-4
49686,99,1.0E-4
49687,99,1.0E-4
49688,99,1.0E-4
49689,99,1.0E-4
49690,99,1.0E-4
49691,99,1.0E-4
49692,99,1.0E-4
49693,99,1.0E-4
49694,99,1.0E-4
49695,99,1.0E-4
49696,99,1.0E-4
49697,99,1.0E-4
49698,99,1.0E-4
49699,99,1.0E-4
49700,99,1.0E-4
49701,99,1.0E-4
49702,99,1.0E-4
49703,99,1.0E-4
49704,99,1.0E-4
49705,99,1.0E-4
49706,99,1.0E-4
49707,99,1.0E-4
49708,99,1.0E-4
49709,99,1.0E-4
49710,99,1.0E-4
49711,99,1.0E-4
49712,99,1.0E-4
49713,99,1.0E-4
49714,99,1.0E-4
49715,99,1.0E-4
49716,99,1.0E-4
49717,99,1.0E-4
49718,99,1.0E-4
49719,99,1.0E-4
49720,99,1.0E-4
49721,99,1.0E-4
49722,99,1.0E-4
49723,99,1.0E-4
49724,99,1.0E-4
49725,99,1.0E-4
49726,99,1.0E-4
49727,99,1.0E-4
49728,99,1.0E-4
49729,99,1.0E-4
49730,99,1.0E-4
49731,99,1.0E-4
49732,99,1.0E-4
49733,99,1.0E-4
49734,99,1.0E-4
49735,99,1.0E-4
49736,99,1.0E-4
49737,99,1.0E-4
49738,99,1.0E-4
49739,99,1.0E-4
49740,99,1.0E-4
49741,99,1.0E-4
49742,99,1.0E-4
49743,99,1.0E-4
49744,99,1.0E-4
49745,99,1.0E-4
49746,99,1.0E-4
49747,99,1.0E-4
49748,99,1.0E-4
49749,99,1.0E-4
49750,99,1.0E-4
49751,99,1.0E-4
49752,99,1.0E-4
49753,99,1.0E-4
49754,99,1.0E-4
49755,99,1.0E-4
49756,99,1.0E-4
49757,99,1.0E-4
49758,99,1.0E-4
49759,99,1.0E-4
49760,99,1.0E-4
49761,99,1.0E-4
49762,99,1.0E-4
49763,99,1.0E-4
49764,99,1.0E-4
49765,99,1.0E-4
49766,99,1.0E-4
49767,99,1.0E-4
49768,99,1.0E-4
49769,99,1.0E-4
49770,99,1.0E-4
49771,99,1.0E-4
49772,99,1.0E-4
49773,99,1.0E-4
49774,99,1.0E-4
49775,99,1.0E-4
49776,99,1.0E-4
49777,99,1.0E-4
49778,99,1.0E-4
49779,99,1.0E-4
49780,99,1.0E-4
49781,99,1.0E-4
49782,99,1.0E-4
49783,99,1.0E-4
49784,99,1.0E-4
49785,99,1.0E-4
49786,99,1.0E-4
49787,99,1.0E-4
49788,99,1.0E-4
49789,99,1.0E-4
49790,99,1.0E-4
49791,99,1.0E-4
49792,99,1.0E-4
49793,99,1.0E-4
49794,99,1.0E-4
49795,99,1.0E-4
49796,99,1.0E-4
49797,99,1.0E-4
49798,99,1.0E-4
49799,99,1.0E-4
49800,99,1.0E-4
49801,99,1.0E-4
49802,99,1.0E-4
49803,99,1.0E-4
49804,99,1.0E-4
49805,99,1.0E-4
49806,99,1.0E-4
49807,99,1.0E-4
49808,99,1.0E-4
49809,99,1.0E-4
49810,99,1.0E-4
49811,99,1.0E-4
49812,99,1.0E-4
49813,99,1.0E-4
49814,99,1.0E-4
49815,99,1.0E-4
49816,99,1.0E-4
49817,99,1.0E-4
49818,99,1.0E-4
49819,99,1.0E-4
49820,99,1.0E-4
49821,99,1.0E-4
49822,99,1.0E-4
49823,99,1.0E-4
49824,99,1.0E-4
49825,99,1.0E-4
49826,99,1.0E-4
49827,99,1.0E-4
49828,99,1.0E-4
49829,99,1.0E-4
49830,99,1.0E-4
49831,99,1.0E-4
49832,99,1.0E-4
49833,99,1.0E-4
49834,99,1.0E-4
49835,99,1.0E-4
49836,99,1.0E-4
49837,99,1.0E-4
49838,99,1.0E-4
49839,99,1.0E-4
49840,99,1.0E-4
49841,99,1.0E-4
49842,99,1.0E-4
49843,99,1.0E-4
49844,99,1.0E-4
49845,99,1.0E-4
49846,99,1.0E-4
49847,99,1.0E-4
49848,99,1.0E-4
49849,99,1.0E-4
49850,99,1.0E-4
49851,99,1.0E-4
49852,99,1.0E-4
49853,99,1.0E-4
49854,99,1.0E-4
49855,99,1.0E-4
49856,99,1.0E-4
49857,99,1.0E-4
49858,99,1.0E-4
49859,99,1.0E-4
49860,99,1.0E-4
49861,99,1.0E-4
49862,99,1.0E-4
49863,99,1.0E-4
49864,99,1.0E-4
49865,99,1.0E-4
49866,99,1.0E-4
49867,99,1.0E-4
49868,99,1.0E-4
49869,99,1.0E-4
49870,99,1.0E-4
49871,99,1.0E-4
49872,99,1.0E-4
49873,99,1.0E-4
49874,99,1.0E-4
49875,99,1.0E-4
49876,99,1.0E-4
49877,99,1.0E-4
49878,99,1.0E-4
49879,99,1.0E-4
49880,99,1.0E-4
49881,99,1.0E-4
49882,99,1.0E-4
49883,99,1.0E-4
49884,99,1.0E-4
49885,99,1.0E-4
49886,99,1.0E-4
49887,99,1.0E-4
49888,99,1.0E-4
49889,99,1.0E-4
49890,99,1.0E-4
49891,99,1.0E-4
49892,99,1.0E-4
49893,99,1.0E-4
49894,99,1.0E-4
49895,99,1.0E-4
49896,99,1.0E-4
49897,99,1.0E-4
49898,99,1.0E-4
49899,99,1.0E-4
49900,99,1.0E-4
49901,99,1.0E-4
49902,99,1.0E-4
49903,99,1.0E-4
49904,99,1.0E-4
49905,99,1.0E-4
49906,99,1.0E-4
49907,99,1.0E-4
49908,99,1.0E-4
49909,99,1.0E-4
49910,99,1.0E-4
49911,99,1.0E-4
49912,99,1.0E-4
49913,99,1.0E-4
49914,99,1.0E-4
49915,99,1.0E-4
49916,99,1.0E-4
49917,99,1.0E-4
49918,99,1.0E-4
49919,99,1.0E-4
49920,99,1.0E-4
49921,99,1.0E-4
49922,99,1.0E-4
49923,99,1.0E-4
49924,99,1.0E-4
49925,99,1.0E-4
49926,99,1.0E-4
49927,99,1.0E-4
49928,99,1.0E-4
49929,99,1.0E-4
49930,99,1.0E-4
49931,99,1.0E-4
49932,99,1.0E-4
49933,99,1.0E-4
49934,99,1.0E-4
49935,99,1.0E-4
49936,99,1.0E-4
49937,99,1.0E-4
49938,99,1.0E-4
49939,99,1.0E-4
49940,99,1.0E-4
49941,99,1.0E-4
49942,99,1.0E-4
49943,99,1.0E-4
49944,99,1.0E-4
49945,99,1.0E-4
49946,99,1.0E-4
49947,99,1.0E-4
49948,99,1.0E-4
49949,99,1.0E-4
49950,99,1.0E-4
49951,99,1.0E-4
49952,99,1.0E-4
49953,99,1.0E-4
49954,99,1.0E-4
49955,99,1.0E-4
49956,99,1.0E-4
49957,99,1.0E-4
49958,99,1.0E-4
49959,99,1.0E-4
49960,99,1.0E-4
49961,99,1.0E-4
49962,99,1.0E-4
49963,99,1.0E-4
49964,99,1.0E-4
49965,99,1.0E-4
49966,99,1.0E-4
49967,99,1.0E-4
49968,99,1.0E-4
49969,99,1.0E-4
49970,99,1.0E-4
49971,99,1.0E-4
49972,99,1.0E-4
49973,99,1.0E-4
49974,99,1.0E-4
49975,99,1.0E-4
49976,99,1.0E-4
49977,99,1.0E-4
49978,99,1.0E-4
49979,99,1.0E-4
49980,99,1.0E-4
49981,99,1.0E-4
49982,99,1.0E-4
49983,99,1.0E-4
49984,99,1.0E-4
49985,99,1.0E-4
49986,99,1.0E-4
49987,99,1.0E-4
49988,99,1.0E-4
49989,99,1.0E-4
49990,99,1.0E-4
49991,99,1.0E-4
49992,99,1.0E-4
49993,99,1.0E-4
49994,99,1.0E-4
49995,99,1.0E-4
49996,99,1.0E-4
49997,99,1.0E-4
49998,99,1.0E-4
49999,99,1.0E-4
50000,99,1.0E-4
50001,99,1.0E-4
50002,99,1.0E-4
50003,99,1.0E-4
50004,99,1.0E-4
50005,99,1.0E-4
50006,99,1.0E-4
50007,99,1.0E-4
50008,99,1.0E-4
50009,99,1.0E-4
50010,99,1.0E-4
50011,99,1.0E-4
50012,99,1.0E-4
50013,99,1.0E-4
50014,99,1.0E-4
50015,99,1.0E-4
50016,99,1.0E-4
50017,99,1.0E-4
50018,99,1.0E-4
50019,99,1.0E-4
50020,99,1.0E-4
50021,99,1.0E-4
50022,99,1.0E-4
50023,99,1.0E-4
50024,99,1.0E-4
50025,99,1.0E-4
50026,99,1.0E-4
50027,99,1.0E-4
50028,99,1.0E-4
50029,99,1.0E-4
50030,99,1.0E-4
50031,99,1.0E-4
50032,99,1.0E-4
50033,99,1.0E-4
50034,99,1.0E-4
50035,99,1.0E-4
50036,99,1.0E-4
50037,99,1.0E-4
50038,99,1.0E-4
50039,99,1.0E-4
50040,99,1.0E-4
50041,99,1.0E-4
50042,99,1.0E-4
50043,99,1.0E-4
50044,99,1.0E-4
50045,99,1.0E-4
50046,99,1.0E-4
50047,99,1.0E-4
50048,99,1.0E-4
50049,99,1.0E-4
50050,99,1.0E-4
50051,99,1.0E-4
50052,99,1.0E-4
50053,99,1.0E-4
50054,99,1.0E-4
50055,99,1.0E-4
50056,99,1.0E-4
50057,99,1.0E-4
50058,99,1.0E-4
50059,99,1.0E-4
50060,99,1.0E-4
50061,99,1.0E-4
50062,99,1.0E-4
50063,99,1.0E-4
50064,99,1.0E-4
50065,99,1.0E-4
50066,99,1.0E-4
50067,99,1.0E-4
50068,99,1.0E-4
50069,99,1.0E-4
50070,99,1.0E-4
50071,99,1.0E-4
50072,99,1.0E-4
50073,99,1.0E-4
50074,99,1.0E-4
50075,99,1.0E-4
50076,99,1.0E-4
50077,99,1.0E-4
50078,99,1.0E-4
50079,99,1.0E-4
50080,99,1.0E-4
50081,99,1.0E-4
50082,99,1.0E-4
50083,99,1.0E-4
50084,99,1.0E-4
50085,99,1.0E-4
50086,99,1.0E-4
50087,99,1.0E-4
50088,99,1.0E-4
50089,99,1.0E-4
50090,99,1.0E-4
50091,99,1.0E-4
50092,99,1.0E-4
50093,99,1.0E-4
50094,99,1.0E-4
50095,99,1.0E-4
50096,99,1.0E-4
50097,99,1.0E-4
50098,99,1.0E-4
50099,99,1.0E-4
50100,99,1.0E-4
50101,99,1.0E-4
50102,99,1.0E-4
50103,99,1.0E-4
50104,99,1.0E-4
50105,99,1.0E-4
50106,99,1.0E-4
50107,99,1.0E-4
50108,99,1.0E-4
50109,99,1.0E-4
50110,99,1.0E-4
50111,99,1.0E-4
50112,99,1.0E-4
50113,99,1.0E-4
50114,99,1.0E-4
50115,99,1.0E-4
50116,99,1.0E-4
50117,99,1.0E-4
50118,99,1.0E-4
50119,99,1.0E-4
50120,99,1.0E-4
50121,99,1.0E-4
50122,99,1.0E-4
50123,99,1.0E-4
50124,99,1.0E-4
50125,99,1.0E-4
50126,99,1.0E-4
50127,99,1.0E-4
50128,99,1.0E-4
50129,99,1.0E-4
50130,99,1.0E-4
50131,99,1.0E-4
50132,99,1.0E-4
50133,99,1.0E-4
50134,99,1.0E-4
50135,99,1.0E-4
50136,99,1.0E-4
50137,99,1.0E-4
50138,99,1.0E-4
50139,99,1.0E-4
50140,99,1.0E-4
50141,99,1.0E-4
50142,99,1.0E-4
50143,99,1.0E-4
50144,99,1.0E-4
50145,99,1.0E-4
50146,99,1.0E-4
50147,99,1.0E-4
50148,99,1.0E-4
50149,99,1.0E-4
50150,99,1.0E-4
50151,99,1.0E-4
50152,99,1.0E-4
50153,99,1.0E-4
50154,99,1.0E-4
50155,99,1.0E-4
50156,99,1.0E-4
50157,99,1.0E-4
50158,99,1.0E-4
50159,99,1.0E-4
50160,99,1.0E-4
50161,99,1.0E-4
50162,99,1.0E-4
50163,99,1.0E-4
50164,99,1.0E-4
50165,99,1.0E-4
50166,99,1.0E-4
50167,99,1.0E-4
50168,99,1.0E-4
50169,99,1.0E-4
50170,99,1.0E-4
50171,99,1.0E-4
50172,99,1.0E-4
50173,99,1.0E-4
50174,99,1.0E-4
50175,99,1.0E-4
50176,99,1.0E-4
50177,99,1.0E-4
50178,99,1.0E-4
50179,99,1.0E-4
50180,99,1.0E-4
50181,99,1.0E-4
50182,99,1.0E-4
50183,99,1.0E-4
50184,99,1.0E-4
50185,99,1.0E-4
50186,99,1.0E-4
50187,99,1.0E-4
50188,99,1.0E-4
50189,99,1.0E-4
50190,99,1.0E-4
50191,99,1.0E-4
50192,99,1.0E-4
50193,99,1.0E-4
50194,99,1.0E-4
50195,99,1.0E-4
50196,99,1.0E-4
50197,99,1.0E-4
50198,99,1.0E-4
50199,99,1.0E-4
50200,99,1.0E-4
50201,99,1.0E-4
50202,99,1.0E-4
50203,99,1.0E-4
50204,99,1.0E-4
50205,99,1.0E-4
50206,99,1.0E-4
50207,99,1.0E-4
50208,99,1.0E-4
50209,99,1.0E-4
50210,99,1.0E-4
50211,99,1.0E-4
50212,99,1.0E-4
50213,99,1.0E-4
50214,99,1.0E-4
50215,99,1.0E-4
50216,99,1.0E-4
50217,99,1.0E-4
50218,99,1.0E-4
50219,99,1.0E-4
50220,99,1.0E-4
50221,99,1.0E-4
50222,99,1.0E-4
50223,99,1.0E-4
50224,99,1.0E-4
50225,99,1.0E-4
50226,99,1.0E-4
50227,99,1.0E-4
50228,99,1.0E-4
50229,99,1.0E-4
50230,99,1.0E-4
50231,99,1.0E-4
50232,99,1.0E-4
50233,99,1.0E-4
50234,99,1.0E-4
50235,99,1.0E-4
50236,99,1.0E-4
50237,99,1.0E-4
50238,99,1.0E-4
50239,99,1.0E-4
50240,99,1.0E-4
50241,99,1.0E-4
50242,99,1.0E-4
50243,99,1.0E-4
50244,99,1.0E-4
50245,99,1.0E-4
50246,99,1.0E-4
50247,99,1.0E-4
50248,99,1.0E-4
50249,99,1.0E-4
50250,99,1.0E-4
50251,99,1.0E-4
50252,99,1.0E-4
50253,99,1.0E-4
50254,99,1.0E-4
50255,99,1.0E-4
50256,99,1.0E-4
50257,99,1.0E-4
50258,99,1.0E-4
50259,99,1.0E-4
50260,99,1.0E-4
50261,99,1.0E-4
50262,99,1.0E-4
50263,99,1.0E-4
50264,99,1.0E-4
50265,99,1.0E-4
50266,99,1.0E-4
50267,99,1.0E-4
50268,99,1.0E-4
50269,99,1.0E-4
50270,99,1.0E-4
50271,99,1.0E-4
50272,99,1.0E-4
50273,99,1.0E-4
50274,99,1.0E-4
50275,99,1.0E-4
50276,99,1.0E-4
50277,99,1.0E-4
50278,99,1.0E-4
50279,99,1.0E-4
50280,99,1.0E-4
50281,99,1.0E-4
50282,99,1.0E-4
50283,99,1.0E-4
50284,99,1.0E-4
50285,99,1.0E-4
50286,99,1.0E-4
50287,99,1.0E-4
50288,99,1.0E-4
50289,99,1.0E-4
50290,99,1.0E-4
50291,99,1.0E-4
50292,99,1.0E-4
50293,99,1.0E-4
50294,99,1.0E-4
50295,99,1.0E-4
50296,99,1.0E-4
50297,99,1.0E-4
50298,99,1.0E-4
50299,99,1.0E-4
50300,99,1.0E-4
50301,99,1.0E-4
50302,99,1.0E-4
50303,99,1.0E-4
50304,99,1.0E-4
50305,99,1.0E-4
50306,99,1.0E-4
50307,99,1.0E-4
50308,99,1.0E-4
50309,99,1.0E-4
50310,99,1.0E-4
50311,99,1.0E-4
50312,99,1.0E-4
50313,99,1.0E-4
50314,99,1.0E-4
50315,99,1.0E-4
50316,99,1.0E-4
50317,99,1.0E-4
50318,99,1.0E-4
50319,99,1.0E-4
50320,99,1.0E-4
50321,99,1.0E-4
50322,99,1.0E-4
50323,99,1.0E-4
50324,99,1.0E-4
50325,99,1.0E-4
50326,99,1.0E-4
50327,99,1.0E-4
50328,99,1.0E-4
50329,99,1.0E-4
50330,99,1.0E-4
50331,99,1.0E-4
50332,99,1.0E-4
50333,99,1.0E-4
50334,99,1.0E-4
50335,99,1.0E-4
50336,99,1.0E-4
50337,99,1.0E-4
50338,99,1.0E-4
50339,99,1.0E-4
50340,99,1.0E-4
50341,99,1.0E-4
50342,99,1.0E-4
50343,99,1.0E-4
50344,99,1.0E-4
50345,99,1.0E-4
50346,99,1.0E-4
50347,99,1.0E-4
50348,99,1.0E-4
50349,99,1.0E-4
50350,99,1.0E-4
50351,99,1.0E-4
50352,99,1.0E-4
50353,99,1.0E-4
50354,99,1.0E-4
50355,99,1.0E-4
50356,99,1.0E-4
50357,99,1.0E-4
50358,99,1.0E-4
50359,99,1.0E-4
50360,99,1.0E-4
50361,99,1.0E-4
50362,99,1.0E-4
50363,99,1.0E-4
50364,99,1.0E-4
50365,99,1.0E-4
50366,99,1.0E-4
50367,99,1.0E-4
50368,99,1.0E-4
50369,99,1.0E-4
50370,99,1.0E-4
50371,99,1.0E-4
50372,99,1.0E-4
50373,99,1.0E-4
50374,99,1.0E-4
50375,99,1.0E-4
50376,99,1.0E-4
50377,99,1.0E-4
50378,99,1.0E-4
50379,99,1.0E-4
50380,99,1.0E-4
50381,99,1.0E-4
50382,99,1.0E-4
50383,99,1.0E-4
50384,99,1.0E-4
50385,99,1.0E-4
50386,99,1.0E-4
50387,99,1.0E-4
50388,99,1.0E-4
50389,99,1.0E-4
50390,99,1.0E-4
50391,99,1.0E-4
50392,99,1.0E-4
50393,99,1.0E-4
50394,99,1.0E-4
50395,99,1.0E-4
50396,99,1.0E-4
50397,99,1.0E-4
50398,99,1.0E-4
50399,99,1.0E-4
50400,99,1.0E-4
50401,99,1.0E-4
50402,99,1.0E-4
50403,99,1.0E-4
50404,99,1.0E-4
50405,99,1.0E-4
50406,99,1.0E-4
50407,99,1.0E-4
50408,99,1.0E-4
50409,99,1.0E-4
50410,99,1.0E-4
50411,99,1.0E-4
50412,99,1.0E-4
50413,99,1.0E-4
50414,99,1.0E-4
50415,99,1.0E-4
50416,99,1.0E-4
50417,99,1.0E-4
50418,99,1.0E-4
50419,99,1.0E-4
50420,99,1.0E-4
50421,99,1.0E-4
50422,99,1.0E-4
50423,99,1.0E-4
50424,99,1.0E-4
50425,99,1.0E-4
50426,99,1.0E-4
50427,99,1.0E-4
50428,99,1.0E-4
50429,99,1.0E-4
50430,99,1.0E-4
50431,99,1.0E-4
50432,99,1.0E-4
50433,99,1.0E-4
50434,99,1.0E-4
50435,99,1.0E-4
50436,99,1.0E-4
50437,99,1.0E-4
50438,99,1.0E-4
50439,99,1.0E-4
50440,99,1.0E-4
50441,99,1.0E-4
50442,99,1.0E-4
50443,99,1.0E-4
50444,99,1.0E-4
50445,99,1.0E-4
50446,99,1.0E-4
50447,99,1.0E-4
50448,99,1.0E-4
50449,99,1.0E-4
50450,99,1.0E-4
50451,99,1.0E-4
50452,99,1.0E-4
50453,99,1.0E-4
50454,99,1.0E-4
50455,99,1.0E-4
50456,99,1.0E-4
50457,99,1.0E-4
50458,99,1.0E-4
50459,99,1.0E-4
50460,99,1.0E-4
50461,99,1.0E-4
50462,99,1.0E-4
50463,99,1.0E-4
50464,99,1.0E-4
50465,99,1.0E-4
50466,99,1.0E-4
50467,99,1.0E-4
50468,99,1.0E-4
50469,99,1.0E-4
50470,99,1.0E-4
50471,99,1.0E-4
50472,99,1.0E-4
50473,99,1.0E-4
50474,99,1.0E-4
50475,99,1.0E-4
50476,99,1.0E-4
50477,99,1.0E-4
50478,99,1.0E-4
50479,99,1.0E-4
50480,99,1.0E-4
50481,99,1.0E-4
50482,99,1.0E-4
50483,99,1.0E-4
50484,99,1.0E-4
50485,99,1.0E-4
50486,99,1.0E-4
50487,99,1.0E-4
50488,99,1.0E-4
50489,99,1.0E-4
50490,99,1.0E-4
50491,99,1.0E-4
50492,99,1.0E-4
50493,99,1.0E-4
50494,99,1.0E-4
50495,99,1.0E-4
50496,99,1.0E-4
50497,99,1.0E-4
50498,99,1.0E-4
50499,99,1.0E-4
50500,99,1.0E-4
50501,99,1.0E-4
50502,99,1.0E-4
50503,99,1.0E-4
50504,99,1.0E-4
50505,99,1.0E-4
50506,99,1.0E-4
50507,99,1.0E-4
50508,99,1.0E-4
50509,99,1.0E-4
50510,99,1.0E-4
50511,99,1.0E-4
50512,99,1.0E-4
50513,99,1.0E-4
50514,99,1.0E-4
50515,99,1.0E-4
50516,99,1.0E-4
50517,99,1.0E-4
50518,99,1.0E-4
50519,99,1.0E-4
50520,99,1.0E-4
50521,99,1.0E-4
50522,99,1.0E-4
50523,99,1.0E-4
50524,99,1.0E-4
50525,99,1.0E-4
50526,99,1.0E-4
50527,99,1.0E-4
50528,99,1.0E-4
50529,99,1.0E-4
50530,99,1.0E-4
50531,99,1.0E-4
50532,99,1.0E-4
50533,99,1.0E-4
50534,99,1.0E-4
50535,99,1.0E-4
50536,99,1.0E-4
50537,99,1.0E-4
50538,99,1.0E-4
50539,99,1.0E-4
50540,99,1.0E-4
50541,99,1.0E-4
50542,99,1.0E-4
50543,99,1.0E-4
50544,99,1.0E-4
50545,99,1.0E-4
50546,99,1.0E-4
50547,99,1.0E-4
50548,99,1.0E-4
50549,99,1.0E-4
50550,99,1.0E-4
50551,99,1.0E-4
50552,99,1.0E-4
50553,99,1.0E-4
50554,99,1.0E-4
50555,99,1.0E-4
50556,99,1.0E-4
50557,99,1.0E-4
50558,99,1.0E-4
50559,99,1.0E-4
50560,99,1.0E-4
50561,99,1.0E-4
50562,99,1.0E-4
50563,99,1.0E-4
50564,99,1.0E-4
50565,99,1.0E-4
50566,99,1.0E-4
50567,99,1.0E-4
50568,99,1.0E-4
50569,99,1.0E-4
50570,99,1.0E-4
50571,99,1.0E-4
50572,99,1.0E-4
50573,99,1.0E-4
50574,99,1.0E-4
50575,99,1.0E-4
50576,99,1.0E-4
50577,99,1.0E-4
50578,99,1.0E-4
50579,99,1.0E-4
50580,99,1.0E-4
50581,99,1.0E-4
50582,99,1.0E-4
50583,99,1.0E-4
50584,99,1.0E-4
50585,99,1.0E-4
50586,99,1.0E-4
50587,99,1.0E-4
50588,99,1.0E-4
50589,99,1.0E-4
50590,99,1.0E-4
50591,99,1.0E-4
50592,99,1.0E-4
50593,99,1.0E-4
50594,99,1.0E-4
50595,99,1.0E-4
50596,99,1.0E-4
50597,99,1.0E-4
50598,99,1.0E-4
50599,99,1.0E-4
50600,99,1.0E-4
50601,99,1.0E-4
50602,99,1.0E-4
50603,99,1.0E-4
50604,99,1.0E-4
50605,99,1.0E-4
50606,99,1.0E-4
50607,99,1.0E-4
50608,99,1.0E-4
50609,99,1.0E-4
50610,99,1.0E-4
50611,99,1.0E-4
50612,99,1.0E-4
50613,99,1.0E-4
50614,99,1.0E-4
50615,99,1.0E-4
50616,99,1.0E-4
50617,99,1.0E-4
50618,99,1.0E-4
50619,99,1.0E-4
50620,99,1.0E-4
50621,99,1.0E-4
50622,99,1.0E-4
50623,99,1.0E-4
50624,99,1.0E-4
50625,99,1.0E-4
50626,99,1.0E-4
50627,99,1.0E-4
50628,99,1.0E-4
50629,99,1.0E-4
50630,99,1.0E-4
50631,99,1.0E-4
50632,99,1.0E-4
50633,99,1.0E-4
50634,99,1.0E-4
50635,99,1.0E-4
50636,99,1.0E-4
50637,99,1.0E-4
50638,99,1.0E-4
50639,99,1.0E-4
50640,99,1.0E-4
50641,99,1.0E-4
50642,99,1.0E-4
50643,99,1.0E-4
50644,99,1.0E-4
50645,99,1.0E-4
50646,99,1.0E-4
50647,99,1.0E-4
50648,99,1.0E-4
50649,99,1.0E-4
50650,99,1.0E-4
50651,99,1.0E-4
50652,99,1.0E-4
50653,99,1.0E-4
50654,99,1.0E-4
50655,99,1.0E-4
50656,99,1.0E-4
50657,99,1.0E-4
50658,99,1.0E-4
50659,99,1.0E-4
50660,99,1.0E-4
50661,99,1.0E-4
50662,99,1.0E-4
50663,99,1.0E-4
50664,99,1.0E-4
50665,99,1.0E-4
50666,99,1.0E-4
50667,99,1.0E-4
50668,99,1.0E-4
50669,99,1.0E-4
50670,99,1.0E-4
50671,99,1.0E-4
50672,99,1.0E-4
50673,99,1.0E-4
50674,99,1.0E-4
50675,99,1.0E-4
50676,99,1.0E-4
50677,99,1.0E-4
50678,99,1.0E-4
50679,99,1.0E-4
50680,99,1.0E-4
50681,99,1.0E-4
50682,99,1.0E-4
50683,99,1.0E-4
50684,99,1.0E-4
50685,99,1.0E-4
50686,99,1.0E-4
50687,99,1.0E-4
50688,99,1.0E-4
50689,99,1.0E-4
50690,99,1.0E-4
50691,99,1.0E-4
50692,99,1.0E-4
50693,99,1.0E-4
50694,99,1.0E-4
50695,99,1.0E-4
50696,99,1.0E-4
50697,99,1.0E-4
50698,99,1.0E-4
50699,99,1.0E-4
50700,99,1.0E-4
50701,99,1.0E-4
50702,99,1.0E-4
50703,99,1.0E-4
50704,99,1.0E-4
50705,99,1.0E-4
50706,99,1.0E-4
50707,99,1.0E-4
50708,99,1.0E-4
50709,99,1.0E-4
50710,99,1.0E-4
50711,99,1.0E-4
50712,99,1.0E-4
50713,99,1.0E-4
50714,99,1.0E-4
50715,99,1.0E-4
50716,99,1.0E-4
50717,99,1.0E-4
50718,99,1.0E-4
50719,99,1.0E-4
50720,99,1.0E-4
50721,99,1.0E-4
50722,99,1.0E-4
50723,99,1.0E-4
50724,99,1.0E-4
50725,99,1.0E-4
50726,99,1.0E-4
50727,99,1.0E-4
50728,99,1.0E-4
50729,99,1.0E-4
50730,99,1.0E-4
50731,99,1.0E-4
50732,99,1.0E-4
50733,99,1.0E-4
50734,99,1.0E-4
50735,99,1.0E-4
50736,99,1.0E-4
50737,99,1.0E-4
50738,99,1.0E-4
50739,99,1.0E-4
50740,99,1.0E-4
50741,99,1.0E-4
50742,99,1.0E-4
50743,99,1.0E-4
50744,99,1.0E-4
50745,99,1.0E-4
50746,99,1.0E-4
50747,99,1.0E-4
50748,99,1.0E-4
50749,99,1.0E-4
50750,99,1.0E-4
50751,99,1.0E-4
50752,99,1.0E-4
50753,99,1.0E-4
50754,99,1.0E-4
50755,99,1.0E-4
50756,99,1.0E-4
50757,99,1.0E-4
50758,99,1.0E-4
50759,99,1.0E-4
50760,99,1.0E-4
50761,99,1.0E-4
50762,99,1.0E-4
50763,99,1.0E-4
50764,99,1.0E-4
50765,99,1.0E-4
50766,99,1.0E-4
50767,99,1.0E-4
50768,99,1.0E-4
50769,99,1.0E-4
50770,99,1.0E-4
50771,99,1.0E-4
50772,99,1.0E-4
50773,99,1.0E-4
50774,99,1.0E-4
50775,99,1.0E-4
50776,99,1.0E-4
50777,99,1.0E-4
50778,99,1.0E-4
50779,99,1.0E-4
50780,99,1.0E-4
50781,99,1.0E-4
50782,99,1.0E-4
50783,99,1.0E-4
50784,99,1.0E-4
50785,99,1.0E-4
50786,99,1.0E-4
50787,99,1.0E-4
50788,99,1.0E-4
50789,99,1.0E-4
50790,99,1.0E-4
50791,99,1.0E-4
50792,99,1.0E-4
50793,99,1.0E-4
50794,99,1.0E-4
50795,99,1.0E-4
50796,99,1.0E-4
50797,99,1.0E-4
50798,99,1.0E-4
50799,99,1.0E-4
50800,99,1.0E-4
50801,99,1.0E-4
50802,99,1.0E-4
50803,99,1.0E-4
50804,99,1.0E-4
50805,99,1.0E-4
50806,99,1.0E-4
50807,99,1.0E-4
50808,99,1.0E-4
50809,99,1.0E-4
50810,99,1.0E-4
50811,99,1.0E-4
50812,99,1.0E-4
50813,99,1.0E-4
50814,99,1.0E-4
50815,99,1.0E-4
50816,99,1.0E-4
50817,99,1.0E-4
50818,99,1.0E-4
50819,99,1.0E-4
50820,99,1.0E-4
50821,99,1.0E-4
50822,99,1.0E-4
50823,99,1.0E-4
50824,99,1.0E-4
50825,99,1.0E-4
50826,99,1.0E-4
50827,99,1.0E-4
50828,99,1.0E-4
50829,99,1.0E-4
50830,99,1.0E-4
50831,99,1.0E-4
50832,99,1.0E-4
50833,99,1.0E-4
50834,99,1.0E-4
50835,99,1.0E-4
50836,99,1.0E-4
50837,99,1.0E-4
50838,99,1.0E-4
50839,99,1.0E-4
50840,99,1.0E-4
50841,99,1.0E-4
50842,99,1.0E-4
50843,99,1.0E-4
50844,99,1.0E-4
50845,99,1.0E-4
50846,99,1.0E-4
50847,99,1.0E-4
50848,99,1.0E-4
50849,99,1.0E-4
50850,99,1.0E-4
50851,99,1.0E-4
50852,99,1.0E-4
50853,99,1.0E-4
50854,99,1.0E-4
50855,99,1.0E-4
50856,99,1.0E-4
50857,99,1.0E-4
50858,99,1.0E-4
50859,99,1.0E-4
50860,99,1.0E-4
50861,99,1.0E-4
50862,99,1.0E-4
50863,99,1.0E-4
50864,99,1.0E-4
50865,99,1.0E-4
50866,99,1.0E-4
50867,99,1.0E-4
50868,99,1.0E-4
50869,99,1.0E-4
50870,99,1.0E-4
50871,99,1.0E-4
50872,99,1.0E-4
50873,99,1.0E-4
50874,99,1.0E-4
50875,99,1.0E-4
50876,99,1.0E-4
50877,99,1.0E-4
50878,99,1.0E-4
50879,99,1.0E-4
50880,99,1.0E-4
50881,99,1.0E-4
50882,99,1.0E-4
50883,99,1.0E-4
50884,99,1.0E-4
50885,99,1.0E-4
50886,99,1.0E-4
50887,99,1.0E-4
50888,99,1.0E-4
50889,99,1.0E-4
50890,99,1.0E-4
50891,99,1.0E-4
50892,99,1.0E-4
50893,99,1.0E-4
50894,99,1.0E-4
50895,99,1.0E-4
50896,99,1.0E-4
50897,99,1.0E-4
50898,99,1.0E-4
50899,99,1.0E-4
50900,99,1.0E-4
50901,99,1.0E-4
50902,99,1.0E-4
50903,99,1.0E-4
50904,99,1.0E-4
50905,99,1.0E-4
50906,99,1.0E-4
50907,99,1.0E-4
50908,99,1.0E-4
50909,99,1.0E-4
50910,99,1.0E-4
50911,99,1.0E-4
50912,99,1.0E-4
50913,99,1.0E-4
50914,99,1.0E-4
50915,99,1.0E-4
50916,99,1.0E-4
50917,99,1.0E-4
50918,99,1.0E-4
50919,99,1.0E-4
50920,99,1.0E-4
50921,99,1.0E-4
50922,99,1.0E-4
50923,99,1.0E-4
50924,99,1.0E-4
50925,99,1.0E-4
50926,99,1.0E-4
50927,99,1.0E-4
50928,99,1.0E-4
50929,99,1.0E-4
50930,99,1.0E-4
50931,99,1.0E-4
50932,99,1.0E-4
50933,99,1.0E-4
50934,99,1.0E-4
50935,99,1.0E-4
50936,99,1.0E-4
50937,99,1.0E-4
50938,99,1.0E-4
50939,99,1.0E-4
50940,99,1.0E-4
50941,99,1.0E-4
50942,99,1.0E-4
50943,99,1.0E-4
50944,99,1.0E-4
50945,99,1.0E-4
50946,99,1.0E-4
50947,99,1.0E-4
50948,99,1.0E-4
50949,99,1.0E-4
50950,99,1.0E-4
50951,99,1.0E-4
50952,99,1.0E-4
50953,99,1.0E-4
50954,99,1.0E-4
50955,99,1.0E-4
50956,99,1.0E-4
50957,99,1.0E-4
50958,99,1.0E-4
50959,99,1.0E-4
50960,99,1.0E-4
50961,99,1.0E-4
50962,99,1.0E-4
50963,99,1.0E-4
50964,99,1.0E-4
50965,99,1.0E-4
50966,99,1.0E-4
50967,99,1.0E-4
50968,99,1.0E-4
50969,99,1.0E-4
50970,99,1.0E-4
50971,99,1.0E-4
50972,99,1.0E-4
50973,99,1.0E-4
50974,99,1.0E-4
50975,99,1.0E-4
50976,99,1.0E-4
50977,99,1.0E-4
50978,99,1.0E-4
50979,99,1.0E-4
50980,99,1.0E-4
50981,99,1.0E-4
50982,99,1.0E-4
50983,99,1.0E-4
50984,99,1.0E-4
50985,99,1.0E-4
50986,99,1.0E-4
50987,99,1.0E-4
50988,99,1.0E-4
50989,99,1.0E-4
50990,99,1.0E-4
50991,99,1.0E-4
50992,99,1.0E-4
50993,99,1.0E-4
50994,99,1.0E-4
50995,99,1.0E-4
50996,99,1.0E-4
50997,99,1.0E-4
50998,99,1.0E-4
50999,99,1.0E-4
51000,99,1.0E-4
51001,99,1.0E-4
51002,99,1.0E-4
51003,99,1.0E-4
51004,99,1.0E-4
51005,99,1.0E-4
51006,99,1.0E-4
51007,99,1.0E-4
51008,99,1.0E-4
51009,99,1.0E-4
51010,99,1.0E-4
51011,99,1.0E-4
51012,99,1.0E-4
51013,99,1.0E-4
51014,99,1.0E-4
51015,99,1.0E-4
51016,99,1.0E-4
51017,99,1.0E-4
51018,99,1.0E-4
51019,99,1.0E-4
51020,99,1.0E-4
51021,99,1.0E-4
51022,99,1.0E-4
51023,99,1.0E-4
51024,99,1.0E-4
51025,99,1.0E-4
51026,99,1.0E-4
51027,99,1.0E-4
51028,99,1.0E-4
51029,99,1.0E-4
51030,99,1.0E-4
51031,99,1.0E-4
51032,99,1.0E-4
51033,99,1.0E-4
51034,99,1.0E-4
51035,99,1.0E-4
51036,99,1.0E-4
51037,99,1.0E-4
51038,99,1.0E-4
51039,99,1.0E-4
51040,99,1.0E-4
51041,99,1.0E-4
51042,99,1.0E-4
51043,99,1.0E-4
51044,99,1.0E-4
51045,99,1.0E-4
51046,99,1.0E-4
51047,99,1.0E-4
51048,99,1.0E-4
51049,99,1.0E-4
51050,99,1.0E-4
51051,99,1.0E-4
51052,99,1.0E-4
51053,99,1.0E-4
51054,99,1.0E-4
51055,99,1.0E-4
51056,99,1.0E-4
51057,99,1.0E-4
51058,99,1.0E-4
51059,99,1.0E-4
51060,99,1.0E-4
51061,99,1.0E-4
51062,99,1.0E-4
51063,99,1.0E-4
51064,99,1.0E-4
51065,99,1.0E-4
51066,99,1.0E-4
51067,99,1.0E-4
51068,99,1.0E-4
51069,99,1.0E-4
51070,99,1.0E-4
51071,99,1.0E-4
51072,99,1.0E-4
51073,99,1.0E-4
51074,99,1.0E-4
51075,99,1.0E-4
51076,99,1.0E-4
51077,99,1.0E-4
51078,99,1.0E-4
51079,99,1.0E-4
51080,99,1.0E-4
51081,99,1.0E-4
51082,99,1.0E-4
51083,99,1.0E-4
51084,99,1.0E-4
51085,99,1.0E-4
51086,99,1.0E-4
51087,99,1.0E-4
51088,99,1.0E-4
51089,99,1.0E-4
51090,99,1.0E-4
51091,99,1.0E-4
51092,99,1.0E-4
51093,99,1.0E-4
51094,99,1.0E-4
51095,99,1.0E-4
51096,99,1.0E-4
51097,99,1.0E-4
51098,99,1.0E-4
51099,99,1.0E-4
51100,99,1.0E-4
51101,99,1.0E-4
51102,99,1.0E-4
51103,99,1.0E-4
51104,99,1.0E-4
51105,99,1.0E-4
51106,99,1.0E-4
51107,99,1.0E-4
51108,99,1.0E-4
51109,99,1.0E-4
51110,99,1.0E-4
51111,99,1.0E-4
51112,99,1.0E-4
51113,99,1.0E-4
51114,99,1.0E-4
51115,99,1.0E-4
51116,99,1.0E-4
51117,99,1.0E-4
51118,99,1.0E-4
51119,99,1.0E-4
51120,99,1.0E-4
51121,99,1.0E-4
51122,99,1.0E-4
51123,99,1.0E-4
51124,99,1.0E-4
51125,99,1.0E-4
51126,99,1.0E-4
51127,99,1.0E-4
51128,99,1.0E-4
51129,99,1.0E-4
51130,99,1.0E-4
51131,99,1.0E-4
51132,99,1.0E-4
51133,99,1.0E-4
51134,99,1.0E-4
51135,99,1.0E-4
51136,99,1.0E-4
51137,99,1.0E-4
51138,99,1.0E-4
51139,99,1.0E-4
51140,99,1.0E-4
51141,99,1.0E-4
51142,99,1.0E-4
51143,99,1.0E-4
51144,99,1.0E-4
51145,99,1.0E-4
51146,99,1.0E-4
51147,99,1.0E-4
51148,99,1.0E-4
51149,99,1.0E-4
51150,99,1.0E-4
51151,99,1.0E-4
51152,99,1.0E-4
51153,99,1.0E-4
51154,99,1.0E-4
51155,99,1.0E-4
51156,99,1.0E-4
51157,99,1.0E-4
51158,99,1.0E-4
51159,99,1.0E-4
51160,99,1.0E-4
51161,99,1.0E-4
51162,99,1.0E-4
51163,99,1.0E-4
51164,99,1.0E-4
51165,99,1.0E-4
51166,99,1.0E-4
51167,99,1.0E-4
51168,99,1.0E-4
51169,99,1.0E-4
51170,99,1.0E-4
51171,99,1.0E-4
51172,99,1.0E-4
51173,99,1.0E-4
51174,99,1.0E-4
51175,99,1.0E-4
51176,99,1.0E-4
51177,99,1.0E-4
51178,99,1.0E-4
51179,99,1.0E-4
51180,99,1.0E-4
51181,99,1.0E-4
51182,99,1.0E-4
51183,99,1.0E-4
51184,99,1.0E-4
51185,99,1.0E-4
51186,99,1.0E-4
51187,99,1.0E-4
51188,99,1.0E-4
51189,99,1.0E-4
51190,99,1.0E-4
51191,99,1.0E-4
51192,99,1.0E-4
51193,99,1.0E-4
51194,99,1.0E-4
51195,99,1.0E-4
51196,99,1.0E-4
51197,99,1.0E-4
51198,99,1.0E-4
51199,99,1.0E-4
51200,99,1.0E-4
51201,99,1.0E-4
51202,99,1.0E-4
51203,99,1.0E-4
51204,99,1.0E-4
51205,99,1.0E-4
51206,99,1.0E-4
51207,99,1.0E-4
51208,99,1.0E-4
51209,99,1.0E-4
51210,99,1.0E-4
51211,99,1.0E-4
51212,99,1.0E-4
51213,99,1.0E-4
51214,99,1.0E-4
51215,99,1.0E-4
51216,99,1.0E-4
51217,99,1.0E-4
51218,99,1.0E-4
51219,99,1.0E-4
51220,99,1.0E-4
51221,99,1.0E-4
51222,99,1.0E-4
51223,99,1.0E-4
51224,99,1.0E-4
51225,99,1.0E-4
51226,99,1.0E-4
51227,99,1.0E-4
51228,99,1.0E-4
51229,99,1.0E-4
51230,99,1.0E-4
51231,99,1.0E-4
51232,99,1.0E-4
51233,99,1.0E-4
51234,99,1.0E-4
51235,99,1.0E-4
51236,99,1.0E-4
51237,99,1.0E-4
51238,99,1.0E-4
51239,99,1.0E-4
51240,99,1.0E-4
51241,99,1.0E-4
51242,99,1.0E-4
51243,99,1.0E-4
51244,99,1.0E-4
51245,99,1.0E-4
51246,99,1.0E-4
51247,99,1.0E-4
51248,99,1.0E-4
51249,99,1.0E-4
51250,99,1.0E-4
51251,99,1.0E-4
51252,99,1.0E-4
51253,99,1.0E-4
51254,99,1.0E-4
51255,99,1.0E-4
51256,99,1.0E-4
51257,99,1.0E-4
51258,99,1.0E-4
51259,99,1.0E-4
51260,99,1.0E-4
51261,99,1.0E-4
51262,99,1.0E-4
51263,99,1.0E-4
51264,99,1.0E-4
51265,99,1.0E-4
51266,99,1.0E-4
51267,99,1.0E-4
51268,99,1.0E-4
51269,99,1.0E-4
51270,99,1.0E-4
51271,99,1.0E-4
51272,99,1.0E-4
51273,99,1.0E-4
51274,99,1.0E-4
51275,99,1.0E-4
51276,99,1.0E-4
51277,99,1.0E-4
51278,99,1.0E-4
51279,99,1.0E-4
51280,99,1.0E-4
51281,99,1.0E-4
51282,99,1.0E-4
51283,99,1.0E-4
51284,99,1.0E-4
51285,99,1.0E-4
51286,99,1.0E-4
51287,99,1.0E-4
51288,99,1.0E-4
51289,99,1.0E-4
51290,99,1.0E-4
51291,99,1.0E-4
51292,99,1.0E-4
51293,99,1.0E-4
51294,99,1.0E-4
51295,99,1.0E-4
51296,99,1.0E-4
51297,99,1.0E-4
51298,99,1.0E-4
51299,99,1.0E-4
51300,99,1.0E-4
51301,99,1.0E-4
51302,99,1.0E-4
51303,99,1.0E-4
51304,99,1.0E-4
51305,99,1.0E-4
51306,99,1.0E-4
51307,99,1.0E-4
51308,99,1.0E-4
51309,99,1.0E-4
51310,99,1.0E-4
51311,99,1.0E-4
51312,99,1.0E-4
51313,99,1.0E-4
51314,99,1.0E-4
51315,99,1.0E-4
51316,99,1.0E-4
51317,99,1.0E-4
51318,99,1.0E-4
51319,99,1.0E-4
51320,99,1.0E-4
51321,99,1.0E-4
51322,99,1.0E-4
51323,99,1.0E-4
51324,99,1.0E-4
51325,99,1.0E-4
51326,99,1.0E-4
51327,99,1.0E-4
51328,99,1.0E-4
51329,99,1.0E-4
51330,99,1.0E-4
51331,99,1.0E-4
51332,99,1.0E-4
51333,99,1.0E-4
51334,99,1.0E-4
51335,99,1.0E-4
51336,99,1.0E-4
51337,99,1.0E-4
51338,99,1.0E-4
51339,99,1.0E-4
51340,99,1.0E-4
51341,99,1.0E-4
51342,99,1.0E-4
51343,99,1.0E-4
51344,99,1.0E-4
51345,99,1.0E-4
51346,99,1.0E-4
51347,99,1.0E-4
51348,99,1.0E-4
51349,99,1.0E-4
51350,99,1.0E-4
51351,99,1.0E-4
51352,99,1.0E-4
51353,99,1.0E-4
51354,99,1.0E-4
51355,99,1.0E-4
51356,99,1.0E-4
51357,99,1.0E-4
51358,99,1.0E-4
51359,99,1.0E-4
51360,99,1.0E-4
51361,99,1.0E-4
51362,99,1.0E-4
51363,99,1.0E-4
51364,99,1.0E-4
51365,99,1.0E-4
51366,99,1.0E-4
51367,99,1.0E-4
51368,99,1.0E-4
51369,99,1.0E-4
51370,99,1.0E-4
51371,99,1.0E-4
51372,99,1.0E-4
51373,99,1.0E-4
51374,99,1.0E-4
51375,99,1.0E-4
51376,99,1.0E-4
51377,99,1.0E-4
51378,99,1.0E-4
51379,99,1.0E-4
51380,99,1.0E-4
51381,99,1.0E-4
51382,99,1.0E-4
51383,99,1.0E-4
51384,99,1.0E-4
51385,99,1.0E-4
51386,99,1.0E-4
51387,99,1.0E-4
51388,99,1.0E-4
51389,99,1.0E-4
51390,99,1.0E-4
51391,99,1.0E-4
51392,99,1.0E-4
51393,99,1.0E-4
51394,99,1.0E-4
51395,99,1.0E-4
51396,99,1.0E-4
51397,99,1.0E-4
51398,99,1.0E-4
51399,99,1.0E-4
51400,99,1.0E-4
51401,99,1.0E-4
51402,99,1.0E-4
51403,99,1.0E-4
51404,99,1.0E-4
51405,99,1.0E-4
51406,99,1.0E-4
51407,99,1.0E-4
51408,99,1.0E-4
51409,99,1.0E-4
51410,99,1.0E-4
51411,99,1.0E-4
51412,99,1.0E-4
51413,99,1.0E-4
51414,99,1.0E-4
51415,99,1.0E-4
51416,99,1.0E-4
51417,99,1.0E-4
51418,99,1.0E-4
51419,99,1.0E-4
51420,99,1.0E-4
51421,99,1.0E-4
51422,99,1.0E-4
51423,99,1.0E-4
51424,99,1.0E-4
51425,99,1.0E-4
51426,99,1.0E-4
51427,99,1.0E-4
51428,99,1.0E-4
51429,99,1.0E-4
51430,99,1.0E-4
51431,99,1.0E-4
51432,99,1.0E-4
51433,99,1.0E-4
51434,99,1.0E-4
51435,99,1.0E-4
51436,99,1.0E-4
51437,99,1.0E-4
51438,99,1.0E-4
51439,99,1.0E-4
51440,99,1.0E-4
51441,99,1.0E-4
51442,99,1.0E-4
51443,99,1.0E-4
51444,99,1.0E-4
51445,99,1.0E-4
51446,99,1.0E-4
51447,99,1.0E-4
51448,99,1.0E-4
51449,99,1.0E-4
51450,99,1.0E-4
51451,99,1.0E-4
51452,99,1.0E-4
51453,99,1.0E-4
51454,99,1.0E-4
51455,99,1.0E-4
51456,99,1.0E-4
51457,99,1.0E-4
51458,99,1.0E-4
51459,99,1.0E-4
51460,99,1.0E-4
51461,99,1.0E-4
51462,99,1.0E-4
51463,99,1.0E-4
51464,99,1.0E-4
51465,99,1.0E-4
51466,99,1.0E-4
51467,99,1.0E-4
51468,99,1.0E-4
51469,99,1.0E-4
51470,99,1.0E-4
51471,99,1.0E-4
51472,99,1.0E-4
51473,99,1.0E-4
51474,99,1.0E-4
51475,99,1.0E-4
51476,99,1.0E-4
51477,99,1.0E-4
51478,99,1.0E-4
51479,99,1.0E-4
51480,99,1.0E-4
51481,99,1.0E-4
51482,99,1.0E-4
51483,99,1.0E-4
51484,99,1.0E-4
51485,99,1.0E-4
51486,99,1.0E-4
51487,99,1.0E-4
51488,99,1.0E-4
51489,99,1.0E-4
51490,99,1.0E-4
51491,99,1.0E-4
51492,99,1.0E-4
51493,99,1.0E-4
51494,99,1.0E-4
51495,99,1.0E-4
51496,99,1.0E-4
51497,99,1.0E-4
51498,99,1.0E-4
51499,99,1.0E-4
51500,99,1.0E-4
51501,99,1.0E-4
51502,99,1.0E-4
51503,99,1.0E-4
51504,99,1.0E-4
51505,99,1.0E-4
51506,99,1.0E-4
51507,99,1.0E-4
51508,99,1.0E-4
51509,99,1.0E-4
51510,99,1.0E-4
51511,99,1.0E-4
51512,99,1.0E-4
51513,99,1.0E-4
51514,99,1.0E-4
51515,99,1.0E-4
51516,99,1.0E-4
51517,99,1.0E-4
51518,99,1.0E-4
51519,99,1.0E-4
51520,99,1.0E-4
51521,99,1.0E-4
51522,99,1.0E-4
51523,99,1.0E-4
51524,99,1.0E-4
51525,99,1.0E-4
51526,99,1.0E-4
51527,99,1.0E-4
51528,99,1.0E-4
51529,99,1.0E-4
51530,99,1.0E-4
51531,99,1.0E-4
51532,99,1.0E-4
51533,99,1.0E-4
51534,99,1.0E-4
51535,99,1.0E-4
51536,99,1.0E-4
51537,99,1.0E-4
51538,99,1.0E-4
51539,99,1.0E-4
51540,99,1.0E-4
51541,99,1.0E-4
51542,99,1.0E-4
51543,99,1.0E-4
51544,99,1.0E-4
51545,99,1.0E-4
51546,99,1.0E-4
51547,99,1.0E-4
51548,99,1.0E-4
51549,99,1.0E-4
51550,99,1.0E-4
51551,99,1.0E-4
51552,99,1.0E-4
51553,99,1.0E-4
51554,99,1.0E-4
51555,99,1.0E-4
51556,99,1.0E-4
51557,99,1.0E-4
51558,99,1.0E-4
51559,99,1.0E-4
51560,99,1.0E-4
51561,99,1.0E-4
51562,99,1.0E-4
51563,99,1.0E-4
51564,99,1.0E-4
51565,99,1.0E-4
51566,99,1.0E-4
51567,99,1.0E-4
51568,99,1.0E-4
51569,99,1.0E-4
51570,99,1.0E-4
51571,99,1.0E-4
51572,99,1.0E-4
51573,99,1.0E-4
51574,99,1.0E-4
51575,99,1.0E-4
51576,99,1.0E-4
51577,99,1.0E-4
51578,99,1.0E-4
51579,99,1.0E-4
51580,99,1.0E-4
51581,99,1.0E-4
51582,99,1.0E-4
51583,99,1.0E-4
51584,99,1.0E-4
51585,99,1.0E-4
51586,99,1.0E-4
51587,99,1.0E-4
51588,99,1.0E-4
51589,99,1.0E-4
51590,99,1.0E-4
51591,99,1.0E-4
51592,99,1.0E-4
51593,99,1.0E-4
51594,99,1.0E-4
51595,99,1.0E-4
51596,99,1.0E-4
51597,99,1.0E-4
51598,99,1.0E-4
51599,99,1.0E-4
51600,99,1.0E-4
51601,99,1.0E-4
51602,99,1.0E-4
51603,99,1.0E-4
51604,99,1.0E-4
51605,99,1.0E-4
51606,99,1.0E-4
51607,99,1.0E-4
51608,99,1.0E-4
51609,99,1.0E-4
51610,99,1.0E-4
51611,99,1.0E-4
51612,99,1.0E-4
51613,99,1.0E-4
51614,99,1.0E-4
51615,99,1.0E-4
51616,99,1.0E-4
51617,99,1.0E-4
51618,99,1.0E-4
51619,99,1.0E-4
51620,99,1.0E-4
51621,99,1.0E-4
51622,99,1.0E-4
51623,99,1.0E-4
51624,99,1.0E-4
51625,99,1.0E-4
51626,99,1.0E-4
51627,99,1.0E-4
51628,99,1.0E-4
51629,99,1.0E-4
51630,99,1.0E-4
51631,99,1.0E-4
51632,99,1.0E-4
51633,99,1.0E-4
51634,99,1.0E-4
51635,99,1.0E-4
51636,99,1.0E-4
51637,99,1.0E-4
51638,99,1.0E-4
51639,99,1.0E-4
51640,99,1.0E-4
51641,99,1.0E-4
51642,99,1.0E-4
51643,99,1.0E-4
51644,99,1.0E-4
51645,99,1.0E-4
51646,99,1.0E-4
51647,99,1.0E-4
51648,99,1.0E-4
51649,99,1.0E-4
51650,99,1.0E-4
51651,99,1.0E-4
51652,99,1.0E-4
51653,99,1.0E-4
51654,99,1.0E-4
51655,99,1.0E-4
51656,99,1.0E-4
51657,99,1.0E-4
51658,99,1.0E-4
51659,99,1.0E-4
51660,99,1.0E-4
51661,99,1.0E-4
51662,99,1.0E-4
51663,99,1.0E-4
51664,99,1.0E-4
51665,99,1.0E-4
51666,99,1.0E-4
51667,99,1.0E-4
51668,99,1.0E-4
51669,99,1.0E-4
51670,99,1.0E-4
51671,99,1.0E-4
51672,99,1.0E-4
51673,99,1.0E-4
51674,99,1.0E-4
51675,99,1.0E-4
51676,99,1.0E-4
51677,99,1.0E-4
51678,99,1.0E-4
51679,99,1.0E-4
51680,99,1.0E-4
51681,99,1.0E-4
51682,99,1.0E-4
51683,99,1.0E-4
51684,99,1.0E-4
51685,99,1.0E-4
51686,99,1.0E-4
51687,99,1.0E-4
51688,99,1.0E-4
51689,99,1.0E-4
51690,99,1.0E-4
51691,99,1.0E-4
51692,99,1.0E-4
51693,99,1.0E-4
51694,99,1.0E-4
51695,99,1.0E-4
51696,99,1.0E-4
51697,99,1.0E-4
51698,99,1.0E-4
51699,99,1.0E-4
51700,99,1.0E-4
51701,99,1.0E-4
51702,99,1.0E-4
51703,99,1.0E-4
51704,99,1.0E-4
51705,99,1.0E-4
51706,99,1.0E-4
51707,99,1.0E-4
51708,99,1.0E-4
51709,99,1.0E-4
51710,99,1.0E-4
51711,99,1.0E-4
51712,99,1.0E-4
51713,99,1.0E-4
51714,99,1.0E-4
51715,99,1.0E-4
51716,99,1.0E-4
51717,99,1.0E-4
51718,99,1.0E-4
51719,99,1.0E-4
51720,99,1.0E-4
51721,99,1.0E-4
51722,99,1.0E-4
51723,99,1.0E-4
51724,99,1.0E-4
51725,99,1.0E-4
51726,99,1.0E-4
51727,99,1.0E-4
51728,99,1.0E-4
51729,99,1.0E-4
51730,99,1.0E-4
51731,99,1.0E-4
51732,99,1.0E-4
51733,99,1.0E-4
51734,99,1.0E-4
51735,99,1.0E-4
51736,99,1.0E-4
51737,99,1.0E-4
51738,99,1.0E-4
51739,99,1.0E-4
51740,99,1.0E-4
51741,99,1.0E-4
51742,99,1.0E-4
51743,99,1.0E-4
51744,99,1.0E-4
51745,99,1.0E-4
51746,99,1.0E-4
51747,99,1.0E-4
51748,99,1.0E-4
51749,99,1.0E-4
51750,99,1.0E-4
51751,99,1.0E-4
51752,99,1.0E-4
51753,99,1.0E-4
51754,99,1.0E-4
51755,99,1.0E-4
51756,99,1.0E-4
51757,99,1.0E-4
51758,99,1.0E-4
51759,99,1.0E-4
51760,99,1.0E-4
51761,99,1.0E-4
51762,99,1.0E-4
51763,99,1.0E-4
51764,99,1.0E-4
51765,99,1.0E-4
51766,99,1.0E-4
51767,99,1.0E-4
51768,99,1.0E-4
51769,99,1.0E-4
51770,99,1.0E-4
51771,99,1.0E-4
51772,99,1.0E-4
51773,99,1.0E-4
51774,99,1.0E-4
51775,99,1.0E-4
51776,99,1.0E-4
51777,99,1.0E-4
51778,99,1.0E-4
51779,99,1.0E-4
51780,99,1.0E-4
51781,99,1.0E-4
51782,99,1.0E-4
51783,99,1.0E-4
51784,99,1.0E-4
51785,99,1.0E-4
51786,99,1.0E-4
51787,99,1.0E-4
51788,99,1.0E-4
51789,99,1.0E-4
51790,99,1.0E-4
51791,99,1.0E-4
51792,99,1.0E-4
51793,99,1.0E-4
51794,99,1.0E-4
51795,99,1.0E-4
51796,99,1.0E-4
51797,99,1.0E-4
51798,99,1.0E-4
51799,99,1.0E-4
51800,99,1.0E-4
51801,99,1.0E-4
51802,99,1.0E-4
51803,99,1.0E-4
51804,99,1.0E-4
51805,99,1.0E-4
51806,99,1.0E-4
51807,99,1.0E-4
51808,99,1.0E-4
51809,99,1.0E-4
51810,99,1.0E-4
51811,99,1.0E-4
51812,99,1.0E-4
51813,99,1.0E-4
51814,99,1.0E-4
51815,99,1.0E-4
51816,99,1.0E-4
51817,99,1.0E-4
51818,99,1.0E-4
51819,99,1.0E-4
51820,99,1.0E-4
51821,99,1.0E-4
51822,99,1.0E-4
51823,99,1.0E-4
51824,99,1.0E-4
51825,99,1.0E-4
51826,99,1.0E-4
51827,99,1.0E-4
51828,99,1.0E-4
51829,99,1.0E-4
51830,99,1.0E-4
51831,99,1.0E-4
51832,99,1.0E-4
51833,99,1.0E-4
51834,99,1.0E-4
51835,99,1.0E-4
51836,99,1.0E-4
51837,99,1.0E-4
51838,99,1.0E-4
51839,99,1.0E-4
51840,99,1.0E-4
51841,99,1.0E-4
51842,99,1.0E-4
51843,99,1.0E-4
51844,99,1.0E-4
51845,99,1.0E-4
51846,99,1.0E-4
51847,99,1.0E-4
51848,99,1.0E-4
51849,99,1.0E-4
51850,99,1.0E-4
51851,99,1.0E-4
51852,99,1.0E-4
51853,99,1.0E-4
51854,99,1.0E-4
51855,99,1.0E-4
51856,99,1.0E-4
51857,99,1.0E-4
51858,99,1.0E-4
51859,99,1.0E-4
51860,99,1.0E-4
51861,99,1.0E-4
51862,99,1.0E-4
51863,99,1.0E-4
51864,99,1.0E-4
51865,99,1.0E-4
51866,99,1.0E-4
51867,99,1.0E-4
51868,99,1.0E-4
51869,99,1.0E-4
51870,99,1.0E-4
51871,99,1.0E-4
51872,99,1.0E-4
51873,99,1.0E-4
51874,99,1.0E-4
51875,99,1.0E-4
51876,99,1.0E-4
51877,99,1.0E-4
51878,99,1.0E-4
51879,99,1.0E-4
51880,99,1.0E-4
51881,99,1.0E-4
51882,99,1.0E-4
51883,99,1.0E-4
51884,99,1.0E-4
51885,99,1.0E-4
51886,99,1.0E-4
51887,99,1.0E-4
51888,99,1.0E-4
51889,99,1.0E-4
51890,99,1.0E-4
51891,99,1.0E-4
51892,99,1.0E-4
51893,99,1.0E-4
51894,99,1.0E-4
51895,99,1.0E-4
51896,99,1.0E-4
51897,99,1.0E-4
51898,99,1.0E-4
51899,99,1.0E-4
51900,99,1.0E-4
51901,99,1.0E-4
51902,99,1.0E-4
51903,99,1.0E-4
51904,99,1.0E-4
51905,99,1.0E-4
51906,99,1.0E-4
51907,99,1.0E-4
51908,99,1.0E-4
51909,99,1.0E-4
51910,99,1.0E-4
51911,99,1.0E-4
51912,99,1.0E-4
51913,99,1.0E-4
51914,99,1.0E-4
51915,99,1.0E-4
51916,99,1.0E-4
51917,99,1.0E-4
51918,99,1.0E-4
51919,99,1.0E-4
51920,99,1.0E-4
51921,99,1.0E-4
51922,99,1.0E-4
51923,99,1.0E-4
51924,99,1.0E-4
51925,99,1.0E-4
51926,99,1.0E-4
51927,99,1.0E-4
51928,99,1.0E-4
51929,99,1.0E-4
51930,99,1.0E-4
51931,99,1.0E-4
51932,99,1.0E-4
51933,99,1.0E-4
51934,99,1.0E-4
51935,99,1.0E-4
51936,99,1.0E-4
51937,99,1.0E-4
51938,99,1.0E-4
51939,99,1.0E-4
51940,99,1.0E-4
51941,99,1.0E-4
51942,99,1.0E-4
51943,99,1.0E-4
51944,99,1.0E-4
51945,99,1.0E-4
51946,99,1.0E-4
51947,99,1.0E-4
51948,99,1.0E-4
51949,99,1.0E-4
51950,99,1.0E-4
51951,99,1.0E-4
51952,99,1.0E-4
51953,99,1.0E-4
51954,99,1.0E-4
51955,99,1.0E-4
51956,99,1.0E-4
51957,99,1.0E-4
51958,99,1.0E-4
51959,99,1.0E-4
51960,99,1.0E-4
51961,99,1.0E-4
51962,99,1.0E-4
51963,99,1.0E-4
51964,99,1.0E-4
51965,99,1.0E-4
51966,99,1.0E-4
51967,99,1.0E-4
51968,99,1.0E-4
51969,99,1.0E-4
51970,99,1.0E-4
51971,99,1.0E-4
51972,99,1.0E-4
51973,99,1.0E-4
51974,99,1.0E-4
51975,99,1.0E-4
51976,99,1.0E-4
51977,99,1.0E-4
51978,99,1.0E-4
51979,99,1.0E-4
51980,99,1.0E-4
51981,99,1.0E-4
51982,99,1.0E-4
51983,99,1.0E-4
51984,99,1.0E-4
51985,99,1.0E-4
51986,99,1.0E-4
51987,99,1.0E-4
51988,99,1.0E-4
51989,99,1.0E-4
51990,99,1.0E-4
51991,99,1.0E-4
51992,99,1.0E-4
51993,99,1.0E-4
51994,99,1.0E-4
51995,99,1.0E-4
51996,99,1.0E-4
51997,99,1.0E-4
51998,99,1.0E-4
51999,99,1.0E-4
52000,99,1.0E-4
52001,99,1.0E-4
52002,99,1.0E-4
52003,99,1.0E-4
52004,99,1.0E-4
52005,99,1.0E-4
52006,99,1.0E-4
52007,99,1.0E-4
52008,99,1.0E-4
52009,99,1.0E-4
52010,99,1.0E-4
52011,99,1.0E-4
52012,99,1.0E-4
52013,99,1.0E-4
52014,99,1.0E-4
52015,99,1.0E-4
52016,99,1.0E-4
52017,99,1.0E-4
52018,99,1.0E-4
52019,99,1.0E-4
52020,99,1.0E-4
52021,99,1.0E-4
52022,99,1.0E-4
52023,99,1.0E-4
52024,99,1.0E-4
52025,99,1.0E-4
52026,99,1.0E-4
52027,99,1.0E-4
52028,99,1.0E-4
52029,99,1.0E-4
52030,99,1.0E-4
52031,99,1.0E-4
52032,99,1.0E-4
52033,99,1.0E-4
52034,99,1.0E-4
52035,99,1.0E-4
52036,99,1.0E-4
52037,99,1.0E-4
52038,99,1.0E-4
52039,99,1.0E-4
52040,99,1.0E-4
52041,99,1.0E-4
52042,99,1.0E-4
52043,99,1.0E-4
52044,99,1.0E-4
52045,99,1.0E-4
52046,99,1.0E-4
52047,99,1.0E-4
52048,99,1.0E-4
52049,99,1.0E-4
52050,99,1.0E-4
52051,99,1.0E-4
52052,99,1.0E-4
52053,99,1.0E-4
52054,99,1.0E-4
52055,99,1.0E-4
52056,99,1.0E-4
52057,99,1.0E-4
52058,99,1.0E-4
52059,99,1.0E-4
52060,99,1.0E-4
52061,99,1.0E-4
52062,99,1.0E-4
52063,99,1.0E-4
52064,99,1.0E-4
52065,99,1.0E-4
52066,99,1.0E-4
52067,99,1.0E-4
52068,99,1.0E-4
52069,99,1.0E-4
52070,99,1.0E-4
52071,99,1.0E-4
52072,99,1.0E-4
52073,99,1.0E-4
52074,99,1.0E-4
52075,99,1.0E-4
52076,99,1.0E-4
52077,99,1.0E-4
52078,99,1.0E-4
52079,99,1.0E-4
52080,99,1.0E-4
52081,99,1.0E-4
52082,99,1.0E-4
52083,99,1.0E-4
52084,99,1.0E-4
52085,99,1.0E-4
52086,99,1.0E-4
52087,99,1.0E-4
52088,99,1.0E-4
52089,99,1.0E-4
52090,99,1.0E-4
52091,99,1.0E-4
52092,99,1.0E-4
52093,99,1.0E-4
52094,99,1.0E-4
52095,99,1.0E-4
52096,99,1.0E-4
52097,99,1.0E-4
52098,99,1.0E-4
52099,99,1.0E-4
52100,99,1.0E-4
52101,99,1.0E-4
52102,99,1.0E-4
52103,99,1.0E-4
52104,99,1.0E-4
52105,99,1.0E-4
52106,99,1.0E-4
52107,99,1.0E-4
52108,99,1.0E-4
52109,99,1.0E-4
52110,99,1.0E-4
52111,99,1.0E-4
52112,99,1.0E-4
52113,99,1.0E-4
52114,99,1.0E-4
52115,99,1.0E-4
52116,99,1.0E-4
52117,99,1.0E-4
52118,99,1.0E-4
52119,99,1.0E-4
52120,99,1.0E-4
52121,99,1.0E-4
52122,99,1.0E-4
52123,99,1.0E-4
52124,99,1.0E-4
52125,99,1.0E-4
52126,99,1.0E-4
52127,99,1.0E-4
52128,99,1.0E-4
52129,99,1.0E-4
52130,99,1.0E-4
52131,99,1.0E-4
52132,99,1.0E-4
52133,99,1.0E-4
52134,99,1.0E-4
52135,99,1.0E-4
52136,99,1.0E-4
52137,99,1.0E-4
52138,99,1.0E-4
52139,99,1.0E-4
52140,99,1.0E-4
52141,99,1.0E-4
52142,99,1.0E-4
52143,99,1.0E-4
52144,99,1.0E-4
52145,99,1.0E-4
52146,99,1.0E-4
52147,99,1.0E-4
52148,99,1.0E-4
52149,99,1.0E-4
52150,99,1.0E-4
52151,99,1.0E-4
52152,99,1.0E-4
52153,99,1.0E-4
52154,99,1.0E-4
52155,99,1.0E-4
52156,99,1.0E-4
52157,99,1.0E-4
52158,99,1.0E-4
52159,99,1.0E-4
52160,99,1.0E-4
52161,99,1.0E-4
52162,99,1.0E-4
52163,99,1.0E-4
52164,99,1.0E-4
52165,99,1.0E-4
52166,99,1.0E-4
52167,99,1.0E-4
52168,99,1.0E-4
52169,99,1.0E-4
52170,99,1.0E-4
52171,99,1.0E-4
52172,99,1.0E-4
52173,99,1.0E-4
52174,99,1.0E-4
52175,99,1.0E-4
52176,99,1.0E-4
52177,99,1.0E-4
52178,99,1.0E-4
52179,99,1.0E-4
52180,99,1.0E-4
52181,99,1.0E-4
52182,99,1.0E-4
52183,99,1.0E-4
52184,99,1.0E-4
52185,99,1.0E-4
52186,99,1.0E-4
52187,99,1.0E-4
52188,99,1.0E-4
52189,99,1.0E-4
52190,99,1.0E-4
52191,99,1.0E-4
52192,99,1.0E-4
52193,99,1.0E-4
52194,99,1.0E-4
52195,99,1.0E-4
52196,99,1.0E-4
52197,99,1.0E-4
52198,99,1.0E-4
52199,99,1.0E-4
52200,99,1.0E-4
52201,99,1.0E-4
52202,99,1.0E-4
52203,99,1.0E-4
52204,99,1.0E-4
52205,99,1.0E-4
52206,99,1.0E-4
52207,99,1.0E-4
52208,99,1.0E-4
52209,99,1.0E-4
52210,99,1.0E-4
52211,99,1.0E-4
52212,99,1.0E-4
52213,99,1.0E-4
52214,99,1.0E-4
52215,99,1.0E-4
52216,99,1.0E-4
52217,99,1.0E-4
52218,99,1.0E-4
52219,99,1.0E-4
52220,99,1.0E-4
52221,99,1.0E-4
52222,99,1.0E-4
52223,99,1.0E-4
52224,99,1.0E-4
52225,99,1.0E-4
52226,99,1.0E-4
52227,99,1.0E-4
52228,99,1.0E-4
52229,99,1.0E-4
52230,99,1.0E-4
52231,99,1.0E-4
52232,99,1.0E-4
52233,99,1.0E-4
52234,99,1.0E-4
52235,99,1.0E-4
52236,99,1.0E-4
52237,99,1.0E-4
52238,99,1.0E-4
52239,99,1.0E-4
52240,99,1.0E-4
52241,99,1.0E-4
52242,99,1.0E-4
52243,99,1.0E-4
52244,99,1.0E-4
52245,99,1.0E-4
52246,99,1.0E-4
52247,99,1.0E-4
52248,99,1.0E-4
52249,99,1.0E-4
52250,99,1.0E-4
52251,99,1.0E-4
52252,99,1.0E-4
52253,99,1.0E-4
52254,99,1.0E-4
52255,99,1.0E-4
52256,99,1.0E-4
52257,99,1.0E-4
52258,99,1.0E-4
52259,99,1.0E-4
52260,99,1.0E-4
52261,99,1.0E-4
52262,99,1.0E-4
52263,99,1.0E-4
52264,99,1.0E-4
52265,99,1.0E-4
52266,99,1.0E-4
52267,99,1.0E-4
52268,99,1.0E-4
52269,99,1.0E-4
52270,99,1.0E-4
52271,99,1.0E-4
52272,99,1.0E-4
52273,99,1.0E-4
52274,99,1.0E-4
52275,99,1.0E-4
52276,99,1.0E-4
52277,99,1.0E-4
52278,99,1.0E-4
52279,99,1.0E-4
52280,99,1.0E-4
52281,99,1.0E-4
52282,99,1.0E-4
52283,99,1.0E-4
52284,99,1.0E-4
52285,99,1.0E-4
52286,99,1.0E-4
52287,99,1.0E-4
52288,99,1.0E-4
52289,99,1.0E-4
52290,99,1.0E-4
52291,99,1.0E-4
52292,99,1.0E-4
52293,99,1.0E-4
52294,99,1.0E-4
52295,99,1.0E-4
52296,99,1.0E-4
52297,99,1.0E-4
52298,99,1.0E-4
52299,99,1.0E-4
52300,99,1.0E-4
52301,99,1.0E-4
52302,99,1.0E-4
52303,99,1.0E-4
52304,99,1.0E-4
52305,99,1.0E-4
52306,99,1.0E-4
52307,99,1.0E-4
52308,99,1.0E-4
52309,99,1.0E-4
52310,99,1.0E-4
52311,99,1.0E-4
52312,99,1.0E-4
52313,99,1.0E-4
52314,99,1.0E-4
52315,99,1.0E-4
52316,99,1.0E-4
52317,99,1.0E-4
52318,99,1.0E-4
52319,99,1.0E-4
52320,99,1.0E-4
52321,99,1.0E-4
52322,99,1.0E-4
52323,99,1.0E-4
52324,99,1.0E-4
52325,99,1.0E-4
52326,99,1.0E-4
52327,99,1.0E-4
52328,99,1.0E-4
52329,99,1.0E-4
52330,99,1.0E-4
52331,99,1.0E-4
52332,99,1.0E-4
52333,99,1.0E-4
52334,99,1.0E-4
52335,99,1.0E-4
52336,99,1.0E-4
52337,99,1.0E-4
52338,99,1.0E-4
52339,99,1.0E-4
52340,99,1.0E-4
52341,99,1.0E-4
52342,99,1.0E-4
52343,99,1.0E-4
52344,99,1.0E-4
52345,99,1.0E-4
52346,99,1.0E-4
52347,99,1.0E-4
52348,99,1.0E-4
52349,99,1.0E-4
52350,99,1.0E-4
52351,99,1.0E-4
52352,99,1.0E-4
52353,99,1.0E-4
52354,99,1.0E-4
52355,99,1.0E-4
52356,99,1.0E-4
52357,99,1.0E-4
52358,99,1.0E-4
52359,99,1.0E-4
52360,99,1.0E-4
52361,99,1.0E-4
52362,99,1.0E-4
52363,99,1.0E-4
52364,99,1.0E-4
52365,99,1.0E-4
52366,99,1.0E-4
52367,99,1.0E-4
52368,99,1.0E-4
52369,99,1.0E-4
52370,99,1.0E-4
52371,99,1.0E-4
52372,99,1.0E-4
52373,99,1.0E-4
52374,99,1.0E-4
52375,99,1.0E-4
52376,99,1.0E-4
52377,99,1.0E-4
52378,99,1.0E-4
52379,99,1.0E-4
52380,99,1.0E-4
52381,99,1.0E-4
52382,99,1.0E-4
52383,99,1.0E-4
52384,99,1.0E-4
52385,99,1.0E-4
52386,99,1.0E-4
52387,99,1.0E-4
52388,99,1.0E-4
52389,99,1.0E-4
52390,99,1.0E-4
52391,99,1.0E-4
52392,99,1.0E-4
52393,99,1.0E-4
52394,99,1.0E-4
52395,99,1.0E-4
52396,99,1.0E-4
52397,99,1.0E-4
52398,99,1.0E-4
52399,99,1.0E-4
52400,99,1.0E-4
52401,99,1.0E-4
52402,99,1.0E-4
52403,99,1.0E-4
52404,99,1.0E-4
52405,99,1.0E-4
52406,99,1.0E-4
52407,99,1.0E-4
52408,99,1.0E-4
52409,99,1.0E-4
52410,99,1.0E-4
52411,99,1.0E-4
52412,99,1.0E-4
52413,99,1.0E-4
52414,99,1.0E-4
52415,99,1.0E-4
52416,99,1.0E-4
52417,99,1.0E-4
52418,99,1.0E-4
52419,99,1.0E-4
52420,99,1.0E-4
52421,99,1.0E-4
52422,99,1.0E-4
52423,99,1.0E-4
52424,99,1.0E-4
52425,99,1.0E-4
52426,99,1.0E-4
52427,99,1.0E-4
52428,99,1.0E-4
52429,99,1.0E-4
52430,99,1.0E-4
52431,99,1.0E-4
52432,99,1.0E-4
52433,99,1.0E-4
52434,99,1.0E-4
52435,99,1.0E-4
52436,99,1.0E-4
52437,99,1.0E-4
52438,99,1.0E-4
52439,99,1.0E-4
52440,99,1.0E-4
52441,99,1.0E-4
52442,99,1.0E-4
52443,99,1.0E-4
52444,99,1.0E-4
52445,99,1.0E-4
52446,99,1.0E-4
52447,99,1.0E-4
52448,99,1.0E-4
52449,99,1.0E-4
52450,99,1.0E-4
52451,99,1.0E-4
52452,99,1.0E-4
52453,99,1.0E-4
52454,99,1.0E-4
52455,99,1.0E-4
52456,99,1.0E-4
52457,99,1.0E-4
52458,99,1.0E-4
52459,99,1.0E-4
52460,99,1.0E-4
52461,99,1.0E-4
52462,99,1.0E-4
52463,99,1.0E-4
52464,99,1.0E-4
52465,99,1.0E-4
52466,99,1.0E-4
52467,99,1.0E-4
52468,99,1.0E-4
52469,99,1.0E-4
52470,99,1.0E-4
52471,99,1.0E-4
52472,99,1.0E-4
52473,99,1.0E-4
52474,99,1.0E-4
52475,99,1.0E-4
52476,99,1.0E-4
52477,99,1.0E-4
52478,99,1.0E-4
52479,99,1.0E-4
52480,99,1.0E-4
52481,99,1.0E-4
52482,99,1.0E-4
52483,99,1.0E-4
52484,99,1.0E-4
52485,99,1.0E-4
52486,99,1.0E-4
52487,99,1.0E-4
52488,99,1.0E-4
52489,99,1.0E-4
52490,99,1.0E-4
52491,99,1.0E-4
52492,99,1.0E-4
52493,99,1.0E-4
52494,99,1.0E-4
52495,99,1.0E-4
52496,99,1.0E-4
52497,99,1.0E-4
52498,99,1.0E-4
52499,99,1.0E-4
52500,99,1.0E-4
52501,99,1.0E-4
52502,99,1.0E-4
52503,99,1.0E-4
52504,99,1.0E-4
52505,99,1.0E-4
52506,99,1.0E-4
52507,99,1.0E-4
52508,99,1.0E-4
52509,99,1.0E-4
52510,99,1.0E-4
52511,99,1.0E-4
52512,99,1.0E-4
52513,99,1.0E-4
52514,99,1.0E-4
52515,99,1.0E-4
52516,99,1.0E-4
52517,99,1.0E-4
52518,99,1.0E-4
52519,99,1.0E-4
52520,99,1.0E-4
52521,99,1.0E-4
52522,99,1.0E-4
52523,99,1.0E-4
52524,99,1.0E-4
52525,99,1.0E-4
52526,99,1.0E-4
52527,99,1.0E-4
52528,99,1.0E-4
52529,99,1.0E-4
52530,99,1.0E-4
52531,99,1.0E-4
52532,99,1.0E-4
52533,99,1.0E-4
52534,99,1.0E-4
52535,99,1.0E-4
52536,99,1.0E-4
52537,99,1.0E-4
52538,99,1.0E-4
52539,99,1.0E-4
52540,99,1.0E-4
52541,99,1.0E-4
52542,99,1.0E-4
52543,99,1.0E-4
52544,99,1.0E-4
52545,99,1.0E-4
52546,99,1.0E-4
52547,99,1.0E-4
52548,99,1.0E-4
52549,99,1.0E-4
52550,99,1.0E-4
52551,99,1.0E-4
52552,99,1.0E-4
52553,99,1.0E-4
52554,99,1.0E-4
52555,99,1.0E-4
52556,99,1.0E-4
52557,99,1.0E-4
52558,99,1.0E-4
52559,99,1.0E-4
52560,99,1.0E-4
52561,99,1.0E-4
52562,99,1.0E-4
52563,99,1.0E-4
52564,99,1.0E-4
52565,99,1.0E-4
52566,99,1.0E-4
52567,99,1.0E-4
52568,99,1.0E-4
52569,99,1.0E-4
52570,99,1.0E-4
52571,99,1.0E-4
52572,99,1.0E-4
52573,99,1.0E-4
52574,99,1.0E-4
52575,99,1.0E-4
52576,99,1.0E-4
52577,99,1.0E-4
52578,99,1.0E-4
52579,99,1.0E-4
52580,99,1.0E-4
52581,99,1.0E-4
52582,99,1.0E-4
52583,99,1.0E-4
52584,99,1.0E-4
52585,99,1.0E-4
52586,99,1.0E-4
52587,99,1.0E-4
52588,99,1.0E-4
52589,99,1.0E-4
52590,99,1.0E-4
52591,99,1.0E-4
52592,99,1.0E-4
52593,99,1.0E-4
52594,99,1.0E-4
52595,99,1.0E-4
52596,99,1.0E-4
52597,99,1.0E-4
52598,99,1.0E-4
52599,99,1.0E-4
52600,99,1.0E-4
52601,99,1.0E-4
52602,99,1.0E-4
52603,99,1.0E-4
52604,99,1.0E-4
52605,99,1.0E-4
52606,99,1.0E-4
52607,99,1.0E-4
52608,99,1.0E-4
52609,99,1.0E-4
52610,99,1.0E-4
52611,99,1.0E-4
52612,99,1.0E-4
52613,99,1.0E-4
52614,99,1.0E-4
52615,99,1.0E-4
52616,99,1.0E-4
52617,99,1.0E-4
52618,99,1.0E-4
52619,99,1.0E-4
52620,99,1.0E-4
52621,99,1.0E-4
52622,99,1.0E-4
52623,99,1.0E-4
52624,99,1.0E-4
52625,99,1.0E-4
52626,99,1.0E-4
52627,99,1.0E-4
52628,99,1.0E-4
52629,99,1.0E-4
52630,99,1.0E-4
52631,99,1.0E-4
52632,99,1.0E-4
52633,99,1.0E-4
52634,99,1.0E-4
52635,99,1.0E-4
52636,99,1.0E-4
52637,99,1.0E-4
52638,99,1.0E-4
52639,99,1.0E-4
52640,99,1.0E-4
52641,99,1.0E-4
52642,99,1.0E-4
52643,99,1.0E-4
52644,99,1.0E-4
52645,99,1.0E-4
52646,99,1.0E-4
52647,99,1.0E-4
52648,99,1.0E-4
52649,99,1.0E-4
52650,99,1.0E-4
52651,99,1.0E-4
52652,99,1.0E-4
52653,99,1.0E-4
52654,99,1.0E-4
52655,99,1.0E-4
52656,99,1.0E-4
52657,99,1.0E-4
52658,99,1.0E-4
52659,99,1.0E-4
52660,99,1.0E-4
52661,99,1.0E-4
52662,99,1.0E-4
52663,99,1.0E-4
52664,99,1.0E-4
52665,99,1.0E-4
52666,99,1.0E-4
52667,99,1.0E-4
52668,99,1.0E-4
52669,99,1.0E-4
52670,99,1.0E-4
52671,99,1.0E-4
52672,99,1.0E-4
52673,99,1.0E-4
52674,99,1.0E-4
52675,99,1.0E-4
52676,99,1.0E-4
52677,99,1.0E-4
52678,99,1.0E-4
52679,99,1.0E-4
52680,99,1.0E-4
52681,99,1.0E-4
52682,99,1.0E-4
52683,99,1.0E-4
52684,99,1.0E-4
52685,99,1.0E-4
52686,99,1.0E-4
52687,99,1.0E-4
52688,99,1.0E-4
52689,99,1.0E-4
52690,99,1.0E-4
52691,99,1.0E-4
52692,99,1.0E-4
52693,99,1.0E-4
52694,99,1.0E-4
52695,99,1.0E-4
52696,99,1.0E-4
52697,99,1.0E-4
52698,99,1.0E-4
52699,99,1.0E-4
52700,99,1.0E-4
52701,99,1.0E-4
52702,99,1.0E-4
52703,99,1.0E-4
52704,99,1.0E-4
52705,99,1.0E-4
52706,99,1.0E-4
52707,99,1.0E-4
52708,99,1.0E-4
52709,99,1.0E-4
52710,99,1.0E-4
52711,99,1.0E-4
52712,99,1.0E-4
52713,99,1.0E-4
52714,99,1.0E-4
52715,99,1.0E-4
52716,99,1.0E-4
52717,99,1.0E-4
52718,99,1.0E-4
52719,99,1.0E-4
52720,99,1.0E-4
52721,99,1.0E-4
52722,99,1.0E-4
52723,99,1.0E-4
52724,99,1.0E-4
52725,99,1.0E-4
52726,99,1.0E-4
52727,99,1.0E-4
52728,99,1.0E-4
52729,99,1.0E-4
52730,99,1.0E-4
52731,99,1.0E-4
52732,99,1.0E-4
52733,99,1.0E-4
52734,99,1.0E-4
52735,99,1.0E-4
52736,99,1.0E-4
52737,99,1.0E-4
52738,99,1.0E-4
52739,99,1.0E-4
52740,99,1.0E-4
52741,99,1.0E-4
52742,99,1.0E-4
52743,99,1.0E-4
52744,99,1.0E-4
52745,99,1.0E-4
52746,99,1.0E-4
52747,99,1.0E-4
52748,99,1.0E-4
52749,99,1.0E-4
52750,99,1.0E-4
52751,99,1.0E-4
52752,99,1.0E-4
52753,99,1.0E-4
52754,99,1.0E-4
52755,99,1.0E-4
52756,99,1.0E-4
52757,99,1.0E-4
52758,99,1.0E-4
52759,99,1.0E-4
52760,99,1.0E-4
52761,99,1.0E-4
52762,99,1.0E-4
52763,99,1.0E-4
52764,99,1.0E-4
52765,99,1.0E-4
52766,99,1.0E-4
52767,99,1.0E-4
52768,99,1.0E-4
52769,99,1.0E-4
52770,99,1.0E-4
52771,99,1.0E-4
52772,99,1.0E-4
52773,99,1.0E-4
52774,99,1.0E-4
52775,99,1.0E-4
52776,99,1.0E-4
52777,99,1.0E-4
52778,99,1.0E-4
52779,99,1.0E-4
52780,99,1.0E-4
52781,99,1.0E-4
52782,99,1.0E-4
52783,99,1.0E-4
52784,99,1.0E-4
52785,99,1.0E-4
52786,99,1.0E-4
52787,99,1.0E-4
52788,99,1.0E-4
52789,99,1.0E-4
52790,99,1.0E-4
52791,99,1.0E-4
52792,99,1.0E-4
52793,99,1.0E-4
52794,99,1.0E-4
52795,99,1.0E-4
52796,99,1.0E-4
52797,99,1.0E-4
52798,99,1.0E-4
52799,99,1.0E-4
52800,99,1.0E-4
52801,99,1.0E-4
52802,99,1.0E-4
52803,99,1.0E-4
52804,99,1.0E-4
52805,99,1.0E-4
52806,99,1.0E-4
52807,99,1.0E-4
52808,99,1.0E-4
52809,99,1.0E-4
52810,99,1.0E-4
52811,99,1.0E-4
52812,99,1.0E-4
52813,99,1.0E-4
52814,99,1.0E-4
52815,99,1.0E-4
52816,99,1.0E-4
52817,99,1.0E-4
52818,99,1.0E-4
52819,99,1.0E-4
52820,99,1.0E-4
52821,99,1.0E-4
52822,99,1.0E-4
52823,99,1.0E-4
52824,99,1.0E-4
52825,99,1.0E-4
52826,99,1.0E-4
52827,99,1.0E-4
52828,99,1.0E-4
52829,99,1.0E-4
52830,99,1.0E-4
52831,99,1.0E-4
52832,99,1.0E-4
52833,99,1.0E-4
52834,99,1.0E-4
52835,99,1.0E-4
52836,99,1.0E-4
52837,99,1.0E-4
52838,99,1.0E-4
52839,99,1.0E-4
52840,99,1.0E-4
52841,99,1.0E-4
52842,99,1.0E-4
52843,99,1.0E-4
52844,99,1.0E-4
52845,99,1.0E-4
52846,99,1.0E-4
52847,99,1.0E-4
52848,99,1.0E-4
52849,99,1.0E-4
52850,99,1.0E-4
52851,99,1.0E-4
52852,99,1.0E-4
52853,99,1.0E-4
52854,99,1.0E-4
52855,99,1.0E-4
52856,99,1.0E-4
52857,99,1.0E-4
52858,99,1.0E-4
52859,99,1.0E-4
52860,99,1.0E-4
52861,99,1.0E-4
52862,99,1.0E-4
52863,99,1.0E-4
52864,99,1.0E-4
52865,99,1.0E-4
52866,99,1.0E-4
52867,99,1.0E-4
52868,99,1.0E-4
52869,99,1.0E-4
52870,99,1.0E-4
52871,99,1.0E-4
52872,99,1.0E-4
52873,99,1.0E-4
52874,99,1.0E-4
52875,99,1.0E-4
52876,99,1.0E-4
52877,99,1.0E-4
52878,99,1.0E-4
52879,99,1.0E-4
52880,99,1.0E-4
52881,99,1.0E-4
52882,99,1.0E-4
52883,99,1.0E-4
52884,99,1.0E-4
52885,99,1.0E-4
52886,99,1.0E-4
52887,99,1.0E-4
52888,99,1.0E-4
52889,99,1.0E-4
52890,99,1.0E-4
52891,99,1.0E-4
52892,99,1.0E-4
52893,99,1.0E-4
52894,99,1.0E-4
52895,99,1.0E-4
52896,99,1.0E-4
52897,99,1.0E-4
52898,99,1.0E-4
52899,99,1.0E-4
52900,99,1.0E-4
52901,99,1.0E-4
52902,99,1.0E-4
52903,99,1.0E-4
52904,99,1.0E-4
52905,99,1.0E-4
52906,99,1.0E-4
52907,99,1.0E-4
52908,99,1.0E-4
52909,99,1.0E-4
52910,99,1.0E-4
52911,99,1.0E-4
52912,99,1.0E-4
52913,99,1.0E-4
52914,99,1.0E-4
52915,99,1.0E-4
52916,99,1.0E-4
52917,99,1.0E-4
52918,99,1.0E-4
52919,99,1.0E-4
52920,99,1.0E-4
52921,99,1.0E-4
52922,99,1.0E-4
52923,99,1.0E-4
52924,99,1.0E-4
52925,99,1.0E-4
52926,99,1.0E-4
52927,99,1.0E-4
52928,99,1.0E-4
52929,99,1.0E-4
52930,99,1.0E-4
52931,99,1.0E-4
52932,99,1.0E-4
52933,99,1.0E-4
52934,99,1.0E-4
52935,99,1.0E-4
52936,99,1.0E-4
52937,99,1.0E-4
52938,99,1.0E-4
52939,99,1.0E-4
52940,99,1.0E-4
52941,99,1.0E-4
52942,99,1.0E-4
52943,99,1.0E-4
52944,99,1.0E-4
52945,99,1.0E-4
52946,99,1.0E-4
52947,99,1.0E-4
52948,99,1.0E-4
52949,99,1.0E-4
52950,99,1.0E-4
52951,99,1.0E-4
52952,99,1.0E-4
52953,99,1.0E-4
52954,99,1.0E-4
52955,99,1.0E-4
52956,99,1.0E-4
52957,99,1.0E-4
52958,99,1.0E-4
52959,99,1.0E-4
52960,99,1.0E-4
52961,99,1.0E-4
52962,99,1.0E-4
52963,99,1.0E-4
52964,99,1.0E-4
52965,99,1.0E-4
52966,99,1.0E-4
52967,99,1.0E-4
52968,99,1.0E-4
52969,99,1.0E-4
52970,99,1.0E-4
52971,99,1.0E-4
52972,99,1.0E-4
52973,99,1.0E-4
52974,99,1.0E-4
52975,99,1.0E-4
52976,99,1.0E-4
52977,99,1.0E-4
52978,99,1.0E-4
52979,99,1.0E-4
52980,99,1.0E-4
52981,99,1.0E-4
52982,99,1.0E-4
52983,99,1.0E-4
52984,99,1.0E-4
52985,99,1.0E-4
52986,99,1.0E-4
52987,99,1.0E-4
52988,99,1.0E-4
52989,99,1.0E-4
52990,99,1.0E-4
52991,99,1.0E-4
52992,99,1.0E-4
52993,99,1.0E-4
52994,99,1.0E-4
52995,99,1.0E-4
52996,99,1.0E-4
52997,99,1.0E-4
52998,99,1.0E-4
52999,99,1.0E-4
53000,99,1.0E-4
53001,99,1.0E-4
53002,99,1.0E-4
53003,99,1.0E-4
53004,99,1.0E-4
53005,99,1.0E-4
53006,99,1.0E-4
53007,99,1.0E-4
53008,99,1.0E-4
53009,99,1.0E-4
53010,99,1.0E-4
53011,99,1.0E-4
53012,99,1.0E-4
53013,99,1.0E-4
53014,99,1.0E-4
53015,99,1.0E-4
53016,99,1.0E-4
53017,99,1.0E-4
53018,99,1.0E-4
53019,99,1.0E-4
53020,99,1.0E-4
53021,99,1.0E-4
53022,99,1.0E-4
53023,99,1.0E-4
53024,99,1.0E-4
53025,99,1.0E-4
53026,99,1.0E-4
53027,99,1.0E-4
53028,99,1.0E-4
53029,99,1.0E-4
53030,99,1.0E-4
53031,99,1.0E-4
53032,99,1.0E-4
53033,99,1.0E-4
53034,99,1.0E-4
53035,99,1.0E-4
53036,99,1.0E-4
53037,99,1.0E-4
53038,99,1.0E-4
53039,99,1.0E-4
53040,99,1.0E-4
53041,99,1.0E-4
53042,99,1.0E-4
53043,99,1.0E-4
53044,99,1.0E-4
53045,99,1.0E-4
53046,99,1.0E-4
53047,99,1.0E-4
53048,99,1.0E-4
53049,99,1.0E-4
53050,99,1.0E-4
53051,99,1.0E-4
53052,99,1.0E-4
53053,99,1.0E-4
53054,99,1.0E-4
53055,99,1.0E-4
53056,99,1.0E-4
53057,99,1.0E-4
53058,99,1.0E-4
53059,99,1.0E-4
53060,99,1.0E-4
53061,99,1.0E-4
53062,99,1.0E-4
53063,99,1.0E-4
53064,99,1.0E-4
53065,99,1.0E-4
53066,99,1.0E-4
53067,99,1.0E-4
53068,99,1.0E-4
53069,99,1.0E-4
53070,99,1.0E-4
53071,99,1.0E-4
53072,99,1.0E-4
53073,99,1.0E-4
53074,99,1.0E-4
53075,99,1.0E-4
53076,99,1.0E-4
53077,99,1.0E-4
53078,99,1.0E-4
53079,99,1.0E-4
53080,99,1.0E-4
53081,99,1.0E-4
53082,99,1.0E-4
53083,99,1.0E-4
53084,99,1.0E-4
53085,99,1.0E-4
53086,99,1.0E-4
53087,99,1.0E-4
53088,99,1.0E-4
53089,99,1.0E-4
53090,99,1.0E-4
53091,99,1.0E-4
53092,99,1.0E-4
53093,99,1.0E-4
53094,99,1.0E-4
53095,99,1.0E-4
53096,99,1.0E-4
53097,99,1.0E-4
53098,99,1.0E-4
53099,99,1.0E-4
53100,99,1.0E-4
53101,99,1.0E-4
53102,99,1.0E-4
53103,99,1.0E-4
53104,99,1.0E-4
53105,99,1.0E-4
53106,99,1.0E-4
53107,99,1.0E-4
53108,99,1.0E-4
53109,99,1.0E-4
53110,99,1.0E-4
53111,99,1.0E-4
53112,99,1.0E-4
53113,99,1.0E-4
53114,99,1.0E-4
53115,99,1.0E-4
53116,99,1.0E-4
53117,99,1.0E-4
53118,99,1.0E-4
53119,99,1.0E-4
53120,99,1.0E-4
53121,99,1.0E-4
53122,99,1.0E-4
53123,99,1.0E-4
53124,99,1.0E-4
53125,99,1.0E-4
53126,99,1.0E-4
53127,99,1.0E-4
53128,99,1.0E-4
53129,99,1.0E-4
53130,99,1.0E-4
53131,99,1.0E-4
53132,99,1.0E-4
53133,99,1.0E-4
53134,99,1.0E-4
53135,99,1.0E-4
53136,99,1.0E-4
53137,99,1.0E-4
53138,99,1.0E-4
53139,99,1.0E-4
53140,99,1.0E-4
53141,99,1.0E-4
53142,99,1.0E-4
53143,99,1.0E-4
53144,99,1.0E-4
53145,100,1.0E-4


==> data/Ruggedness2_100_100/alg_benchmark/twoRateRun0.csv <==
iterationNumber,fitness,mutationRate
0,0,0.01
1,7,0.01
2,13,0.01
3,19,0.01
4,28,0.02
5,43,0.04
6,55,0.08
7,66,0.16
8,73,0.25
9,75,0.125
10,77,0.0625
11,79,0.125
12,81,0.0625
13,83,0.03125
14,85,0.015625
15,87,0.03125
16,89,0.015625
17,89,0.01
18,89,0.01
19,91,0.01
20,93,0.02
21,93,0.04
22,95,0.02
23,95,0.04
24,95,0.02
25,97,0.01
26,97,0.02
27,97,0.04
28,97,0.08
29,97,0.04
30,97,0.08
31,97,0.04
32,97,0.02
33,97,0.04
34,99,0.02
35,99,0.01
36,99,0.01
37,99,0.02
38,99,0.01
39,99,0.01
40,99,0.02
41,99,0.04
42,99,0.02
43,99,0.01
44,99,0.01
45,99,0.02
46,99,0.01
47,99,0.02
48,99,0.01
49,99,0.01
50,99,0.02
51,99,0.04
52,99,0.02
53,99,0.04
54,99,0.02
55,99,0.01
56,99,0.02
57,99,0.04
58,99,0.02
59,99,0.01
60,99,0.01
61,99,0.02
62,99,0.04
63,99,0.02
64,99,0.04
65,99,0.02
66,99,0.04
67,99,0.02
68,99,0.04
69,99,0.02
70,99,0.04
71,99,0.08
72,99,0.04
73,99,0.02
74,99,0.04
75,99,0.02
76,99,0.04
77,99,0.02
78,99,0.01
79,99,0.01
80,99,0.02
81,99,0.04
82,99,0.02
83,99,0.04
84,99,0.02
85,99,0.04
86,99,0.02
87,99,0.04
88,99,0.02
89,99,0.04
90,99,0.08
91,99,0.04
92,99,0.02
93,99,0.01
94,99,0.02
95,99,0.04
96,99,0.08
97,99,0.04
98,99,0.02
99,99,0.01
100,99,0.01
101,99,0.01
102,99,0.02
103,99,0.04
104,99,0.02
105,99,0.01
106,99,0.02
107,99,0.04
108,99,0.02
109,99,0.01
110,99,0.02
111,99,0.04
112,99,0.02
113,99,0.01
114,99,0.01
115,99,0.02
116,99,0.04
117,99,0.02
118,99,0.01
119,99,0.02
120,99,0.04
121,99,0.08
122,99,0.16
123,99,0.08
124,99,0.04
125,99,0.02
126,99,0.04
127,99,0.02
128,99,0.04
129,99,0.02
130,99,0.04
131,99,0.02
132,99,0.04
133,99,0.02
134,99,0.04
135,99,0.02
136,99,0.01
137,99,0.02
138,99,0.04
139,99,0.08
140,99,0.04
141,99,0.02
142,99,0.04
143,99,0.02
144,99,0.01
145,100,0.02


==> data/Ruggedness2_100_100/alg_benchmark/twoRateRun1.csv <==
iterationNumber,fitness,mutationRate
0,0,0.01
1,9,0.01
2,19,0.02
3,31,0.04
4,49,0.08
5,63,0.16
6,71,0.08
7,73,0.04
8,77,0.08
9,79,0.16
10,81,0.08
11,83,0.16
12,85,0.08
13,87,0.04
14,89,0.02
15,91,0.04
16,91,0.08
17,93,0.04
18,93,0.02
19,93,0.01
20,95,0.02
21,97,0.04
22,97,0.02
23,97,0.01
24,97,0.01
25,99,0.02
26,99,0.01
27,99,0.01
28,99,0.02
29,99,0.04
30,99,0.02
31,99,0.04
32,99,0.02
33,99,0.04
34,99,0.02
35,99,0.04
36,99,0.02
37,99,0.04
38,99,0.02
39,99,0.01
40,99,0.02
41,99,0.04
42,99,0.02
43,99,0.01
44,99,0.02
45,99,0.01
46,99,0.01
47,99,0.02
48,99,0.01
49,99,0.02
50,99,0.04
51,99,0.02
52,99,0.01
53,99,0.02
54,99,0.01
55,99,0.01
56,99,0.01
57,99,0.02
58,99,0.04
59,99,0.02
60,99,0.04
61,99,0.02
62,99,0.01
63,99,0.01
64,99,0.01
65,99,0.02
66,99,0.01
67,99,0.01
68,99,0.01
69,99,0.01
70,99,0.02
71,99,0.04
72,99,0.02
73,99,0.04
74,99,0.08
75,100,0.04


==> data/Ruggedness2_100_100/alg_benchmark/twoRateRun2.csv <==
iterationNumber,fitness,mutationRate
0,0,0.01
1,7,0.01
2,15,0.02
3,29,0.04
4,46,0.08
5,65,0.16
6,69,0.25
7,73,0.125
8,77,0.25
9,79,0.25
10,81,0.25
11,83,0.125
12,83,0.25
13,85,0.125
14,87,0.0625
15,89,0.03125
16,91,0.015625
17,91,0.03125
18,93,0.015625
19,93,0.01
20,95,0.02
21,95,0.04
22,95,0.08
23,95,0.16
24,97,0.08
25,99,0.04
26,99,0.08
27,99,0.16
28,99,0.25
29,99,0.125
30,99,0.0625
31,99,0.125
32,99,0.0625
33,99,0.03125
34,99,0.015625
35,99,0.03125
36,99,0.0625
37,99,0.03125
38,99,0.0625
39,99,0.03125
40,99,0.015625
41,99,0.01
42,99,0.02
43,99,0.04
44,99,0.08
45,99,0.16
46,99,0.08
47,99,0.04
48,99,0.02
49,99,0.04
50,99,0.08
51,99,0.04
52,99,0.02
53,99,0.01
54,99,0.02
55,99,0.04
56,99,0.08
57,99,0.16
58,99,0.08
59,99,0.16
60,99,0.08
61,99,0.04
62,99,0.08
63,99,0.04
64,99,0.02
65,99,0.01
66,99,0.02
67,99,0.01
68,99,0.01
69,99,0.01
70,99,0.01
71,99,0.02
72,99,0.01
73,99,0.02
74,99,0.04
75,99,0.02
76,99,0.04
77,99,0.02
78,99,0.01
79,99,0.02
80,99,0.01
81,99,0.02
82,99,0.04
83,99,0.08
84,99,0.04
85,99,0.02
86,99,0.01
87,99,0.02
88,99,0.04
89,99,0.08
90,99,0.16
91,99,0.25
92,99,0.125
93,99,0.0625
94,99,0.03125
95,99,0.015625
96,99,0.01
97,99,0.01
98,99,0.02
99,99,0.04
100,99,0.08
101,99,0.04
102,99,0.02
103,99,0.01
104,99,0.02
105,99,0.04
106,99,0.02
107,99,0.04
108,99,0.02
109,99,0.04
110,99,0.02
111,99,0.04
112,99,0.02
113,99,0.01
114,99,0.01
115,99,0.01
116,99,0.02
117,99,0.01
118,99,0.02
119,99,0.04
120,99,0.02
121,99,0.01
122,99,0.02
123,99,0.04
124,99,0.08
125,99,0.04
126,99,0.08
127,99,0.04
128,99,0.08
129,99,0.04
130,99,0.02
131,99,0.01
132,99,0.02
133,99,0.01
134,99,0.01
135,99,0.02
136,99,0.04
137,99,0.02
138,99,0.04
139,99,0.08
140,99,0.04
141,99,0.02
142,99,0.01
143,99,0.02
144,99,0.01
145,99,0.02
146,99,0.01
147,99,0.02
148,99,0.01
149,99,0.02
150,99,0.04
151,99,0.02
152,99,0.04
153,99,0.02
154,99,0.01
155,99,0.02
156,99,0.01
157,99,0.02
158,99,0.04
159,99,0.08
160,99,0.04
161,99,0.08
162,99,0.04
163,99,0.02
164,99,0.04
165,99,0.08
166,99,0.04
167,99,0.08
168,99,0.04
169,99,0.02
170,99,0.04
171,99,0.08
172,99,0.16
173,99,0.25
174,99,0.125
175,99,0.0625
176,99,0.125
177,99,0.0625
178,99,0.03125
179,99,0.0625
180,99,0.03125
181,99,0.015625
182,99,0.03125
183,99,0.015625
184,99,0.03125
185,99,0.015625
186,99,0.01
187,99,0.01
188,99,0.01
189,99,0.01
190,99,0.01
191,99,0.02
192,99,0.04
193,99,0.02
194,99,0.04
195,99,0.08
196,99,0.16
197,99,0.08
198,100,0.04


==> data/Ruggedness2_100_100/optimal.csv <==
lambda, time
2, 10622.860535563294
4, 5558.087608236929
8, 2850.2978116378354
16, 1414.9137563387417
32, 726.1552964748554
64, 374.4394140044236
128, 184.53501476880663
256, 97.77026577542658
512, 53.82760800619777


==> data/Ruggedness2_100_100/simple.csv <==
lambda, med, q1, q2, top, bottom, average, dev, optimal
2, 13179, 8473, 22865, 9686, 4706, 16032, 10229, 10947
4, 6651, 4439, 11599, 4948, 2212, 8639, 6539, 5765
8, 3236, 2184, 5341, 2105, 1052, 4299, 3202, 3008
16, 1928, 1302, 3003, 1075, 626, 2359, 1563, 1498
32, 851, 520, 1397, 546, 331, 1087, 787, 751
64, 543, 330, 870, 327, 213, 658, 443, 379
128, 241, 146, 346, 105, 95, 266, 156, 193
256, 144, 109, 217, 73, 35, 171, 95, 104
512, 72, 44, 109, 37, 28, 84, 54, 56


==> data/Ruggedness2_100_100/tworate.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 16564, 10753, 26877, 10313, 5811, 20718, 15485
4, 10196, 4819, 15488, 5292, 5377, 11541, 8838
8, 4017, 2578, 6187, 2170, 1439, 4856, 3624
16, 2302, 1470, 3518, 1216, 832, 3174, 3125
32, 1183, 708, 1818, 635, 475, 1408, 1027
64, 602, 351, 932, 330, 251, 710, 496
128, 246, 167, 447, 201, 79, 314, 214
256, 178, 111, 265, 87, 67, 211, 143
512, 92, 60, 136, 44, 32, 106, 63


==> data/Ruggedness2_100_100/tworatesq.csv <==
lambda, med, q1, q2, top, bottom, average, dev
2, 40144, 24584, 71805, 31661, 15560, 54200, 41660
4, 16011, 7787, 25410, 9399, 8224, 19446, 18224
8, 6690, 3750, 13498, 6808, 2940, 9495, 7396
16, 3404, 1768, 5996, 2592, 1636, 4437, 3607
32, 2023, 1068, 2848, 825, 955, 2284, 1548
64, 1052, 502, 1641, 589, 550, 1197, 862
128, 390, 201, 613, 223, 189, 499, 416
256, 253, 120, 400, 147, 133, 280, 197
512, 93, 63, 142, 49, 30, 114, 73


==> data/allLambdasCsv/l128.csv <==
fitness,mutationRate,runTime
0,99.99999999999814,37.66351802680615
1,99.99999999999814,1.0
2,99.99999999999814,135.15664262147928
3,99.99999999999814,133.8021248339967
4,99.99999999999814,156.69202542341606
5,99.99999999999814,155.6903156389409
6,99.99999999999814,165.21011815048936
7,99.99999999999814,164.24094779931883
8,99.99999999999814,169.7878730987267
9,99.99999999999814,168.85042781863675
10,99.99999999999814,172.72352758876477
11,99.99999999999814,171.83182272692753
12,99.99999999999814,174.80308722840832
13,99.99999999999814,173.96235562710137
14,91.20108393558927,176.19711999261327
15,91.20108393558927,175.55534591080226
16,91.20108393558927,177.247902906395
17,91.20108393558927,176.7210709494186
18,91.20108393558927,178.19319493811207
19,91.20108393558927,177.74677821298246
20,91.20108393558927,179.03917076250653
21,91.20108393558927,178.65178648621261
22,91.20108393558927,179.8570283769389
23,91.20108393558927,179.47985632981664
24,91.20108393558927,180.58356906014592
25,91.20108393558927,180.22323018334288
26,91.20108393558927,181.24545515647364
27,91.20108393558927,180.89919736941565
28,91.20108393558927,181.86351124525885
29,91.20108393558927,181.57430405114488
30,91.20108393558927,182.40724381860926
31,91.20108393558927,182.14887579808152
32,91.20108393558927,182.90300298421857
33,91.20108393558927,182.68694800978648
34,83.17637711026555,183.32915398833714
35,91.20108393558927,183.142824284223
36,83.17637711026555,183.6726669200876
37,83.17637711026555,183.50187442548844
38,83.17637711026555,183.96702585665932
39,83.17637711026555,183.83172554495226
40,75.85775750291697,184.20560220238133
41,75.85775750291697,184.09941074335984
42,75.85775750291697,184.40410881558057
43,75.85775750291697,184.31160449114049
44,69.18309709189235,184.53102374445268
45,69.18309709189235,184.47776319568254
46,63.09573444801815,184.6275090101481
47,69.18309709189235,184.5965624846082
48,52.48074602497629,184.67484109287543
49,57.543993733714615,184.66457168072301
50,47.86300923226295,184.67316213342582
51,52.48074602497629,184.68214412552388
52,43.65158322401579,184.62865937532752
53,39.810717055348995,184.6534533863912
54,33.1131121482585,184.53615317843253
55,36.30780547700947,184.59067010752787
56,25.118864315095337,184.3888579079777
57,33.1131121482585,184.46910850532538
58,20.892961308540002,184.20185336214539
59,22.9086765276773,184.30802277805856
60,19.054607179632114,183.9554020001252
61,19.054607179632114,184.08720350435573
62,15.848931924610834,183.65907846396865
63,15.848931924610834,183.82444920554485
64,12.0226443461739,183.3029473736417
65,15.848931924610834,183.49042860086294
66,9.999999999999808,182.89014454119285
67,12.0226443461739,183.10671848533113
68,9.999999999999808,182.400677188648
69,9.999999999999808,182.6566237028547
70,7.585775750291692,181.8448129452323
71,7.585775750291692,182.14203543696726
72,6.30957344480181,181.20748250206725
73,6.918309709189232,181.54812762412632
74,5.248074602497623,180.50812244715218
75,6.918309709189232,180.86438163201547
76,4.78630092322629,179.72261200167918
77,5.248074602497623,180.09255132971109
78,4.365158322401574,178.83328602479043
79,4.78630092322629,179.2323071917621
80,4.365158322401574,177.85828941479804
81,4.365158322401574,178.2654770845803
82,3.9810717055348936,176.74321234651796
83,3.019951720401956,177.20048732117277
84,3.6307805477009416,175.4284322270837
85,3.3113112148258455,176.0199514375249
86,3.3113112148258455,173.80308722840832
87,2.754228703338111,174.63789418344274
88,2.51188643150953,171.72352758876477
89,2.51188643150953,172.96235562710137
90,2.51188643150953,168.7878730987267
91,2.51188643150953,170.83182272692753
92,0.999999999999982,164.21011815048936
93,2.290867652767727,167.85042781863675
94,0.10964781961431756,155.69202542341606
95,2.290867652767727,163.24094779931883
96,0.010964781961431861,134.15664262147928
97,2.290867652767727,154.6903156389409
98,0.25118864315095496,36.66351802680615
99,2.0892961308539975,132.8021248339967


==> data/allLambdasCsv/l16.csv <==
fitness,mutationRate,runTime
0,99.99999999999814,927.645975097953
1,99.99999999999814,1.0
2,99.99999999999814,1199.2239092928326
3,99.99999999999814,1090.3246187364139
4,99.99999999999814,1298.1889221309164
5,99.99999999999814,1267.782431614234
6,99.99999999999814,1346.962639504996
7,99.99999999999814,1335.310397643656
8,99.99999999999814,1375.3246295424503
9,99.99999999999814,1369.860560891005
10,99.99999999999814,1393.2393652724863
11,99.99999999999814,1390.269300565745
12,99.99999999999814,1405.221712760524
13,99.99999999999814,1403.2669387063347
14,99.99999999999814,1413.8203305268003
15,99.99999999999814,1412.3379275089471
16,99.99999999999814,1420.195203885581
17,99.99999999999814,1418.9537074679342
18,99.99999999999814,1425.0348898558232
19,99.99999999999814,1423.9090339683037
20,99.99999999999814,1428.836219505824
21,99.99999999999814,1427.7695412550809
22,99.99999999999814,1431.8614278962775
23,99.99999999999814,1430.8366794477183
24,91.20108393558927,1434.122706362133
25,91.20108393558927,1433.2191323820612
26,91.20108393558927,1435.7780362659144
27,91.20108393558927,1434.9790586430488
28,91.20108393558927,1437.179583265151
29,91.20108393558927,1436.495181923975
30,91.20108393558927,1438.4035070820305
31,91.20108393558927,1437.8172785049474
32,91.20108393558927,1439.4584924654325
33,91.20108393558927,1438.9551735736077
34,91.20108393558927,1440.3790849231018
35,91.20108393558927,1439.931544825731
36,91.20108393558927,1441.172479013437
37,91.20108393558927,1440.7921483850216
38,91.20108393558927,1441.8539897768171
39,91.20108393558927,1441.5294195252125
40,83.17637711026555,1442.3324371513681
41,83.17637711026555,1442.1006847350027
42,75.85775750291697,1442.7392255221525
43,83.17637711026555,1442.5475454108937
44,75.85775750291697,1443.0185702902938
45,75.85775750291697,1442.8802281860483
46,63.09573444801815,1443.188489946061
47,69.18309709189235,1443.1120346984778
48,52.48074602497629,1443.279917140837
49,57.543993733714615,1443.2484667687352
50,43.65158322401579,1443.2808250105907
51,52.48074602497629,1443.293926710915
52,36.30780547700947,1443.1849039617136
53,43.65158322401579,1443.2512619136583
54,27.54228703338115,1443.0047261344048
55,33.1131121482585,1443.1142636581974
56,20.892961308540002,1442.7232415662465
57,25.118864315095337,1442.8798327027878
58,14.454397707459002,1442.3268932505366
59,17.378008287493426,1442.5462088904894
60,13.18256738556382,1441.8109735086923
61,14.454397707459002,1442.0888567155762
62,9.999999999999808,1441.1634663728828
63,10.96478196143164,1441.5101377401165
64,8.317637711026551,1440.3749059950508
65,9.120108393558922,1440.7947957445012
66,6.918309709189232,1439.415267165045
67,7.585775750291692,1439.9260940596205
68,5.754399373371457,1438.2729802117085
69,5.754399373371457,1438.888546927318
70,4.365158322401574,1436.905165396128
71,4.78630092322629,1437.651460590681
72,3.3113112148258455,1435.2635634523137
73,4.365158322401574,1436.180322043725
74,2.754228703338111,1433.2777958344839
75,3.9810717055348936,1434.4385714133637
76,1.9054607179632088,1430.8614278962775
77,3.6307805477009416,1432.35087487462
78,0.036307805477009986,1427.836219505824
79,3.3113112148258455,1429.8366794477183
80,0.04365158322401639,1424.0348898558232
81,3.3113112148258455,1426.7695412550809
82,0.04786300923226359,1419.195203885581
83,2.754228703338111,1422.9090339683037
84,0.039810717055349554,1412.8203305268003
85,3.019951720401956,1417.9537074679342
86,0.03311311214825899,1404.221712760524
87,2.51188643150953,1411.3379275089471
88,0.039810717055349554,1392.2393652724863
89,2.51188643150953,1402.2669387063347
90,0.04786300923226359,1374.3246295424503
91,2.51188643150953,1389.269300565745
92,0.039810717055349554,1345.962639504996
93,2.290867652767727,1368.860560891005
94,0.017378008287493737,1297.1889221309164
95,2.0892961308539975,1334.310397643656
96,0.014454397707459272,1198.2239092928326
97,2.0892961308539975,1266.782431614234
98,0.019054607179632446,926.645975097953
99,1.9054607179632088,1089.3246187364139


==> data/allLambdasCsv/l2.csv <==
fitness,mutationRate,runTime
0,99.99999999999814,7649.347053057924
1,99.99999999999814,1.0
2,99.99999999999814,9145.498955833635
3,99.99999999999814,7813.499999998963
4,99.99999999999814,9725.248411165205
5,99.99999999999814,9231.29460568046
6,99.99999999999814,10017.710295805524
7,99.99999999999814,9778.960895146143
8,99.99999999999814,10191.525729793135
9,99.99999999999814,10055.136617253049
10,99.99999999999814,10305.092864409644
11,99.99999999999814,10219.144539922805
12,99.99999999999814,10384.020050482284
13,99.99999999999814,10326.770253455636
14,99.99999999999814,10440.345558674644
15,99.99999999999814,10401.442923072773
16,99.99999999999814,10481.763662645459
17,99.99999999999814,10454.191525273623
18,99.99999999999814,10513.10714054616
19,99.99999999999814,10492.944141307726
20,99.99999999999814,10537.490616946874
21,99.99999999999814,10522.44805573441
22,99.99999999999814,10556.501784127693
23,99.99999999999814,10545.023695573973
24,99.99999999999814,10571.581976816607
25,99.99999999999814,10562.810051690707
26,99.99999999999814,10583.530154054359
27,99.99999999999814,10576.69620599552
28,99.99999999999814,10593.226779448465
29,99.99999999999814,10587.792224744426
30,99.99999999999814,10600.9733668024
31,99.99999999999814,10596.640276211172
32,99.99999999999814,10607.165851948383
33,99.99999999999814,10603.687986301342
34,99.99999999999814,10612.04425815773
35,99.99999999999814,10609.28422335927
36,99.99999999999814,10615.890592448051
37,99.99999999999814,10613.772262659662
38,91.20108393558927,10618.861358938593
39,99.99999999999814,10617.293261174686
40,91.20108393558927,10620.754263382923
41,91.20108393558927,10619.894275552744
42,91.20108393558927,10622.202909188594
43,91.20108393558927,10621.538820832731
44,83.17637711026555,10623.142485429564
45,91.20108393558927,10622.78946241269
46,63.09573444801815,10623.621712231321
47,75.85775750291697,10623.444378754839
48,57.543993733714615,10623.810675722027
49,63.09573444801815,10623.736279577264
50,39.810717055348995,10623.821141163367
51,52.48074602497629,10623.864775040005
52,33.1131121482585,10623.552142697308
53,36.30780547700947,10623.731880110126
54,20.892961308540002,10622.915637393975
55,27.54228703338115,10623.30189383231
56,17.378008287493426,10621.785510041143
57,17.378008287493426,10622.426369017465
58,10.96478196143164,10620.155340144858
59,13.18256738556382,10621.026840394921
60,8.317637711026551,10617.863639720234
61,9.999999999999808,10619.005463984175
62,7.585775750291692,10614.890592448051
63,9.120108393558922,10616.293261174686
64,5.754399373371457,10611.04425815773
65,6.30957344480181,10612.772262659662
66,0.04786300923226359,10606.165851948383
67,6.30957344480181,10608.28422335927
68,0.036307805477009986,10599.9733668024
69,5.248074602497623,10602.687986301342
70,0.010964781961431861,10592.226779448465
71,4.78630092322629,10595.640276211172
72,0.010000000000000014,10582.530154054359
73,3.9810717055348936,10586.792224744426
74,0.012022644346174137,10570.581976816607
75,3.6307805477009416,10575.69620599552
76,0.010964781961431861,10555.501784127693
77,3.3113112148258455,10561.810051690707
78,0.025118864315095742,10536.490616946874
79,3.3113112148258455,10544.023695573973
80,0.012022644346174137,10512.10714054616
81,3.019951720401956,10521.44805573441
82,0.027542287033381588,10480.763662645459
83,2.754228703338111,10491.944141307726
84,0.05754399373371535,10439.345558674644
85,3.019951720401956,10453.191525273623
86,0.02089296130854036,10383.020050482284
87,2.754228703338111,10400.442923072773
88,0.03311311214825899,10304.092864409644
89,2.51188643150953,10325.770253455636
90,0.015848931924611127,10190.525729793135
91,2.290867652767727,10218.144539922805
92,0.025118864315095742,10016.710295805524
93,2.290867652767727,10054.136617253049
94,0.04365158322401639,9724.248411165205
95,2.51188643150953,9777.960895146143
96,0.03311311214825899,9144.498955833635
97,1.9054607179632088,9230.29460568046
98,0.012022644346174137,7648.347053057924
99,1.5848931924610818,7812.499999998963


==> data/allLambdasCsv/l256.csv <==
fitness,mutationRate,runTime
0,99.99999999999814,6.424680869892243
1,99.99999999999814,1.0
2,99.99999999999814,69.45790154360465
3,99.99999999999814,68.4763832658567
4,99.99999999999814,80.04585087982247
5,99.99999999999814,79.10318122258826
6,99.99999999999814,84.55878081643097
7,99.99999999999814,83.63953868876553
8,99.99999999999814,87.14970695802448
9,99.99999999999814,86.25358343165699
10,91.20108393558927,88.84931868764633
11,99.99999999999814,88.05921683236583
12,91.20108393558927,89.8619619485169
13,91.20108393558927,89.34170999732791
14,91.20108393558927,90.75255283760336
15,91.20108393558927,90.34038997743505
16,91.20108393558927,91.62068114006729
17,91.20108393558927,91.22349317941374
18,91.20108393558927,92.40340138724864
19,91.20108393558927,92.0296623272326
20,91.20108393558927,93.13043264306182
21,91.20108393558927,92.76177415771876
22,91.20108393558927,93.83444851575918
23,91.20108393558927,93.44921291157996
24,91.20108393558927,94.44055703010444
25,91.20108393558927,94.13231802477574
26,91.20108393558927,95.01896385636573
27,91.20108393558927,94.75145521593532
28,91.20108393558927,95.53767917537765
29,91.20108393558927,95.27985695495907
30,91.20108393558927,96.02387178065942
31,91.20108393558927,95.79323217921038
32,91.20108393558927,96.42495346770174
33,91.20108393558927,96.1985239155138
34,83.17637711026555,96.76523228717517
35,83.17637711026555,96.610045984572
36,83.17637711026555,97.04096870343156
37,83.17637711026555,96.9134840023397
38,83.17637711026555,97.28416521584097
39,83.17637711026555,97.16617310747
40,75.85775750291697,97.49480597484278
41,75.85775750291697,97.39808142621058
42,69.18309709189235,97.65191232672124
43,75.85775750291697,97.57794040181129
44,63.09573444801815,97.77491149584763
45,69.18309709189235,97.7155754070832
46,63.09573444801815,97.85328796999677
47,57.543993733714615,97.82364518381232
48,52.48074602497629,97.88232302031707
49,57.543993733714615,97.87329828014967
50,43.65158322401579,97.8963045357303
51,47.86300923226295,97.8918375349954
52,39.810717055348995,97.8468404705463
53,39.810717055348995,97.87962486401123
54,33.1131121482585,97.77559177883953
55,36.30780547700947,97.81071294402945
56,25.118864315095337,97.64804911602464
57,30.199517204019603,97.7147629178559
58,22.9086765276773,97.48858593599014
59,25.118864315095337,97.57257172389768
60,20.892961308540002,97.27758718051415
61,22.9086765276773,97.39236110922836
62,15.848931924610834,97.03277772217886
63,17.378008287493426,97.16596991261953
64,15.848931924610834,96.75012783373077
65,15.848931924610834,96.89326110521412
66,13.18256738556382,96.39731623722056
67,13.18256738556382,96.54935978144158
68,9.999999999999808,95.99318762577109
69,10.96478196143164,96.19264133015042
70,8.317637711026551,95.52569143550971
71,9.999999999999808,95.77263944359449
72,6.918309709189232,94.99759935176073
73,8.317637711026551,95.2799535655397
74,6.30957344480181,94.37378589720956
75,6.918309709189232,94.72372700236909
76,5.248074602497623,93.7055545072131
77,6.30957344480181,94.10399821731619
78,4.78630092322629,92.96899897236997
79,5.754399373371457,93.37175158369797
80,5.248074602497623,92.20368863859525
81,4.365158322401574,92.55700219899468
82,4.365158322401574,91.33818636701642
83,3.9810717055348936,91.6665197102262
84,4.365158322401574,90.36646089061696
85,3.019951720401956,90.69607695938915
86,2.754228703338111,89.25302086615943
87,2.754228703338111,89.63804197729745
88,3.3113112148258455,87.91103739385865
89,2.754228703338111,88.45526250494243
90,3.3113112148258455,86.14970695802448
91,2.754228703338111,87.05921683236583
92,2.290867652767727,83.55878081643097
93,2.754228703338111,85.25358343165699
94,1.9054607179632088,79.04585087982247
95,2.0892961308539975,82.63953868876553
96,0.5754399373371479,68.45790154360465
97,2.290867652767727,78.10318122258826
98,0.03311311214825899,5.424680869892243
99,1.9054607179632088,67.4763832658567


==> data/allLambdasCsv/l32.csv <==
fitness,mutationRate,runTime
0,99.99999999999814,407.92446578034645
1,99.99999999999814,1.0
2,99.99999999999814,597.1365981468521
3,99.99999999999814,562.7977528089875
4,99.99999999999814,659.7125416560018
5,99.99999999999814,652.2565703327916
6,99.99999999999814,688.7913099703733
7,99.99999999999814,686.1504197796445
8,99.99999999999814,704.8905224761533
9,99.99999999999814,703.4123912558968
10,99.99999999999814,714.758938736071
11,99.99999999999814,713.6042646124523
12,99.99999999999814,721.4550876505315
13,99.99999999999814,720.4062530513777
14,99.99999999999814,726.2314015924685
15,99.99999999999814,725.2145558148476
16,99.99999999999814,729.7278351674721
17,99.99999999999814,728.763449784632
18,99.99999999999814,732.4456340461229
19,99.99999999999814,731.5508521991521
20,91.20108393558927,734.5038699277239
21,91.20108393558927,733.69893601565
22,91.20108393558927,735.9408584111688
23,91.20108393558927,735.2464226345768
24,91.20108393558927,737.1897210834659
25,91.20108393558927,736.5721517470163
26,91.20108393558927,738.2816663121771
27,91.20108393558927,737.7500531236758
28,91.20108393558927,739.2432526726394
29,91.20108393558927,738.7772659154368
30,91.20108393558927,740.1018554281342
31,91.20108393558927,739.6891935159033
32,91.20108393558927,740.8700969215312
33,91.20108393558927,740.4928900535882
34,91.20108393558927,741.537440033267
35,91.20108393558927,741.2139682181596
36,91.20108393558927,742.1351086320609
37,91.20108393558927,741.8446426185117
38,83.17637711026555,742.5765774166108
39,83.17637711026555,742.3743779602986
40,83.17637711026555,742.9477031464644
41,83.17637711026555,742.7700634119205
42,75.85775750291697,743.2418070354893
43,75.85775750291697,743.1200776916291
44,69.18309709189235,743.4550001862755
45,75.85775750291697,743.3639885130333
46,63.09573444801815,743.6004500564562
47,69.18309709189235,743.5397798413119
48,57.543993733714615,743.6668642953789
49,57.543993733714615,743.6431580455046
50,47.86300923226295,743.667144350567
51,52.48074602497629,743.6751183076826
52,36.30780547700947,743.5942695104652
53,39.810717055348995,743.6410720805275
54,30.199517204019603,743.459833774955
55,33.1131121482585,743.5394846338778
56,22.9086765276773,743.2431157859786
57,25.118864315095337,743.3602501295294
58,17.378008287493426,742.94808338669
59,19.054607179632114,743.1074746715553
60,14.454397707459002,742.5719134844835
61,15.848931924610834,742.7694535681443
62,10.96478196143164,742.1038678809953
63,13.18256738556382,742.3468545943194
64,9.999999999999808,741.5374861035242
65,9.999999999999808,741.830617873746
66,7.585775750291692,740.859537620496
67,9.120108393558922,741.2092600600914
68,6.918309709189232,740.0706112997184
69,6.918309709189232,740.4776590398576
70,5.754399373371457,739.1548433424025
71,5.754399373371457,739.6243930638407
72,5.248074602497623,738.0862813295993
73,4.78630092322629,738.6328917126501
74,4.78630092322629,736.8387325662495
75,3.9810717055348936,737.4925466592598
76,3.6307805477009416,735.3672227348638
77,3.9810717055348936,736.1678068466879
78,3.019951720401956,733.602877030352
79,3.6307805477009416,734.6265821040214
80,2.51188643150953,731.4456340461229
81,3.3113112148258455,732.7799303075767
82,1.73780082874934,728.7278351674721
83,3.019951720401956,730.5508521991521
84,0.20892961308540156,725.2314015924685
85,2.754228703338111,727.763449784632
86,0.039810717055349554,720.4550876505315
87,2.51188643150953,724.2145558148476
88,0.025118864315095742,713.758938736071
89,2.754228703338111,719.4062530513777
90,0.10964781961431756,703.8905224761533
91,2.51188643150953,712.6042646124523
92,0.022908676527677682,687.7913099703733
93,2.290867652767727,702.4123912558968
94,0.014454397707459272,658.7125416560018
95,2.290867652767727,685.1504197796445
96,0.013182567385564075,596.1365981468521
97,1.9054607179632088,651.2565703327916
98,0.12022644346174019,406.92446578034645
99,1.9054607179632088,561.7977528089875


==> data/allLambdasCsv/l4.csv <==
fitness,mutationRate,runTime
0,99.99999999999814,4097.388177707293
1,99.99999999999814,1.0
2,99.99999999999814,4916.560632879015
3,99.99999999999814,4274.504273505068
4,99.99999999999814,5226.457243871548
5,99.99999999999814,5000.385405464322
6,99.99999999999814,5382.359469900331
7,99.99999999999814,5278.497773985258
8,99.99999999999814,5474.762340070577
9,99.99999999999814,5416.751790206584
10,99.99999999999814,5534.349957272785
11,99.99999999999814,5500.319686303136
12,99.99999999999814,5574.99062559254
13,99.99999999999814,5553.449703313057
14,99.99999999999814,5604.301424169042
15,99.99999999999814,5589.8472741861315
16,99.99999999999814,5626.013539935011
17,99.99999999999814,5615.931404694607
18,99.99999999999814,5642.429621686015
19,99.99999999999814,5635.228059497698
20,99.99999999999814,5655.040339313858
21,99.99999999999814,5649.73535893618
22,99.99999999999814,5664.992255523079
23,99.99999999999814,5660.935968982191
24,99.99999999999814,5672.865150272391
25,99.99999999999814,5669.705316956809
26,99.99999999999814,5679.158718841661
27,99.99999999999814,5676.608990002299
28,99.99999999999814,5684.264153755315
29,99.99999999999814,5682.14859478475
30,99.99999999999814,5688.40665145223
31,99.99999999999814,5686.603791596829
32,99.99999999999814,5691.803211415416
33,99.99999999999814,5690.217936887675
34,91.20108393558927,5694.098238336793
35,91.20108393558927,5693.023650848956
36,91.20108393558927,5695.927177662611
37,91.20108393558927,5695.035775882318
38,91.20108393558927,5697.437219166094
39,91.20108393558927,5696.7066730669985
40,91.20108393558927,5698.648656735522
41,91.20108393558927,5698.076731203757
42,83.17637711026555,5699.580724523418
43,91.20108393558927,5699.166126835772
44,75.85775750291697,5700.177817332301
45,83.17637711026555,5699.896274401948
46,69.18309709189235,5700.503192420144
47,75.85775750291697,5700.373453648343
48,57.543993733714615,5700.6596421882705
49,63.09573444801815,5700.609996921071
50,43.65158322401579,5700.662649338275
51,52.48074602497629,5700.684392413172
52,33.1131121482585,5700.485648688176
53,39.810717055348995,5700.60598969236
54,22.9086765276773,5700.118073925507
55,27.54228703338115,5700.341081705354
56,17.378008287493426,5699.4629936203955
57,17.378008287493426,5699.839444719671
58,12.0226443461739,5698.532170728648
59,14.454397707459002,5699.038726053914
60,9.999999999999808,5697.267276541771
61,12.0226443461739,5697.915155565703
62,6.918309709189232,5695.59688955032
63,8.317637711026551,5696.447656043399
64,6.30957344480181,5693.502322138172
65,7.585775750291692,5694.546261107927
66,0.019054607179632446,5690.803211415416
67,5.754399373371457,5692.164700724303
68,0.039810717055349554,5687.40665145223
69,5.754399373371457,5689.217936887675
70,0.022908676527677682,5683.264153755315
71,4.78630092322629,5685.603791596829
72,0.025118864315095742,5678.158718841661
73,3.9810717055348936,5681.14859478475
74,0.036307805477009986,5671.865150272391
75,3.9810717055348936,5675.608990002299
76,0.03311311214825899,5663.992255523079
77,3.6307805477009416,5668.705316956809
78,0.010964781961431861,5654.040339313858
79,3.3113112148258455,5659.935968982191
80,0.039810717055349554,5641.429621686015
81,3.019951720401956,5648.73535893618
82,0.05248074602497697,5625.013539935011
83,2.754228703338111,5634.228059497698
84,0.017378008287493737,5603.301424169042
85,2.754228703338111,5614.931404694607
86,0.010000000000000014,5573.99062559254
87,2.754228703338111,5588.8472741861315
88,0.015848931924611127,5533.349957272785
89,2.290867652767727,5552.449703313057
90,0.010000000000000014,5473.762340070577
91,2.290867652767727,5499.319686303136
92,0.027542287033381588,5381.359469900331
93,2.290867652767727,5415.751790206584
94,0.04786300923226359,5225.457243871548
95,2.51188643150953,5277.497773985258
96,0.036307805477009986,4915.560632879015
97,1.9054607179632088,4999.385405464322
98,0.10964781961431756,4096.388177707293
99,2.0892961308539975,4273.504273505068


==> data/allLambdasCsv/l512.csv <==
fitness,mutationRate,runTime
0,99.99999999999814,2.0997462739779356
1,99.99999999999814,1.0
2,99.99999999999814,37.6213404438043
3,99.99999999999814,36.63791874554529
4,99.99999999999814,43.33417200519829
5,99.99999999999814,42.380670458121834
6,99.99999999999814,45.85435341798529
7,99.99999999999814,44.94941903834613
8,91.20108393558927,47.27635441545859
9,99.99999999999814,46.57928816953555
10,91.20108393558927,48.195063814189076
11,91.20108393558927,47.705299455212604
12,91.20108393558927,49.00932338240185
13,91.20108393558927,48.62476108638452
14,91.20108393558927,49.78589962565399
15,91.20108393558927,49.43920088439197
16,91.20108393558927,50.56251073155451
17,91.20108393558927,50.193931010151076
18,91.20108393558927,51.29746989117368
19,91.20108393558927,50.90702985263967
20,91.20108393558927,51.94047934861256
21,91.20108393558927,51.59162519515838
22,91.20108393558927,52.50717603761519
23,91.20108393558927,52.24481538586615
24,91.20108393558927,53.08376910386011
25,91.20108393558927,52.82856888925266
26,91.20108393558927,53.570621965532254
27,91.20108393558927,53.34018826460456
28,91.20108393558927,54.02954791052898
29,91.20108393558927,53.79089951369284
30,91.20108393558927,54.420065705414
31,91.20108393558927,54.21923760072912
32,83.17637711026555,54.77984445203852
33,91.20108393558927,54.61885412746127
34,83.17637711026555,55.05027165455693
35,83.17637711026555,54.90323270168299
36,83.17637711026555,55.298121155698325
37,83.17637711026555,55.16739920399877
38,75.85775750291697,55.52811911013033
39,83.17637711026555,55.41838791114165
40,75.85775750291697,55.69496245651193
41,75.85775750291697,55.606106355222764
42,69.18309709189235,55.83967628446839
43,75.85775750291697,55.77036394258954
44,63.09573444801815,55.92992132894265
45,69.18309709189235,55.8890877505152
46,57.543993733714615,56.005971723410944
47,63.09573444801815,55.98092879444395
48,57.543993733714615,56.03934129461729
49,52.48074602497629,56.034818260510896
50,47.86300923226295,56.04284368969511
51,47.86300923226295,56.0326904896443
52,39.810717055348995,56.00909988394286
53,47.86300923226295,56.027001227670404
54,33.1131121482585,55.925069972330185
55,39.810717055348995,55.96742112028803
56,30.199517204019603,55.82853303605612
57,33.1131121482585,55.89531736136712
58,27.54228703338115,55.69291552503378
59,25.118864315095337,55.76938250114433
60,20.892961308540002,55.51721629641124
61,22.9086765276773,55.59838269250658
62,19.054607179632114,55.29336371427648
63,20.892961308540002,55.41709552221378
64,14.454397707459002,55.02680579597185
65,15.848931924610834,55.174637657213694
66,14.454397707459002,54.7411956043013
67,13.18256738556382,54.89927271900582
68,9.120108393558922,54.40825488535466
69,12.0226443461739,54.577464969543705
70,10.96478196143164,54.00755029227119
71,9.999999999999808,54.19359655429566
72,9.120108393558922,53.580690416559406
73,8.317637711026551,53.79099370261548
74,6.918309709189232,53.06656851208516
75,8.317637711026551,53.31556416631884
76,5.248074602497623,52.47191763058246
77,6.30957344480181,52.80108627183312
78,5.248074602497623,51.78806171328582
79,6.30957344480181,52.207375786919485
80,4.78630092322629,51.07580846951417
81,5.754399373371457,51.519669391242765
82,4.365158322401574,50.31068663182379
83,4.78630092322629,50.730589673821505
84,3.9810717055348936,49.51313432822622
85,3.9810717055348936,49.86290534265318
86,3.6307805477009416,48.633696700853704
87,3.019951720401956,48.92094410814282
88,3.3113112148258455,47.62912848282144
89,2.754228703338111,47.923570500267815
90,3.019951720401956,46.45029507345829
91,2.290867652767727,46.83566770715854
92,3.3113112148258455,44.85435341798529
93,2.0892961308539975,45.57928816953555
94,3.019951720401956,42.33417200519829
95,2.290867652767727,43.94941903834613
96,1.9054607179632088,36.6213404438043
97,2.0892961308539975,41.380670458121834
98,0.017378008287493737,1.0997462739779356
99,2.0892961308539975,35.63791874554529


==> data/allLambdasCsv/l64.csv <==
fitness,mutationRate,runTime
0,99.99999999999814,152.86075090092606
1,99.99999999999814,1.0
2,99.99999999999814,297.95120883904667
3,99.99999999999814,290.85507246377205
4,99.99999999999814,335.9599762977549
5,99.99999999999814,334.35006602828497
6,99.99999999999814,352.25056545540474
7,99.99999999999814,351.1723923318413
8,99.99999999999814,360.9673346107603
9,99.99999999999814,359.9560650313759
10,99.99999999999814,366.2998167884513
11,99.99999999999814,365.32263873425296
12,99.99999999999814,369.8859042668777
13,99.99999999999814,368.9573592395498
14,99.99999999999814,372.54141096568367
15,99.99999999999814,371.66648366900887
16,91.20108393558927,374.54526583455703
17,99.99999999999814,373.7588667016575
18,91.20108393558927,375.85405663482084
19,91.20108393558927,375.20611457694844
20,91.20108393558927,376.98460942702593
21,91.20108393558927,376.4357245617257
22,91.20108393558927,377.9919695430974
23,91.20108393558927,377.5166283761015
24,91.20108393558927,378.9026214868472
25,91.20108393558927,378.4715173206359
26,91.20108393558927,379.723920452744
27,91.20108393558927,379.3259801660816
28,91.20108393558927,380.47453394209566
29,91.20108393558927,380.1024793010755
30,91.20108393558927,381.13410129013323
31,91.20108393558927,380.81252960709
32,91.20108393558927,381.7408642290975
33,91.20108393558927,381.445994031928
34,91.20108393558927,382.2743798843626
35,91.20108393558927,382.01982974929
36,83.17637711026555,382.71530520481383
37,91.20108393558927,382.5245709521179
38,83.17637711026555,383.0605925290941
39,83.17637711026555,382.89278505378735
40,75.85775750291697,383.3712564426017
41,83.17637711026555,383.2235342399447
42,75.85775750291697,383.591825571346
43,75.85775750291697,383.48027243483057
44,69.18309709189235,383.7568179058466
45,69.18309709189235,383.6887560308469
46,63.09573444801815,383.8707297427685
47,63.09573444801815,383.827676104489
48,52.48074602497629,383.93020161509247
49,57.543993733714615,383.90818740860374
50,47.86300923226295,383.92964222618184
51,52.48074602497629,383.9375461122673
52,39.810717055348995,383.8753522729821
53,39.810717055348995,383.9095042318803
54,30.199517204019603,383.75841928166096
55,33.1131121482585,383.82364367129117
56,25.118864315095337,383.5878248351085
57,27.54228703338115,383.68123917587377
58,19.054607179632114,383.3605962047595
59,22.9086765276773,383.47980159599365
60,17.378008287493426,383.06305103641273
61,17.378008287493426,383.21991695069323
62,14.454397707459002,382.69678328580335
63,14.454397707459002,382.88385753530724
64,9.999999999999808,382.2585850849482
65,12.0226443461739,382.4847045627266
66,9.120108393558922,381.73861688919317
67,10.96478196143164,382.008275883741
68,8.317637711026551,381.1378772503577
69,9.120108393558922,381.44938475370276
70,6.918309709189232,380.44678956215597
71,6.918309709189232,380.7983248883069
72,5.754399373371457,379.6600629165464
73,6.30957344480181,380.0457267502287
74,5.248074602497623,378.76331987552004
75,4.78630092322629,379.1904625605572
76,4.78630092322629,377.75001652760744
77,3.9810717055348936,378.2192475887404
78,4.365158322401574,376.5838910425531
79,3.6307805477009416,377.1316496229387
80,3.6307805477009416,375.209453039648
81,3.019951720401956,375.8928014222314
82,3.3113112148258455,373.5703570162807
83,3.3113112148258455,374.45929990024723
84,3.019951720401956,371.54141096568367
85,3.019951720401956,372.7588667016575
86,2.290867652767727,368.8859042668777
87,3.019951720401956,370.66648366900887
88,1.5848931924610818,365.2998167884513
89,2.51188643150953,367.9573592395498
90,0.013182567385564075,359.9673346107603
91,2.51188643150953,364.32263873425296
92,0.012022644346174137,351.25056545540474
93,2.290867652767727,358.9560650313759
94,0.10964781961431756,334.9599762977549
95,2.290867652767727,350.1723923318413
96,0.010964781961431861,296.95120883904667
97,2.0892961308539975,333.35006602828497
98,0.017378008287493737,151.86075090092606
99,2.0892961308539975,289.85507246377205


==> data/allLambdasCsv/l8.csv <==
fitness,mutationRate,runTime
0,99.99999999999814,1982.6055491791317
1,99.99999999999814,1.0
2,99.99999999999814,2433.8107216404064
3,99.99999999999814,2151.537634408377
4,99.99999999999814,2601.527154767376
5,99.99999999999814,2511.864954607416
6,99.99999999999814,2685.8397050316225
7,99.99999999999814,2646.240956250232
8,99.99999999999814,2735.8123573000466
9,99.99999999999814,2715.771208848394
10,99.99999999999814,2767.8403489545944
11,99.99999999999814,2756.522673289223
12,99.99999999999814,2789.910705797278
13,99.99999999999814,2783.0325654676335
14,99.99999999999814,2805.572006939451
15,99.99999999999814,2801.126592887379
16,99.99999999999814,2817.0445458800627
17,99.99999999999814,2813.913813345926
18,99.99999999999814,2825.8356804024434
19,99.99999999999814,2823.513576458795
20,99.99999999999814,2832.639215959969
21,99.99999999999814,2830.7988441782536
22,99.99999999999814,2837.9957506155456
23,99.99999999999814,2836.4549795204994
24,99.99999999999814,2842.287358480893
25,99.99999999999814,2840.9389641477533
26,99.99999999999814,2845.767258661508
27,99.99999999999814,2844.538151141833
28,91.20108393558927,2848.5212316008947
29,91.20108393558927,2847.448705265119
30,91.20108393558927,2850.433498437277
31,91.20108393558927,2849.5168626379423
32,91.20108393558927,2852.0497901795043
33,91.20108393558927,2851.267862152889
34,91.20108393558927,2853.423322173535
35,91.20108393558927,2852.7542856162013
36,91.20108393558927,2854.586139998493
37,91.20108393558927,2854.037344624309
38,91.20108393558927,2855.572444092214
39,91.20108393558927,2855.101000561964
40,83.17637711026555,2856.3560528349317
41,91.20108393558927,2855.992460214958
42,83.17637711026555,2856.9044999210037
43,83.17637711026555,2856.6443791090505
44,75.85775750291697,2857.314097636709
45,75.85775750291697,2857.146745923437
46,69.18309709189235,2857.5566008114843
47,69.18309709189235,2857.4492074109335
48,57.543993733714615,2857.6793858414067
49,63.09573444801815,2857.633459840073
50,43.65158322401579,2857.67513682179
51,47.86300923226295,2857.6918493695903
52,33.1131121482585,2857.5610652770397
53,39.810717055348995,2857.6329569056898
54,22.9086765276773,2857.299827569851
55,25.118864315095337,2857.4527254920113
56,17.378008287493426,2856.90000566765
57,20.892961308540002,2857.1246399391002
58,14.454397707459002,2856.3187822972973
59,14.454397707459002,2856.635954748656
60,10.96478196143164,2855.5396112002236
61,12.0226443461739,2855.9619735627966
62,9.120108393558922,2854.5633474484735
63,9.120108393558922,2855.0836892058733
64,6.30957344480181,2853.3336270935265
65,9.120108393558922,2853.987402345983
66,4.365158322401574,2851.812591178387
67,6.918309709189232,2852.6109678479083
68,3.3113112148258455,2849.9531076607127
69,5.754399373371457,2850.939063702244
70,0.014454397707459272,2847.6366817937346
71,4.78630092322629,2848.908113531204
72,0.09120108393559026,2844.767258661508
73,4.365158322401574,2846.4846358445957
74,0.010000000000000014,2841.287358480893
75,3.9810717055348936,2843.538151141833
76,0.010964781961431861,2836.9957506155456
77,3.6307805477009416,2839.9389641477533
78,0.030199517204020067,2831.639215959969
79,3.019951720401956,2835.4549795204994
80,0.014454397707459272,2824.8356804024434
81,3.3113112148258455,2829.7988441782536
82,0.06309573444801893,2816.0445458800627
83,3.019951720401956,2822.513576458795
84,0.036307805477009986,2804.572006939451
85,2.754228703338111,2812.913813345926
86,0.07585775750291783,2788.910705797278
87,2.51188643150953,2800.126592887379
88,0.05754399373371535,2766.8403489545944
89,2.51188643150953,2782.0325654676335
90,0.02089296130854036,2734.8123573000466
91,2.290867652767727,2755.522673289223
92,0.04786300923226359,2684.8397050316225
93,2.0892961308539975,2714.771208848394
94,0.025118864315095742,2600.527154767376
95,2.290867652767727,2645.240956250232
96,0.015848931924611127,2432.8107216404064
97,2.290867652767727,2510.864954607416
98,0.036307805477009986,1981.6055491791317
99,2.290867652767727,2150.537634408377


==> data/onemax-optimal-shift.csv <==
n,lambda,distance,value,time
100,2,1,0.0,50.251256281405844
100,2,2,0.0,75.50378153393055
100,2,3,0.0,92.42425530719593
100,2,4,0.0,105.17935734801196
100,2,5,0.0,115.43576760442215
100,2,6,0.0,124.0268328965182
100,2,7,0.0,131.4287573968883
100,2,8,0.0,137.93917406355482
100,2,9,0.0,143.756509723822
100,2,10,0.0,149.0196676185588
100,2,11,0.0,153.82967242856367
100,2,12,0.0,158.26229654203877
100,2,13,0.0,162.37583006733684
100,2,14,0.0,166.21607584306648
100,2,15,0.0,169.81967944667008
100,2,16,0.0,173.21641857710478
100,2,17,0.0,176.4308190914088
100,2,18,0.0,179.4833221439118
100,2,19,0.0,182.39114418520273
100,2,20,0.0,185.16892196298048
100,2,21,0.0,187.8292039528714
100,2,22,0.0,190.38283010200306
100,2,24,0.0,195.2066532636116
100,2,25,0.0,197.49236754932588
100,2,26,0.0,199.7028007942418
100,2,27,0.0,201.8436699871341
100,2,29,0.0,205.93661753912014
100,2,30,0.0,207.89740185284552
100,2,31,0.0,209.8061630668176
100,2,32,0.0,211.66628211443657
100,2,33,0.0,213.48083482719287
100,2,34,0.0,215.25262788176406
100,2,36,0.044550597377559994,218.60020206972766
100,2,37,0.05432477781969389,220.0648692159698
100,2,38,0.06382308434927896,221.4025824685653
100,2,39,0.07427427576034826,222.6147796157995
100,2,40,0.08651216061047491,223.70357183014735
100,2,41,0.10136640649898758,224.67109938918705
100,2,42,0.11975419064811083,225.5192658465722
100,2,43,0.1427135616031502,226.24980049373067
100,2,44,0.17140047177782922,226.86451395138045
100,2,45,0.20701343074116124,227.36571583938246
100,2,46,0.2505938618331842,227.75682100925673
100,2,47,0.3026884258167791,228.04313052775507
100,2,48,0.36292861963310563,228.23260997152988
100,2,49,0.4296759019671136,228.3362455734605
100,2,50,0.4999999926821729,228.3673601854857
100,2,51,0.5703922405862423,228.33930493357622
100,2,52,0.6385076417296571,228.26136144534163
100,2,53,0.7050760965354876,228.13334046222033
100,2,54,0.7728760638418655,227.93992105759855
100,2,55,0.8388743186610077,227.65010873880766
100,2,56,0.8917637781077663,227.23454048284336
100,2,57,0.9273565692936274,226.68178964539592
100,2,58,0.9493373098270852,225.99319276368254
100,2,59,0.9628556486982527,225.1735578988969
100,2,60,0.9714959737624482,224.22632211216765
100,2,61,0.9772831280553352,223.15288242660952
100,2,62,0.9813207554649361,221.95306841271895
100,2,63,0.984242301583915,220.62532725142776
100,2,64,0.9865465745253048,219.16626194532117
100,2,65,0.9886790597765924,217.57627043746032
100,2,66,0.9903450049313182,215.88481477544943
100,2,67,0.991317572161555,214.13768195577035
100,2,68,0.992089363597741,212.34493617972817
100,2,69,0.9927572013297921,210.50489601683825
100,2,70,0.993344000220044,208.61474535650092
100,2,71,0.993865006438938,206.671295149502
100,2,72,0.9943318430465045,204.6709730179068
100,2,73,0.994753517237918,202.60978215719916
100,2,74,0.9951371181208997,200.4832485784054
100,2,75,0.9954882786492534,198.28635545466167
100,2,76,0.9958115421676244,196.01346231063388
100,2,77,0.9961106231463321,193.6582058585633
100,2,78,0.9963885698840076,191.2133781221802
100,2,79,0.9966479212813781,188.67077596951881
100,2,80,0.9968908140870281,186.02101412093563
100,2,81,0.9971190400587722,183.25329085306564
100,2,82,0.9973341392572692,180.35509159759272
100,2,83,0.9975374228941571,177.31180984002887
100,2,84,0.9977300305393793,174.10625621491621
100,2,85,0.997912947419358,170.71801393908095
100,2,86,0.9980870343925083,167.12257917352002
100,2,87,0.998253047605111,163.29019418619202
100,2,88,0.9984116521828716,159.18423156980293
100,2,89,0.9985634398436591,154.75890507462444
100,2,90,0.9987089329753547,149.9559397835165
100,2,91,0.9988486032143746,144.6995772590693
100,2,92,0.9989828685139066,138.88880566619852
100,2,93,0.9991121058674735,132.38473362170524
100,2,94,0.9992366580349645,124.98894526956076
100,2,95,0.9993568321188389,116.40381782528416
100,2,96,0.9994729080709293,106.15315656974376
100,2,97,0.99958514057954,93.40362348451204
100,2,98,0.9996937621403026,76.4885468327168
100,2,99,0.9997990248176924,51.241256517906095
100,2,100,1.0,1.0
100,1,1,0.0,99.9999999999981
100,1,2,0.0,149.99999999999704
100,1,3,0.0,183.33333333332982
100,1,4,0.0,208.33333333332925
100,1,5,0.0,228.33333333332908
100,1,6,0.0,244.99999999999542
100,1,7,0.0,259.28571428570973
100,1,8,0.0,271.7857142857094
100,1,9,0.0,282.8968253968197
100,1,10,0.0,292.89682539681957
100,1,12,0.0,310.3210678210619
100,1,13,0.0,318.0133755133693
100,1,14,0.0,325.15623265622645
100,1,15,0.0,331.8228993228931
100,1,16,0.0,338.0728993228929
100,1,17,0.0,343.95525226406926
100,1,18,0.0,349.5108078196247
100,1,19,0.0,354.7739657143613
100,1,20,0.0,359.7739657143612
100,1,22,0.0,369.08132502172026
100,1,23,0.0,373.4291511086767
100,1,25,0.0,381.5958177753431
100,1,26,0.0,385.44197162149675
100,1,27,0.0,389.1456753252004
100,1,28,0.0,392.71710389662894
100,1,31,0.0,402.7245195436437
100,1,32,0.0,405.84951954364345
100,1,33,0.0,408.8798225739464
100,1,34,0.0,411.8209990445346
100,1,35,0.0,414.67814190167735
100,1,36,0.0,417.45591967945506
100,1,37,0.0,420.1586223821577
100,1,38,0.05545259198477499,422.7475868321804
100,1,39,0.06738181048710797,424.9986130613752
100,1,40,0.07988931397999179,427.0218093837303
100,1,41,0.09444647602584844,428.81909478785656
100,1,42,0.11224388552806576,430.39346505756464
100,1,43,0.13450841565887464,431.7480916778956
100,1,44,0.16256110086184292,432.8862942226107
100,1,45,0.19778659080662916,433.81221047990084
100,1,46,0.2414557964043744,434.53198621705604
100,1,47,0.29437376694694367,435.0554399413459
100,1,48,0.35640311746127784,435.3979184107142
100,1,49,0.42600109138887343,435.58157974227885
100,1,50,0.5000000129397475,435.63491535991244
100,1,51,0.574011138818485,435.58935097033736
100,1,52,0.6440777798763389,435.4725743095857
100,1,53,0.7099049760431346,435.29958590822866
100,1,54,0.7789878697702313,435.0613335342203
100,1,55,0.8793024836466525,434.69114752138927
100,1,56,1.0,433.8862942226107
100,1,57,1.0,432.7480916778956
100,1,58,1.0,431.39346505756464
100,1,59,1.0,429.81909478785656
100,1,60,1.0,428.0218093837303
100,1,61,1.0,425.9986130613752
100,1,62,1.0,423.7475868321804
100,1,63,1.0,421.1586223821577
100,1,64,1.0,418.455919679455
100,1,65,1.0,415.67814190167735
100,1,66,1.0,412.8209990445346
100,1,67,1.0,409.8798225739464
100,1,68,1.0,406.84951954364345
100,1,69,1.0,403.7245195436437
100,1,70,1.0,400.4987130920309
100,1,71,1.0,397.16537975869784
100,1,72,1.0,393.71710389662894
100,1,73,1.0,390.14567532520044
100,1,74,1.0,386.44197162149675
100,1,75,1.0,382.5958177753431
100,1,76,1.0,378.5958177753431
100,1,77,1.0,374.4291511086767
100,1,78,1.0,370.0813250217202
100,1,79,1.0,365.5358704762659
100,1,80,1.0,360.7739657143612
100,1,81,1.0,355.7739657143613
100,1,82,1.0,350.51080781962474
100,1,83,1.0,344.95525226406926
100,1,84,1.0,339.0728993228929
100,1,85,1.0,332.82289932289314
100,1,86,1.0,326.15623265622645
100,1,87,1.0,319.0133755133693
100,1,88,1.0,311.3210678210619
100,1,89,1.0,302.9877344877288
100,1,90,1.0,293.89682539681957
100,1,91,1.0,283.8968253968196
100,1,92,1.0,272.78571428570945
100,1,93,1.0,260.28571428570973
100,1,94,1.0,245.99999999999542
100,1,95,1.0,229.33333333332908
100,1,96,1.0,209.33333333332925
100,1,97,1.0,184.33333333332982
100,1,98,1.0,150.99999999999704
100,1,99,1.0,100.9999999999981
100,1,100,1.0,1.0
100,4,1,0.0,25.378140640071628
100,4,2,0.0,38.259453256131955
100,4,3,0.0,46.97730259059812
100,4,4,0.0,53.61505344447825
100,4,5,0.0,59.00607066203945
100,4,6,0.0,63.56705244803227
100,4,7,0.0,67.5361255888817
100,4,8,0.0,71.06213114925136
100,4,9,0.0,74.24430699316976
100,4,10,0.0,77.15212903446081
100,4,11,0.0,79.836133727282
100,4,13,0.0,84.67559011832078
100,4,14,0.0,86.8831354021387
100,4,15,0.0,88.97521296591437
100,4,16,0.0,90.96673450111295
100,4,17,0.0,92.86998544214204
100,4,18,0.0,94.69520850630315
100,4,19,0.0,96.45103366256845
100,4,20,0.0,98.14480060023782
100,4,21,0.0,99.78280441151233
100,4,22,0.0,101.37048542937585
100,4,23,0.0,102.91257778871068
100,4,25,0.0,105.87608417245534
100,4,26,0.0,107.30438169437052
100,4,27,0.0,108.70099542839903
100,4,28,0.003027034296449329,110.06818959610251
100,4,29,0.0072934908379512255,111.40323556281449
100,4,30,0.011527093881920662,112.70061677203408
100,4,31,0.017095442823233102,113.95246582564877
100,4,32,0.024822546368346236,115.14722547189609
100,4,33,0.03298558941461517,116.27361461652751
100,4,34,0.040462142469694484,117.32671276124975
100,4,35,0.04769237978742741,118.30541532987527
100,4,36,0.05518336358161788,119.2100065063979
100,4,37,0.06336900354659684,120.0414503724467
100,4,38,0.07268332576782166,120.80101417827223
100,4,39,0.08361310961667064,121.49002108801191
100,4,40,0.0967284199121149,122.1097062958082
100,4,41,0.11269912020718692,122.66116398926665
100,4,42,0.13230408108451944,123.14537338419515
100,4,43,0.1564313626979573,123.5632884426263
100,4,44,0.18604641634634272,123.91598378018966
100,4,45,0.2220896520140581,124.20486608737812
100,4,46,0.26527525537815744,124.43195848318723
100,4,47,0.31579633297462467,124.60022163803134
100,4,48,0.37300469850749673,124.71378680185794
100,4,49,0.4352301226316043,124.77786357932199
100,4,50,0.5000000193363947,124.79802072583246
100,4,51,0.5648384993758295,124.77866053176352
100,4,52,0.6282078745281043,124.7209897584196
100,4,53,0.6892795221415478,124.62164811312059
100,4,54,0.7463442105862006,124.47364574066735
100,4,55,0.7967493217236097,124.26935625801254
100,4,56,0.8387121773804724,124.00265770415167
100,4,57,0.8720013355457801,123.66950701818772
100,4,58,0.8975931374219956,123.26775906147552
100,4,59,0.9170052966736588,122.79648795959864
100,4,60,0.9317387712950738,122.25527686951133
100,4,61,0.9430239659950186,121.64376558159236
100,4,62,0.9517844502119295,120.96145565263691
100,4,63,0.9586876016887496,120.20768965136038
100,4,64,0.9642100373340088,119.38175186311564
100,4,65,0.9686936839105971,118.48308361955617
100,4,66,0.9723874113792483,117.51165668434217
100,4,67,0.975473197143288,116.46862870530123
100,4,68,0.9780723949115036,115.35742589756673
100,4,69,0.9802463225044769,114.18479458065197
100,4,70,0.9820389396326883,112.96002690005496
100,4,71,0.9835225383851212,111.6919865708232
100,4,72,0.9847694929710522,110.38721370359245
100,4,73,0.9858279558311409,109.04974641013018
100,4,74,0.9867403892056772,107.68060697917775
100,4,75,0.9875478010965673,106.27802432290642
100,4,76,0.9882695733545734,104.83936899188788
100,4,77,0.9889196804474469,103.36159057617083
100,4,78,0.9895095068161432,101.84119286169363
100,4,79,0.9900483915443952,100.27416346305105
100,4,80,0.9905440604625624,98.65588389066843
100,4,81,0.9910029434015128,96.98101535290944
100,4,82,0.9914304391994491,95.2433530243318
100,4,83,0.9918311240895599,93.43563859804935
100,4,84,0.9922089211936087,91.54931667383754
100,4,85,0.9925672344064036,89.57421414866089
100,4,86,0.9929090767080324,87.49811199962845
100,4,87,0.9932371523069699,85.30616349801761
100,4,88,0.9935539563848703,82.98008810474278
100,4,89,0.9938618448627539,80.49702899181361
100,4,90,0.994163129965123,77.82789079330425
100,4,91,0.9944601697908773,74.93484577734264
100,4,92,0.9947554862276025,71.76745407022854
100,4,93,0.9950519270179279,68.25635842553571
100,4,94,0.9953529119034419,64.30247439982722
100,4,95,0.99566282148837,59.75717085326627
100,4,96,0.9959877312717449,54.38262782560098
100,4,97,0.9963368373676764,47.76263378239355
100,4,98,0.9967258012914251,39.06468680758329
100,4,99,0.9971892679528676,26.207526594546778
100,4,100,1.0,1.0
100,8,1,0.0,12.944094811287348
100,8,2,0.0,19.644846979415405
100,8,3,0.0,24.268982439024025
100,8,4,0.0,27.85822363234592
100,8,5,0.0,30.829289296937155
100,8,6,0.0,33.39056092390069
100,8,7,0.0,35.66113017363911
100,8,8,0.0,37.7154415362129
100,8,9,0.0,39.60313341230263
100,8,10,0.0,41.358958568567985
100,8,11,0.0,43.00819522423207
100,8,13,0.0,46.05836757711477
100,8,14,0.0,47.48534471976792
100,8,15,0.0,48.8598972643292
100,8,16,0.0,50.18946506860219
100,8,17,0.0,51.480169403306434
100,8,18,0.0,52.737104678597056
100,8,19,0.0,53.96455340583165
100,8,20,0.0038907932761419457,55.164571030030736
100,8,21,0.00636423291181327,56.33597716795933
100,8,22,0.008561344036801035,57.47711637912798
100,8,23,0.010691037861711012,58.586207055041626
100,8,24,0.012861588657062332,59.661412075657694
100,8,25,0.015158878710405537,60.70085930819629
100,8,26,0.017668625231737484,61.70264313549513
100,8,27,0.020483396804721464,62.66482433473644
100,8,28,0.02369655552736108,63.58545270600367
100,8,29,0.027379298234647735,64.46264970521457
100,8,30,0.03155115933544336,65.29477782472748
100,8,31,0.0361814720897632,66.08065206244908
100,8,32,0.041238458146064555,66.81967113773344
100,8,33,0.046741445570853996,67.51179419047432
100,8,34,0.05277889318045349,68.15741038301645
100,8,35,0.059504376913648876,68.75718383870581
100,8,36,0.06713128992541635,69.31191842064756
100,8,37,0.07593296021636257,69.82245482752558
100,8,38,0.08624652947452206,70.28960136641801
100,8,39,0.0984779162446477,70.71409728454812
100,8,40,0.11310761809711477,71.09660586218241
100,8,41,0.13069592630765287,71.43773217127976
100,8,42,0.1518827772067337,71.73806007481431
100,8,43,0.1773684682673585,71.99820682651844
100,8,44,0.20785614667014093,72.21889837026976
100,8,45,0.24393848289821565,72.40106700932208
100,8,46,0.28592400288873154,72.54595970922963
100,8,47,0.3336298620466496,72.65521728669631
100,8,48,0.38622657433748986,72.73084676406806
100,8,49,0.44226929243546065,72.77498802527863
100,8,50,0.5000000221788512,72.789433835561
100,8,51,0.5577463168000496,72.77505458095271
100,8,52,0.6140343017633291,72.73148702592512
100,8,53,0.6674291238701775,72.65731385018425
100,8,54,0.7165571821675394,72.55051537992658
100,8,55,0.7603481227507096,72.40890395351518
100,8,56,0.7982377971449313,72.23046867299192
100,8,57,0.8302201582063915,72.01357705840061
100,8,58,0.8567379762150114,71.75701085078614
100,8,59,0.8784905320846945,71.45988622371642
100,8,60,0.8962547010721627,71.12153173651609
100,8,61,0.9107664040378585,70.74137676558321
100,8,62,0.9226640810921427,70.31887265687496
100,8,63,0.9324743652551288,69.85344980958757
100,8,64,0.9406190822667191,69.34450789626356
100,8,65,0.9474310527817924,68.79143667742824
100,8,66,0.9531707921911852,68.19366592665793
100,8,67,0.9580416052872915,67.55074252291676
100,8,68,0.9622021053678143,66.8624293944266
100,8,69,0.9657760290064372,66.12881255432994
100,8,70,0.9688601954767821,65.35038846786638
100,8,71,0.9715313523651532,64.52809332685112
100,8,72,0.9738519363043441,63.66324898418484
100,8,73,0.9758740830720527,62.75744418669975
100,8,74,0.9776418543032066,61.81240741269061
100,8,75,0.9791924353470187,60.82991786215474
100,8,76,0.9805571561434623,59.8117617466342
100,8,77,0.9817624530530096,58.75971565566399
100,8,78,0.9828307588225014,57.675536011346786
100,8,79,0.9837809795205497,56.56093488874196
100,8,80,0.9846282709705616,55.41749758933288
100,8,81,0.9853832660301562,54.24635000412749
100,8,82,0.9860595252101907,53.047065706787855
100,8,83,0.9866726678873472,51.81694125380054
100,8,84,0.9872334720166154,50.551845693408495
100,8,85,0.9877492590888033,49.2467942909435
100,8,86,0.9882264264360234,47.89576287201137
100,8,87,0.9886706106616587,46.49139849904134
100,8,88,0.9890868376032722,45.02461778901254
100,8,89,0.9894796619259503,43.48403689881114
100,8,90,0.9898533072246747,41.85514150375202
100,8,91,0.9902118312719681,40.11904090517423
100,8,92,0.9905592885027075,38.25052915300546
100,8,93,0.9908999870661694,36.21493356519823
100,8,94,0.9912388163403056,33.96271136390222
100,8,95,0.9915818239416923,31.419542567865182
100,8,96,0.991937232349257,28.46651444195454
100,8,97,0.9923175495263656,24.895533789134458
100,8,98,0.9927447211138043,20.29042335765599
100,8,99,0.9932774090059833,13.611823635249078
100,8,100,1.0,1.0
100,16,1,0.0,6.732092330718222
100,16,2,0.0,10.352627259485399
100,16,3,0.0,12.945004372001367
100,16,4,0.0,15.030087979537027
100,16,5,0.0,16.816206274530447
100,16,7,0.0,19.863367654097235
100,16,8,0.0,21.2209448024144
100,16,9,0.0,22.50486837379689
100,16,10,0.0,23.73231710103151
100,16,11,0.0,24.915703278708865
100,16,12,0.0,26.064253280442408
100,16,13,0.0025842126786484792,27.184515278449208
100,16,14,0.00550620688397566,28.277369062142803
100,16,15,0.0077773009794982195,29.341686727795906
100,16,16,0.009781179088827287,30.37621692624112
100,16,17,0.011649456040522416,31.37979200104092
100,16,18,0.013452699022035993,32.35138861467859
100,16,19,0.015239097505759452,33.29014708757304
100,16,20,0.017047660737176364,34.19537327284722
100,16,21,0.018914048946356926,35.06653157041555
100,16,22,0.0208737352045471,35.90323318814447
100,16,23,0.02296375243927299,36.70522233700573
100,16,24,0.02522340254127855,37.47236271599251
100,16,25,0.027693940032751566,38.20462662386902
100,16,26,0.030417254955019714,38.90208872021243
100,16,27,0.033434151871274964,39.56492519003087
100,16,28,0.03678360176643411,40.193416529682615
100,16,29,0.0405046379662526,40.78794924298675
100,16,30,0.0446415481722084,41.34901060721291
100,16,31,0.04925134174607673,41.87717294881479
100,16,32,0.05441112244511498,42.37306835464726
100,16,33,0.06022428043730706,42.837358371763926
100,16,34,0.06682492003765796,43.27070425583737
100,16,35,0.07438165464914943,43.67374227092387
100,16,36,0.08310077279831925,44.04706674667227
100,16,37,0.09322990063258012,44.39122184947835
100,16,38,0.10506202966676943,44.70670157112773
100,16,39,0.11893971451347253,44.993956486017055
100,16,40,0.1352573184217766,45.2534057013426
100,16,41,0.15445746634523166,45.48545321606984
100,16,42,0.17701517367652894,45.690509022819676
100,16,43,0.2034023088852354,45.86901556040392
100,16,44,0.23402520621118153,46.02147839643484
100,16,45,0.2691352428180789,46.148495540090956
100,16,46,0.3087255277216836,46.25077269473792
100,16,47,0.3524478207742102,46.32910501485574
100,16,48,0.39959571908537384,46.38430784203302
100,16,49,0.4491714694960681,46.417099416853134
100,16,50,0.49999999144135343,46.42797179871347
100,16,51,0.5508287524436719,46.417099829782146
100,16,52,0.6004103531359786,46.38431484043589
100,16,53,0.6475911431294727,46.329143269249414
100,16,54,0.6914086295961213,46.250896899660326
100,16,55,0.7311778981009451,46.14878622988861
100,16,56,0.7665391014901075,46.02202252172094
100,16,57,0.7974468295018742,45.86988512187981
100,16,58,0.8241086016305061,45.69174858671834
100,16,59,0.8468985322087634,45.487078111572714
100,16,60,0.8662723314485914,45.255407099696455
100,16,61,0.8827026135096783,44.99630900123366
100,16,62,0.8966366595311079,44.70937102299907
100,16,63,0.9084749360140563,44.39417324479027
100,16,64,0.9185632333489637,44.05027430128652
100,16,65,0.9271936593133363,43.67720386364054
100,16,66,0.9346091330781796,43.27446194212464
100,16,67,0.9410102527863772,42.84152489547714
100,16,68,0.946561807020224,42.377857644623866
100,16,69,0.9513991243055107,41.882930889049824
100,16,70,0.955633414962229,41.35624124413134
100,16,71,0.9593565764086986,40.797331465593004
100,16,72,0.9626448333502082,40.205807780195705
100,16,73,0.9655618628478402,39.581352244446016
100,16,74,0.9681610187566729,38.92372996887554
100,16,75,0.9704870774735348,38.23279315856204
100,16,76,0.972577382181147,37.508485057893296
100,16,77,0.9744628358272847,36.75084647271058
100,16,78,0.9761686595754686,35.96002604012104
100,16,79,0.9777151814381533,35.136293770084286
100,16,80,0.9791185713672901,34.280056220399025
100,16,81,0.9803916622411901,33.39187106819216
100,16,82,0.9815448087165795,32.47245857591324
100,16,83,0.9825867403162261,31.522707173077915
100,16,84,0.9835252906877475,30.543669458738727
100,16,85,0.9843679587717287,29.536541306856126
100,16,86,0.9851218428123403,28.502599355782316
100,16,87,0.9857920573576751,27.442963006965986
100,16,88,0.9863847381346464,26.35752315856972
100,16,89,0.9869149924832938,25.242888870004776
100,16,90,0.987391707402292,24.092322442530786
100,16,91,0.9878218444640072,22.896659933091605
100,16,92,0.9882117539709465,21.643534428774643
100,16,93,0.9885672971078592,20.31579892571141
100,16,94,0.9888939355732923,18.888822089930382
100,16,95,0.9891969788403898,17.325530105566873
100,16,96,0.9894820299538911,15.566489553665342
100,16,97,0.9897559692467497,13.50759270741184
100,16,98,0.9900300209007022,10.940561560784078
100,16,99,0.9903620377806783,7.346396518647328
100,16,100,0.9994293648714949,0.9999999999999964
100,32,1,0.0,3.6361036345631343
100,32,2,0.0,5.736428333636733
100,32,3,0.0,7.342357554831402
100,32,4,0.0,8.713759552096747
100,32,5,0.0,9.954010381328022
100,32,6,0.0,11.114193975957253
100,32,7,0.0,12.222904759316677
100,32,8,8.495008320398795E-4,13.297442062377648
100,32,9,0.0054086767772516895,14.344074063106232
100,32,10,0.00825739567830715,15.36149479410482
100,32,11,0.010573413819114452,16.34811304052658
100,32,12,0.012602696154897034,17.302620332536712
100,32,13,0.01445695081541108,18.224058392683045
100,32,14,0.016202131175544213,19.11181177176935
100,32,15,0.01788388490001263,19.96557788865198
100,32,16,0.019537755712143647,20.785328971538544
100,32,17,0.02119418398125663,21.57127121367572
100,32,18,0.022881349052708194,22.32380364582484
100,32,19,0.02462695426786514,23.04347823556104
100,32,20,0.026459347823047985,23.73096233063059
100,32,21,0.028408311680661373,24.38700438862779
100,32,22,0.030505406412310844,25.012403826836138
100,32,23,0.03278403452029753,25.60798568598095
100,32,24,0.03527932437098841,26.174580537441365
100,32,25,0.03802807113280496,26.713009612090687
100,32,26,0.041069063561909314,27.224074527544012
100,32,27,0.04444416561637793,27.70855043004298
100,32,28,0.04820029140786827,28.167181126945096
100,32,29,0.05239202097498741,28.60067503325331
100,32,30,0.05708457388221934,29.009701377246845
100,32,31,0.06235669938368518,29.394886772177774
100,32,32,0.06830331851671483,29.756812655089192
100,32,33,0.07503829783339992,30.096014122705924
100,32,34,0.08269674979321522,30.41298046047128
100,32,35,0.09143777306117913,30.708157344456012
100,32,36,0.10144753057223599,30.981950452551988
100,32,37,0.11294163194990176,31.2347301386423
100,32,38,0.12616715443636328,31.466836912536937
100,32,39,0.14140217026529692,31.678587666701162
100,32,40,0.15895131182245273,31.870282777053163
100,32,41,0.17913484160535656,32.04221423662636
100,32,42,0.20226845129139231,32.19467473594318
100,32,43,0.22863218285337297,32.32796700445581
100,32,44,0.25842803549455484,32.44241177107336
100,32,45,0.2917307409921123,32.53835157713967
100,32,46,0.3284397517470573,32.61614692000781
100,32,47,0.3682452971651947,32.67616164058398
100,32,48,0.41061813540194525,32.71873668506207
100,32,49,0.45482927920066607,32.74415515549674
100,32,50,0.4999999854869279,32.75260583134722
100,32,51,0.5451708340650372,32.74415515551163
100,32,52,0.5893820590335419,32.71873668636008
100,32,53,0.6317548121737162,32.67616166529792
100,32,54,0.6715607366248013,32.61614712445713
100,32,55,0.7082714469977929,32.538352547026
100,32,56,0.741578653994446,32.442414884589304
100,32,57,0.7713831410645211,32.327974547758345
100,32,58,0.7977597306019075,32.19468960270608
100,32,59,0.8209093497318456,32.04223936316203
100,32,60,0.8411100033929673,31.870320595374235
100,32,61,0.858675682903991,31.67863976388865
100,32,62,0.873924992426214,31.466903942777314
100,32,63,0.8871615763547238,31.234811979308827
100,32,64,0.8986628616783574,30.982046665576146
100,32,65,0.9086751691991306,30.708268173554973
100,32,66,0.9174130313459568,30.413108789493986
100,32,67,0.9250610352311011,30.096168933714544
100,32,68,0.9317765083925773,29.757014464300163
100,32,69,0.937692870469008,29.395175259194566
100,32,70,0.9429229053685819,29.010145010533286
100,32,71,0.9475618421171565,28.601382050171704
100,32,72,0.9516903100886718,28.16831090492153
100,32,73,0.9553767866860594,27.71032424109309
100,32,74,0.9586800375515726,27.226784993033863
100,32,75,0.9616511088700845,26.71702881684484
100,32,76,0.9643348881697538,26.180367496895553
100,32,77,0.966771242582827,25.61609438795863
100,32,78,0.9689958365294373,25.023493220488643
100,32,79,0.971040333724007,24.401851557652215
100,32,80,0.9729325309815207,23.7504799452675
100,32,81,0.9746961875002702,23.068737501948895
100,32,82,0.9763507088450292,22.356064497202343
100,32,83,0.9779106516076692,21.612022394818233
100,32,84,0.9793851467654289,20.83634177459913
100,32,85,0.9807771145638959,20.028978145357392
100,32,86,0.9820829356366696,19.190174299450888
100,32,87,0.9832931373600671,18.320524755398964
100,32,88,0.9843949453021152,17.42103280942436
100,32,89,0.9853768132495866,16.493145195437755
100,32,90,0.9862330087556916,15.538743401968865
100,32,91,0.9869652321403131,14.560034657660461
100,32,92,0.9875774965137585,13.558916220036245
100,32,93,0.9880896188406707,12.533070821335924
100,32,94,0.9885238462599599,11.472926130639319
100,32,95,0.9888943169668649,10.361035412094056
100,32,96,0.9892132433392655,9.168564903892385
100,32,97,0.9894907456156865,7.844115600633728
100,32,98,0.989735635900111,6.283960885303682
100,32,99,0.9900003243877034,4.229670567839024
100,32,100,0.9994293648714949,0.9999999999999929
100,128,1,0.0,1.3816957571715502
100,128,2,0.0,2.4631565165762668
100,128,3,7.377102089677616E-4,3.4838388172784387
100,128,4,0.009149657972104321,4.47446723094653
100,128,5,0.013287082309264139,5.428330990440667
100,128,6,0.01618279102182804,6.34107129688735
100,128,7,0.018393159850370898,7.2104023159358555
100,128,8,0.020163825769596744,8.0355528520499
100,128,9,0.021639133773947473,8.816894511704675
100,128,10,0.02292238169985026,9.555663393471047
100,128,11,0.024097306598648095,10.253728593430859
100,128,12,0.02523579602329855,10.91338339214873
100,128,13,0.0264004847802577,11.537152577506731
100,128,14,0.027646303178132964,12.127620933777555
100,128,15,0.029021476900268843,12.687291562820976
100,128,16,0.03056745676338008,13.218480699115428
100,128,17,0.032317322169545235,13.723252121646144
100,128,18,0.03429349893251743,14.203390678153593
100,128,19,0.036507333433631134,14.660410064714949
100,128,20,0.03896150987395325,15.095585031932131
100,128,21,0.04165573285232327,15.509995166405403
100,128,22,0.04459292385148647,15.90456859574048
100,128,23,0.047784070188982036,16.280118443384723
100,128,24,0.051250732242822866,16.637369643718884
100,128,25,0.05502581442421102,16.976976854512
100,128,26,0.05915238116725749,17.299535560813606
100,128,27,0.06368242737870738,17.60558873112194
100,128,28,0.06867531053772935,17.895631112311026
100,128,29,0.0741969349044062,18.170112694001325
100,128,30,0.08031985161253564,18.429442194718078
100,128,31,0.08712455723610801,18.673990804731478
100,128,32,0.09470106032696685,18.904096028220014
100,128,33,0.10315134066582153,19.120065349838967
100,128,34,0.11259058322185157,19.32217953197367
100,128,35,0.12314821522001031,19.510695503214517
100,128,36,0.13496816129425981,19.68584892591233
100,128,37,0.14820779840753376,19.847856585248305
100,128,38,0.16303506944644394,19.99691872546156
100,128,39,0.17962423901001137,20.133221398258563
100,128,40,0.19814938037891863,20.256938813945595
100,128,41,0.21877402005293628,20.368235611924995
100,128,42,0.2416372950779039,20.46726889112119
100,128,43,0.26683703131849723,20.55418975550472
100,128,44,0.2944101471508231,20.629144041064453
100,128,45,0.324312036706505,20.69227182735218
100,128,46,0.3563999435002503,20.74370536040171
100,128,47,0.39042187985746524,20.783565211017716
100,128,48,0.42601559456898885,20.811954883427898
100,128,49,0.46272006780023756,20.828954584673582
100,128,50,0.4999999980416041,20.834615312124708
100,128,51,0.5372798699765482,20.82895458467366
100,128,52,0.5739844200211124,20.81195488342793
100,128,53,0.6095781615305058,20.783565211017738
100,128,54,0.6436000433063502,20.74370536040172
100,128,55,0.6756880858109042,20.692271827352133
100,128,56,0.7055897917562852,20.62914404106471
100,128,57,0.7331629479378388,20.554189755504915
100,128,58,0.75836279316345,20.467268891121222
100,128,59,0.7812260806013902,20.368235611925137
100,128,60,0.8018506709994135,20.256938813945688
100,128,61,0.8203757967587908,20.133221398259394
100,128,62,0.8369649274631035,19.996918725463583
100,128,63,0.8517921550497782,19.84785658525363
100,128,64,0.8650317733801998,19.685848925926898
100,128,65,0.876851784193877,19.51069550326666
100,128,66,0.8874094951376537,19.32217953220799
100,128,67,0.8968486740933037,19.120065350911617
100,128,68,0.905298964275767,18.904096032639334
100,128,69,0.9128754399657801,18.67399082073606
100,128,70,0.9196801610407066,18.4294422460362
100,128,71,0.9258031302493874,18.17011284168281
100,128,72,0.9313248429169347,17.895631498851678
100,128,73,0.9363179485653701,17.60558966205769
100,128,74,0.9408484715266963,17.29953764398862
100,128,75,0.9449759428042563,16.976981220948026
100,128,76,0.9487526152586256,16.63737827559815
100,128,77,0.952222078985808,16.280134636935653
100,128,78,0.955417620023177,15.904597601485959
100,128,79,0.9583616768832586,15.510045101380362
100,128,80,0.961066097578021,15.095668283478956
100,128,81,0.9635350595331178,14.660545632011326
100,128,82,0.9657696438256129,14.203608222891097
100,128,83,0.9677746518173715,13.723598886651045
100,128,84,0.9695641256190657,13.219032873046968
100,128,85,0.9711644068340417,12.688172118200903
100,128,86,0.9726133142215323,12.129026377225903
100,128,87,0.9739576062025037,11.539391166520561
100,128,88,0.9752500752656725,10.916926874454752
100,128,89,0.976547576016122,10.259278726649274
100,128,90,0.9779094298417175,9.56423580680692
100,128,91,0.9793954889557934,8.829932721968285
100,128,92,0.9810616492143918,8.055120509624112
100,128,93,0.9829427823474672,7.239604490909788
100,128,94,0.9849911930152815,6.3851486329693685
100,128,95,0.986941753654067,5.4975326185453905
100,128,96,0.9883818523356522,4.589950156676877
100,128,97,0.989217706478229,3.684450466831474
100,128,98,0.9896783860699383,2.7891509998428203
100,128,99,0.9899999997479325,1.8600029802477427
100,128,100,1.0,1.0
100,64,1,0.0,2.107910193969878
100,64,2,0.0,3.486181692276524
100,64,3,0.0,4.652173427579877
100,64,4,0.0,5.731321423571148
100,64,5,0.0015343849693353045,6.770250087379721
100,64,6,0.0071939756347943855,7.780070929261047
100,64,7,0.010581088440689843,8.757761506515997
100,64,8,0.013195762829990727,9.700776781809534
100,64,9,0.015378543045430878,10.607449271708084
100,64,10,0.017285274277981565,11.476883300342363
100,64,11,0.019006593941737072,12.308825722161382
100,64,12,0.02060366496181333,13.103544198991843
100,64,13,0.022122757339038804,13.861717045107376
100,64,14,0.023602386878182953,14.584334283309236
100,64,15,0.025077291115116467,15.272609232472364
100,64,16,0.02658071590270271,15.927900209788973
100,64,17,0.02814565623495896,16.551642232422708
100,64,18,0.02980554333431542,17.145288888154568
100,64,19,0.03159406833187137,17.710264792632216
100,64,20,0.03354477117533493,18.247929173769673
100,64,21,0.0356901905142859,18.75955096039872
100,64,22,0.038061200853452215,19.24629515013125
100,64,23,0.040687143862723346,19.70921921311145
100,64,24,0.04359668803324711,20.149277180653463
100,64,25,0.04681965757410478,20.56732839179736
100,64,26,0.05038965442249335,20.964147982661146
100,64,27,0.05434632970762515,21.340437010642805
100,64,28,0.058737690750181606,21.696831163894096
100,64,29,0.06362148458922957,22.033907872430397
100,64,30,0.06906668802161318,22.352192113199898
100,64,31,0.0751545829715823,22.652161329402215
100,64,32,0.0819799822028469,22.934249811525998
100,64,33,0.08965268629026102,23.19885275376933
100,64,34,0.09829929808174419,23.446330090714458
100,64,35,0.1080646445408956,23.677010166167094
100,64,36,0.11911334737720941,23.891193282405474
100,64,37,0.13163032645785525,24.089155200160572
100,64,38,0.1458198628153968,24.271150681769463
100,64,39,0.1619024539897321,24.43741717097337
100,64,40,0.18010826417585332,24.58817866614017
100,64,41,0.20066550669017488,24.7236497536221
100,64,42,0.22378419832947347,24.844039608111874
100,64,43,0.24963272044532708,24.949555527871915
100,64,44,0.27830961101262164,25.04040527405385
100,64,45,0.3098132443074534,25.11679720535289
100,64,46,0.34401340360995747,25.17893710473276
100,64,47,0.3806309202218717,25.22702090147246
100,64,48,0.4192333748330137,25.261223355941496
100,64,49,0.4592490804853583,25.281684109811206
100,64,50,0.49999998798471423,25.288493861633903
100,64,51,0.5407508370567791,25.281684109811085
100,64,52,0.5807664752887693,25.261223355941535
100,64,53,0.6193690489534209,25.227020901472446
100,64,54,0.6559865274906944,25.178937104733823
100,64,55,0.6901867054711608,25.116797205376887
100,64,56,0.7216904686085662,25.04040527429804
100,64,57,0.7503674081536647,24.949555529324883
100,64,58,0.7762158049800574,24.844039613889933
100,64,59,0.7993345662619205,24.723649770605157
100,64,60,0.8198919232002742,24.5881787057958
100,64,61,0.8380977561169027,24.437417248529936
100,64,62,0.854180521372399,24.271150813944175
100,64,63,0.8683702615173043,24.089155402791754
100,64,64,0.8808873776540389,23.891193571023543
100,64,65,0.8919362083347719,23.67701056705658
100,64,66,0.9017015845160603,23.446330680957026
100,64,67,0.9103481540958738,23.198853768973954
100,64,68,0.9180206344409501,22.93425188882311
100,64,69,0.9248455454450759,22.652165984992124
100,64,70,0.9309325962520689,22.352202578139405
100,64,71,0.9363768127844894,22.033930416189442
100,64,72,0.9412597320363609,21.696877015215673
100,64,73,0.9456508751238335,21.340524942147894
100,64,74,0.9496090626515552,20.964307578233356
100,64,75,0.9531835078215338,20.567604000593917
100,64,76,0.9564155396097469,20.149732622419872
100,64,77,0.9593403323988801,19.70994345897377
100,64,78,0.9619891869085402,19.247409426819306
100,64,79,0.9643916273964137,18.761217915518973
100,64,80,0.9665772849362786,18.250364789556315
100,64,81,0.9685766814943599,17.71375362695184
100,64,82,0.970421374031958,17.150203066356394
100,64,83,0.9721431800956903,16.558464603480083
100,64,84,0.9737731878912167,15.937252420257137
100,64,85,0.9753407541382091,15.285286407462985
100,64,86,0.9768725126520343,14.601349960968372
100,64,87,0.9783910485368295,13.884365828655625
100,64,88,0.9799128170371199,13.133496855903086
100,64,89,0.9814437401519016,12.348284832812697
100,64,90,0.9829712107601818,11.528849892794842
100,64,91,0.9844531450545677,10.676178135484644
100,64,92,0.9858146784937504,9.792497244629747
100,64,93,0.986973610461888,8.881637342221497
100,64,94,0.9878875082615464,7.949149658748955
100,64,95,0.9885643369502095,7.00153219973717
100,64,96,0.9890592642854272,6.037614094757499
100,64,97,0.9894321466677627,5.0384685719206175
100,64,98,0.9897217859026952,3.955741150844224
100,64,99,0.9899999997479325,2.663013865717934
100,64,100,1.0,1.0
100,256,1,0.0,1.0826201384421632
100,256,2,0.004526540150473329,2.0874143276062367
100,256,3,0.013128101396699276,3.0583108738093525
100,256,4,0.017252586310565275,3.982515499804926
100,256,5,0.01967002374684783,4.853819911036234
100,256,6,0.02115031245256043,5.669723189071324
100,256,7,0.02214486952032669,6.430538321504928
100,256,8,0.022957808102698395,7.1388889357451575
100,256,9,0.023762064739335842,7.798992059861955
100,256,10,0.02465061986345695,8.415811571858692
100,256,11,0.025685260395837746,8.99436083486527
100,256,12,0.02691928326672184,9.539241703796678
100,256,13,0.02839969711391281,10.054388578711515
100,256,14,0.030156161160059668,10.542973455601462
100,256,15,0.0321872454818352,11.00743923337633
100,256,16,0.03445875625613877,11.44962517009507
100,256,17,0.036920313110224964,11.870930978003726
100,256,18,0.03952833891112831,12.27246756618572
100,256,19,0.042260861012077836,12.655168745711125
100,256,20,0.045122090962974495,13.01986297959059
100,256,21,0.048139770582158695,13.367313615698261
100,256,22,0.05135979603799003,13.698236212265535
100,256,23,0.054838791194713216,14.013300485320215
100,256,24,0.05863584553205366,14.3131244183637
100,256,25,0.06280544897876793,14.598267861292156
100,256,26,0.0673949484705037,14.869230770385931
100,256,27,0.07244610468554562,15.126457378702254
100,256,28,0.07800153047727154,15.370344266105397
100,256,29,0.0841108857393308,15.601249198332031
100,256,30,0.0908362137993578,15.81949837704214
100,256,31,0.09825326066593137,16.025391142910298
100,256,32,0.1064504662811529,16.21920240787474
100,256,33,0.11552717925365447,16.40118386427119
100,256,34,0.12559044489795343,16.571565161667007
100,256,35,0.13675557722871892,16.730555757936365
100,256,36,0.14914593875258447,16.878347386173495
100,256,37,0.16289305913514115,17.015116559360198
100,256,38,0.17813402166706002,17.141026564270387
100,256,39,0.19500665635037098,17.256228854824013
100,256,40,0.21364250028165024,17.360864207212295
100,256,41,0.23415800348897134,17.455064001264198
100,256,42,0.2566429679998098,17.538951520535964
100,256,43,0.28114942362011247,17.612642808109545
100,256,44,0.3076762333279302,17.676246872022784
100,256,45,0.33615590176776367,17.729865263770492
100,256,46,0.36644429527283406,17.77359081343454
100,256,47,0.39831495239629544,17.807505527844725
100,256,48,0.4314597073759009,17.831677838863037
100,256,49,0.46549904868060343,17.84615956631625
100,256,50,0.5000002631250062,17.850983127663167
100,256,51,0.5345009277831518,17.846159566316334
100,256,52,0.5685403226868755,17.831677838862916
100,256,53,0.6016850384832226,17.80750552784464
100,256,54,0.6335555199845783,17.773590813434286
100,256,55,0.6638441056028999,17.729865263770776
100,256,56,0.6923237956639835,17.676246872022954
100,256,57,0.7188505365642315,17.61264280810982
100,256,58,0.7433571189932904,17.53895152053619
100,256,59,0.7658419988715399,17.45506400126404
100,256,60,0.7863575746927751,17.360864207212728
100,256,61,0.8049933652696493,17.25622885482412
100,256,62,0.8218660396742912,17.14102656427023
100,256,63,0.8371071117943207,17.01511655936007
100,256,64,0.8508539279034273,16.878347386173868
100,256,65,0.8632443504274323,16.73055575793654
100,256,66,0.8744096009670601,16.57156516166696
100,256,67,0.8844729112841678,16.401183864271218
100,256,68,0.8935495380354843,16.219202407875024
100,256,69,0.9017467967542941,16.02539114291207
100,256,70,0.9091637148913239,15.819498377051833
100,256,71,0.9158890744919606,15.601249198374191
100,256,72,0.9219985107683237,15.370344266265127
100,256,73,0.9275539253212293,15.126457379242488
100,256,74,0.9326050699370678,14.86923077204671
100,256,75,0.9371945529111048,14.598267865999713
100,256,76,0.9413642123928327,14.313124430808957
100,256,77,0.9451612639128899,14.01330051627028
100,256,78,0.9486403052507062,13.698236284994733
100,256,79,0.9518603977651949,13.367313777320984
100,256,80,0.954878227547356,13.019863318871664
100,256,81,0.9577397100666318,12.655169418212717
100,256,82,0.9604727700185478,12.272468829010768
100,256,83,0.9630814611292482,11.87093324739764
100,256,84,0.9655441564862068,11.449629149005649
100,256,85,0.967817448740671,11.007446232727192
100,256,86,0.969851412541195,10.542986196214759
100,256,87,0.9716130057925145,10.054413140142557
100,256,88,0.9731030791525257,9.539292221829303
100,256,89,0.974356217741605,8.994470780376616
100,256,90,0.9754295544083358,8.416060348783445
100,256,91,0.9763968243052963,7.799565062116032
100,256,92,0.9773562035181129,7.140202258701563
100,256,93,0.9784502712911571,6.43346167129944
100,256,94,0.9798828311651645,5.675896178028479
100,256,95,0.9819098396168626,4.86606089257802
100,256,96,0.9847544116974252,4.006031169341893
100,256,97,0.9878817755510307,3.1080215493151826
100,256,98,0.9894784063584472,2.2193684015456
100,256,99,0.9899999997479325,1.4194219604774028
100,256,100,1.0,1.0
100,512,1,0.0,1.0058580941730353
100,512,2,0.014697849315392222,1.9827949940637757
100,512,3,0.019296557617461133,2.9024483654307325
100,512,4,0.020721109417325016,3.751210802828892
100,512,5,0.021361569552483486,4.524823827964214
100,512,6,0.021960300957714902,5.227815351655801
100,512,7,0.02265278570651865,5.869635876391648
100,512,8,0.023499977577325325,6.460724500409133
100,512,9,0.02457627697385026,7.010470673828589
100,512,10,0.025972188756524406,7.526383141797874
100,512,11,0.027759481470907066,8.013913711384818
100,512,12,0.02992550711288866,8.476673430931841
100,512,13,0.03234944624080295,8.916926497526118
100,512,14,0.03487379174676028,9.336137564225485
100,512,15,0.03738895662086811,9.735375451961813
100,512,16,0.03986009093996541,10.115551010788792
100,512,17,0.042316539400043346,10.47754474176821
100,512,18,0.04483321681132088,10.822260101671866
100,512,19,0.04750816118359778,11.150617357457335
100,512,20,0.05043792471989805,11.463506549714145
100,512,21,0.05369473162806215,11.761731653741135
100,512,22,0.057313729487956225,12.045977929795503
100,512,23,0.061297721569179786,12.316813966808152
100,512,24,0.06563588208793732,12.574717186195981
100,512,25,0.0703256733089665,12.820104915018046
100,512,26,0.07538902895762883,13.053359222320148
100,512,27,0.08087664761024901,13.274840535119045
100,512,28,0.08686092400482637,13.48488948973652
100,512,29,0.0934222958473579,13.68382084786209
100,512,30,0.10063648921374607,13.871916908849649
100,512,31,0.108571649063602,14.049427001680579
100,512,32,0.11729585264204284,14.216573956185623
100,512,33,0.12688816328864008,14.373562884714
100,512,34,0.1374437175379518,14.52058660450101
100,512,35,0.1490694730555539,14.657825497374201
100,512,36,0.16187606652161876,14.785444487651908
100,512,37,0.17597282985079427,14.903592022235731
100,512,38,0.19146904527331002,15.0124030040599
100,512,39,0.20847314435510952,15.11200264950897
100,512,40,0.2270850671299748,15.202507735235649
100,512,41,0.2473855248974787,15.284026363087666
100,512,42,0.2694304753890946,15.356658888576666
100,512,43,0.2932418347920781,15.420498573191763
100,512,44,0.3187946537811519,15.47563117350797
100,512,45,0.34601053039465046,15.52213484664042
100,512,46,0.37474925283278016,15.560079295900783
100,512,47,0.4048080262696242,15.589524696326633
100,512,48,0.43592150496680904,15.610520203208349
100,512,49,0.4677715002230367,15.623102406727737
100,512,50,0.5000002631250591,15.627293922514198
100,512,51,0.5322286254465842,15.623102406728174
100,512,52,0.5640784366808111,15.610520203208889
100,512,53,0.5951918592792613,15.589524696327018
100,512,54,0.6252505326058034,15.560079295900527
100,512,55,0.65398950033342,15.522134846640624
100,512,56,0.6812050358765531,15.475631173508347
100,512,57,0.7067579892134166,15.420498573192159
100,512,58,0.7305691470857343,15.356658888575929
100,512,59,0.7526145125265347,15.284026363087408
100,512,60,0.7729147951859312,15.202507735236052
100,512,61,0.7915268979022136,15.112002649509193
100,512,62,0.8085309200059076,15.012403004059673
100,512,63,0.8240271669125114,14.903592022235689
100,512,64,0.8381237771837893,14.785444487652365
100,512,65,0.8509304097250361,14.657825497374713
100,512,66,0.8625562735163603,14.520586604501014
100,512,67,0.8731118091519918,14.37356288471397
100,512,68,0.8827040022875519,14.216573956185645
100,512,69,0.8914284082164059,14.049427001680773
100,512,70,0.8993635466419737,13.871916908849514
100,512,71,0.906577742163506,13.683820847861904
100,512,72,0.9131390818913017,13.484889489736933
100,512,73,0.9191234057833984,13.274840535119402
100,512,74,0.9246109939305411,13.053359222320896
100,512,75,0.9296743811298973,12.82010491501796
100,512,76,0.9343642059453752,12.574717186195798
100,512,77,0.9387023267126597,12.316813966808715
100,512,78,0.9426862884028648,12.045977929797383
100,512,79,0.946305299041541,11.761731653748203
100,512,80,0.9495620454132123,11.463506549737549
100,512,81,0.9524918747793398,11.150617357529104
100,512,82,0.9551667893776503,10.82226010189467
100,512,83,0.9576834802834306,10.477544742423039
100,512,84,0.9601399137171847,10.115551012548394
100,512,85,0.9626109976466415,9.735375456164235
100,512,86,0.9651262080701388,9.336137573136998
100,512,87,0.9676505650643041,8.91692651500079
100,512,88,0.9700745708471459,8.476673465736535
100,512,89,0.9722406023574348,8.01391379120796
100,512,90,0.9740279909077632,7.526383372518564
100,512,91,0.9754242720190676,7.010471516411268
100,512,92,0.9765019798829275,6.46072816006552
100,512,93,0.9773550886910649,5.869653479774842
100,512,94,0.9780744124136631,5.2279037314083165
100,512,95,0.9787961730930654,4.525262293428168
100,512,96,0.9799263460705179,3.7531862456058214
100,512,97,0.9825342739917664,2.9095416189841523
100,512,98,0.9877431215119281,2.005611468404691
100,512,99,0.9900000015974353,1.1509686752340424
100,512,100,1.0,1.0


==> data/onemaxCSV/l1.csv <==
fitness,value,time
99,1e-9,99.9999999999981
98,1e-9,149.99999999999704
97,1e-9,183.33333333332982
96,1e-9,208.33333333332925
95,1e-9,228.33333333332908
94,1e-9,244.99999999999542
93,1e-9,259.28571428570973
92,1e-9,271.7857142857094
91,1e-9,282.8968253968197
90,1e-9,292.89682539681957
88,1e-9,310.3210678210619
87,1e-9,318.0133755133693
86,1e-9,325.15623265622645
85,1e-9,331.8228993228931
84,1e-9,338.0728993228929
83,1e-9,343.95525226406926
82,1e-9,349.5108078196247
81,1e-9,354.7739657143613
80,1e-9,359.7739657143612
78,1e-9,369.08132502172026
77,1e-9,373.4291511086767
75,1e-9,381.5958177753431
74,1e-9,385.44197162149675
73,1e-9,389.1456753252004
72,1e-9,392.71710389662894
69,1e-9,402.7245195436437
68,1e-9,405.84951954364345
67,1e-9,408.8798225739464
66,1e-9,411.8209990445346
65,1e-9,414.67814190167735
64,1e-9,417.45591967945506
63,1e-9,420.1586223821577
62,5.545259198477499,422.7475868321804
61,6.738181048710796,424.9986130613752
60,7.9889313979991785,427.0218093837303
59,9.444647602584844,428.81909478785656
58,11.224388552806577,430.39346505756464
57,13.450841565887464,431.7480916778956
56,16.256110086184293,432.8862942226107
55,19.778659080662916,433.81221047990084
54,24.14557964043744,434.53198621705604
53,29.43737669469437,435.0554399413459
52,35.640311746127786,435.3979184107142
51,42.60010913888734,435.58157974227885
50,50.00000129397475,435.63491535991244
49,57.401113881848495,435.58935097033736
48,64.40777798763389,435.4725743095857
47,70.99049760431346,435.29958590822866
46,77.89878697702312,435.0613335342203
45,87.93024836466526,434.69114752138927
44,100.0,433.8862942226107
43,100.0,432.7480916778956
42,100.0,431.39346505756464
41,100.0,429.81909478785656
40,100.0,428.0218093837303
39,100.0,425.9986130613752
38,100.0,423.7475868321804
37,100.0,421.1586223821577
36,100.0,418.455919679455
35,100.0,415.67814190167735
34,100.0,412.8209990445346
33,100.0,409.8798225739464
32,100.0,406.84951954364345
31,100.0,403.7245195436437
30,100.0,400.4987130920309
29,100.0,397.16537975869784
28,100.0,393.71710389662894
27,100.0,390.14567532520044
26,100.0,386.44197162149675
25,100.0,382.5958177753431
24,100.0,378.5958177753431
23,100.0,374.4291511086767
22,100.0,370.0813250217202
21,100.0,365.5358704762659
20,100.0,360.7739657143612
19,100.0,355.7739657143613
18,100.0,350.51080781962474
17,100.0,344.95525226406926
16,100.0,339.0728993228929
15,100.0,332.82289932289314
14,100.0,326.15623265622645
13,100.0,319.0133755133693
12,100.0,311.3210678210619
11,100.0,302.9877344877288
10,100.0,293.89682539681957
9,100.0,283.8968253968196
8,100.0,272.78571428570945
7,100.0,260.28571428570973
6,100.0,245.99999999999542
5,100.0,229.33333333332908
4,100.0,209.33333333332925
3,100.0,184.33333333332982
2,100.0,150.99999999999704
1,100.0,100.9999999999981
0,100.0,1.0


==> data/onemaxCSV/l128.csv <==
fitness,value,time
99,1e-9,1.3816957571715502
98,1e-9,2.4631565165762668
97,0.07377102089677616,3.4838388172784387
96,0.9149657972104321,4.47446723094653
95,1.328708230926414,5.428330990440667
94,1.6182791021828042,6.34107129688735
93,1.8393159850370897,7.2104023159358555
92,2.0163825769596744,8.0355528520499
91,2.1639133773947474,8.816894511704675
90,2.292238169985026,9.555663393471047
89,2.4097306598648096,10.253728593430859
88,2.5235796023298547,10.91338339214873
87,2.6400484780257703,11.537152577506731
86,2.7646303178132965,12.127620933777555
85,2.9021476900268843,12.687291562820976
84,3.056745676338008,13.218480699115428
83,3.2317322169545233,13.723252121646144
82,3.429349893251743,14.203390678153593
81,3.6507333433631133,14.660410064714949
80,3.896150987395325,15.095585031932131
79,4.165573285232327,15.509995166405403
78,4.459292385148647,15.90456859574048
77,4.7784070188982035,16.280118443384723
76,5.1250732242822865,16.637369643718884
75,5.502581442421102,16.976976854512
74,5.915238116725749,17.299535560813606
73,6.368242737870738,17.60558873112194
72,6.867531053772935,17.895631112311026
71,7.419693490440619,18.170112694001325
70,8.031985161253564,18.429442194718078
69,8.712455723610802,18.673990804731478
68,9.470106032696684,18.904096028220014
67,10.315134066582154,19.120065349838967
66,11.259058322185158,19.32217953197367
65,12.314821522001031,19.510695503214517
64,13.496816129425982,19.68584892591233
63,14.820779840753376,19.847856585248305
62,16.303506944644393,19.99691872546156
61,17.962423901001138,20.133221398258563
60,19.814938037891864,20.256938813945595
59,21.87740200529363,20.368235611924995
58,24.16372950779039,20.46726889112119
57,26.68370313184972,20.55418975550472
56,29.441014715082307,20.629144041064453
55,32.4312036706505,20.69227182735218
54,35.63999435002503,20.74370536040171
53,39.04218798574652,20.783565211017716
52,42.60155945689888,20.811954883427898
51,46.27200678002376,20.828954584673582
50,49.99999980416041,20.834615312124708
49,53.72798699765482,20.82895458467366
48,57.39844200211124,20.81195488342793
47,60.95781615305058,20.783565211017738
46,64.36000433063502,20.74370536040172
45,67.56880858109042,20.692271827352133
44,70.55897917562852,20.62914404106471
43,73.31629479378388,20.554189755504915
42,75.836279316345,20.467268891121222
41,78.12260806013902,20.368235611925137
40,80.18506709994135,20.256938813945688
39,82.03757967587907,20.133221398259394
38,83.69649274631034,19.996918725463583
37,85.17921550497782,19.84785658525363
36,86.50317733801998,19.685848925926898
35,87.6851784193877,19.51069550326666
34,88.74094951376537,19.32217953220799
33,89.68486740933037,19.120065350911617
32,90.52989642757669,18.904096032639334
31,91.28754399657801,18.67399082073606
30,91.96801610407066,18.4294422460362
29,92.58031302493875,18.17011284168281
28,93.13248429169347,17.895631498851678
27,93.63179485653701,17.60558966205769
26,94.08484715266962,17.29953764398862
25,94.49759428042563,16.976981220948026
24,94.87526152586257,16.63737827559815
23,95.2222078985808,16.280134636935653
22,95.5417620023177,15.904597601485959
21,95.83616768832586,15.510045101380362
20,96.10660975780209,15.095668283478956
19,96.35350595331178,14.660545632011326
18,96.57696438256129,14.203608222891097
17,96.77746518173716,13.723598886651045
16,96.95641256190657,13.219032873046968
15,97.11644068340416,12.688172118200903
14,97.26133142215323,12.129026377225903
13,97.39576062025037,11.539391166520561
12,97.52500752656725,10.916926874454752
11,97.6547576016122,10.259278726649274
10,97.79094298417175,9.56423580680692
9,97.93954889557935,8.829932721968285
8,98.10616492143917,8.055120509624112
7,98.29427823474673,7.239604490909788
6,98.49911930152815,6.3851486329693685
5,98.69417536540669,5.4975326185453905
4,98.83818523356523,4.589950156676877
3,98.92177064782291,3.684450466831474
2,98.96783860699384,2.7891509998428203
1,98.99999997479325,1.8600029802477427
0,100.0,1.0


==> data/onemaxCSV/l16.csv <==
fitness,value,time
99,1e-9,6.732092330718222
98,1e-9,10.352627259485399
97,1e-9,12.945004372001367
96,1e-9,15.030087979537027
95,1e-9,16.816206274530447
93,1e-9,19.863367654097235
92,1e-9,21.2209448024144
91,1e-9,22.50486837379689
90,1e-9,23.73231710103151
89,1e-9,24.915703278708865
88,1e-9,26.064253280442408
87,0.2584212678648479,27.184515278449208
86,0.550620688397566,28.277369062142803
85,0.777730097949822,29.341686727795906
84,0.9781179088827286,30.37621692624112
83,1.1649456040522417,31.37979200104092
82,1.3452699022035992,32.35138861467859
81,1.5239097505759451,33.29014708757304
80,1.7047660737176364,34.19537327284722
79,1.8914048946356927,35.06653157041555
78,2.08737352045471,35.90323318814447
77,2.296375243927299,36.70522233700573
76,2.522340254127855,37.47236271599251
75,2.7693940032751567,38.20462662386902
74,3.0417254955019715,38.90208872021243
73,3.3434151871274964,39.56492519003087
72,3.678360176643411,40.193416529682615
71,4.050463796625261,40.78794924298675
70,4.46415481722084,41.34901060721291
69,4.925134174607673,41.87717294881479
68,5.441112244511498,42.37306835464726
67,6.022428043730706,42.837358371763926
66,6.6824920037657956,43.27070425583737
65,7.438165464914944,43.67374227092387
64,8.310077279831924,44.04706674667227
63,9.322990063258011,44.39122184947835
62,10.506202966676943,44.70670157112773
61,11.893971451347253,44.993956486017055
60,13.52573184217766,45.2534057013426
59,15.445746634523166,45.48545321606984
58,17.701517367652894,45.690509022819676
57,20.34023088852354,45.86901556040392
56,23.402520621118153,46.02147839643484
55,26.913524281807888,46.148495540090956
54,30.872552772168362,46.25077269473792
53,35.24478207742102,46.32910501485574
52,39.959571908537384,46.38430784203302
51,44.91714694960681,46.417099416853134
50,49.999999144135344,46.42797179871347
49,55.08287524436719,46.417099829782146
48,60.04103531359786,46.38431484043589
47,64.75911431294728,46.329143269249414
46,69.14086295961212,46.250896899660326
45,73.11778981009451,46.14878622988861
44,76.65391014901076,46.02202252172094
43,79.74468295018741,45.86988512187981
42,82.41086016305061,45.69174858671834
41,84.68985322087634,45.487078111572714
40,86.62723314485913,45.255407099696455
39,88.27026135096783,44.99630900123366
38,89.6636659531108,44.70937102299907
37,90.84749360140563,44.39417324479027
36,91.85632333489637,44.05027430128652
35,92.71936593133363,43.67720386364054
34,93.46091330781796,43.27446194212464
33,94.10102527863772,42.84152489547714
32,94.6561807020224,42.377857644623866
31,95.13991243055106,41.882930889049824
30,95.5633414962229,41.35624124413134
29,95.93565764086986,40.797331465593004
28,96.26448333502083,40.205807780195705
27,96.55618628478402,39.581352244446016
26,96.8161018756673,38.92372996887554
25,97.04870774735348,38.23279315856204
24,97.2577382181147,37.508485057893296
23,97.44628358272847,36.75084647271058
22,97.61686595754686,35.96002604012104
21,97.77151814381533,35.136293770084286
20,97.91185713672901,34.280056220399025
19,98.03916622411901,33.39187106819216
18,98.15448087165794,32.47245857591324
17,98.2586740316226,31.522707173077915
16,98.35252906877476,30.543669458738727
15,98.43679587717287,29.536541306856126
14,98.51218428123403,28.502599355782316
13,98.5792057357675,27.442963006965986
12,98.63847381346464,26.35752315856972
11,98.69149924832938,25.242888870004776
10,98.7391707402292,24.092322442530786
9,98.78218444640072,22.896659933091605
8,98.82117539709465,21.643534428774643
7,98.85672971078591,20.31579892571141
6,98.88939355732923,18.888822089930382
5,98.91969788403898,17.325530105566873
4,98.94820299538911,15.566489553665342
3,98.97559692467497,13.50759270741184
2,99.00300209007023,10.940561560784078
1,99.03620377806783,7.346396518647328
0,99.9429364871495,0.9999999999999964


==> data/onemaxCSV/l2.csv <==
fitness,value,time
99,1e-9,50.251256281405844
98,1e-9,75.50378153393055
97,1e-9,92.42425530719593
96,1e-9,105.17935734801196
95,1e-9,115.43576760442215
94,1e-9,124.0268328965182
93,1e-9,131.4287573968883
92,1e-9,137.93917406355482
91,1e-9,143.756509723822
90,1e-9,149.0196676185588
89,1e-9,153.82967242856367
88,1e-9,158.26229654203877
87,1e-9,162.37583006733684
86,1e-9,166.21607584306648
85,1e-9,169.81967944667008
84,1e-9,173.21641857710478
83,1e-9,176.4308190914088
82,1e-9,179.4833221439118
81,1e-9,182.39114418520273
80,1e-9,185.16892196298048
79,1e-9,187.8292039528714
78,1e-9,190.38283010200306
76,1e-9,195.2066532636116
75,1e-9,197.49236754932588
74,1e-9,199.7028007942418
73,1e-9,201.8436699871341
71,1e-9,205.93661753912014
70,1e-9,207.89740185284552
69,1e-9,209.8061630668176
68,1e-9,211.66628211443657
67,1e-9,213.48083482719287
66,1e-9,215.25262788176406
64,4.455059737756,218.60020206972766
63,5.432477781969388,220.0648692159698
62,6.382308434927896,221.4025824685653
61,7.427427576034826,222.6147796157995
60,8.65121606104749,223.70357183014735
59,10.136640649898759,224.67109938918705
58,11.975419064811083,225.5192658465722
57,14.27135616031502,226.24980049373067
56,17.14004717778292,226.86451395138045
55,20.701343074116124,227.36571583938246
54,25.059386183318423,227.75682100925673
53,30.268842581677912,228.04313052775507
52,36.292861963310564,228.23260997152988
51,42.967590196711356,228.3362455734605
50,49.99999926821729,228.3673601854857
49,57.03922405862423,228.33930493357622
48,63.85076417296571,228.26136144534163
47,70.50760965354877,228.13334046222033
46,77.28760638418655,227.93992105759855
45,83.88743186610077,227.65010873880766
44,89.17637781077663,227.23454048284336
43,92.73565692936275,226.68178964539592
42,94.93373098270852,225.99319276368254
41,96.28556486982527,225.1735578988969
40,97.14959737624483,224.22632211216765
39,97.72831280553352,223.15288242660952
38,98.13207554649361,221.95306841271895
37,98.4242301583915,220.62532725142776
36,98.65465745253049,219.16626194532117
35,98.86790597765925,217.57627043746032
34,99.03450049313182,215.88481477544943
33,99.1317572161555,214.13768195577035
32,99.2089363597741,212.34493617972817
31,99.2757201329792,210.50489601683825
30,99.3344000220044,208.61474535650092
29,99.38650064389381,206.671295149502
28,99.43318430465044,204.6709730179068
27,99.4753517237918,202.60978215719916
26,99.51371181208997,200.4832485784054
25,99.54882786492534,198.28635545466167
24,99.58115421676243,196.01346231063388
23,99.61106231463322,193.6582058585633
22,99.63885698840076,191.2133781221802
21,99.66479212813782,188.67077596951881
20,99.6890814087028,186.02101412093563
19,99.71190400587722,183.25329085306564
18,99.73341392572692,180.35509159759272
17,99.75374228941571,177.31180984002887
16,99.77300305393793,174.10625621491621
15,99.7912947419358,170.71801393908095
14,99.80870343925083,167.12257917352002
13,99.8253047605111,163.29019418619202
12,99.84116521828716,159.18423156980293
11,99.8563439843659,154.75890507462444
10,99.87089329753547,149.9559397835165
9,99.88486032143746,144.6995772590693
8,99.89828685139067,138.88880566619852
7,99.91121058674734,132.38473362170524
6,99.92366580349645,124.98894526956076
5,99.93568321188388,116.40381782528416
4,99.94729080709293,106.15315656974376
3,99.95851405795399,93.40362348451204
2,99.96937621403026,76.4885468327168
1,99.97990248176924,51.241256517906095
0,100.0,1.0


==> data/onemaxCSV/l256.csv <==
fitness,value,time
99,1e-9,1.0826201384421632
98,0.4526540150473329,2.0874143276062367
97,1.3128101396699277,3.0583108738093525
96,1.7252586310565274,3.982515499804926
95,1.967002374684783,4.853819911036234
94,2.115031245256043,5.669723189071324
93,2.214486952032669,6.430538321504928
92,2.2957808102698394,7.1388889357451575
91,2.376206473933584,7.798992059861955
90,2.465061986345695,8.415811571858692
89,2.568526039583775,8.99436083486527
88,2.6919283266721843,9.539241703796678
87,2.839969711391281,10.054388578711515
86,3.0156161160059667,10.542973455601462
85,3.21872454818352,11.00743923337633
84,3.445875625613877,11.44962517009507
83,3.6920313110224963,11.870930978003726
82,3.9528338911128307,12.27246756618572
81,4.226086101207784,12.655168745711125
80,4.5122090962974495,13.01986297959059
79,4.81397705821587,13.367313615698261
78,5.135979603799003,13.698236212265535
77,5.483879119471322,14.013300485320215
76,5.863584553205365,14.3131244183637
75,6.280544897876792,14.598267861292156
74,6.73949484705037,14.869230770385931
73,7.244610468554562,15.126457378702254
72,7.800153047727154,15.370344266105397
71,8.41108857393308,15.601249198332031
70,9.08362137993578,15.81949837704214
69,9.825326066593137,16.025391142910298
68,10.64504662811529,16.21920240787474
67,11.552717925365446,16.40118386427119
66,12.559044489795342,16.571565161667007
65,13.675557722871892,16.730555757936365
64,14.914593875258447,16.878347386173495
63,16.289305913514116,17.015116559360198
62,17.813402166706002,17.141026564270387
61,19.500665635037098,17.256228854824013
60,21.364250028165024,17.360864207212295
59,23.415800348897132,17.455064001264198
58,25.664296799980978,17.538951520535964
57,28.11494236201125,17.612642808109545
56,30.767623332793022,17.676246872022784
55,33.615590176776365,17.729865263770492
54,36.64442952728341,17.77359081343454
53,39.83149523962955,17.807505527844725
52,43.14597073759009,17.831677838863037
51,46.549904868060345,17.84615956631625
50,50.00002631250062,17.850983127663167
49,53.45009277831518,17.846159566316334
48,56.85403226868755,17.831677838862916
47,60.16850384832226,17.80750552784464
46,63.35555199845783,17.773590813434286
45,66.38441056028998,17.729865263770776
44,69.23237956639835,17.676246872022954
43,71.88505365642315,17.61264280810982
42,74.33571189932904,17.53895152053619
41,76.58419988715399,17.45506400126404
40,78.63575746927751,17.360864207212728
39,80.49933652696492,17.25622885482412
38,82.18660396742912,17.14102656427023
37,83.71071117943207,17.01511655936007
36,85.08539279034272,16.878347386173868
35,86.32443504274323,16.73055575793654
34,87.44096009670601,16.57156516166696
33,88.44729112841678,16.401183864271218
32,89.35495380354843,16.219202407875024
31,90.17467967542942,16.02539114291207
30,90.91637148913239,15.819498377051833
29,91.58890744919606,15.601249198374191
28,92.19985107683237,15.370344266265127
27,92.75539253212293,15.126457379242488
26,93.26050699370678,14.86923077204671
25,93.71945529111048,14.598267865999713
24,94.13642123928328,14.313124430808957
23,94.51612639128899,14.01330051627028
22,94.86403052507062,13.698236284994733
21,95.1860397765195,13.367313777320984
20,95.48782275473559,13.019863318871664
19,95.77397100666319,12.655169418212717
18,96.04727700185478,12.272468829010768
17,96.30814611292482,11.87093324739764
16,96.55441564862069,11.449629149005649
15,96.7817448740671,11.007446232727192
14,96.9851412541195,10.542986196214759
13,97.16130057925145,10.054413140142557
12,97.31030791525257,9.539292221829303
11,97.4356217741605,8.994470780376616
10,97.54295544083358,8.416060348783445
9,97.63968243052963,7.799565062116032
8,97.73562035181129,7.140202258701563
7,97.84502712911572,6.43346167129944
6,97.98828311651646,5.675896178028479
5,98.19098396168626,4.86606089257802
4,98.47544116974251,4.006031169341893
3,98.78817755510308,3.1080215493151826
2,98.94784063584471,2.2193684015456
1,98.99999997479325,1.4194219604774028
0,100.0,1.0


==> data/onemaxCSV/l32.csv <==
fitness,value,time
99,1e-9,3.6361036345631343
98,1e-9,5.736428333636733
97,1e-9,7.342357554831402
96,1e-9,8.713759552096747
95,1e-9,9.954010381328022
94,1e-9,11.114193975957253
93,1e-9,12.222904759316677
92,0.08495008320398795,13.297442062377648
91,0.540867677725169,14.344074063106232
90,0.8257395678307151,15.36149479410482
89,1.0573413819114452,16.34811304052658
88,1.2602696154897035,17.302620332536712
87,1.445695081541108,18.224058392683045
86,1.6202131175544212,19.11181177176935
85,1.788388490001263,19.96557788865198
84,1.9537755712143647,20.785328971538544
83,2.119418398125663,21.57127121367572
82,2.2881349052708195,22.32380364582484
81,2.4626954267865138,23.04347823556104
80,2.6459347823047983,23.73096233063059
79,2.840831168066137,24.38700438862779
78,3.0505406412310845,25.012403826836138
77,3.278403452029753,25.60798568598095
76,3.5279324370988405,26.174580537441365
75,3.8028071132804957,26.713009612090687
74,4.106906356190931,27.224074527544012
73,4.444416561637793,27.70855043004298
72,4.820029140786827,28.167181126945096
71,5.23920209749874,28.60067503325331
70,5.708457388221934,29.009701377246845
69,6.235669938368519,29.394886772177774
68,6.830331851671483,29.756812655089192
67,7.5038297833399925,30.096014122705924
66,8.269674979321522,30.41298046047128
65,9.143777306117913,30.708157344456012
64,10.1447530572236,30.981950452551988
63,11.294163194990176,31.2347301386423
62,12.616715443636329,31.466836912536937
61,14.140217026529692,31.678587666701162
60,15.895131182245272,31.870282777053163
59,17.913484160535656,32.04221423662636
58,20.22684512913923,32.19467473594318
57,22.863218285337297,32.32796700445581
56,25.842803549455486,32.44241177107336
55,29.17307409921123,32.53835157713967
54,32.84397517470573,32.61614692000781
53,36.82452971651947,32.67616164058398
52,41.06181354019453,32.71873668506207
51,45.48292792006661,32.74415515549674
50,49.999998548692794,32.75260583134722
49,54.517083406503716,32.74415515551163
48,58.93820590335419,32.71873668636008
47,63.17548121737162,32.67616166529792
46,67.15607366248013,32.61614712445713
45,70.82714469977928,32.538352547026
44,74.1578653994446,32.442414884589304
43,77.13831410645211,32.327974547758345
42,79.77597306019075,32.19468960270608
41,82.09093497318456,32.04223936316203
40,84.11100033929672,31.870320595374235
39,85.8675682903991,31.67863976388865
38,87.3924992426214,31.466903942777314
37,88.71615763547238,31.234811979308827
36,89.86628616783574,30.982046665576146
35,90.86751691991306,30.708268173554973
34,91.74130313459568,30.413108789493986
33,92.50610352311011,30.096168933714544
32,93.17765083925774,29.757014464300163
31,93.7692870469008,29.395175259194566
30,94.29229053685819,29.010145010533286
29,94.75618421171565,28.601382050171704
28,95.16903100886718,28.16831090492153
27,95.53767866860593,27.71032424109309
26,95.86800375515726,27.226784993033863
25,96.16511088700845,26.71702881684484
24,96.43348881697537,26.180367496895553
23,96.6771242582827,25.61609438795863
22,96.89958365294373,25.023493220488643
21,97.10403337240069,24.401851557652215
20,97.29325309815206,23.7504799452675
19,97.46961875002702,23.068737501948895
18,97.63507088450292,22.356064497202343
17,97.79106516076692,21.612022394818233
16,97.9385146765429,20.83634177459913
15,98.0777114563896,20.028978145357392
14,98.20829356366696,19.190174299450888
13,98.32931373600671,18.320524755398964
12,98.43949453021152,17.42103280942436
11,98.53768132495865,16.493145195437755
10,98.62330087556916,15.538743401968865
9,98.6965232140313,14.560034657660461
8,98.75774965137585,13.558916220036245
7,98.80896188406707,12.533070821335924
6,98.852384625996,11.472926130639319
5,98.88943169668649,10.361035412094056
4,98.92132433392655,9.168564903892385
3,98.94907456156865,7.844115600633728
2,98.97356359001111,6.283960885303682
1,99.00003243877033,4.229670567839024
0,99.9429364871495,0.9999999999999929


==> data/onemaxCSV/l4.csv <==
fitness,value,time
99,1e-9,25.378140640071628
98,1e-9,38.259453256131955
97,1e-9,46.97730259059812
96,1e-9,53.61505344447825
95,1e-9,59.00607066203945
94,1e-9,63.56705244803227
93,1e-9,67.5361255888817
92,1e-9,71.06213114925136
91,1e-9,74.24430699316976
90,1e-9,77.15212903446081
89,1e-9,79.836133727282
87,1e-9,84.67559011832078
86,1e-9,86.8831354021387
85,1e-9,88.97521296591437
84,1e-9,90.96673450111295
83,1e-9,92.86998544214204
82,1e-9,94.69520850630315
81,1e-9,96.45103366256845
80,1e-9,98.14480060023782
79,1e-9,99.78280441151233
78,1e-9,101.37048542937585
77,1e-9,102.91257778871068
75,1e-9,105.87608417245534
74,1e-9,107.30438169437052
73,1e-9,108.70099542839903
72,0.3027034296449329,110.06818959610251
71,0.7293490837951225,111.40323556281449
70,1.1527093881920663,112.70061677203408
69,1.7095442823233102,113.95246582564877
68,2.4822546368346234,115.14722547189609
67,3.298558941461517,116.27361461652751
66,4.046214246969448,117.32671276124975
65,4.769237978742741,118.30541532987527
64,5.518336358161788,119.2100065063979
63,6.336900354659685,120.0414503724467
62,7.268332576782166,120.80101417827223
61,8.361310961667064,121.49002108801191
60,9.67284199121149,122.1097062958082
59,11.269912020718692,122.66116398926665
58,13.230408108451943,123.14537338419515
57,15.643136269795729,123.5632884426263
56,18.604641634634273,123.91598378018966
55,22.20896520140581,124.20486608737812
54,26.527525537815745,124.43195848318723
53,31.57963329746247,124.60022163803134
52,37.30046985074967,124.71378680185794
51,43.52301226316043,124.77786357932199
50,50.00000193363947,124.79802072583246
49,56.48384993758295,124.77866053176352
48,62.820787452810436,124.7209897584196
47,68.92795221415477,124.62164811312059
46,74.63442105862006,124.47364574066735
45,79.67493217236097,124.26935625801254
44,83.87121773804725,124.00265770415167
43,87.200133554578,123.66950701818772
42,89.75931374219957,123.26775906147552
41,91.70052966736588,122.79648795959864
40,93.17387712950737,122.25527686951133
39,94.30239659950186,121.64376558159236
38,95.17844502119294,120.96145565263691
37,95.86876016887496,120.20768965136038
36,96.42100373340088,119.38175186311564
35,96.86936839105971,118.48308361955617
34,97.23874113792483,117.51165668434217
33,97.5473197143288,116.46862870530123
32,97.80723949115036,115.35742589756673
31,98.02463225044768,114.18479458065197
30,98.20389396326883,112.96002690005496
29,98.35225383851211,111.6919865708232
28,98.47694929710522,110.38721370359245
27,98.58279558311409,109.04974641013018
26,98.67403892056772,107.68060697917775
25,98.75478010965672,106.27802432290642
24,98.82695733545734,104.83936899188788
23,98.89196804474469,103.36159057617083
22,98.95095068161433,101.84119286169363
21,99.00483915443952,100.27416346305105
20,99.05440604625623,98.65588389066843
19,99.10029434015128,96.98101535290944
18,99.1430439199449,95.2433530243318
17,99.18311240895599,93.43563859804935
16,99.22089211936087,91.54931667383754
15,99.25672344064036,89.57421414866089
14,99.29090767080324,87.49811199962845
13,99.32371523069699,85.30616349801761
12,99.35539563848704,82.98008810474278
11,99.38618448627538,80.49702899181361
10,99.4163129965123,77.82789079330425
9,99.44601697908773,74.93484577734264
8,99.47554862276024,71.76745407022854
7,99.5051927017928,68.25635842553571
6,99.53529119034418,64.30247439982722
5,99.566282148837,59.75717085326627
4,99.5987731271745,54.38262782560098
3,99.63368373676764,47.76263378239355
2,99.6725801291425,39.06468680758329
1,99.71892679528676,26.207526594546778
0,100.0,1.0


==> data/onemaxCSV/l512.csv <==
fitness,value,time
99,1e-9,1.0058580941730353
98,1.4697849315392222,1.9827949940637757
97,1.9296557617461134,2.9024483654307325
96,2.0721109417325017,3.751210802828892
95,2.1361569552483486,4.524823827964214
94,2.19603009577149,5.227815351655801
93,2.265278570651865,5.869635876391648
92,2.3499977577325324,6.460724500409133
91,2.4576276973850257,7.010470673828589
90,2.5972188756524406,7.526383141797874
89,2.7759481470907064,8.013913711384818
88,2.992550711288866,8.476673430931841
87,3.234944624080295,8.916926497526118
86,3.487379174676028,9.336137564225485
85,3.7388956620868106,9.735375451961813
84,3.9860090939965414,10.115551010788792
83,4.2316539400043345,10.47754474176821
82,4.483321681132088,10.822260101671866
81,4.750816118359778,11.150617357457335
80,5.043792471989805,11.463506549714145
79,5.369473162806216,11.761731653741135
78,5.731372948795623,12.045977929795503
77,6.129772156917978,12.316813966808152
76,6.563588208793732,12.574717186195981
75,7.03256733089665,12.820104915018046
74,7.538902895762884,13.053359222320148
73,8.087664761024902,13.274840535119045
72,8.686092400482636,13.48488948973652
71,9.34222958473579,13.68382084786209
70,10.063648921374607,13.871916908849649
69,10.8571649063602,14.049427001680579
68,11.729585264204283,14.216573956185623
67,12.688816328864009,14.373562884714
66,13.744371753795178,14.52058660450101
65,14.90694730555539,14.657825497374201
64,16.187606652161875,14.785444487651908
63,17.597282985079428,14.903592022235731
62,19.146904527331003,15.0124030040599
61,20.847314435510953,15.11200264950897
60,22.70850671299748,15.202507735235649
59,24.73855248974787,15.284026363087666
58,26.94304753890946,15.356658888576666
57,29.32418347920781,15.420498573191763
56,31.879465378115192,15.47563117350797
55,34.60105303946504,15.52213484664042
54,37.47492528327802,15.560079295900783
53,40.48080262696242,15.589524696326633
52,43.5921504966809,15.610520203208349
51,46.77715002230367,15.623102406727737
50,50.00002631250591,15.627293922514198
49,53.222862544658426,15.623102406728174
48,56.407843668081114,15.610520203208889
47,59.51918592792613,15.589524696327018
46,62.52505326058034,15.560079295900527
45,65.39895003334199,15.522134846640624
44,68.1205035876553,15.475631173508347
43,70.67579892134165,15.420498573192159
42,73.05691470857343,15.356658888575929
41,75.26145125265347,15.284026363087408
40,77.29147951859312,15.202507735236052
39,79.15268979022136,15.112002649509193
38,80.85309200059076,15.012403004059673
37,82.40271669125114,14.903592022235689
36,83.81237771837893,14.785444487652365
35,85.09304097250362,14.657825497374713
34,86.25562735163604,14.520586604501014
33,87.31118091519919,14.37356288471397
32,88.2704002287552,14.216573956185645
31,89.14284082164059,14.049427001680773
30,89.93635466419737,13.871916908849514
29,90.65777421635059,13.683820847861904
28,91.31390818913016,13.484889489736933
27,91.91234057833984,13.274840535119402
26,92.46109939305411,13.053359222320896
25,92.96743811298973,12.82010491501796
24,93.43642059453752,12.574717186195798
23,93.87023267126597,12.316813966808715
22,94.26862884028648,12.045977929797383
21,94.6305299041541,11.761731653748203
20,94.95620454132123,11.463506549737549
19,95.24918747793399,11.150617357529104
18,95.51667893776504,10.82226010189467
17,95.76834802834307,10.477544742423039
16,96.01399137171846,10.115551012548394
15,96.26109976466415,9.735375456164235
14,96.51262080701389,9.336137573136998
13,96.76505650643041,8.91692651500079
12,97.00745708471459,8.476673465736535
11,97.22406023574348,8.01391379120796
10,97.40279909077631,7.526383372518564
9,97.54242720190676,7.010471516411268
8,97.65019798829275,6.46072816006552
7,97.7355088691065,5.869653479774842
6,97.8074412413663,5.2279037314083165
5,97.87961730930654,4.525262293428168
4,97.99263460705178,3.7531862456058214
3,98.25342739917664,2.9095416189841523
2,98.77431215119282,2.005611468404691
1,99.00000015974354,1.1509686752340424
0,100.0,1.0


==> data/onemaxCSV/l64.csv <==
fitness,value,time
99,1e-9,2.107910193969878
98,1e-9,3.486181692276524
97,1e-9,4.652173427579877
96,1e-9,5.731321423571148
95,0.15343849693353045,6.770250087379721
94,0.7193975634794385,7.780070929261047
93,1.0581088440689843,8.757761506515997
92,1.3195762829990727,9.700776781809534
91,1.5378543045430877,10.607449271708084
90,1.7285274277981564,11.476883300342363
89,1.9006593941737073,12.308825722161382
88,2.060366496181333,13.103544198991843
87,2.2122757339038803,13.861717045107376
86,2.3602386878182955,14.584334283309236
85,2.5077291115116465,15.272609232472364
84,2.658071590270271,15.927900209788973
83,2.814565623495896,16.551642232422708
82,2.980554333431542,17.145288888154568
81,3.1594068331871368,17.710264792632216
80,3.354477117533493,18.247929173769673
79,3.56901905142859,18.75955096039872
78,3.8061200853452215,19.24629515013125
77,4.068714386272335,19.70921921311145
76,4.359668803324711,20.149277180653463
75,4.681965757410477,20.56732839179736
74,5.038965442249335,20.964147982661146
73,5.434632970762515,21.340437010642805
72,5.873769075018161,21.696831163894096
71,6.362148458922958,22.033907872430397
70,6.9066688021613185,22.352192113199898
69,7.51545829715823,22.652161329402215
68,8.19799822028469,22.934249811525998
67,8.965268629026102,23.19885275376933
66,9.829929808174418,23.446330090714458
65,10.806464454089559,23.677010166167094
64,11.91133473772094,23.891193282405474
63,13.163032645785524,24.089155200160572
62,14.58198628153968,24.271150681769463
61,16.19024539897321,24.43741717097337
60,18.01082641758533,24.58817866614017
59,20.066550669017488,24.7236497536221
58,22.378419832947348,24.844039608111874
57,24.963272044532708,24.949555527871915
56,27.830961101262165,25.04040527405385
55,30.98132443074534,25.11679720535289
54,34.401340360995746,25.17893710473276
53,38.06309202218717,25.22702090147246
52,41.92333748330137,25.261223355941496
51,45.924908048535826,25.281684109811206
50,49.999998798471424,25.288493861633903
49,54.075083705677905,25.281684109811085
48,58.07664752887693,25.261223355941535
47,61.936904895342096,25.227020901472446
46,65.59865274906944,25.178937104733823
45,69.01867054711607,25.116797205376887
44,72.16904686085662,25.04040527429804
43,75.03674081536647,24.949555529324883
42,77.62158049800574,24.844039613889933
41,79.93345662619204,24.723649770605157
40,81.98919232002741,24.5881787057958
39,83.80977561169027,24.437417248529936
38,85.4180521372399,24.271150813944175
37,86.83702615173044,24.089155402791754
36,88.08873776540389,23.891193571023543
35,89.1936208334772,23.67701056705658
34,90.17015845160603,23.446330680957026
33,91.03481540958738,23.198853768973954
32,91.80206344409501,22.93425188882311
31,92.48455454450759,22.652165984992124
30,93.0932596252069,22.352202578139405
29,93.63768127844894,22.033930416189442
28,94.1259732036361,21.696877015215673
27,94.56508751238334,21.340524942147894
26,94.96090626515551,20.964307578233356
25,95.31835078215339,20.567604000593917
24,95.64155396097469,20.149732622419872
23,95.93403323988801,19.70994345897377
22,96.19891869085401,19.247409426819306
21,96.43916273964138,18.761217915518973
20,96.65772849362786,18.250364789556315
19,96.857668149436,17.71375362695184
18,97.04213740319581,17.150203066356394
17,97.21431800956904,16.558464603480083
16,97.37731878912167,15.937252420257137
15,97.53407541382091,15.285286407462985
14,97.68725126520343,14.601349960968372
13,97.83910485368294,13.884365828655625
12,97.99128170371199,13.133496855903086
11,98.14437401519017,12.348284832812697
10,98.29712107601819,11.528849892794842
9,98.44531450545676,10.676178135484644
8,98.58146784937503,9.792497244629747
7,98.6973610461888,8.881637342221497
6,98.78875082615464,7.949149658748955
5,98.85643369502095,7.00153219973717
4,98.90592642854273,6.037614094757499
3,98.94321466677627,5.0384685719206175
2,98.97217859026952,3.955741150844224
1,98.99999997479325,2.663013865717934
0,100.0,1.0


==> data/onemaxCSV/l8.csv <==
fitness,value,time
99,1e-9,12.944094811287348
98,1e-9,19.644846979415405
97,1e-9,24.268982439024025
96,1e-9,27.85822363234592
95,1e-9,30.829289296937155
94,1e-9,33.39056092390069
93,1e-9,35.66113017363911
92,1e-9,37.7154415362129
91,1e-9,39.60313341230263
90,1e-9,41.358958568567985
89,1e-9,43.00819522423207
87,1e-9,46.05836757711477
86,1e-9,47.48534471976792
85,1e-9,48.8598972643292
84,1e-9,50.18946506860219
83,1e-9,51.480169403306434
82,1e-9,52.737104678597056
81,1e-9,53.96455340583165
80,0.38907932761419456,55.164571030030736
79,0.636423291181327,56.33597716795933
78,0.8561344036801035,57.47711637912798
77,1.0691037861711012,58.586207055041626
76,1.2861588657062333,59.661412075657694
75,1.5158878710405537,60.70085930819629
74,1.7668625231737485,61.70264313549513
73,2.0483396804721465,62.66482433473644
72,2.369655552736108,63.58545270600367
71,2.7379298234647735,64.46264970521457
70,3.1551159335443364,65.29477782472748
69,3.6181472089763203,66.08065206244908
68,4.123845814606455,66.81967113773344
67,4.674144557085399,67.51179419047432
66,5.277889318045349,68.15741038301645
65,5.950437691364888,68.75718383870581
64,6.713128992541635,69.31191842064756
63,7.593296021636258,69.82245482752558
62,8.624652947452207,70.28960136641801
61,9.84779162446477,70.71409728454812
60,11.310761809711476,71.09660586218241
59,13.069592630765287,71.43773217127976
58,15.188277720673371,71.73806007481431
57,17.73684682673585,71.99820682651844
56,20.785614667014094,72.21889837026976
55,24.393848289821566,72.40106700932208
54,28.592400288873154,72.54595970922963
53,33.362986204664956,72.65521728669631
52,38.622657433748984,72.73084676406806
51,44.22692924354607,72.77498802527863
50,50.00000221788512,72.789433835561
49,55.77463168000496,72.77505458095271
48,61.403430176332904,72.73148702592512
47,66.74291238701775,72.65731385018425
46,71.65571821675394,72.55051537992658
45,76.03481227507096,72.40890395351518
44,79.82377971449313,72.23046867299192
43,83.02201582063915,72.01357705840061
42,85.67379762150114,71.75701085078614
41,87.84905320846946,71.45988622371642
40,89.62547010721626,71.12153173651609
39,91.07664040378585,70.74137676558321
38,92.26640810921427,70.31887265687496
37,93.24743652551288,69.85344980958757
36,94.0619082266719,69.34450789626356
35,94.74310527817924,68.79143667742824
34,95.31707921911851,68.19366592665793
33,95.80416052872916,67.55074252291676
32,96.22021053678142,66.8624293944266
31,96.57760290064373,66.12881255432994
30,96.88601954767822,65.35038846786638
29,97.15313523651533,64.52809332685112
28,97.3851936304344,63.66324898418484
27,97.58740830720527,62.75744418669975
26,97.76418543032067,61.81240741269061
25,97.91924353470188,60.82991786215474
24,98.05571561434623,59.8117617466342
23,98.17624530530095,58.75971565566399
22,98.28307588225013,57.675536011346786
21,98.37809795205497,56.56093488874196
20,98.46282709705616,55.41749758933288
19,98.53832660301562,54.24635000412749
18,98.60595252101906,53.047065706787855
17,98.66726678873472,51.81694125380054
16,98.72334720166154,50.551845693408495
15,98.77492590888033,49.2467942909435
14,98.82264264360234,47.89576287201137
13,98.86706106616587,46.49139849904134
12,98.90868376032722,45.02461778901254
11,98.94796619259503,43.48403689881114
10,98.98533072246747,41.85514150375202
9,99.0211831271968,40.11904090517423
8,99.05592885027075,38.25052915300546
7,99.08999870661694,36.21493356519823
6,99.12388163403057,33.96271136390222
5,99.15818239416923,31.419542567865182
4,99.1937232349257,28.46651444195454
3,99.23175495263656,24.895533789134458
2,99.27447211138043,20.29042335765599
1,99.32774090059833,13.611823635249078
0,100.0,1.0


==> data/regret/2rate.csv <==
IterationNumber,FitnessDiff
0,43.499152369490865
1,3.9129185551833814
2,2.6582326007051904
3,2.3769491081405647
4,1.9044815193214362
5,1.263578743947889
6,0.5323470052958541
7,0.03441147326099525
8,0.7392716689700336
9,0.09485526774197695
10,0.007862928984380346
11,0.25998573838162997
12,1e-9
13,0.04567307259380726
14,0.07220910215382759
15,1e-9
16,0.08208402548890348
17,0.23098656951950858
18,0.23098656951950858
19,0.4318860435234626
20,0.04345920919586632
21,0.3995374744818392
22,0.12557962419612778
23,1.2507562159144783
24,0.12557962419612778
25,3.144649023311082
26,0.14065062267133044
27,3.679353945310325
28,78.10613214738441
29,3.679353945310325
30,78.10613214738441
31,3.679353945310325
32,0.14065062267133044
33,3.679353945310325
34,0.38513600949792703
35,17.553570616156726
36,17.553570616156726
37,0.38513600949792703
38,17.553570616156726
39,17.553570616156726
40,0.38513600949792703
41,28.629433439544613
42,0.38513600949792703
43,17.553570616156726
44,17.553570616156726
45,0.38513600949792703
46,17.553570616156726
47,0.38513600949792703
48,17.553570616156726
49,17.553570616156726
50,0.38513600949792703
51,28.629433439544613
52,0.38513600949792703
53,28.629433439544613
54,0.38513600949792703
55,17.553570616156726
56,0.38513600949792703
57,28.629433439544613
58,0.38513600949792703
59,17.553570616156726
60,17.553570616156726
61,0.38513600949792703
62,28.629433439544613
63,0.38513600949792703
64,28.629433439544613
65,0.38513600949792703
66,28.629433439544613
67,0.38513600949792703
68,28.629433439544613
69,0.38513600949792703
70,28.629433439544613
71,733.5928504852429
72,28.629433439544613
73,0.38513600949792703
74,28.629433439544613
75,0.38513600949792703
76,28.629433439544613
77,0.38513600949792703
78,17.553570616156726
79,17.553570616156726
80,0.38513600949792703
81,28.629433439544613
82,0.38513600949792703
83,28.629433439544613
84,0.38513600949792703
85,28.629433439544613
86,0.38513600949792703
87,28.629433439544613
88,0.38513600949792703
89,28.629433439544613
90,733.5928504852429
91,28.629433439544613
92,0.38513600949792703
93,17.553570616156726
94,0.38513600949792703
95,28.629433439544613
96,733.5928504852429
97,28.629433439544613
98,0.38513600949792703
99,17.553570616156726
100,17.553570616156726
101,17.553570616156726
102,0.38513600949792703
103,28.629433439544613
104,0.38513600949792703
105,17.553570616156726
106,0.38513600949792703
107,28.629433439544613
108,0.38513600949792703
109,17.553570616156726
110,0.38513600949792703
111,28.629433439544613
112,0.38513600949792703
113,17.553570616156726
114,17.553570616156726
115,0.38513600949792703
116,28.629433439544613
117,0.38513600949792703
118,17.553570616156726
119,0.38513600949792703
120,28.629433439544613
121,733.5928504852429
122,1467.1857009704859
123,733.5928504852429
124,28.629433439544613
125,0.38513600949792703
126,28.629433439544613
127,0.38513600949792703
128,28.629433439544613
129,0.38513600949792703
130,28.629433439544613
131,0.38513600949792703
132,28.629433439544613
133,0.38513600949792703
134,28.629433439544613
135,0.38513600949792703
136,17.553570616156726
137,0.38513600949792703
138,28.629433439544613
139,733.5928504852429
140,28.629433439544613
141,0.38513600949792703
142,28.629433439544613
143,0.38513600949792703
144,17.553570616156726


==> data/regret/ab.csv <==
IterationNumber,FitnessDiff
0,43.499152369490865
1,3.9129185551833814
2,3.1792422773057964
3,2.832219762224895
4,1.8130212048889547
5,0.4833616354701675
6,0.09666803930837631
7,1.5513408378215274
8,6.157855886859437
9,26.96822814228461
10,26.96822814228461
11,0.8510536824995114
12,1136.4891661605877
13,1.6595860571449634
14,8332.362471711409
15,3.9731363554065737
16,16664.724943422818
17,3.9731363554065737
18,0.25998573838162997
19,10.39557656716324
20,0.5172138042822354
21,28.98689369903861
22,1.245907995576637
23,90.90732171318928
24,2.725565954009788
25,353.5259919193219
26,14.938044651788289
27,3845.0066552626754
28,14.938044651788289
29,0.42161813385193625
30,0.010435065300889335
31,0.9467965420973812
32,0.010435065300889335
33,0.11544908839188395
34,0.8224341379245672
35,3.887623539729951
36,22.28893877206479
37,6.3392524534055
38,22.28893877206479
39,87.6500764151209
40,276.147908646584
41,1161.1608285432685
42,4165.036797535163
43,4998.370130869366
44,4998.370130869366
45,4998.370130869366
46,4998.370130869366
47,4998.370130869366
48,4998.370130869366
49,4998.370130869366
50,4998.370130869366
51,4998.370130869366
52,4998.370130869366
53,4998.370130869366
54,4998.370130869366
55,4998.370130869366
56,4998.370130869366
57,4998.370130869366
58,4998.370130869366
59,4998.370130869366
60,4998.370130869366
61,4998.370130869366
62,4998.370130869366
63,4998.370130869366
64,4998.370130869366
65,4998.370130869366
66,4998.370130869366
67,4998.370130869366
68,4998.370130869366
69,4998.370130869366
70,4998.370130869366
71,4998.370130869366
72,4998.370130869366
73,4998.370130869366
74,4998.370130869366
75,4998.370130869366
76,4998.370130869366
77,4998.370130869366
78,4998.370130869366
79,4998.370130869366
80,4998.370130869366
81,4998.370130869366
82,4998.370130869366
83,4998.370130869366
84,4998.370130869366
85,4998.370130869366
86,4998.370130869366
87,4998.370130869366
88,4998.370130869366
89,4998.370130869366
90,4998.370130869366
91,4998.370130869366
92,4998.370130869366
93,4998.370130869366
94,4998.370130869366
95,4998.370130869366
96,4998.370130869366
97,4998.370130869366
98,4998.370130869366
99,4998.370130869366
100,4998.370130869366
101,4998.370130869366
102,4998.370130869366
103,4998.370130869366
104,4998.370130869366
105,4998.370130869366
106,4998.370130869366
107,4998.370130869366
108,4998.370130869366
109,4998.370130869366
110,4998.370130869366
111,4998.370130869366
112,4998.370130869366
113,4998.370130869366
114,4998.370130869366
115,4998.370130869366
116,4998.370130869366
117,4998.370130869366
118,4998.370130869366
119,4998.370130869366
120,4998.370130869366
121,4998.370130869366
122,4998.370130869366
123,4998.370130869366
124,4998.370130869366
125,4998.370130869366
126,4998.370130869366
127,4998.370130869366
128,4998.370130869366
129,4998.370130869366
130,4998.370130869366
131,4998.370130869366
132,4998.370130869366
133,4998.370130869366
134,4998.370130869366
135,4998.370130869366
136,4998.370130869366
137,4998.370130869366
138,4998.370130869366
139,4998.370130869366
140,4998.370130869366
141,4998.370130869366
142,4998.370130869366
143,4998.370130869366
144,4998.370130869366
145,4998.370130869366
146,4998.370130869366
147,4998.370130869366
148,4998.370130869366
149,4998.370130869366
150,4998.370130869366
151,4998.370130869366
152,4998.370130869366
153,4998.370130869366
154,4998.370130869366
155,4998.370130869366
156,4998.370130869366
157,4998.370130869366
158,4998.370130869366
159,4998.370130869366
160,4998.370130869366
161,4998.370130869366
162,4998.370130869366
163,4998.370130869366
164,4998.370130869366
165,4998.370130869366
166,4998.370130869366
167,4998.370130869366
168,4998.370130869366
169,4998.370130869366
170,4998.370130869366
171,NaN
172,NaN
173,NaN
174,NaN
175,NaN
176,NaN
177,NaN
178,NaN
179,NaN
180,4998.370130869366
181,NaN
182,NaN
183,NaN
184,NaN
185,NaN
186,NaN
187,NaN
188,NaN
189,NaN
190,4998.370130869366
191,NaN
192,NaN
193,NaN
194,NaN
195,NaN
196,NaN
197,NaN
198,NaN
199,NaN
200,4998.370130869366


==> data/regret/abRun0.csv <==
iterationNumber,fitness,mutationRate
0,0,0.01
1,7,0.01
2,15,0.02
3,25,0.04
4,37,0.08
5,51,0.16
6,63,0.32
7,65,0.5
8,67,0.5
9,69,0.5
10,69,0.5
11,74,0.25
12,74,0.5
13,75,0.25
14,75,0.5
15,77,0.25
16,77,0.5
17,77,0.25
18,79,0.125
19,79,0.25
20,81,0.125
21,81,0.25
22,83,0.125
23,83,0.25
24,85,0.125
25,85,0.25
26,89,0.125
27,89,0.25
28,89,0.125
29,89,0.0625
30,91,0.03125
31,91,0.0625
32,91,0.03125
33,91,0.015625
34,91,0.0078125
35,91,0.00390625
36,93,0.001953125
37,93,0.00390625
38,93,0.001953125
39,93,9.765625E-4
40,93,4.8828125E-4
41,93,2.44140625E-4
42,93,1.220703125E-4
43,93,1.0E-4
44,93,1.0E-4
45,93,1.0E-4
46,93,1.0E-4
47,93,1.0E-4
48,93,1.0E-4
49,93,1.0E-4
50,93,1.0E-4
51,93,1.0E-4
52,93,1.0E-4
53,93,1.0E-4
54,93,1.0E-4
55,93,1.0E-4
56,93,1.0E-4
57,93,1.0E-4
58,93,1.0E-4
59,93,1.0E-4
60,93,1.0E-4
61,93,1.0E-4
62,93,1.0E-4
63,93,1.0E-4
64,93,1.0E-4
65,93,1.0E-4
66,93,1.0E-4
67,93,1.0E-4
68,93,1.0E-4
69,93,1.0E-4
70,93,1.0E-4
71,93,1.0E-4
72,93,1.0E-4
73,93,1.0E-4
74,93,1.0E-4
75,93,1.0E-4
76,93,1.0E-4
77,93,1.0E-4
78,93,1.0E-4
79,93,1.0E-4
80,93,1.0E-4
81,93,1.0E-4
82,93,1.0E-4
83,93,1.0E-4
84,93,1.0E-4
85,93,1.0E-4
86,93,1.0E-4
87,93,1.0E-4
88,93,1.0E-4
89,93,1.0E-4
90,93,1.0E-4
91,93,1.0E-4
92,93,1.0E-4
93,93,1.0E-4
94,93,1.0E-4
95,93,1.0E-4
96,93,1.0E-4
97,93,1.0E-4
98,93,1.0E-4
99,93,1.0E-4
100,93,1.0E-4
101,93,1.0E-4
102,93,1.0E-4
103,93,1.0E-4
104,93,1.0E-4
105,93,1.0E-4
106,93,1.0E-4
107,93,1.0E-4
108,93,1.0E-4
109,93,1.0E-4
110,93,1.0E-4
111,93,1.0E-4
112,93,1.0E-4
113,93,1.0E-4
114,93,1.0E-4
115,93,1.0E-4
116,93,1.0E-4
117,93,1.0E-4
118,93,1.0E-4
119,93,1.0E-4
120,93,1.0E-4
121,93,1.0E-4
122,93,1.0E-4
123,93,1.0E-4
124,93,1.0E-4
125,93,1.0E-4
126,93,1.0E-4
127,93,1.0E-4
128,93,1.0E-4
129,93,1.0E-4
130,93,1.0E-4
131,93,1.0E-4
132,93,1.0E-4
133,93,1.0E-4
134,93,1.0E-4
135,93,1.0E-4
136,93,1.0E-4
137,93,1.0E-4
138,93,1.0E-4
139,93,1.0E-4
140,93,1.0E-4
141,93,1.0E-4
142,93,1.0E-4
143,93,1.0E-4
144,93,1.0E-4
145,93,1.0E-4
146,93,1.0E-4
147,93,1.0E-4
148,93,1.0E-4
149,93,1.0E-4
150,93,1.0E-4
151,93,1.0E-4
152,93,1.0E-4
153,93,1.0E-4
154,93,1.0E-4
155,93,1.0E-4
156,93,1.0E-4
157,93,1.0E-4
158,93,1.0E-4
159,93,1.0E-4
160,93,1.0E-4
161,93,1.0E-4
162,93,1.0E-4
163,93,1.0E-4
164,93,1.0E-4
165,93,1.0E-4
166,93,1.0E-4
167,93,1.0E-4
168,93,1.0E-4
169,93,1.0E-4
170,93,1.0E-4
171,93,1.0E-4
172,93,1.0E-4
173,93,1.0E-4
174,93,1.0E-4
175,93,1.0E-4
176,93,1.0E-4
177,93,1.0E-4
178,93,1.0E-4
179,93,1.0E-4
180,93,1.0E-4
181,93,1.0E-4
182,93,1.0E-4
183,93,1.0E-4
184,93,1.0E-4
185,93,1.0E-4
186,93,1.0E-4
187,93,1.0E-4
188,93,1.0E-4
189,93,1.0E-4
190,93,1.0E-4
191,93,1.0E-4
192,93,1.0E-4
193,93,1.0E-4
194,93,1.0E-4
195,93,1.0E-4
196,93,1.0E-4
197,93,1.0E-4
198,93,1.0E-4
199,93,1.0E-4
200,93,1.0E-4
201,93,1.0E-4
202,93,1.0E-4
203,93,1.0E-4
204,93,1.0E-4
205,93,1.0E-4
206,93,1.0E-4
207,93,1.0E-4
208,93,1.0E-4
209,93,1.0E-4
210,93,1.0E-4
211,93,1.0E-4
212,93,1.0E-4
213,93,1.0E-4
214,93,1.0E-4
215,93,1.0E-4
216,93,1.0E-4
217,93,1.0E-4
218,93,1.0E-4
219,93,1.0E-4
220,93,1.0E-4
221,93,1.0E-4
222,93,1.0E-4
223,93,1.0E-4
224,93,1.0E-4
225,93,1.0E-4
226,93,1.0E-4
227,93,1.0E-4
228,93,1.0E-4
229,93,1.0E-4
230,93,1.0E-4
231,93,1.0E-4
232,93,1.0E-4
233,93,1.0E-4
234,93,1.0E-4
235,93,1.0E-4
236,93,1.0E-4
237,93,1.0E-4
238,93,1.0E-4
239,93,1.0E-4
240,93,1.0E-4
241,93,1.0E-4
242,93,1.0E-4
243,93,1.0E-4
244,93,1.0E-4
245,93,1.0E-4
246,93,1.0E-4
247,93,1.0E-4
248,93,1.0E-4
249,93,1.0E-4
250,93,1.0E-4
251,93,1.0E-4
252,93,1.0E-4
253,93,1.0E-4
254,93,1.0E-4
255,93,1.0E-4
256,93,1.0E-4
257,93,1.0E-4
258,93,1.0E-4
259,93,1.0E-4
260,93,1.0E-4
261,93,1.0E-4
262,93,1.0E-4
263,93,1.0E-4
264,93,1.0E-4
265,93,1.0E-4
266,93,1.0E-4
267,93,1.0E-4
268,93,1.0E-4
269,93,1.0E-4
270,93,1.0E-4
271,93,1.0E-4
272,93,1.0E-4
273,93,1.0E-4
274,93,1.0E-4
275,93,1.0E-4
276,93,1.0E-4
277,93,1.0E-4
278,93,1.0E-4
279,93,1.0E-4
280,93,1.0E-4
281,93,1.0E-4
282,93,1.0E-4
283,93,1.0E-4
284,93,1.0E-4
285,93,1.0E-4
286,93,1.0E-4
287,93,1.0E-4
288,93,1.0E-4
289,93,1.0E-4
290,93,1.0E-4
291,93,1.0E-4
292,93,1.0E-4
293,93,1.0E-4
294,93,1.0E-4
295,93,1.0E-4
296,93,1.0E-4
297,93,1.0E-4
298,93,1.0E-4
299,93,1.0E-4
300,93,1.0E-4
301,93,1.0E-4
302,93,1.0E-4
303,93,1.0E-4
304,93,1.0E-4
305,93,1.0E-4
306,93,1.0E-4
307,93,1.0E-4
308,93,1.0E-4
309,93,1.0E-4
310,93,1.0E-4
311,93,1.0E-4
312,93,1.0E-4
313,93,1.0E-4
314,93,1.0E-4
315,93,1.0E-4
316,93,1.0E-4
317,93,1.0E-4
318,93,1.0E-4
319,93,1.0E-4
320,93,1.0E-4
321,93,1.0E-4
322,93,1.0E-4
323,93,1.0E-4
324,93,1.0E-4
325,93,1.0E-4
326,93,1.0E-4
327,93,1.0E-4
328,93,1.0E-4
329,93,1.0E-4
330,93,1.0E-4
331,93,1.0E-4
332,93,1.0E-4
333,93,1.0E-4
334,93,1.0E-4
335,93,1.0E-4
336,93,1.0E-4
337,93,1.0E-4
338,93,1.0E-4
339,93,1.0E-4
340,93,1.0E-4
341,93,1.0E-4
342,93,1.0E-4
343,93,1.0E-4
344,93,1.0E-4
345,93,1.0E-4
346,93,1.0E-4
347,93,1.0E-4
348,93,1.0E-4
349,93,1.0E-4
350,93,1.0E-4
351,93,1.0E-4
352,93,1.0E-4
353,93,1.0E-4
354,93,1.0E-4
355,93,1.0E-4
356,93,1.0E-4
357,93,1.0E-4
358,93,1.0E-4
359,93,1.0E-4
360,93,1.0E-4
361,93,1.0E-4
362,93,1.0E-4
363,93,1.0E-4
364,93,1.0E-4
365,93,1.0E-4
366,93,1.0E-4
367,93,1.0E-4
368,93,1.0E-4
369,93,1.0E-4
370,93,1.0E-4
371,93,1.0E-4
372,93,1.0E-4
373,93,1.0E-4
374,93,1.0E-4
375,93,1.0E-4
376,93,1.0E-4
377,93,1.0E-4
378,93,1.0E-4
379,93,1.0E-4
380,93,1.0E-4
381,93,1.0E-4
382,93,1.0E-4
383,93,1.0E-4
384,93,1.0E-4
385,93,1.0E-4
386,93,1.0E-4
387,93,1.0E-4
388,93,1.0E-4
389,93,1.0E-4
390,93,1.0E-4
391,93,1.0E-4
392,93,1.0E-4
393,93,1.0E-4
394,93,1.0E-4
395,93,1.0E-4
396,93,1.0E-4
397,93,1.0E-4
398,93,1.0E-4
399,93,1.0E-4
400,93,1.0E-4
401,93,1.0E-4
402,93,1.0E-4
403,93,1.0E-4
404,93,1.0E-4
405,93,1.0E-4
406,93,1.0E-4
407,93,1.0E-4
408,93,1.0E-4
409,93,1.0E-4
410,93,1.0E-4
411,93,1.0E-4
412,93,1.0E-4
413,93,1.0E-4
414,93,1.0E-4
415,93,1.0E-4
416,93,1.0E-4
417,93,1.0E-4
418,93,1.0E-4
419,93,1.0E-4
420,93,1.0E-4
421,93,1.0E-4
422,93,1.0E-4
423,93,1.0E-4
424,93,1.0E-4
425,93,1.0E-4
426,93,1.0E-4
427,93,1.0E-4
428,93,1.0E-4
429,93,1.0E-4
430,93,1.0E-4
431,93,1.0E-4
432,93,1.0E-4
433,93,1.0E-4
434,93,1.0E-4
435,93,1.0E-4
436,93,1.0E-4
437,93,1.0E-4
438,93,1.0E-4
439,93,1.0E-4
440,93,1.0E-4
441,93,1.0E-4
442,93,1.0E-4
443,93,1.0E-4
444,93,1.0E-4
445,93,1.0E-4
446,93,1.0E-4
447,93,1.0E-4
448,93,1.0E-4
449,93,1.0E-4
450,93,1.0E-4
451,93,1.0E-4
452,93,1.0E-4
453,93,1.0E-4
454,93,1.0E-4
455,93,1.0E-4
456,93,1.0E-4
457,93,1.0E-4
458,93,1.0E-4
459,93,1.0E-4
460,93,1.0E-4
461,93,1.0E-4
462,93,1.0E-4
463,93,1.0E-4
464,93,1.0E-4
465,93,1.0E-4
466,93,1.0E-4
467,93,1.0E-4
468,93,1.0E-4
469,93,1.0E-4
470,93,1.0E-4
471,93,1.0E-4
472,93,1.0E-4
473,93,1.0E-4
474,93,1.0E-4
475,93,1.0E-4
476,93,1.0E-4
477,93,1.0E-4
478,93,1.0E-4
479,93,1.0E-4
480,93,1.0E-4
481,93,1.0E-4
482,93,1.0E-4
483,93,1.0E-4
484,93,1.0E-4
485,93,1.0E-4
486,93,1.0E-4
487,93,1.0E-4
488,93,1.0E-4
489,93,1.0E-4
490,93,1.0E-4
491,93,1.0E-4
492,93,1.0E-4
493,93,1.0E-4
494,93,1.0E-4
495,93,1.0E-4
496,93,1.0E-4
497,93,1.0E-4
498,93,1.0E-4
499,93,1.0E-4
500,93,1.0E-4
501,93,1.0E-4
502,93,1.0E-4
503,93,1.0E-4
504,93,1.0E-4
505,93,1.0E-4
506,93,1.0E-4
507,93,1.0E-4
508,93,1.0E-4
509,93,1.0E-4
510,93,1.0E-4
511,93,1.0E-4
512,93,1.0E-4
513,93,1.0E-4
514,93,1.0E-4
515,93,1.0E-4
516,93,1.0E-4
517,93,1.0E-4
518,93,1.0E-4
519,93,1.0E-4
520,93,1.0E-4
521,93,1.0E-4
522,93,1.0E-4
523,93,1.0E-4
524,93,1.0E-4
525,93,1.0E-4
526,93,1.0E-4
527,93,1.0E-4
528,93,1.0E-4
529,93,1.0E-4
530,93,1.0E-4
531,93,1.0E-4
532,93,1.0E-4
533,93,1.0E-4
534,93,1.0E-4
535,93,1.0E-4
536,93,1.0E-4
537,93,1.0E-4
538,93,1.0E-4
539,93,1.0E-4
540,93,1.0E-4
541,93,1.0E-4
542,93,1.0E-4
543,93,1.0E-4
544,93,1.0E-4
545,93,1.0E-4
546,93,1.0E-4
547,93,1.0E-4
548,93,1.0E-4
549,93,1.0E-4
550,93,1.0E-4
551,93,1.0E-4
552,93,1.0E-4
553,93,1.0E-4
554,93,1.0E-4
555,93,1.0E-4
556,93,1.0E-4
557,93,1.0E-4
558,93,1.0E-4
559,93,1.0E-4
560,93,1.0E-4
561,93,1.0E-4
562,93,1.0E-4
563,93,1.0E-4
564,93,1.0E-4
565,93,1.0E-4
566,93,1.0E-4
567,93,1.0E-4
568,93,1.0E-4
569,93,1.0E-4
570,93,1.0E-4
571,93,1.0E-4
572,93,1.0E-4
573,93,1.0E-4
574,93,1.0E-4
575,93,1.0E-4
576,93,1.0E-4
577,93,1.0E-4
578,93,1.0E-4
579,93,1.0E-4
580,93,1.0E-4
581,93,1.0E-4
582,93,1.0E-4
583,93,1.0E-4
584,93,1.0E-4
585,93,1.0E-4
586,93,1.0E-4
587,93,1.0E-4
588,93,1.0E-4
589,93,1.0E-4
590,93,1.0E-4
591,93,1.0E-4
592,93,1.0E-4
593,93,1.0E-4
594,93,1.0E-4
595,93,1.0E-4
596,93,1.0E-4
597,93,1.0E-4
598,93,1.0E-4
599,93,1.0E-4
600,93,1.0E-4
601,93,1.0E-4
602,93,1.0E-4
603,93,1.0E-4
604,93,1.0E-4
605,93,1.0E-4
606,93,1.0E-4
607,93,1.0E-4
608,93,1.0E-4
609,93,1.0E-4
610,93,1.0E-4
611,93,1.0E-4
612,93,1.0E-4
613,93,1.0E-4
614,93,1.0E-4
615,93,1.0E-4
616,93,1.0E-4
617,93,1.0E-4
618,93,1.0E-4
619,93,1.0E-4
620,93,1.0E-4
621,93,1.0E-4
622,93,1.0E-4
623,93,1.0E-4
624,93,1.0E-4
625,93,1.0E-4
626,93,1.0E-4
627,93,1.0E-4
628,93,1.0E-4
629,93,1.0E-4
630,93,1.0E-4
631,93,1.0E-4
632,93,1.0E-4
633,93,1.0E-4
634,93,1.0E-4
635,93,1.0E-4
636,93,1.0E-4
637,93,1.0E-4
638,93,1.0E-4
639,93,1.0E-4
640,93,1.0E-4
641,93,1.0E-4
642,93,1.0E-4
643,93,1.0E-4
644,93,1.0E-4
645,93,1.0E-4
646,93,1.0E-4
647,93,1.0E-4
648,93,1.0E-4
649,93,1.0E-4
650,93,1.0E-4
651,93,1.0E-4
652,93,1.0E-4
653,93,1.0E-4
654,93,1.0E-4
655,93,1.0E-4
656,93,1.0E-4
657,93,1.0E-4
658,93,1.0E-4
659,93,1.0E-4
660,93,1.0E-4
661,93,1.0E-4
662,93,1.0E-4
663,93,1.0E-4
664,93,1.0E-4
665,93,1.0E-4
666,93,1.0E-4
667,93,1.0E-4
668,93,1.0E-4
669,93,1.0E-4
670,93,1.0E-4
671,93,1.0E-4
672,93,1.0E-4
673,93,1.0E-4
674,93,1.0E-4
675,93,1.0E-4
676,93,1.0E-4
677,93,1.0E-4
678,93,1.0E-4
679,93,1.0E-4
680,93,1.0E-4
681,93,1.0E-4
682,93,1.0E-4
683,93,1.0E-4
684,93,1.0E-4
685,93,1.0E-4
686,93,1.0E-4
687,93,1.0E-4
688,93,1.0E-4
689,93,1.0E-4
690,93,1.0E-4
691,93,1.0E-4
692,93,1.0E-4
693,93,1.0E-4
694,93,1.0E-4
695,93,1.0E-4
696,93,1.0E-4
697,93,1.0E-4
698,93,1.0E-4
699,93,1.0E-4
700,93,1.0E-4
701,93,1.0E-4
702,93,1.0E-4
703,93,1.0E-4
704,93,1.0E-4
705,93,1.0E-4
706,93,1.0E-4
707,93,1.0E-4
708,93,1.0E-4
709,93,1.0E-4
710,93,1.0E-4
711,93,1.0E-4
712,93,1.0E-4
713,93,1.0E-4
714,93,1.0E-4
715,93,1.0E-4
716,93,1.0E-4
717,93,1.0E-4
718,93,1.0E-4
719,93,1.0E-4
720,93,1.0E-4
721,93,1.0E-4
722,93,1.0E-4
723,93,1.0E-4
724,93,1.0E-4
725,93,1.0E-4
726,93,1.0E-4
727,93,1.0E-4
728,93,1.0E-4
729,93,1.0E-4
730,93,1.0E-4
731,93,1.0E-4
732,93,1.0E-4
733,93,1.0E-4
734,93,1.0E-4
735,93,1.0E-4
736,93,1.0E-4
737,93,1.0E-4
738,93,1.0E-4
739,93,1.0E-4
740,93,1.0E-4
741,93,1.0E-4
742,93,1.0E-4
743,93,1.0E-4
744,93,1.0E-4
745,93,1.0E-4
746,93,1.0E-4
747,93,1.0E-4
748,93,1.0E-4
749,93,1.0E-4
750,93,1.0E-4
751,93,1.0E-4
752,93,1.0E-4
753,93,1.0E-4
754,93,1.0E-4
755,93,1.0E-4
756,93,1.0E-4
757,93,1.0E-4
758,93,1.0E-4
759,93,1.0E-4
760,93,1.0E-4
761,93,1.0E-4
762,93,1.0E-4
763,93,1.0E-4
764,93,1.0E-4
765,93,1.0E-4
766,93,1.0E-4
767,93,1.0E-4
768,93,1.0E-4
769,93,1.0E-4
770,93,1.0E-4
771,93,1.0E-4
772,93,1.0E-4
773,93,1.0E-4
774,93,1.0E-4
775,93,1.0E-4
776,93,1.0E-4
777,93,1.0E-4
778,93,1.0E-4
779,93,1.0E-4
780,93,1.0E-4
781,93,1.0E-4
782,93,1.0E-4
783,93,1.0E-4
784,93,1.0E-4
785,93,1.0E-4
786,93,1.0E-4
787,93,1.0E-4
788,93,1.0E-4
789,93,1.0E-4
790,93,1.0E-4
791,93,1.0E-4
792,93,1.0E-4
793,93,1.0E-4
794,93,1.0E-4
795,93,1.0E-4
796,93,1.0E-4
797,93,1.0E-4
798,93,1.0E-4
799,93,1.0E-4
800,93,1.0E-4
801,93,1.0E-4
802,93,1.0E-4
803,93,1.0E-4
804,93,1.0E-4
805,93,1.0E-4
806,93,1.0E-4
807,93,1.0E-4
808,93,1.0E-4
809,93,1.0E-4
810,93,1.0E-4
811,93,1.0E-4
812,93,1.0E-4
813,93,1.0E-4
814,93,1.0E-4
815,93,1.0E-4
816,93,1.0E-4
817,93,1.0E-4
818,93,1.0E-4
819,93,1.0E-4
820,93,1.0E-4
821,93,1.0E-4
822,93,1.0E-4
823,93,1.0E-4
824,93,1.0E-4
825,93,1.0E-4
826,93,1.0E-4
827,93,1.0E-4
828,93,1.0E-4
829,93,1.0E-4
830,93,1.0E-4
831,93,1.0E-4
832,93,1.0E-4
833,93,1.0E-4
834,93,1.0E-4
835,93,1.0E-4
836,93,1.0E-4
837,93,1.0E-4
838,93,1.0E-4
839,93,1.0E-4
840,93,1.0E-4
841,93,1.0E-4
842,93,1.0E-4
843,93,1.0E-4
844,93,1.0E-4
845,93,1.0E-4
846,93,1.0E-4
847,93,1.0E-4
848,93,1.0E-4
849,93,1.0E-4
850,93,1.0E-4
851,93,1.0E-4
852,93,1.0E-4
853,93,1.0E-4
854,93,1.0E-4
855,93,1.0E-4
856,93,1.0E-4
857,93,1.0E-4
858,93,1.0E-4
859,93,1.0E-4
860,93,1.0E-4
861,93,1.0E-4
862,93,1.0E-4
863,93,1.0E-4
864,93,1.0E-4
865,93,1.0E-4
866,93,1.0E-4
867,93,1.0E-4
868,93,1.0E-4
869,93,1.0E-4
870,93,1.0E-4
871,93,1.0E-4
872,93,1.0E-4
873,93,1.0E-4
874,93,1.0E-4
875,93,1.0E-4
876,93,1.0E-4
877,93,1.0E-4
878,93,1.0E-4
879,93,1.0E-4
880,93,1.0E-4
881,93,1.0E-4
882,93,1.0E-4
883,93,1.0E-4
884,93,1.0E-4
885,93,1.0E-4
886,93,1.0E-4
887,93,1.0E-4
888,93,1.0E-4
889,93,1.0E-4
890,93,1.0E-4
891,93,1.0E-4
892,93,1.0E-4
893,93,1.0E-4
894,93,1.0E-4
895,93,1.0E-4
896,93,1.0E-4
897,93,1.0E-4
898,93,1.0E-4
899,93,1.0E-4
900,93,1.0E-4
901,93,1.0E-4
902,93,1.0E-4
903,93,1.0E-4
904,93,1.0E-4
905,93,1.0E-4
906,93,1.0E-4
907,93,1.0E-4
908,93,1.0E-4
909,93,1.0E-4
910,93,1.0E-4
911,93,1.0E-4
912,93,1.0E-4
913,93,1.0E-4
914,93,1.0E-4
915,93,1.0E-4
916,93,1.0E-4
917,93,1.0E-4
918,93,1.0E-4
919,93,1.0E-4
920,93,1.0E-4
921,93,1.0E-4
922,93,1.0E-4
923,93,1.0E-4
924,93,1.0E-4
925,93,1.0E-4
926,93,1.0E-4
927,93,1.0E-4
928,93,1.0E-4
929,93,1.0E-4
930,93,1.0E-4
931,93,1.0E-4
932,93,1.0E-4
933,93,1.0E-4
934,93,1.0E-4
935,93,1.0E-4
936,93,1.0E-4
937,93,1.0E-4
938,93,1.0E-4
939,93,1.0E-4
940,93,1.0E-4
941,93,1.0E-4
942,93,1.0E-4
943,93,1.0E-4
944,93,1.0E-4
945,93,1.0E-4
946,93,1.0E-4
947,93,1.0E-4
948,93,1.0E-4
949,93,1.0E-4
950,93,1.0E-4
951,93,1.0E-4
952,93,1.0E-4
953,93,1.0E-4
954,93,1.0E-4
955,93,1.0E-4
956,93,1.0E-4
957,93,1.0E-4
958,93,1.0E-4
959,93,1.0E-4
960,93,1.0E-4
961,93,1.0E-4
962,93,1.0E-4
963,93,1.0E-4
964,93,1.0E-4
965,93,1.0E-4
966,93,1.0E-4
967,93,1.0E-4
968,93,1.0E-4
969,93,1.0E-4
970,93,1.0E-4
971,93,1.0E-4
972,93,1.0E-4
973,93,1.0E-4
974,93,1.0E-4
975,93,1.0E-4
976,93,1.0E-4
977,93,1.0E-4
978,93,1.0E-4
979,93,1.0E-4
980,93,1.0E-4
981,93,1.0E-4
982,93,1.0E-4
983,93,1.0E-4
984,93,1.0E-4
985,93,1.0E-4
986,93,1.0E-4
987,93,1.0E-4
988,93,1.0E-4
989,93,1.0E-4
990,93,1.0E-4
991,93,1.0E-4
992,93,1.0E-4
993,93,1.0E-4
994,93,1.0E-4
995,93,1.0E-4
996,93,1.0E-4
997,93,1.0E-4
998,93,1.0E-4
999,93,1.0E-4
1000,93,1.0E-4
1001,93,1.0E-4
1002,93,1.0E-4
1003,93,1.0E-4
1004,93,1.0E-4
1005,93,1.0E-4
1006,93,1.0E-4
1007,93,1.0E-4
1008,93,1.0E-4
1009,93,1.0E-4
1010,93,1.0E-4
1011,93,1.0E-4
1012,93,1.0E-4
1013,93,1.0E-4
1014,93,1.0E-4
1015,93,1.0E-4
1016,93,1.0E-4
1017,93,1.0E-4
1018,93,1.0E-4
1019,93,1.0E-4
1020,93,1.0E-4
1021,93,1.0E-4
1022,93,1.0E-4
1023,93,1.0E-4
1024,93,1.0E-4
1025,93,1.0E-4
1026,93,1.0E-4
1027,93,1.0E-4
1028,93,1.0E-4
1029,93,1.0E-4
1030,93,1.0E-4
1031,93,1.0E-4
1032,93,1.0E-4
1033,93,1.0E-4
1034,93,1.0E-4
1035,93,1.0E-4
1036,93,1.0E-4
1037,93,1.0E-4
1038,93,1.0E-4
1039,93,1.0E-4
1040,93,1.0E-4
1041,93,1.0E-4
1042,93,1.0E-4
1043,93,1.0E-4
1044,93,1.0E-4
1045,93,1.0E-4
1046,93,1.0E-4
1047,93,1.0E-4
1048,93,1.0E-4
1049,93,1.0E-4
1050,93,1.0E-4
1051,93,1.0E-4
1052,93,1.0E-4
1053,93,1.0E-4
1054,93,1.0E-4
1055,93,1.0E-4
1056,93,1.0E-4
1057,93,1.0E-4
1058,93,1.0E-4
1059,93,1.0E-4
1060,93,1.0E-4
1061,93,1.0E-4
1062,93,1.0E-4
1063,93,1.0E-4
1064,93,1.0E-4
1065,93,1.0E-4
1066,93,1.0E-4
1067,93,1.0E-4
1068,93,1.0E-4
1069,93,1.0E-4
1070,93,1.0E-4
1071,93,1.0E-4
1072,93,1.0E-4
1073,93,1.0E-4
1074,93,1.0E-4
1075,93,1.0E-4
1076,93,1.0E-4
1077,93,1.0E-4
1078,93,1.0E-4
1079,93,1.0E-4
1080,93,1.0E-4
1081,93,1.0E-4
1082,93,1.0E-4
1083,93,1.0E-4
1084,93,1.0E-4
1085,93,1.0E-4
1086,93,1.0E-4
1087,93,1.0E-4
1088,93,1.0E-4
1089,93,1.0E-4
1090,93,1.0E-4
1091,93,1.0E-4
1092,93,1.0E-4
1093,93,1.0E-4
1094,93,1.0E-4
1095,93,1.0E-4
1096,93,1.0E-4
1097,93,1.0E-4
1098,93,1.0E-4
1099,93,1.0E-4
1100,93,1.0E-4
1101,93,1.0E-4
1102,93,1.0E-4
1103,93,1.0E-4
1104,93,1.0E-4
1105,93,1.0E-4
1106,93,1.0E-4
1107,93,1.0E-4
1108,93,1.0E-4
1109,93,1.0E-4
1110,93,1.0E-4
1111,93,1.0E-4
1112,93,1.0E-4
1113,93,1.0E-4
1114,93,1.0E-4
1115,93,1.0E-4
1116,93,1.0E-4
1117,93,1.0E-4
1118,93,1.0E-4
1119,93,1.0E-4
1120,93,1.0E-4
1121,93,1.0E-4
1122,93,1.0E-4
1123,93,1.0E-4
1124,93,1.0E-4
1125,93,1.0E-4
1126,93,1.0E-4
1127,93,1.0E-4
1128,93,1.0E-4
1129,93,1.0E-4
1130,93,1.0E-4
1131,93,1.0E-4
1132,93,1.0E-4
1133,93,1.0E-4
1134,93,1.0E-4
1135,93,1.0E-4
1136,93,1.0E-4
1137,93,1.0E-4
1138,93,1.0E-4
1139,93,1.0E-4
1140,93,1.0E-4
1141,93,1.0E-4
1142,93,1.0E-4
1143,93,1.0E-4
1144,93,1.0E-4
1145,93,1.0E-4
1146,93,1.0E-4
1147,93,1.0E-4
1148,93,1.0E-4
1149,93,1.0E-4
1150,93,1.0E-4
1151,93,1.0E-4
1152,93,1.0E-4
1153,93,1.0E-4
1154,93,1.0E-4
1155,93,1.0E-4
1156,93,1.0E-4
1157,93,1.0E-4
1158,93,1.0E-4
1159,93,1.0E-4
1160,93,1.0E-4
1161,93,1.0E-4
1162,93,1.0E-4
1163,93,1.0E-4
1164,93,1.0E-4
1165,93,1.0E-4
1166,93,1.0E-4
1167,93,1.0E-4
1168,93,1.0E-4
1169,93,1.0E-4
1170,93,1.0E-4
1171,93,1.0E-4
1172,93,1.0E-4
1173,93,1.0E-4
1174,93,1.0E-4
1175,93,1.0E-4
1176,93,1.0E-4
1177,93,1.0E-4
1178,93,1.0E-4
1179,93,1.0E-4
1180,93,1.0E-4
1181,93,1.0E-4
1182,93,1.0E-4
1183,93,1.0E-4
1184,93,1.0E-4
1185,93,1.0E-4
1186,93,1.0E-4
1187,93,1.0E-4
1188,93,1.0E-4
1189,93,1.0E-4
1190,93,1.0E-4
1191,93,1.0E-4
1192,93,1.0E-4
1193,93,1.0E-4
1194,93,1.0E-4
1195,93,1.0E-4
1196,93,1.0E-4
1197,93,1.0E-4
1198,93,1.0E-4
1199,93,1.0E-4
1200,93,1.0E-4
1201,93,1.0E-4
1202,93,1.0E-4
1203,93,1.0E-4
1204,93,1.0E-4
1205,93,1.0E-4
1206,93,1.0E-4
1207,93,1.0E-4
1208,93,1.0E-4
1209,93,1.0E-4
1210,93,1.0E-4
1211,93,1.0E-4
1212,93,1.0E-4
1213,93,1.0E-4
1214,93,1.0E-4
1215,93,1.0E-4
1216,93,1.0E-4
1217,93,1.0E-4
1218,93,1.0E-4
1219,93,1.0E-4
1220,93,1.0E-4
1221,93,1.0E-4
1222,93,1.0E-4
1223,93,1.0E-4
1224,93,1.0E-4
1225,93,1.0E-4
1226,93,1.0E-4
1227,93,1.0E-4
1228,93,1.0E-4
1229,93,1.0E-4
1230,93,1.0E-4
1231,93,1.0E-4
1232,93,1.0E-4
1233,93,1.0E-4
1234,93,1.0E-4
1235,93,1.0E-4
1236,93,1.0E-4
1237,93,1.0E-4
1238,93,1.0E-4
1239,93,1.0E-4
1240,93,1.0E-4
1241,93,1.0E-4
1242,93,1.0E-4
1243,93,1.0E-4
1244,93,1.0E-4
1245,93,1.0E-4
1246,93,1.0E-4
1247,93,1.0E-4
1248,93,1.0E-4
1249,93,1.0E-4
1250,93,1.0E-4
1251,93,1.0E-4
1252,93,1.0E-4
1253,93,1.0E-4
1254,93,1.0E-4
1255,93,1.0E-4
1256,93,1.0E-4
1257,93,1.0E-4
1258,93,1.0E-4
1259,93,1.0E-4
1260,93,1.0E-4
1261,93,1.0E-4
1262,93,1.0E-4
1263,93,1.0E-4
1264,93,1.0E-4
1265,93,1.0E-4
1266,93,1.0E-4
1267,93,1.0E-4
1268,93,1.0E-4
1269,93,1.0E-4
1270,93,1.0E-4
1271,93,1.0E-4
1272,93,1.0E-4
1273,93,1.0E-4
1274,93,1.0E-4
1275,93,1.0E-4
1276,93,1.0E-4
1277,93,1.0E-4
1278,93,1.0E-4
1279,93,1.0E-4
1280,93,1.0E-4
1281,93,1.0E-4
1282,93,1.0E-4
1283,93,1.0E-4
1284,93,1.0E-4
1285,93,1.0E-4
1286,93,1.0E-4
1287,93,1.0E-4
1288,93,1.0E-4
1289,93,1.0E-4
1290,93,1.0E-4
1291,93,1.0E-4
1292,93,1.0E-4
1293,93,1.0E-4
1294,93,1.0E-4
1295,93,1.0E-4
1296,93,1.0E-4
1297,93,1.0E-4
1298,93,1.0E-4
1299,93,1.0E-4
1300,93,1.0E-4
1301,93,1.0E-4
1302,93,1.0E-4
1303,93,1.0E-4
1304,93,1.0E-4
1305,93,1.0E-4
1306,93,1.0E-4
1307,93,1.0E-4
1308,93,1.0E-4
1309,93,1.0E-4
1310,93,1.0E-4
1311,93,1.0E-4
1312,93,1.0E-4
1313,93,1.0E-4
1314,93,1.0E-4
1315,93,1.0E-4
1316,93,1.0E-4
1317,93,1.0E-4
1318,93,1.0E-4
1319,93,1.0E-4
1320,93,1.0E-4
1321,93,1.0E-4
1322,93,1.0E-4
1323,93,1.0E-4
1324,93,1.0E-4
1325,93,1.0E-4
1326,93,1.0E-4
1327,93,1.0E-4
1328,93,1.0E-4
1329,93,1.0E-4
1330,93,1.0E-4
1331,93,1.0E-4
1332,93,1.0E-4
1333,93,1.0E-4
1334,93,1.0E-4
1335,93,1.0E-4
1336,93,1.0E-4
1337,93,1.0E-4
1338,93,1.0E-4
1339,93,1.0E-4
1340,93,1.0E-4
1341,93,1.0E-4
1342,93,1.0E-4
1343,93,1.0E-4
1344,93,1.0E-4
1345,93,1.0E-4
1346,93,1.0E-4
1347,93,1.0E-4
1348,93,1.0E-4
1349,93,1.0E-4
1350,93,1.0E-4
1351,93,1.0E-4
1352,93,1.0E-4
1353,93,1.0E-4
1354,93,1.0E-4
1355,93,1.0E-4
1356,93,1.0E-4
1357,93,1.0E-4
1358,93,1.0E-4
1359,93,1.0E-4
1360,93,1.0E-4
1361,93,1.0E-4
1362,93,1.0E-4
1363,93,1.0E-4
1364,93,1.0E-4
1365,93,1.0E-4
1366,93,1.0E-4
1367,93,1.0E-4
1368,93,1.0E-4
1369,93,1.0E-4
1370,93,1.0E-4
1371,93,1.0E-4
1372,93,1.0E-4
1373,93,1.0E-4
1374,93,1.0E-4
1375,93,1.0E-4
1376,93,1.0E-4
1377,93,1.0E-4
1378,93,1.0E-4
1379,93,1.0E-4
1380,93,1.0E-4
1381,93,1.0E-4
1382,93,1.0E-4
1383,93,1.0E-4
1384,93,1.0E-4
1385,93,1.0E-4
1386,93,1.0E-4
1387,93,1.0E-4
1388,93,1.0E-4
1389,93,1.0E-4
1390,93,1.0E-4
1391,93,1.0E-4
1392,93,1.0E-4
1393,93,1.0E-4
1394,93,1.0E-4
1395,93,1.0E-4
1396,93,1.0E-4
1397,93,1.0E-4
1398,93,1.0E-4
1399,93,1.0E-4
1400,93,1.0E-4
1401,93,1.0E-4
1402,93,1.0E-4
1403,93,1.0E-4
1404,93,1.0E-4
1405,93,1.0E-4
1406,93,1.0E-4
1407,93,1.0E-4
1408,93,1.0E-4
1409,93,1.0E-4
1410,93,1.0E-4
1411,93,1.0E-4
1412,93,1.0E-4
1413,93,1.0E-4
1414,93,1.0E-4
1415,93,1.0E-4
1416,93,1.0E-4
1417,93,1.0E-4
1418,93,1.0E-4
1419,93,1.0E-4
1420,93,1.0E-4
1421,93,1.0E-4
1422,93,1.0E-4
1423,93,1.0E-4
1424,93,1.0E-4
1425,93,1.0E-4
1426,93,1.0E-4
1427,93,1.0E-4
1428,93,1.0E-4
1429,93,1.0E-4
1430,93,1.0E-4
1431,93,1.0E-4
1432,93,1.0E-4
1433,93,1.0E-4
1434,93,1.0E-4
1435,93,1.0E-4
1436,93,1.0E-4
1437,93,1.0E-4
1438,93,1.0E-4
1439,93,1.0E-4
1440,93,1.0E-4
1441,93,1.0E-4
1442,93,1.0E-4
1443,93,1.0E-4
1444,93,1.0E-4
1445,93,1.0E-4
1446,93,1.0E-4
1447,93,1.0E-4
1448,93,1.0E-4
1449,93,1.0E-4
1450,93,1.0E-4
1451,93,1.0E-4
1452,93,1.0E-4
1453,93,1.0E-4
1454,93,1.0E-4
1455,93,1.0E-4
1456,93,1.0E-4
1457,93,1.0E-4
1458,93,1.0E-4
1459,93,1.0E-4
1460,93,1.0E-4
1461,93,1.0E-4
1462,93,1.0E-4
1463,93,1.0E-4
1464,93,1.0E-4
1465,93,1.0E-4
1466,93,1.0E-4
1467,93,1.0E-4
1468,93,1.0E-4
1469,93,1.0E-4
1470,93,1.0E-4
1471,93,1.0E-4
1472,93,1.0E-4
1473,93,1.0E-4
1474,93,1.0E-4
1475,93,1.0E-4
1476,93,1.0E-4
1477,93,1.0E-4
1478,93,1.0E-4
1479,93,1.0E-4
1480,93,1.0E-4
1481,93,1.0E-4
1482,93,1.0E-4
1483,93,1.0E-4
1484,93,1.0E-4
1485,93,1.0E-4
1486,93,1.0E-4
1487,93,1.0E-4
1488,93,1.0E-4
1489,93,1.0E-4
1490,93,1.0E-4
1491,93,1.0E-4
1492,93,1.0E-4
1493,93,1.0E-4
1494,93,1.0E-4
1495,93,1.0E-4
1496,93,1.0E-4
1497,93,1.0E-4
1498,93,1.0E-4
1499,93,1.0E-4
1500,93,1.0E-4
1501,93,1.0E-4
1502,93,1.0E-4
1503,93,1.0E-4
1504,93,1.0E-4
1505,93,1.0E-4
1506,93,1.0E-4
1507,93,1.0E-4
1508,93,1.0E-4
1509,93,1.0E-4
1510,93,1.0E-4
1511,93,1.0E-4
1512,93,1.0E-4
1513,93,1.0E-4
1514,93,1.0E-4
1515,93,1.0E-4
1516,93,1.0E-4
1517,93,1.0E-4
1518,93,1.0E-4
1519,93,1.0E-4
1520,93,1.0E-4
1521,93,1.0E-4
1522,93,1.0E-4
1523,93,1.0E-4
1524,93,1.0E-4
1525,93,1.0E-4
1526,93,1.0E-4
1527,93,1.0E-4
1528,93,1.0E-4
1529,93,1.0E-4
1530,93,1.0E-4
1531,93,1.0E-4
1532,93,1.0E-4
1533,93,1.0E-4
1534,93,1.0E-4
1535,93,1.0E-4
1536,93,1.0E-4
1537,93,1.0E-4
1538,93,1.0E-4
1539,93,1.0E-4
1540,93,1.0E-4
1541,93,1.0E-4
1542,93,1.0E-4
1543,93,1.0E-4
1544,93,1.0E-4
1545,93,1.0E-4
1546,93,1.0E-4
1547,93,1.0E-4
1548,93,1.0E-4
1549,93,1.0E-4
1550,93,1.0E-4
1551,93,1.0E-4
1552,93,1.0E-4
1553,93,1.0E-4
1554,93,1.0E-4
1555,93,1.0E-4
1556,93,1.0E-4
1557,93,1.0E-4
1558,93,1.0E-4
1559,93,1.0E-4
1560,93,1.0E-4
1561,93,1.0E-4
1562,93,1.0E-4
1563,93,1.0E-4
1564,93,1.0E-4
1565,93,1.0E-4
1566,93,1.0E-4
1567,93,1.0E-4
1568,93,1.0E-4
1569,93,1.0E-4
1570,93,1.0E-4
1571,93,1.0E-4
1572,93,1.0E-4
1573,93,1.0E-4
1574,93,1.0E-4
1575,93,1.0E-4
1576,93,1.0E-4
1577,93,1.0E-4
1578,93,1.0E-4
1579,93,1.0E-4
1580,93,1.0E-4
1581,93,1.0E-4
1582,93,1.0E-4
1583,93,1.0E-4
1584,93,1.0E-4
1585,93,1.0E-4
1586,93,1.0E-4
1587,93,1.0E-4
1588,93,1.0E-4
1589,93,1.0E-4
1590,93,1.0E-4
1591,93,1.0E-4
1592,93,1.0E-4
1593,93,1.0E-4
1594,93,1.0E-4
1595,93,1.0E-4
1596,93,1.0E-4
1597,93,1.0E-4
1598,93,1.0E-4
1599,93,1.0E-4
1600,93,1.0E-4
1601,93,1.0E-4
1602,93,1.0E-4
1603,93,1.0E-4
1604,93,1.0E-4
1605,93,1.0E-4
1606,93,1.0E-4
1607,93,1.0E-4
1608,93,1.0E-4
1609,93,1.0E-4
1610,93,1.0E-4
1611,93,1.0E-4
1612,93,1.0E-4
1613,93,1.0E-4
1614,93,1.0E-4
1615,93,1.0E-4
1616,93,1.0E-4
1617,93,1.0E-4
1618,93,1.0E-4
1619,93,1.0E-4
1620,93,1.0E-4
1621,93,1.0E-4
1622,93,1.0E-4
1623,93,1.0E-4
1624,93,1.0E-4
1625,93,1.0E-4
1626,93,1.0E-4
1627,93,1.0E-4
1628,93,1.0E-4
1629,93,1.0E-4
1630,93,1.0E-4
1631,93,1.0E-4
1632,93,1.0E-4
1633,93,1.0E-4
1634,93,1.0E-4
1635,93,1.0E-4
1636,93,1.0E-4
1637,93,1.0E-4
1638,93,1.0E-4
1639,93,1.0E-4
1640,93,1.0E-4
1641,93,1.0E-4
1642,93,1.0E-4
1643,93,1.0E-4
1644,93,1.0E-4
1645,93,1.0E-4
1646,93,1.0E-4
1647,93,1.0E-4
1648,93,1.0E-4
1649,93,1.0E-4
1650,93,1.0E-4
1651,93,1.0E-4
1652,93,1.0E-4
1653,93,1.0E-4
1654,93,1.0E-4
1655,93,1.0E-4
1656,93,1.0E-4
1657,93,1.0E-4
1658,93,1.0E-4
1659,93,1.0E-4
1660,93,1.0E-4
1661,93,1.0E-4
1662,93,1.0E-4
1663,93,1.0E-4
1664,93,1.0E-4
1665,93,1.0E-4
1666,93,1.0E-4
1667,93,1.0E-4
1668,93,1.0E-4
1669,93,1.0E-4
1670,93,1.0E-4
1671,93,1.0E-4
1672,93,1.0E-4
1673,93,1.0E-4
1674,93,1.0E-4
1675,93,1.0E-4
1676,93,1.0E-4
1677,93,1.0E-4
1678,93,1.0E-4
1679,93,1.0E-4
1680,93,1.0E-4
1681,93,1.0E-4
1682,93,1.0E-4
1683,93,1.0E-4
1684,93,1.0E-4
1685,93,1.0E-4
1686,93,1.0E-4
1687,93,1.0E-4
1688,93,1.0E-4
1689,93,1.0E-4
1690,93,1.0E-4
1691,93,1.0E-4
1692,93,1.0E-4
1693,93,1.0E-4
1694,93,1.0E-4
1695,93,1.0E-4
1696,93,1.0E-4
1697,93,1.0E-4
1698,93,1.0E-4
1699,93,1.0E-4
1700,93,1.0E-4
1701,93,1.0E-4
1702,93,1.0E-4
1703,93,1.0E-4
1704,93,1.0E-4
1705,93,1.0E-4
1706,93,1.0E-4
1707,93,1.0E-4
1708,93,1.0E-4
1709,93,1.0E-4
1710,93,1.0E-4
1711,93,1.0E-4
1712,93,1.0E-4
1713,93,1.0E-4
1714,93,1.0E-4
1715,93,1.0E-4
1716,93,1.0E-4
1717,93,1.0E-4
1718,93,1.0E-4
1719,93,1.0E-4
1720,93,1.0E-4
1721,93,1.0E-4
1722,93,1.0E-4
1723,93,1.0E-4
1724,93,1.0E-4
1725,93,1.0E-4
1726,93,1.0E-4
1727,93,1.0E-4
1728,93,1.0E-4
1729,93,1.0E-4
1730,93,1.0E-4
1731,93,1.0E-4
1732,93,1.0E-4
1733,93,1.0E-4
1734,93,1.0E-4
1735,93,1.0E-4
1736,93,1.0E-4
1737,93,1.0E-4
1738,93,1.0E-4
1739,93,1.0E-4
1740,93,1.0E-4
1741,93,1.0E-4
1742,93,1.0E-4
1743,93,1.0E-4
1744,93,1.0E-4
1745,93,1.0E-4
1746,93,1.0E-4
1747,93,1.0E-4
1748,93,1.0E-4
1749,93,1.0E-4
1750,93,1.0E-4
1751,93,1.0E-4
1752,93,1.0E-4
1753,93,1.0E-4
1754,93,1.0E-4
1755,93,1.0E-4
1756,93,1.0E-4
1757,93,1.0E-4
1758,93,1.0E-4
1759,93,1.0E-4
1760,93,1.0E-4
1761,93,1.0E-4
1762,93,1.0E-4
1763,93,1.0E-4
1764,93,1.0E-4
1765,93,1.0E-4
1766,93,1.0E-4
1767,93,1.0E-4
1768,93,1.0E-4
1769,93,1.0E-4
1770,93,1.0E-4
1771,93,1.0E-4
1772,93,1.0E-4
1773,93,1.0E-4
1774,93,1.0E-4
1775,93,1.0E-4
1776,93,1.0E-4
1777,93,1.0E-4
1778,93,1.0E-4
1779,93,1.0E-4
1780,93,1.0E-4
1781,93,1.0E-4
1782,93,1.0E-4
1783,93,1.0E-4
1784,93,1.0E-4
1785,93,1.0E-4
1786,93,1.0E-4
1787,93,1.0E-4
1788,93,1.0E-4
1789,93,1.0E-4
1790,93,1.0E-4
1791,93,1.0E-4
1792,93,1.0E-4
1793,93,1.0E-4
1794,93,1.0E-4
1795,93,1.0E-4
1796,93,1.0E-4
1797,93,1.0E-4
1798,93,1.0E-4
1799,93,1.0E-4
1800,93,1.0E-4
1801,93,1.0E-4
1802,93,1.0E-4
1803,93,1.0E-4
1804,93,1.0E-4
1805,93,1.0E-4
1806,93,1.0E-4
1807,93,1.0E-4
1808,93,1.0E-4
1809,93,1.0E-4
1810,93,1.0E-4
1811,93,1.0E-4
1812,93,1.0E-4
1813,93,1.0E-4
1814,93,1.0E-4
1815,93,1.0E-4
1816,93,1.0E-4
1817,93,1.0E-4
1818,93,1.0E-4
1819,93,1.0E-4
1820,93,1.0E-4
1821,93,1.0E-4
1822,93,1.0E-4
1823,93,1.0E-4
1824,93,1.0E-4
1825,93,1.0E-4
1826,93,1.0E-4
1827,93,1.0E-4
1828,93,1.0E-4
1829,93,1.0E-4
1830,93,1.0E-4
1831,93,1.0E-4
1832,93,1.0E-4
1833,93,1.0E-4
1834,93,1.0E-4
1835,93,1.0E-4
1836,93,1.0E-4
1837,93,1.0E-4
1838,93,1.0E-4
1839,93,1.0E-4
1840,93,1.0E-4
1841,93,1.0E-4
1842,93,1.0E-4
1843,93,1.0E-4
1844,93,1.0E-4
1845,93,1.0E-4
1846,93,1.0E-4
1847,93,1.0E-4
1848,93,1.0E-4
1849,93,1.0E-4
1850,93,1.0E-4
1851,93,1.0E-4
1852,93,1.0E-4
1853,93,1.0E-4
1854,93,1.0E-4
1855,93,1.0E-4
1856,93,1.0E-4
1857,93,1.0E-4
1858,93,1.0E-4
1859,93,1.0E-4
1860,93,1.0E-4
1861,93,1.0E-4
1862,93,1.0E-4
1863,93,1.0E-4
1864,93,1.0E-4
1865,93,1.0E-4
1866,93,1.0E-4
1867,93,1.0E-4
1868,93,1.0E-4
1869,93,1.0E-4
1870,93,1.0E-4
1871,93,1.0E-4
1872,93,1.0E-4
1873,93,1.0E-4
1874,93,1.0E-4
1875,93,1.0E-4
1876,93,1.0E-4
1877,93,1.0E-4
1878,93,1.0E-4
1879,93,1.0E-4
1880,93,1.0E-4
1881,93,1.0E-4
1882,93,1.0E-4
1883,93,1.0E-4
1884,93,1.0E-4
1885,93,1.0E-4
1886,93,1.0E-4
1887,93,1.0E-4
1888,93,1.0E-4
1889,93,1.0E-4
1890,93,1.0E-4
1891,93,1.0E-4
1892,93,1.0E-4
1893,93,1.0E-4
1894,93,1.0E-4
1895,93,1.0E-4
1896,93,1.0E-4
1897,93,1.0E-4
1898,93,1.0E-4
1899,93,1.0E-4
1900,93,1.0E-4
1901,93,1.0E-4
1902,93,1.0E-4
1903,93,1.0E-4
1904,93,1.0E-4
1905,93,1.0E-4
1906,93,1.0E-4
1907,93,1.0E-4
1908,93,1.0E-4
1909,93,1.0E-4
1910,93,1.0E-4
1911,93,1.0E-4
1912,93,1.0E-4
1913,93,1.0E-4
1914,93,1.0E-4
1915,93,1.0E-4
1916,93,1.0E-4
1917,93,1.0E-4
1918,93,1.0E-4
1919,93,1.0E-4
1920,93,1.0E-4
1921,93,1.0E-4
1922,93,1.0E-4
1923,93,1.0E-4
1924,93,1.0E-4
1925,93,1.0E-4
1926,93,1.0E-4
1927,93,1.0E-4
1928,93,1.0E-4
1929,93,1.0E-4
1930,93,1.0E-4
1931,93,1.0E-4
1932,93,1.0E-4
1933,93,1.0E-4
1934,93,1.0E-4
1935,93,1.0E-4
1936,93,1.0E-4
1937,93,1.0E-4
1938,93,1.0E-4
1939,93,1.0E-4
1940,93,1.0E-4
1941,93,1.0E-4
1942,93,1.0E-4
1943,93,1.0E-4
1944,93,1.0E-4
1945,93,1.0E-4
1946,93,1.0E-4
1947,93,1.0E-4
1948,93,1.0E-4
1949,93,1.0E-4
1950,93,1.0E-4
1951,93,1.0E-4
1952,93,1.0E-4
1953,93,1.0E-4
1954,93,1.0E-4
1955,93,1.0E-4
1956,93,1.0E-4
1957,93,1.0E-4
1958,93,1.0E-4
1959,93,1.0E-4
1960,93,1.0E-4
1961,93,1.0E-4
1962,93,1.0E-4
1963,93,1.0E-4
1964,93,1.0E-4
1965,93,1.0E-4
1966,93,1.0E-4
1967,93,1.0E-4
1968,93,1.0E-4
1969,93,1.0E-4
1970,93,1.0E-4
1971,93,1.0E-4
1972,93,1.0E-4
1973,93,1.0E-4
1974,93,1.0E-4
1975,93,1.0E-4
1976,93,1.0E-4
1977,93,1.0E-4
1978,93,1.0E-4
1979,93,1.0E-4
1980,93,1.0E-4
1981,93,1.0E-4
1982,93,1.0E-4
1983,93,1.0E-4
1984,93,1.0E-4
1985,93,1.0E-4
1986,93,1.0E-4
1987,93,1.0E-4
1988,93,1.0E-4
1989,93,1.0E-4
1990,93,1.0E-4
1991,93,1.0E-4
1992,93,1.0E-4
1993,93,1.0E-4
1994,93,1.0E-4
1995,93,1.0E-4
1996,93,1.0E-4
1997,93,1.0E-4
1998,93,1.0E-4
1999,93,1.0E-4
2000,93,1.0E-4
2001,93,1.0E-4
2002,93,1.0E-4
2003,93,1.0E-4
2004,93,1.0E-4
2005,93,1.0E-4
2006,93,1.0E-4
2007,93,1.0E-4
2008,93,1.0E-4
2009,93,1.0E-4
2010,93,1.0E-4
2011,93,1.0E-4
2012,93,1.0E-4
2013,93,1.0E-4
2014,93,1.0E-4
2015,93,1.0E-4
2016,93,1.0E-4
2017,93,1.0E-4
2018,93,1.0E-4
2019,93,1.0E-4
2020,93,1.0E-4
2021,93,1.0E-4
2022,93,1.0E-4
2023,93,1.0E-4
2024,93,1.0E-4
2025,93,1.0E-4
2026,93,1.0E-4
2027,93,1.0E-4
2028,93,1.0E-4
2029,93,1.0E-4
2030,93,1.0E-4
2031,93,1.0E-4
2032,93,1.0E-4
2033,93,1.0E-4
2034,93,1.0E-4
2035,93,1.0E-4
2036,93,1.0E-4
2037,93,1.0E-4
2038,93,1.0E-4
2039,93,1.0E-4
2040,93,1.0E-4
2041,93,1.0E-4
2042,93,1.0E-4
2043,93,1.0E-4
2044,93,1.0E-4
2045,93,1.0E-4
2046,93,1.0E-4
2047,93,1.0E-4
2048,93,1.0E-4
2049,93,1.0E-4
2050,93,1.0E-4
2051,93,1.0E-4
2052,93,1.0E-4
2053,93,1.0E-4
2054,93,1.0E-4
2055,93,1.0E-4
2056,93,1.0E-4
2057,93,1.0E-4
2058,93,1.0E-4
2059,93,1.0E-4
2060,93,1.0E-4
2061,93,1.0E-4
2062,93,1.0E-4
2063,93,1.0E-4
2064,93,1.0E-4
2065,93,1.0E-4
2066,93,1.0E-4
2067,93,1.0E-4
2068,93,1.0E-4
2069,93,1.0E-4
2070,93,1.0E-4
2071,93,1.0E-4
2072,93,1.0E-4
2073,93,1.0E-4
2074,93,1.0E-4
2075,93,1.0E-4
2076,93,1.0E-4
2077,93,1.0E-4
2078,93,1.0E-4
2079,93,1.0E-4
2080,93,1.0E-4
2081,93,1.0E-4
2082,93,1.0E-4
2083,93,1.0E-4
2084,93,1.0E-4
2085,93,1.0E-4
2086,93,1.0E-4
2087,93,1.0E-4
2088,93,1.0E-4
2089,93,1.0E-4
2090,93,1.0E-4
2091,93,1.0E-4
2092,93,1.0E-4
2093,93,1.0E-4
2094,93,1.0E-4
2095,93,1.0E-4
2096,93,1.0E-4
2097,93,1.0E-4
2098,93,1.0E-4
2099,93,1.0E-4
2100,93,1.0E-4
2101,93,1.0E-4
2102,93,1.0E-4
2103,93,1.0E-4
2104,93,1.0E-4
2105,93,1.0E-4
2106,93,1.0E-4
2107,93,1.0E-4
2108,93,1.0E-4
2109,93,1.0E-4
2110,93,1.0E-4
2111,93,1.0E-4
2112,93,1.0E-4
2113,93,1.0E-4
2114,93,1.0E-4
2115,93,1.0E-4
2116,93,1.0E-4
2117,93,1.0E-4
2118,93,1.0E-4
2119,93,1.0E-4
2120,93,1.0E-4
2121,93,1.0E-4
2122,93,1.0E-4
2123,93,1.0E-4
2124,93,1.0E-4
2125,93,1.0E-4
2126,93,1.0E-4
2127,93,1.0E-4
2128,93,1.0E-4
2129,93,1.0E-4
2130,93,1.0E-4
2131,93,1.0E-4
2132,93,1.0E-4
2133,93,1.0E-4
2134,93,1.0E-4
2135,93,1.0E-4
2136,93,1.0E-4
2137,93,1.0E-4
2138,93,1.0E-4
2139,93,1.0E-4
2140,93,1.0E-4
2141,93,1.0E-4
2142,93,1.0E-4
2143,93,1.0E-4
2144,93,1.0E-4
2145,93,1.0E-4
2146,93,1.0E-4
2147,93,1.0E-4
2148,93,1.0E-4
2149,93,1.0E-4
2150,93,1.0E-4
2151,93,1.0E-4
2152,93,1.0E-4
2153,93,1.0E-4
2154,93,1.0E-4
2155,93,1.0E-4
2156,93,1.0E-4
2157,93,1.0E-4
2158,93,1.0E-4
2159,93,1.0E-4
2160,93,1.0E-4
2161,93,1.0E-4
2162,93,1.0E-4
2163,93,1.0E-4
2164,93,1.0E-4
2165,93,1.0E-4
2166,93,1.0E-4
2167,93,1.0E-4
2168,93,1.0E-4
2169,93,1.0E-4
2170,93,1.0E-4
2171,93,1.0E-4
2172,93,1.0E-4
2173,93,1.0E-4
2174,93,1.0E-4
2175,93,1.0E-4
2176,93,1.0E-4
2177,93,1.0E-4
2178,93,1.0E-4
2179,93,1.0E-4
2180,93,1.0E-4
2181,93,1.0E-4
2182,93,1.0E-4
2183,93,1.0E-4
2184,93,1.0E-4
2185,93,1.0E-4
2186,93,1.0E-4
2187,93,1.0E-4
2188,93,1.0E-4
2189,93,1.0E-4
2190,93,1.0E-4
2191,93,1.0E-4
2192,93,1.0E-4
2193,93,1.0E-4
2194,93,1.0E-4
2195,93,1.0E-4
2196,93,1.0E-4
2197,93,1.0E-4
2198,93,1.0E-4
2199,93,1.0E-4
2200,93,1.0E-4
2201,93,1.0E-4
2202,93,1.0E-4
2203,93,1.0E-4
2204,93,1.0E-4
2205,93,1.0E-4
2206,93,1.0E-4
2207,93,1.0E-4
2208,93,1.0E-4
2209,93,1.0E-4
2210,93,1.0E-4
2211,93,1.0E-4
2212,93,1.0E-4
2213,93,1.0E-4
2214,93,1.0E-4
2215,93,1.0E-4
2216,93,1.0E-4
2217,93,1.0E-4
2218,93,1.0E-4
2219,93,1.0E-4
2220,93,1.0E-4
2221,93,1.0E-4
2222,93,1.0E-4
2223,93,1.0E-4
2224,93,1.0E-4
2225,93,1.0E-4
2226,93,1.0E-4
2227,93,1.0E-4
2228,93,1.0E-4
2229,93,1.0E-4
2230,93,1.0E-4
2231,93,1.0E-4
2232,93,1.0E-4
2233,93,1.0E-4
2234,93,1.0E-4
2235,93,1.0E-4
2236,93,1.0E-4
2237,93,1.0E-4
2238,93,1.0E-4
2239,93,1.0E-4
2240,93,1.0E-4
2241,93,1.0E-4
2242,93,1.0E-4
2243,93,1.0E-4
2244,93,1.0E-4
2245,93,1.0E-4
2246,93,1.0E-4
2247,93,1.0E-4
2248,93,1.0E-4
2249,93,1.0E-4
2250,93,1.0E-4
2251,93,1.0E-4
2252,93,1.0E-4
2253,93,1.0E-4
2254,93,1.0E-4
2255,93,1.0E-4
2256,93,1.0E-4
2257,93,1.0E-4
2258,93,1.0E-4
2259,93,1.0E-4
2260,93,1.0E-4
2261,93,1.0E-4
2262,93,1.0E-4
2263,93,1.0E-4
2264,93,1.0E-4
2265,93,1.0E-4
2266,93,1.0E-4
2267,93,1.0E-4
2268,93,1.0E-4
2269,93,1.0E-4
2270,93,1.0E-4
2271,93,1.0E-4
2272,93,1.0E-4
2273,93,1.0E-4
2274,93,1.0E-4
2275,93,1.0E-4
2276,93,1.0E-4
2277,93,1.0E-4
2278,93,1.0E-4
2279,93,1.0E-4
2280,93,1.0E-4
2281,93,1.0E-4
2282,93,1.0E-4
2283,93,1.0E-4
2284,93,1.0E-4
2285,93,1.0E-4
2286,93,1.0E-4
2287,93,1.0E-4
2288,93,1.0E-4
2289,93,1.0E-4
2290,93,1.0E-4
2291,93,1.0E-4
2292,93,1.0E-4
2293,93,1.0E-4
2294,93,1.0E-4
2295,93,1.0E-4
2296,93,1.0E-4
2297,93,1.0E-4
2298,93,1.0E-4
2299,93,1.0E-4
2300,93,1.0E-4
2301,93,1.0E-4
2302,93,1.0E-4
2303,93,1.0E-4
2304,93,1.0E-4
2305,93,1.0E-4
2306,93,1.0E-4
2307,93,1.0E-4
2308,93,1.0E-4
2309,93,1.0E-4
2310,93,1.0E-4
2311,93,1.0E-4
2312,93,1.0E-4
2313,93,1.0E-4
2314,93,1.0E-4
2315,93,1.0E-4
2316,93,1.0E-4
2317,93,1.0E-4
2318,93,1.0E-4
2319,93,1.0E-4
2320,93,1.0E-4
2321,93,1.0E-4
2322,93,1.0E-4
2323,93,1.0E-4
2324,93,1.0E-4
2325,93,1.0E-4
2326,93,1.0E-4
2327,93,1.0E-4
2328,93,1.0E-4
2329,93,1.0E-4
2330,93,1.0E-4
2331,93,1.0E-4
2332,93,1.0E-4
2333,93,1.0E-4
2334,93,1.0E-4
2335,93,1.0E-4
2336,93,1.0E-4
2337,93,1.0E-4
2338,93,1.0E-4
2339,93,1.0E-4
2340,93,1.0E-4
2341,93,1.0E-4
2342,93,1.0E-4
2343,93,1.0E-4
2344,93,1.0E-4
2345,93,1.0E-4
2346,93,1.0E-4
2347,93,1.0E-4
2348,93,1.0E-4
2349,93,1.0E-4
2350,93,1.0E-4
2351,93,1.0E-4
2352,93,1.0E-4
2353,93,1.0E-4
2354,93,1.0E-4
2355,93,1.0E-4
2356,93,1.0E-4
2357,93,1.0E-4
2358,93,1.0E-4
2359,93,1.0E-4
2360,93,1.0E-4
2361,93,1.0E-4
2362,93,1.0E-4
2363,93,1.0E-4
2364,93,1.0E-4
2365,93,1.0E-4
2366,93,1.0E-4
2367,93,1.0E-4
2368,93,1.0E-4
2369,93,1.0E-4
2370,93,1.0E-4
2371,93,1.0E-4
2372,93,1.0E-4
2373,93,1.0E-4
2374,93,1.0E-4
2375,93,1.0E-4
2376,93,1.0E-4
2377,93,1.0E-4
2378,93,1.0E-4
2379,93,1.0E-4
2380,93,1.0E-4
2381,93,1.0E-4
2382,93,1.0E-4
2383,93,1.0E-4
2384,93,1.0E-4
2385,93,1.0E-4
2386,93,1.0E-4
2387,93,1.0E-4
2388,93,1.0E-4
2389,93,1.0E-4
2390,93,1.0E-4
2391,93,1.0E-4
2392,93,1.0E-4
2393,93,1.0E-4
2394,93,1.0E-4
2395,93,1.0E-4
2396,93,1.0E-4
2397,93,1.0E-4
2398,93,1.0E-4
2399,93,1.0E-4
2400,93,1.0E-4
2401,93,1.0E-4
2402,93,1.0E-4
2403,93,1.0E-4
2404,93,1.0E-4
2405,93,1.0E-4
2406,93,1.0E-4
2407,93,1.0E-4
2408,93,1.0E-4
2409,93,1.0E-4
2410,93,1.0E-4
2411,93,1.0E-4
2412,93,1.0E-4
2413,93,1.0E-4
2414,93,1.0E-4
2415,93,1.0E-4
2416,93,1.0E-4
2417,93,1.0E-4
2418,93,1.0E-4
2419,93,1.0E-4
2420,93,1.0E-4
2421,93,1.0E-4
2422,93,1.0E-4
2423,93,1.0E-4
2424,93,1.0E-4
2425,93,1.0E-4
2426,93,1.0E-4
2427,93,1.0E-4
2428,93,1.0E-4
2429,93,1.0E-4
2430,93,1.0E-4
2431,93,1.0E-4
2432,93,1.0E-4
2433,93,1.0E-4
2434,93,1.0E-4
2435,93,1.0E-4
2436,93,1.0E-4
2437,93,1.0E-4
2438,93,1.0E-4
2439,93,1.0E-4
2440,93,1.0E-4
2441,93,1.0E-4
2442,93,1.0E-4
2443,93,1.0E-4
2444,93,1.0E-4
2445,93,1.0E-4
2446,93,1.0E-4
2447,93,1.0E-4
2448,93,1.0E-4
2449,93,1.0E-4
2450,93,1.0E-4
2451,93,1.0E-4
2452,93,1.0E-4
2453,93,1.0E-4
2454,93,1.0E-4
2455,93,1.0E-4
2456,93,1.0E-4
2457,93,1.0E-4
2458,93,1.0E-4
2459,93,1.0E-4
2460,93,1.0E-4
2461,93,1.0E-4
2462,93,1.0E-4
2463,93,1.0E-4
2464,93,1.0E-4
2465,93,1.0E-4
2466,93,1.0E-4
2467,93,1.0E-4
2468,93,1.0E-4
2469,93,1.0E-4
2470,93,1.0E-4
2471,93,1.0E-4
2472,93,1.0E-4
2473,93,1.0E-4
2474,93,1.0E-4
2475,93,1.0E-4
2476,93,1.0E-4
2477,93,1.0E-4
2478,93,1.0E-4
2479,93,1.0E-4
2480,93,1.0E-4
2481,93,1.0E-4
2482,93,1.0E-4
2483,93,1.0E-4
2484,93,1.0E-4
2485,93,1.0E-4
2486,93,1.0E-4
2487,93,1.0E-4
2488,93,1.0E-4
2489,93,1.0E-4
2490,93,1.0E-4
2491,93,1.0E-4
2492,93,1.0E-4
2493,93,1.0E-4
2494,93,1.0E-4
2495,93,1.0E-4
2496,93,1.0E-4
2497,93,1.0E-4
2498,93,1.0E-4
2499,93,1.0E-4
2500,93,1.0E-4
2501,93,1.0E-4
2502,93,1.0E-4
2503,93,1.0E-4
2504,93,1.0E-4
2505,93,1.0E-4
2506,93,1.0E-4
2507,93,1.0E-4
2508,93,1.0E-4
2509,93,1.0E-4
2510,93,1.0E-4
2511,93,1.0E-4
2512,93,1.0E-4
2513,93,1.0E-4
2514,93,1.0E-4
2515,93,1.0E-4
2516,93,1.0E-4
2517,93,1.0E-4
2518,93,1.0E-4
2519,93,1.0E-4
2520,93,1.0E-4
2521,93,1.0E-4
2522,93,1.0E-4
2523,93,1.0E-4
2524,93,1.0E-4
2525,93,1.0E-4
2526,93,1.0E-4
2527,93,1.0E-4
2528,93,1.0E-4
2529,93,1.0E-4
2530,93,1.0E-4
2531,93,1.0E-4
2532,93,1.0E-4
2533,93,1.0E-4
2534,93,1.0E-4
2535,93,1.0E-4
2536,93,1.0E-4
2537,93,1.0E-4
2538,93,1.0E-4
2539,93,1.0E-4
2540,93,1.0E-4
2541,93,1.0E-4
2542,93,1.0E-4
2543,93,1.0E-4
2544,93,1.0E-4
2545,93,1.0E-4
2546,93,1.0E-4
2547,93,1.0E-4
2548,93,1.0E-4
2549,93,1.0E-4
2550,93,1.0E-4
2551,93,1.0E-4
2552,93,1.0E-4
2553,93,1.0E-4
2554,93,1.0E-4
2555,93,1.0E-4
2556,93,1.0E-4
2557,93,1.0E-4
2558,93,1.0E-4
2559,93,1.0E-4
2560,93,1.0E-4
2561,93,1.0E-4
2562,93,1.0E-4
2563,93,1.0E-4
2564,93,1.0E-4
2565,93,1.0E-4
2566,93,1.0E-4
2567,93,1.0E-4
2568,93,1.0E-4
2569,93,1.0E-4
2570,93,1.0E-4
2571,93,1.0E-4
2572,93,1.0E-4
2573,93,1.0E-4
2574,93,1.0E-4
2575,93,1.0E-4
2576,93,1.0E-4
2577,93,1.0E-4
2578,93,1.0E-4
2579,93,1.0E-4
2580,93,1.0E-4
2581,93,1.0E-4
2582,93,1.0E-4
2583,93,1.0E-4
2584,93,1.0E-4
2585,93,1.0E-4
2586,93,1.0E-4
2587,93,1.0E-4
2588,93,1.0E-4
2589,93,1.0E-4
2590,93,1.0E-4
2591,93,1.0E-4
2592,93,1.0E-4
2593,93,1.0E-4
2594,93,1.0E-4
2595,93,1.0E-4
2596,93,1.0E-4
2597,93,1.0E-4
2598,93,1.0E-4
2599,93,1.0E-4
2600,93,1.0E-4
2601,93,1.0E-4
2602,93,1.0E-4
2603,93,1.0E-4
2604,93,1.0E-4
2605,93,1.0E-4
2606,93,1.0E-4
2607,93,1.0E-4
2608,93,1.0E-4
2609,93,1.0E-4
2610,93,1.0E-4
2611,93,1.0E-4
2612,93,1.0E-4
2613,93,1.0E-4
2614,93,1.0E-4
2615,93,1.0E-4
2616,93,1.0E-4
2617,93,1.0E-4
2618,93,1.0E-4
2619,93,1.0E-4
2620,93,1.0E-4
2621,93,1.0E-4
2622,93,1.0E-4
2623,93,1.0E-4
2624,93,1.0E-4
2625,93,1.0E-4
2626,93,1.0E-4
2627,93,1.0E-4
2628,93,1.0E-4
2629,93,1.0E-4
2630,93,1.0E-4
2631,93,1.0E-4
2632,93,1.0E-4
2633,93,1.0E-4
2634,93,1.0E-4
2635,93,1.0E-4
2636,93,1.0E-4
2637,93,1.0E-4
2638,93,1.0E-4
2639,93,1.0E-4
2640,93,1.0E-4
2641,93,1.0E-4
2642,93,1.0E-4
2643,93,1.0E-4
2644,93,1.0E-4
2645,93,1.0E-4
2646,93,1.0E-4
2647,93,1.0E-4
2648,93,1.0E-4
2649,93,1.0E-4
2650,93,1.0E-4
2651,93,1.0E-4
2652,93,1.0E-4
2653,93,1.0E-4
2654,93,1.0E-4
2655,93,1.0E-4
2656,93,1.0E-4
2657,93,1.0E-4
2658,93,1.0E-4
2659,93,1.0E-4
2660,93,1.0E-4
2661,93,1.0E-4
2662,93,1.0E-4
2663,93,1.0E-4
2664,93,1.0E-4
2665,93,1.0E-4
2666,93,1.0E-4
2667,93,1.0E-4
2668,93,1.0E-4
2669,93,1.0E-4
2670,93,1.0E-4
2671,93,1.0E-4
2672,93,1.0E-4
2673,93,1.0E-4
2674,93,1.0E-4
2675,93,1.0E-4
2676,93,1.0E-4
2677,93,1.0E-4
2678,93,1.0E-4
2679,93,1.0E-4
2680,93,1.0E-4
2681,93,1.0E-4
2682,93,1.0E-4
2683,93,1.0E-4
2684,93,1.0E-4
2685,93,1.0E-4
2686,93,1.0E-4
2687,93,1.0E-4
2688,93,1.0E-4
2689,93,1.0E-4
2690,93,1.0E-4
2691,93,1.0E-4
2692,93,1.0E-4
2693,93,1.0E-4
2694,93,1.0E-4
2695,93,1.0E-4
2696,93,1.0E-4
2697,93,1.0E-4
2698,93,1.0E-4
2699,93,1.0E-4
2700,93,1.0E-4
2701,93,1.0E-4
2702,93,1.0E-4
2703,93,1.0E-4
2704,93,1.0E-4
2705,93,1.0E-4
2706,93,1.0E-4
2707,93,1.0E-4
2708,93,1.0E-4
2709,93,1.0E-4
2710,93,1.0E-4
2711,93,1.0E-4
2712,93,1.0E-4
2713,93,1.0E-4
2714,93,1.0E-4
2715,93,1.0E-4
2716,93,1.0E-4
2717,93,1.0E-4
2718,93,1.0E-4
2719,93,1.0E-4
2720,93,1.0E-4
2721,93,1.0E-4
2722,93,1.0E-4
2723,93,1.0E-4
2724,93,1.0E-4
2725,93,1.0E-4
2726,93,1.0E-4
2727,93,1.0E-4
2728,93,1.0E-4
2729,93,1.0E-4
2730,93,1.0E-4
2731,93,1.0E-4
2732,93,1.0E-4
2733,93,1.0E-4
2734,93,1.0E-4
2735,93,1.0E-4
2736,93,1.0E-4
2737,93,1.0E-4
2738,93,1.0E-4
2739,93,1.0E-4
2740,93,1.0E-4
2741,93,1.0E-4
2742,93,1.0E-4
2743,93,1.0E-4
2744,93,1.0E-4
2745,93,1.0E-4
2746,93,1.0E-4
2747,93,1.0E-4
2748,93,1.0E-4
2749,93,1.0E-4
2750,93,1.0E-4
2751,93,1.0E-4
2752,93,1.0E-4
2753,93,1.0E-4
2754,93,1.0E-4
2755,93,1.0E-4
2756,93,1.0E-4
2757,93,1.0E-4
2758,93,1.0E-4
2759,93,1.0E-4
2760,93,1.0E-4
2761,93,1.0E-4
2762,93,1.0E-4
2763,93,1.0E-4
2764,93,1.0E-4
2765,93,1.0E-4
2766,93,1.0E-4
2767,93,1.0E-4
2768,93,1.0E-4
2769,93,1.0E-4
2770,93,1.0E-4
2771,93,1.0E-4
2772,93,1.0E-4
2773,93,1.0E-4
2774,93,1.0E-4
2775,93,1.0E-4
2776,93,1.0E-4
2777,93,1.0E-4
2778,93,1.0E-4
2779,93,1.0E-4
2780,93,1.0E-4
2781,93,1.0E-4
2782,93,1.0E-4
2783,93,1.0E-4
2784,93,1.0E-4
2785,93,1.0E-4
2786,93,1.0E-4
2787,93,1.0E-4
2788,93,1.0E-4
2789,93,1.0E-4
2790,93,1.0E-4
2791,93,1.0E-4
2792,93,1.0E-4
2793,93,1.0E-4
2794,93,1.0E-4
2795,93,1.0E-4
2796,93,1.0E-4
2797,93,1.0E-4
2798,93,1.0E-4
2799,93,1.0E-4
2800,93,1.0E-4
2801,93,1.0E-4
2802,93,1.0E-4
2803,93,1.0E-4
2804,93,1.0E-4
2805,93,1.0E-4
2806,93,1.0E-4
2807,93,1.0E-4
2808,93,1.0E-4
2809,93,1.0E-4
2810,93,1.0E-4
2811,93,1.0E-4
2812,93,1.0E-4
2813,93,1.0E-4
2814,93,1.0E-4
2815,93,1.0E-4
2816,93,1.0E-4
2817,93,1.0E-4
2818,93,1.0E-4
2819,93,1.0E-4
2820,93,1.0E-4
2821,93,1.0E-4
2822,93,1.0E-4
2823,93,1.0E-4
2824,93,1.0E-4
2825,93,1.0E-4
2826,93,1.0E-4
2827,93,1.0E-4
2828,93,1.0E-4
2829,93,1.0E-4
2830,93,1.0E-4
2831,93,1.0E-4
2832,93,1.0E-4
2833,93,1.0E-4
2834,93,1.0E-4
2835,93,1.0E-4
2836,93,1.0E-4
2837,93,1.0E-4
2838,93,1.0E-4
2839,93,1.0E-4
2840,93,1.0E-4
2841,93,1.0E-4
2842,93,1.0E-4
2843,93,1.0E-4
2844,93,1.0E-4
2845,93,1.0E-4
2846,93,1.0E-4
2847,93,1.0E-4
2848,93,1.0E-4
2849,93,1.0E-4
2850,93,1.0E-4
2851,93,1.0E-4
2852,93,1.0E-4
2853,93,1.0E-4
2854,93,1.0E-4
2855,93,1.0E-4
2856,93,1.0E-4
2857,93,1.0E-4
2858,93,1.0E-4
2859,93,1.0E-4
2860,93,1.0E-4
2861,93,1.0E-4
2862,93,1.0E-4
2863,93,1.0E-4
2864,93,1.0E-4
2865,93,1.0E-4
2866,93,1.0E-4
2867,93,1.0E-4
2868,93,1.0E-4
2869,93,1.0E-4
2870,93,1.0E-4
2871,93,1.0E-4
2872,93,1.0E-4
2873,93,1.0E-4
2874,93,1.0E-4
2875,93,1.0E-4
2876,93,1.0E-4
2877,93,1.0E-4
2878,93,1.0E-4
2879,93,1.0E-4
2880,93,1.0E-4
2881,93,1.0E-4
2882,93,1.0E-4
2883,93,1.0E-4
2884,93,1.0E-4
2885,93,1.0E-4
2886,93,1.0E-4
2887,93,1.0E-4
2888,93,1.0E-4
2889,93,1.0E-4
2890,93,1.0E-4
2891,93,1.0E-4
2892,93,1.0E-4
2893,93,1.0E-4
2894,93,1.0E-4
2895,93,1.0E-4
2896,93,1.0E-4
2897,93,1.0E-4
2898,93,1.0E-4
2899,93,1.0E-4
2900,93,1.0E-4
2901,93,1.0E-4
2902,93,1.0E-4
2903,93,1.0E-4
2904,93,1.0E-4
2905,93,1.0E-4
2906,93,1.0E-4
2907,93,1.0E-4
2908,93,1.0E-4
2909,93,1.0E-4
2910,93,1.0E-4
2911,93,1.0E-4
2912,93,1.0E-4
2913,93,1.0E-4
2914,93,1.0E-4
2915,93,1.0E-4
2916,93,1.0E-4
2917,93,1.0E-4
2918,93,1.0E-4
2919,93,1.0E-4
2920,93,1.0E-4
2921,93,1.0E-4
2922,93,1.0E-4
2923,93,1.0E-4
2924,93,1.0E-4
2925,93,1.0E-4
2926,93,1.0E-4
2927,93,1.0E-4
2928,93,1.0E-4
2929,93,1.0E-4
2930,93,1.0E-4
2931,93,1.0E-4
2932,93,1.0E-4
2933,93,1.0E-4
2934,93,1.0E-4
2935,93,1.0E-4
2936,93,1.0E-4
2937,93,1.0E-4
2938,93,1.0E-4
2939,93,1.0E-4
2940,93,1.0E-4
2941,93,1.0E-4
2942,93,1.0E-4
2943,93,1.0E-4
2944,93,1.0E-4
2945,93,1.0E-4
2946,93,1.0E-4
2947,93,1.0E-4
2948,93,1.0E-4
2949,93,1.0E-4
2950,93,1.0E-4
2951,93,1.0E-4
2952,93,1.0E-4
2953,93,1.0E-4
2954,93,1.0E-4
2955,93,1.0E-4
2956,93,1.0E-4
2957,93,1.0E-4
2958,93,1.0E-4
2959,93,1.0E-4
2960,93,1.0E-4
2961,93,1.0E-4
2962,93,1.0E-4
2963,93,1.0E-4
2964,93,1.0E-4
2965,93,1.0E-4
2966,93,1.0E-4
2967,93,1.0E-4
2968,93,1.0E-4
2969,93,1.0E-4
2970,93,1.0E-4
2971,93,1.0E-4
2972,93,1.0E-4
2973,93,1.0E-4
2974,93,1.0E-4
2975,93,1.0E-4
2976,93,1.0E-4
2977,93,1.0E-4
2978,93,1.0E-4
2979,93,1.0E-4
2980,93,1.0E-4
2981,93,1.0E-4
2982,93,1.0E-4
2983,93,1.0E-4
2984,93,1.0E-4
2985,93,1.0E-4
2986,93,1.0E-4
2987,93,1.0E-4
2988,93,1.0E-4
2989,93,1.0E-4
2990,93,1.0E-4
2991,93,1.0E-4
2992,93,1.0E-4
2993,93,1.0E-4
2994,93,1.0E-4
2995,93,1.0E-4
2996,93,1.0E-4
2997,93,1.0E-4
2998,93,1.0E-4
2999,93,1.0E-4
3000,93,1.0E-4
3001,93,1.0E-4
3002,93,1.0E-4
3003,93,1.0E-4
3004,93,1.0E-4
3005,93,1.0E-4
3006,93,1.0E-4
3007,93,1.0E-4
3008,93,1.0E-4
3009,93,1.0E-4
3010,93,1.0E-4
3011,93,1.0E-4
3012,93,1.0E-4
3013,93,1.0E-4
3014,93,1.0E-4
3015,93,1.0E-4
3016,93,1.0E-4
3017,93,1.0E-4
3018,93,1.0E-4
3019,93,1.0E-4
3020,93,1.0E-4
3021,93,1.0E-4
3022,93,1.0E-4
3023,93,1.0E-4
3024,93,1.0E-4
3025,93,1.0E-4
3026,93,1.0E-4
3027,93,1.0E-4
3028,93,1.0E-4
3029,93,1.0E-4
3030,93,1.0E-4
3031,93,1.0E-4
3032,93,1.0E-4
3033,93,1.0E-4
3034,93,1.0E-4
3035,93,1.0E-4
3036,93,1.0E-4
3037,93,1.0E-4
3038,93,1.0E-4
3039,93,1.0E-4
3040,93,1.0E-4
3041,93,1.0E-4
3042,93,1.0E-4
3043,93,1.0E-4
3044,93,1.0E-4
3045,93,1.0E-4
3046,93,1.0E-4
3047,93,1.0E-4
3048,93,1.0E-4
3049,93,1.0E-4
3050,93,1.0E-4
3051,93,1.0E-4
3052,93,1.0E-4
3053,93,1.0E-4
3054,93,1.0E-4
3055,93,1.0E-4
3056,93,1.0E-4
3057,93,1.0E-4
3058,93,1.0E-4
3059,93,1.0E-4
3060,93,1.0E-4
3061,93,1.0E-4
3062,93,1.0E-4
3063,93,1.0E-4
3064,93,1.0E-4
3065,93,1.0E-4
3066,93,1.0E-4
3067,93,1.0E-4
3068,93,1.0E-4
3069,93,1.0E-4
3070,93,1.0E-4
3071,93,1.0E-4
3072,93,1.0E-4
3073,93,1.0E-4
3074,93,1.0E-4
3075,93,1.0E-4
3076,93,1.0E-4
3077,93,1.0E-4
3078,93,1.0E-4
3079,93,1.0E-4
3080,93,1.0E-4
3081,93,1.0E-4
3082,93,1.0E-4
3083,93,1.0E-4
3084,93,1.0E-4
3085,93,1.0E-4
3086,93,1.0E-4
3087,93,1.0E-4
3088,93,1.0E-4
3089,93,1.0E-4
3090,93,1.0E-4
3091,93,1.0E-4
3092,93,1.0E-4
3093,93,1.0E-4
3094,93,1.0E-4
3095,93,1.0E-4
3096,93,1.0E-4
3097,93,1.0E-4
3098,93,1.0E-4
3099,93,1.0E-4
3100,93,1.0E-4
3101,93,1.0E-4
3102,93,1.0E-4
3103,93,1.0E-4
3104,93,1.0E-4
3105,93,1.0E-4
3106,93,1.0E-4
3107,93,1.0E-4
3108,93,1.0E-4
3109,93,1.0E-4
3110,93,1.0E-4
3111,93,1.0E-4
3112,93,1.0E-4
3113,93,1.0E-4
3114,93,1.0E-4
3115,93,1.0E-4
3116,93,1.0E-4
3117,93,1.0E-4
3118,93,1.0E-4
3119,93,1.0E-4
3120,93,1.0E-4
3121,93,1.0E-4
3122,93,1.0E-4
3123,93,1.0E-4
3124,93,1.0E-4
3125,93,1.0E-4
3126,93,1.0E-4
3127,93,1.0E-4
3128,93,1.0E-4
3129,93,1.0E-4
3130,93,1.0E-4
3131,93,1.0E-4
3132,93,1.0E-4
3133,93,1.0E-4
3134,93,1.0E-4
3135,93,1.0E-4
3136,93,1.0E-4
3137,93,1.0E-4
3138,93,1.0E-4
3139,93,1.0E-4
3140,93,1.0E-4
3141,93,1.0E-4
3142,93,1.0E-4
3143,93,1.0E-4
3144,93,1.0E-4
3145,93,1.0E-4
3146,93,1.0E-4
3147,93,1.0E-4
3148,93,1.0E-4
3149,93,1.0E-4
3150,93,1.0E-4
3151,93,1.0E-4
3152,93,1.0E-4
3153,93,1.0E-4
3154,93,1.0E-4
3155,93,1.0E-4
3156,93,1.0E-4
3157,93,1.0E-4
3158,93,1.0E-4
3159,93,1.0E-4
3160,93,1.0E-4
3161,93,1.0E-4
3162,93,1.0E-4
3163,93,1.0E-4
3164,93,1.0E-4
3165,93,1.0E-4
3166,93,1.0E-4
3167,93,1.0E-4
3168,93,1.0E-4
3169,93,1.0E-4
3170,93,1.0E-4
3171,93,1.0E-4
3172,93,1.0E-4
3173,93,1.0E-4
3174,93,1.0E-4
3175,93,1.0E-4
3176,93,1.0E-4
3177,93,1.0E-4
3178,93,1.0E-4
3179,93,1.0E-4
3180,93,1.0E-4
3181,93,1.0E-4
3182,93,1.0E-4
3183,93,1.0E-4
3184,93,1.0E-4
3185,93,1.0E-4
3186,93,1.0E-4
3187,93,1.0E-4
3188,93,1.0E-4
3189,93,1.0E-4
3190,93,1.0E-4
3191,93,1.0E-4
3192,93,1.0E-4
3193,93,1.0E-4
3194,93,1.0E-4
3195,93,1.0E-4
3196,93,1.0E-4
3197,93,1.0E-4
3198,93,1.0E-4
3199,93,1.0E-4
3200,93,1.0E-4
3201,93,1.0E-4
3202,93,1.0E-4
3203,93,1.0E-4
3204,93,1.0E-4
3205,93,1.0E-4
3206,93,1.0E-4
3207,93,1.0E-4
3208,93,1.0E-4
3209,93,1.0E-4
3210,93,1.0E-4
3211,93,1.0E-4
3212,93,1.0E-4
3213,93,1.0E-4
3214,93,1.0E-4
3215,93,1.0E-4
3216,93,1.0E-4
3217,93,1.0E-4
3218,93,1.0E-4
3219,93,1.0E-4
3220,93,1.0E-4
3221,93,1.0E-4
3222,93,1.0E-4
3223,93,1.0E-4
3224,93,1.0E-4
3225,93,1.0E-4
3226,93,1.0E-4
3227,93,1.0E-4
3228,93,1.0E-4
3229,93,1.0E-4
3230,93,1.0E-4
3231,93,1.0E-4
3232,93,1.0E-4
3233,93,1.0E-4
3234,93,1.0E-4
3235,93,1.0E-4
3236,93,1.0E-4
3237,93,1.0E-4
3238,93,1.0E-4
3239,93,1.0E-4
3240,93,1.0E-4
3241,93,1.0E-4
3242,93,1.0E-4
3243,93,1.0E-4
3244,93,1.0E-4
3245,93,1.0E-4
3246,93,1.0E-4
3247,93,1.0E-4
3248,93,1.0E-4
3249,93,1.0E-4
3250,93,1.0E-4
3251,93,1.0E-4
3252,93,1.0E-4
3253,93,1.0E-4
3254,93,1.0E-4
3255,93,1.0E-4
3256,93,1.0E-4
3257,93,1.0E-4
3258,93,1.0E-4
3259,93,1.0E-4
3260,93,1.0E-4
3261,93,1.0E-4
3262,93,1.0E-4
3263,93,1.0E-4
3264,93,1.0E-4
3265,93,1.0E-4
3266,93,1.0E-4
3267,93,1.0E-4
3268,93,1.0E-4
3269,93,1.0E-4
3270,93,1.0E-4
3271,93,1.0E-4
3272,93,1.0E-4
3273,93,1.0E-4
3274,93,1.0E-4
3275,93,1.0E-4
3276,93,1.0E-4
3277,93,1.0E-4
3278,93,1.0E-4
3279,93,1.0E-4
3280,93,1.0E-4
3281,93,1.0E-4
3282,93,1.0E-4
3283,93,1.0E-4
3284,93,1.0E-4
3285,93,1.0E-4
3286,93,1.0E-4
3287,93,1.0E-4
3288,93,1.0E-4
3289,93,1.0E-4
3290,93,1.0E-4
3291,93,1.0E-4
3292,93,1.0E-4
3293,93,1.0E-4
3294,93,1.0E-4
3295,93,1.0E-4
3296,93,1.0E-4
3297,93,1.0E-4
3298,93,1.0E-4
3299,93,1.0E-4
3300,93,1.0E-4
3301,93,1.0E-4
3302,93,1.0E-4
3303,93,1.0E-4
3304,93,1.0E-4
3305,93,1.0E-4
3306,93,1.0E-4
3307,93,1.0E-4
3308,93,1.0E-4
3309,93,1.0E-4
3310,93,1.0E-4
3311,93,1.0E-4
3312,93,1.0E-4
3313,93,1.0E-4
3314,93,1.0E-4
3315,93,1.0E-4
3316,93,1.0E-4
3317,93,1.0E-4
3318,93,1.0E-4
3319,93,1.0E-4
3320,93,1.0E-4
3321,93,1.0E-4
3322,93,1.0E-4
3323,93,1.0E-4
3324,93,1.0E-4
3325,93,1.0E-4
3326,93,1.0E-4
3327,93,1.0E-4
3328,93,1.0E-4
3329,93,1.0E-4
3330,93,1.0E-4
3331,93,1.0E-4
3332,93,1.0E-4
3333,93,1.0E-4
3334,93,1.0E-4
3335,93,1.0E-4
3336,93,1.0E-4
3337,93,1.0E-4
3338,93,1.0E-4
3339,93,1.0E-4
3340,93,1.0E-4
3341,93,1.0E-4
3342,93,1.0E-4
3343,93,1.0E-4
3344,93,1.0E-4
3345,93,1.0E-4
3346,93,1.0E-4
3347,93,1.0E-4
3348,93,1.0E-4
3349,93,1.0E-4
3350,93,1.0E-4
3351,93,1.0E-4
3352,93,1.0E-4
3353,93,1.0E-4
3354,93,1.0E-4
3355,93,1.0E-4
3356,93,1.0E-4
3357,93,1.0E-4
3358,93,1.0E-4
3359,93,1.0E-4
3360,93,1.0E-4
3361,93,1.0E-4
3362,93,1.0E-4
3363,93,1.0E-4
3364,93,1.0E-4
3365,93,1.0E-4
3366,93,1.0E-4
3367,93,1.0E-4
3368,93,1.0E-4
3369,93,1.0E-4
3370,93,1.0E-4
3371,93,1.0E-4
3372,93,1.0E-4
3373,93,1.0E-4
3374,93,1.0E-4
3375,93,1.0E-4
3376,93,1.0E-4
3377,93,1.0E-4
3378,93,1.0E-4
3379,93,1.0E-4
3380,93,1.0E-4
3381,93,1.0E-4
3382,93,1.0E-4
3383,93,1.0E-4
3384,93,1.0E-4
3385,93,1.0E-4
3386,93,1.0E-4
3387,93,1.0E-4
3388,93,1.0E-4
3389,93,1.0E-4
3390,93,1.0E-4
3391,93,1.0E-4
3392,93,1.0E-4
3393,93,1.0E-4
3394,93,1.0E-4
3395,93,1.0E-4
3396,93,1.0E-4
3397,93,1.0E-4
3398,93,1.0E-4
3399,93,1.0E-4
3400,93,1.0E-4
3401,93,1.0E-4
3402,93,1.0E-4
3403,93,1.0E-4
3404,93,1.0E-4
3405,93,1.0E-4
3406,93,1.0E-4
3407,93,1.0E-4
3408,93,1.0E-4
3409,93,1.0E-4
3410,93,1.0E-4
3411,93,1.0E-4
3412,93,1.0E-4
3413,93,1.0E-4
3414,93,1.0E-4
3415,93,1.0E-4
3416,93,1.0E-4
3417,93,1.0E-4
3418,93,1.0E-4
3419,93,1.0E-4
3420,93,1.0E-4
3421,93,1.0E-4
3422,93,1.0E-4
3423,93,1.0E-4
3424,93,1.0E-4
3425,93,1.0E-4
3426,93,1.0E-4
3427,93,1.0E-4
3428,93,1.0E-4
3429,93,1.0E-4
3430,93,1.0E-4
3431,93,1.0E-4
3432,93,1.0E-4
3433,93,1.0E-4
3434,93,1.0E-4
3435,93,1.0E-4
3436,93,1.0E-4
3437,93,1.0E-4
3438,93,1.0E-4
3439,93,1.0E-4
3440,93,1.0E-4
3441,93,1.0E-4
3442,93,1.0E-4
3443,93,1.0E-4
3444,93,1.0E-4
3445,93,1.0E-4
3446,93,1.0E-4
3447,93,1.0E-4
3448,93,1.0E-4
3449,93,1.0E-4
3450,93,1.0E-4
3451,93,1.0E-4
3452,93,1.0E-4
3453,93,1.0E-4
3454,93,1.0E-4
3455,93,1.0E-4
3456,93,1.0E-4
3457,93,1.0E-4
3458,93,1.0E-4
3459,93,1.0E-4
3460,93,1.0E-4
3461,93,1.0E-4
3462,93,1.0E-4
3463,93,1.0E-4
3464,93,1.0E-4
3465,93,1.0E-4
3466,93,1.0E-4
3467,93,1.0E-4
3468,93,1.0E-4
3469,93,1.0E-4
3470,93,1.0E-4
3471,93,1.0E-4
3472,93,1.0E-4
3473,93,1.0E-4
3474,93,1.0E-4
3475,93,1.0E-4
3476,93,1.0E-4
3477,93,1.0E-4
3478,93,1.0E-4
3479,93,1.0E-4
3480,93,1.0E-4
3481,93,1.0E-4
3482,93,1.0E-4
3483,93,1.0E-4
3484,93,1.0E-4
3485,93,1.0E-4
3486,93,1.0E-4
3487,93,1.0E-4
3488,93,1.0E-4
3489,93,1.0E-4
3490,93,1.0E-4
3491,93,1.0E-4
3492,93,1.0E-4
3493,93,1.0E-4
3494,93,1.0E-4
3495,93,1.0E-4
3496,93,1.0E-4
3497,93,1.0E-4
3498,93,1.0E-4
3499,93,1.0E-4
3500,93,1.0E-4
3501,93,1.0E-4
3502,93,1.0E-4
3503,93,1.0E-4
3504,93,1.0E-4
3505,93,1.0E-4
3506,93,1.0E-4
3507,93,1.0E-4
3508,93,1.0E-4
3509,93,1.0E-4
3510,93,1.0E-4
3511,93,1.0E-4
3512,93,1.0E-4
3513,93,1.0E-4
3514,93,1.0E-4
3515,93,1.0E-4
3516,93,1.0E-4
3517,93,1.0E-4
3518,93,1.0E-4
3519,93,1.0E-4
3520,93,1.0E-4
3521,93,1.0E-4
3522,93,1.0E-4
3523,93,1.0E-4
3524,93,1.0E-4
3525,93,1.0E-4
3526,93,1.0E-4
3527,93,1.0E-4
3528,93,1.0E-4
3529,93,1.0E-4
3530,93,1.0E-4
3531,93,1.0E-4
3532,93,1.0E-4
3533,93,1.0E-4
3534,93,1.0E-4
3535,93,1.0E-4
3536,93,1.0E-4
3537,93,1.0E-4
3538,93,1.0E-4
3539,93,1.0E-4
3540,93,1.0E-4
3541,93,1.0E-4
3542,93,1.0E-4
3543,93,1.0E-4
3544,93,1.0E-4
3545,93,1.0E-4
3546,93,1.0E-4
3547,93,1.0E-4
3548,93,1.0E-4
3549,93,1.0E-4
3550,93,1.0E-4
3551,93,1.0E-4
3552,93,1.0E-4
3553,93,1.0E-4
3554,93,1.0E-4
3555,93,1.0E-4
3556,93,1.0E-4
3557,93,1.0E-4
3558,93,1.0E-4
3559,93,1.0E-4
3560,93,1.0E-4
3561,93,1.0E-4
3562,93,1.0E-4
3563,93,1.0E-4
3564,93,1.0E-4
3565,93,1.0E-4
3566,93,1.0E-4
3567,93,1.0E-4
3568,93,1.0E-4
3569,93,1.0E-4
3570,93,1.0E-4
3571,93,1.0E-4
3572,93,1.0E-4
3573,93,1.0E-4
3574,93,1.0E-4
3575,93,1.0E-4
3576,93,1.0E-4
3577,93,1.0E-4
3578,93,1.0E-4
3579,93,1.0E-4
3580,93,1.0E-4
3581,93,1.0E-4
3582,93,1.0E-4
3583,93,1.0E-4
3584,93,1.0E-4
3585,93,1.0E-4
3586,93,1.0E-4
3587,93,1.0E-4
3588,93,1.0E-4
3589,93,1.0E-4
3590,93,1.0E-4
3591,93,1.0E-4
3592,93,1.0E-4
3593,93,1.0E-4
3594,93,1.0E-4
3595,93,1.0E-4
3596,93,1.0E-4
3597,93,1.0E-4
3598,93,1.0E-4
3599,93,1.0E-4
3600,93,1.0E-4
3601,93,1.0E-4
3602,93,1.0E-4
3603,93,1.0E-4
3604,93,1.0E-4
3605,93,1.0E-4
3606,93,1.0E-4
3607,93,1.0E-4
3608,93,1.0E-4
3609,93,1.0E-4
3610,93,1.0E-4
3611,93,1.0E-4
3612,93,1.0E-4
3613,93,1.0E-4
3614,93,1.0E-4
3615,93,1.0E-4
3616,93,1.0E-4
3617,93,1.0E-4
3618,93,1.0E-4
3619,93,1.0E-4
3620,93,1.0E-4
3621,93,1.0E-4
3622,93,1.0E-4
3623,93,1.0E-4
3624,93,1.0E-4
3625,93,1.0E-4
3626,93,1.0E-4
3627,93,1.0E-4
3628,93,1.0E-4
3629,93,1.0E-4
3630,93,1.0E-4
3631,93,1.0E-4
3632,93,1.0E-4
3633,93,1.0E-4
3634,93,1.0E-4
3635,93,1.0E-4
3636,93,1.0E-4
3637,93,1.0E-4
3638,93,1.0E-4
3639,93,1.0E-4
3640,93,1.0E-4
3641,93,1.0E-4
3642,93,1.0E-4
3643,93,1.0E-4
3644,93,1.0E-4
3645,93,1.0E-4
3646,93,1.0E-4
3647,93,1.0E-4
3648,93,1.0E-4
3649,93,1.0E-4
3650,93,1.0E-4
3651,93,1.0E-4
3652,93,1.0E-4
3653,93,1.0E-4
3654,93,1.0E-4
3655,93,1.0E-4
3656,93,1.0E-4
3657,93,1.0E-4
3658,93,1.0E-4
3659,93,1.0E-4
3660,93,1.0E-4
3661,93,1.0E-4
3662,93,1.0E-4
3663,93,1.0E-4
3664,93,1.0E-4
3665,93,1.0E-4
3666,93,1.0E-4
3667,93,1.0E-4
3668,93,1.0E-4
3669,93,1.0E-4
3670,93,1.0E-4
3671,93,1.0E-4
3672,93,1.0E-4
3673,93,1.0E-4
3674,93,1.0E-4
3675,93,1.0E-4
3676,93,1.0E-4
3677,93,1.0E-4
3678,93,1.0E-4
3679,93,1.0E-4
3680,93,1.0E-4
3681,93,1.0E-4
3682,93,1.0E-4
3683,93,1.0E-4
3684,93,1.0E-4
3685,93,1.0E-4
3686,93,1.0E-4
3687,93,1.0E-4
3688,93,1.0E-4
3689,93,1.0E-4
3690,93,1.0E-4
3691,93,1.0E-4
3692,93,1.0E-4
3693,93,1.0E-4
3694,93,1.0E-4
3695,93,1.0E-4
3696,93,1.0E-4
3697,93,1.0E-4
3698,93,1.0E-4
3699,93,1.0E-4
3700,93,1.0E-4
3701,93,1.0E-4
3702,93,1.0E-4
3703,93,1.0E-4
3704,93,1.0E-4
3705,93,1.0E-4
3706,93,1.0E-4
3707,93,1.0E-4
3708,93,1.0E-4
3709,93,1.0E-4
3710,93,1.0E-4
3711,93,1.0E-4
3712,93,1.0E-4
3713,93,1.0E-4
3714,93,1.0E-4
3715,93,1.0E-4
3716,93,1.0E-4
3717,93,1.0E-4
3718,93,1.0E-4
3719,93,1.0E-4
3720,93,1.0E-4
3721,93,1.0E-4
3722,93,1.0E-4
3723,93,1.0E-4
3724,93,1.0E-4
3725,93,1.0E-4
3726,93,1.0E-4
3727,93,1.0E-4
3728,93,1.0E-4
3729,93,1.0E-4
3730,93,1.0E-4
3731,93,1.0E-4
3732,93,1.0E-4
3733,93,1.0E-4
3734,93,1.0E-4
3735,93,1.0E-4
3736,93,1.0E-4
3737,93,1.0E-4
3738,93,1.0E-4
3739,93,1.0E-4
3740,93,1.0E-4
3741,93,1.0E-4
3742,93,1.0E-4
3743,93,1.0E-4
3744,93,1.0E-4
3745,93,1.0E-4
3746,93,1.0E-4
3747,93,1.0E-4
3748,93,1.0E-4
3749,93,1.0E-4
3750,93,1.0E-4
3751,93,1.0E-4
3752,93,1.0E-4
3753,93,1.0E-4
3754,93,1.0E-4
3755,93,1.0E-4
3756,93,1.0E-4
3757,93,1.0E-4
3758,93,1.0E-4
3759,93,1.0E-4
3760,93,1.0E-4
3761,93,1.0E-4
3762,93,1.0E-4
3763,93,1.0E-4
3764,93,1.0E-4
3765,93,1.0E-4
3766,93,1.0E-4
3767,93,1.0E-4
3768,93,1.0E-4
3769,93,1.0E-4
3770,93,1.0E-4
3771,93,1.0E-4
3772,93,1.0E-4
3773,93,1.0E-4
3774,93,1.0E-4
3775,93,1.0E-4
3776,93,1.0E-4
3777,93,1.0E-4
3778,93,1.0E-4
3779,93,1.0E-4
3780,93,1.0E-4
3781,93,1.0E-4
3782,93,1.0E-4
3783,93,1.0E-4
3784,93,1.0E-4
3785,93,1.0E-4
3786,93,1.0E-4
3787,93,1.0E-4
3788,93,1.0E-4
3789,93,1.0E-4
3790,93,1.0E-4
3791,93,1.0E-4
3792,93,1.0E-4
3793,93,1.0E-4
3794,93,1.0E-4
3795,93,1.0E-4
3796,93,1.0E-4
3797,93,1.0E-4
3798,93,1.0E-4
3799,93,1.0E-4
3800,93,1.0E-4
3801,93,1.0E-4
3802,93,1.0E-4
3803,93,1.0E-4
3804,93,1.0E-4
3805,93,1.0E-4
3806,93,1.0E-4
3807,93,1.0E-4
3808,93,1.0E-4
3809,93,1.0E-4
3810,93,1.0E-4
3811,93,1.0E-4
3812,93,1.0E-4
3813,93,1.0E-4
3814,93,1.0E-4
3815,93,1.0E-4
3816,93,1.0E-4
3817,93,1.0E-4
3818,93,1.0E-4
3819,93,1.0E-4
3820,93,1.0E-4
3821,93,1.0E-4
3822,93,1.0E-4
3823,93,1.0E-4
3824,93,1.0E-4
3825,93,1.0E-4
3826,93,1.0E-4
3827,93,1.0E-4
3828,93,1.0E-4
3829,93,1.0E-4
3830,93,1.0E-4
3831,93,1.0E-4
3832,93,1.0E-4
3833,93,1.0E-4
3834,93,1.0E-4
3835,93,1.0E-4
3836,93,1.0E-4
3837,93,1.0E-4
3838,93,1.0E-4
3839,93,1.0E-4
3840,93,1.0E-4
3841,93,1.0E-4
3842,93,1.0E-4
3843,93,1.0E-4
3844,93,1.0E-4
3845,93,1.0E-4
3846,93,1.0E-4
3847,93,1.0E-4
3848,93,1.0E-4
3849,93,1.0E-4
3850,93,1.0E-4
3851,93,1.0E-4
3852,93,1.0E-4
3853,93,1.0E-4
3854,93,1.0E-4
3855,93,1.0E-4
3856,93,1.0E-4
3857,93,1.0E-4
3858,93,1.0E-4
3859,93,1.0E-4
3860,93,1.0E-4
3861,93,1.0E-4
3862,93,1.0E-4
3863,93,1.0E-4
3864,93,1.0E-4
3865,93,1.0E-4
3866,93,1.0E-4
3867,93,1.0E-4
3868,93,1.0E-4
3869,93,1.0E-4
3870,93,1.0E-4
3871,93,1.0E-4
3872,93,1.0E-4
3873,93,1.0E-4
3874,93,1.0E-4
3875,93,1.0E-4
3876,93,1.0E-4
3877,93,1.0E-4
3878,93,1.0E-4
3879,93,1.0E-4
3880,93,1.0E-4
3881,93,1.0E-4
3882,93,1.0E-4
3883,93,1.0E-4
3884,93,1.0E-4
3885,93,1.0E-4
3886,93,1.0E-4
3887,93,1.0E-4
3888,93,1.0E-4
3889,93,1.0E-4
3890,93,1.0E-4
3891,93,1.0E-4
3892,93,1.0E-4
3893,93,1.0E-4
3894,93,1.0E-4
3895,93,1.0E-4
3896,93,1.0E-4
3897,93,1.0E-4
3898,93,1.0E-4
3899,93,1.0E-4
3900,93,1.0E-4
3901,93,1.0E-4
3902,93,1.0E-4
3903,93,1.0E-4
3904,93,1.0E-4
3905,93,1.0E-4
3906,93,1.0E-4
3907,93,1.0E-4
3908,93,1.0E-4
3909,93,1.0E-4
3910,93,1.0E-4
3911,93,1.0E-4
3912,93,1.0E-4
3913,93,1.0E-4
3914,93,1.0E-4
3915,93,1.0E-4
3916,93,1.0E-4
3917,93,1.0E-4
3918,93,1.0E-4
3919,93,1.0E-4
3920,93,1.0E-4
3921,93,1.0E-4
3922,93,1.0E-4
3923,93,1.0E-4
3924,93,1.0E-4
3925,93,1.0E-4
3926,93,1.0E-4
3927,93,1.0E-4
3928,93,1.0E-4
3929,93,1.0E-4
3930,93,1.0E-4
3931,93,1.0E-4
3932,93,1.0E-4
3933,93,1.0E-4
3934,93,1.0E-4
3935,93,1.0E-4
3936,93,1.0E-4
3937,93,1.0E-4
3938,93,1.0E-4
3939,93,1.0E-4
3940,93,1.0E-4
3941,93,1.0E-4
3942,93,1.0E-4
3943,93,1.0E-4
3944,93,1.0E-4
3945,93,1.0E-4
3946,93,1.0E-4
3947,93,1.0E-4
3948,93,1.0E-4
3949,93,1.0E-4
3950,93,1.0E-4
3951,93,1.0E-4
3952,93,1.0E-4
3953,93,1.0E-4
3954,93,1.0E-4
3955,93,1.0E-4
3956,93,1.0E-4
3957,93,1.0E-4
3958,93,1.0E-4
3959,93,1.0E-4
3960,93,1.0E-4
3961,93,1.0E-4
3962,93,1.0E-4
3963,93,1.0E-4
3964,93,1.0E-4
3965,93,1.0E-4
3966,93,1.0E-4
3967,93,1.0E-4
3968,93,1.0E-4
3969,93,1.0E-4
3970,93,1.0E-4
3971,93,1.0E-4
3972,93,1.0E-4
3973,93,1.0E-4
3974,93,1.0E-4
3975,93,1.0E-4
3976,93,1.0E-4
3977,93,1.0E-4
3978,93,1.0E-4
3979,93,1.0E-4
3980,93,1.0E-4
3981,93,1.0E-4
3982,93,1.0E-4
3983,93,1.0E-4
3984,93,1.0E-4
3985,93,1.0E-4
3986,93,1.0E-4
3987,93,1.0E-4
3988,93,1.0E-4
3989,93,1.0E-4
3990,93,1.0E-4
3991,93,1.0E-4
3992,93,1.0E-4
3993,93,1.0E-4
3994,93,1.0E-4
3995,93,1.0E-4
3996,93,1.0E-4
3997,93,1.0E-4
3998,93,1.0E-4
3999,93,1.0E-4
4000,93,1.0E-4
4001,93,1.0E-4
4002,93,1.0E-4
4003,93,1.0E-4
4004,93,1.0E-4
4005,93,1.0E-4
4006,93,1.0E-4
4007,93,1.0E-4
4008,93,1.0E-4
4009,93,1.0E-4
4010,93,1.0E-4
4011,93,1.0E-4
4012,93,1.0E-4
4013,93,1.0E-4
4014,93,1.0E-4
4015,93,1.0E-4
4016,93,1.0E-4
4017,93,1.0E-4
4018,93,1.0E-4
4019,93,1.0E-4
4020,93,1.0E-4
4021,93,1.0E-4
4022,93,1.0E-4
4023,93,1.0E-4
4024,93,1.0E-4
4025,93,1.0E-4
4026,93,1.0E-4
4027,93,1.0E-4
4028,93,1.0E-4
4029,93,1.0E-4
4030,93,1.0E-4
4031,93,1.0E-4
4032,93,1.0E-4
4033,93,1.0E-4
4034,93,1.0E-4
4035,93,1.0E-4
4036,93,1.0E-4
4037,93,1.0E-4
4038,93,1.0E-4
4039,93,1.0E-4
4040,93,1.0E-4
4041,93,1.0E-4
4042,93,1.0E-4
4043,93,1.0E-4
4044,93,1.0E-4
4045,93,1.0E-4
4046,93,1.0E-4
4047,93,1.0E-4
4048,93,1.0E-4
4049,93,1.0E-4
4050,93,1.0E-4
4051,93,1.0E-4
4052,93,1.0E-4
4053,93,1.0E-4
4054,93,1.0E-4
4055,93,1.0E-4
4056,93,1.0E-4
4057,93,1.0E-4
4058,93,1.0E-4
4059,93,1.0E-4
4060,93,1.0E-4
4061,93,1.0E-4
4062,93,1.0E-4
4063,93,1.0E-4
4064,93,1.0E-4
4065,93,1.0E-4
4066,93,1.0E-4
4067,93,1.0E-4
4068,93,1.0E-4
4069,93,1.0E-4
4070,93,1.0E-4
4071,93,1.0E-4
4072,93,1.0E-4
4073,93,1.0E-4
4074,93,1.0E-4
4075,93,1.0E-4
4076,93,1.0E-4
4077,93,1.0E-4
4078,93,1.0E-4
4079,93,1.0E-4
4080,93,1.0E-4
4081,93,1.0E-4
4082,93,1.0E-4
4083,93,1.0E-4
4084,93,1.0E-4
4085,93,1.0E-4
4086,93,1.0E-4
4087,93,1.0E-4
4088,93,1.0E-4
4089,93,1.0E-4
4090,93,1.0E-4
4091,93,1.0E-4
4092,93,1.0E-4
4093,93,1.0E-4
4094,93,1.0E-4
4095,93,1.0E-4
4096,93,1.0E-4
4097,93,1.0E-4
4098,93,1.0E-4
4099,93,1.0E-4
4100,93,1.0E-4
4101,93,1.0E-4
4102,93,1.0E-4
4103,93,1.0E-4
4104,93,1.0E-4
4105,93,1.0E-4
4106,93,1.0E-4
4107,93,1.0E-4
4108,93,1.0E-4
4109,93,1.0E-4
4110,93,1.0E-4
4111,93,1.0E-4
4112,93,1.0E-4
4113,93,1.0E-4
4114,93,1.0E-4
4115,93,1.0E-4
4116,93,1.0E-4
4117,93,1.0E-4
4118,93,1.0E-4
4119,93,1.0E-4
4120,93,1.0E-4
4121,93,1.0E-4
4122,93,1.0E-4
4123,93,1.0E-4
4124,93,1.0E-4
4125,93,1.0E-4
4126,93,1.0E-4
4127,93,1.0E-4
4128,93,1.0E-4
4129,93,1.0E-4
4130,93,1.0E-4
4131,93,1.0E-4
4132,93,1.0E-4
4133,93,1.0E-4
4134,93,1.0E-4
4135,93,1.0E-4
4136,93,1.0E-4
4137,93,1.0E-4
4138,93,1.0E-4
4139,93,1.0E-4
4140,93,1.0E-4
4141,93,1.0E-4
4142,93,1.0E-4
4143,93,1.0E-4
4144,93,1.0E-4
4145,93,1.0E-4
4146,93,1.0E-4
4147,93,1.0E-4
4148,93,1.0E-4
4149,93,1.0E-4
4150,93,1.0E-4
4151,93,1.0E-4
4152,93,1.0E-4
4153,93,1.0E-4
4154,93,1.0E-4
4155,93,1.0E-4
4156,93,1.0E-4
4157,93,1.0E-4
4158,93,1.0E-4
4159,93,1.0E-4
4160,93,1.0E-4
4161,93,1.0E-4
4162,93,1.0E-4
4163,93,1.0E-4
4164,93,1.0E-4
4165,93,1.0E-4
4166,93,1.0E-4
4167,93,1.0E-4
4168,93,1.0E-4
4169,93,1.0E-4
4170,93,1.0E-4
4171,93,1.0E-4
4172,93,1.0E-4
4173,93,1.0E-4
4174,93,1.0E-4
4175,93,1.0E-4
4176,93,1.0E-4
4177,93,1.0E-4
4178,93,1.0E-4
4179,93,1.0E-4
4180,93,1.0E-4
4181,93,1.0E-4
4182,93,1.0E-4
4183,93,1.0E-4
4184,93,1.0E-4
4185,93,1.0E-4
4186,93,1.0E-4
4187,93,1.0E-4
4188,93,1.0E-4
4189,93,1.0E-4
4190,93,1.0E-4
4191,93,1.0E-4
4192,93,1.0E-4
4193,93,1.0E-4
4194,93,1.0E-4
4195,93,1.0E-4
4196,93,1.0E-4
4197,93,1.0E-4
4198,93,1.0E-4
4199,93,1.0E-4
4200,93,1.0E-4
4201,93,1.0E-4
4202,93,1.0E-4
4203,93,1.0E-4
4204,93,1.0E-4
4205,93,1.0E-4
4206,93,1.0E-4
4207,93,1.0E-4
4208,93,1.0E-4
4209,93,1.0E-4
4210,93,1.0E-4
4211,93,1.0E-4
4212,93,1.0E-4
4213,93,1.0E-4
4214,93,1.0E-4
4215,93,1.0E-4
4216,93,1.0E-4
4217,93,1.0E-4
4218,93,1.0E-4
4219,93,1.0E-4
4220,93,1.0E-4
4221,93,1.0E-4
4222,93,1.0E-4
4223,93,1.0E-4
4224,93,1.0E-4
4225,93,1.0E-4
4226,93,1.0E-4
4227,93,1.0E-4
4228,93,1.0E-4
4229,93,1.0E-4
4230,93,1.0E-4
4231,93,1.0E-4
4232,93,1.0E-4
4233,93,1.0E-4
4234,93,1.0E-4
4235,93,1.0E-4
4236,93,1.0E-4
4237,93,1.0E-4
4238,93,1.0E-4
4239,93,1.0E-4
4240,93,1.0E-4
4241,93,1.0E-4
4242,93,1.0E-4
4243,93,1.0E-4
4244,93,1.0E-4
4245,93,1.0E-4
4246,93,1.0E-4
4247,93,1.0E-4
4248,93,1.0E-4
4249,93,1.0E-4
4250,93,1.0E-4
4251,93,1.0E-4
4252,93,1.0E-4
4253,93,1.0E-4
4254,93,1.0E-4
4255,93,1.0E-4
4256,93,1.0E-4
4257,93,1.0E-4
4258,93,1.0E-4
4259,93,1.0E-4
4260,93,1.0E-4
4261,93,1.0E-4
4262,93,1.0E-4
4263,93,1.0E-4
4264,93,1.0E-4
4265,93,1.0E-4
4266,93,1.0E-4
4267,93,1.0E-4
4268,93,1.0E-4
4269,93,1.0E-4
4270,93,1.0E-4
4271,93,1.0E-4
4272,93,1.0E-4
4273,93,1.0E-4
4274,93,1.0E-4
4275,93,1.0E-4
4276,93,1.0E-4
4277,93,1.0E-4
4278,93,1.0E-4
4279,93,1.0E-4
4280,93,1.0E-4
4281,93,1.0E-4
4282,93,1.0E-4
4283,93,1.0E-4
4284,93,1.0E-4
4285,93,1.0E-4
4286,93,1.0E-4
4287,93,1.0E-4
4288,93,1.0E-4
4289,93,1.0E-4
4290,93,1.0E-4
4291,93,1.0E-4
4292,93,1.0E-4
4293,93,1.0E-4
4294,93,1.0E-4
4295,93,1.0E-4
4296,93,1.0E-4
4297,93,1.0E-4
4298,93,1.0E-4
4299,93,1.0E-4
4300,93,1.0E-4
4301,93,1.0E-4
4302,93,1.0E-4
4303,93,1.0E-4
4304,93,1.0E-4
4305,93,1.0E-4
4306,93,1.0E-4
4307,93,1.0E-4
4308,93,1.0E-4
4309,93,1.0E-4
4310,93,1.0E-4
4311,93,1.0E-4
4312,93,1.0E-4
4313,93,1.0E-4
4314,93,1.0E-4
4315,93,1.0E-4
4316,93,1.0E-4
4317,93,1.0E-4
4318,93,1.0E-4
4319,93,1.0E-4
4320,93,1.0E-4
4321,93,1.0E-4
4322,93,1.0E-4
4323,93,1.0E-4
4324,93,1.0E-4
4325,93,1.0E-4
4326,93,1.0E-4
4327,93,1.0E-4
4328,93,1.0E-4
4329,93,1.0E-4
4330,93,1.0E-4
4331,93,1.0E-4
4332,93,1.0E-4
4333,93,1.0E-4
4334,93,1.0E-4
4335,93,1.0E-4
4336,93,1.0E-4
4337,93,1.0E-4
4338,93,1.0E-4
4339,93,1.0E-4
4340,93,1.0E-4
4341,93,1.0E-4
4342,93,1.0E-4
4343,93,1.0E-4
4344,93,1.0E-4
4345,93,1.0E-4
4346,93,1.0E-4
4347,93,1.0E-4
4348,93,1.0E-4
4349,93,1.0E-4
4350,93,1.0E-4
4351,93,1.0E-4
4352,93,1.0E-4
4353,93,1.0E-4
4354,93,1.0E-4
4355,93,1.0E-4
4356,93,1.0E-4
4357,93,1.0E-4
4358,93,1.0E-4
4359,93,1.0E-4
4360,93,1.0E-4
4361,93,1.0E-4
4362,93,1.0E-4
4363,93,1.0E-4
4364,93,1.0E-4
4365,93,1.0E-4
4366,93,1.0E-4
4367,93,1.0E-4
4368,93,1.0E-4
4369,93,1.0E-4
4370,93,1.0E-4
4371,93,1.0E-4
4372,93,1.0E-4
4373,93,1.0E-4
4374,93,1.0E-4
4375,93,1.0E-4
4376,93,1.0E-4
4377,93,1.0E-4
4378,93,1.0E-4
4379,93,1.0E-4
4380,93,1.0E-4
4381,93,1.0E-4
4382,93,1.0E-4
4383,93,1.0E-4
4384,93,1.0E-4
4385,93,1.0E-4
4386,93,1.0E-4
4387,93,1.0E-4
4388,93,1.0E-4
4389,93,1.0E-4
4390,93,1.0E-4
4391,93,1.0E-4
4392,93,1.0E-4
4393,93,1.0E-4
4394,93,1.0E-4
4395,93,1.0E-4
4396,93,1.0E-4
4397,93,1.0E-4
4398,93,1.0E-4
4399,93,1.0E-4
4400,93,1.0E-4
4401,93,1.0E-4
4402,93,1.0E-4
4403,93,1.0E-4
4404,93,1.0E-4
4405,93,1.0E-4
4406,93,1.0E-4
4407,93,1.0E-4
4408,93,1.0E-4
4409,93,1.0E-4
4410,93,1.0E-4
4411,93,1.0E-4
4412,93,1.0E-4
4413,93,1.0E-4
4414,93,1.0E-4
4415,93,1.0E-4
4416,93,1.0E-4
4417,93,1.0E-4
4418,93,1.0E-4
4419,93,1.0E-4
4420,93,1.0E-4
4421,93,1.0E-4
4422,93,1.0E-4
4423,93,1.0E-4
4424,93,1.0E-4
4425,93,1.0E-4
4426,93,1.0E-4
4427,93,1.0E-4
4428,93,1.0E-4
4429,93,1.0E-4
4430,93,1.0E-4
4431,93,1.0E-4
4432,93,1.0E-4
4433,93,1.0E-4
4434,93,1.0E-4
4435,93,1.0E-4
4436,93,1.0E-4
4437,93,1.0E-4
4438,93,1.0E-4
4439,93,1.0E-4
4440,93,1.0E-4
4441,93,1.0E-4
4442,93,1.0E-4
4443,93,1.0E-4
4444,93,1.0E-4
4445,93,1.0E-4
4446,93,1.0E-4
4447,93,1.0E-4
4448,93,1.0E-4
4449,93,1.0E-4
4450,93,1.0E-4
4451,93,1.0E-4
4452,93,1.0E-4
4453,93,1.0E-4
4454,93,1.0E-4
4455,93,1.0E-4
4456,93,1.0E-4
4457,93,1.0E-4
4458,93,1.0E-4
4459,93,1.0E-4
4460,93,1.0E-4
4461,93,1.0E-4
4462,93,1.0E-4
4463,93,1.0E-4
4464,93,1.0E-4
4465,93,1.0E-4
4466,93,1.0E-4
4467,93,1.0E-4
4468,93,1.0E-4
4469,93,1.0E-4
4470,93,1.0E-4
4471,93,1.0E-4
4472,93,1.0E-4
4473,93,1.0E-4
4474,93,1.0E-4
4475,93,1.0E-4
4476,93,1.0E-4
4477,93,1.0E-4
4478,93,1.0E-4
4479,93,1.0E-4
4480,93,1.0E-4
4481,93,1.0E-4
4482,93,1.0E-4
4483,93,1.0E-4
4484,93,1.0E-4
4485,93,1.0E-4
4486,93,1.0E-4
4487,93,1.0E-4
4488,93,1.0E-4
4489,93,1.0E-4
4490,93,1.0E-4
4491,93,1.0E-4
4492,93,1.0E-4
4493,93,1.0E-4
4494,93,1.0E-4
4495,93,1.0E-4
4496,93,1.0E-4
4497,93,1.0E-4
4498,93,1.0E-4
4499,93,1.0E-4
4500,93,1.0E-4
4501,93,1.0E-4
4502,93,1.0E-4
4503,93,1.0E-4
4504,93,1.0E-4
4505,93,1.0E-4
4506,93,1.0E-4
4507,93,1.0E-4
4508,93,1.0E-4
4509,93,1.0E-4
4510,93,1.0E-4
4511,93,1.0E-4
4512,93,1.0E-4
4513,93,1.0E-4
4514,93,1.0E-4
4515,93,1.0E-4
4516,93,1.0E-4
4517,93,1.0E-4
4518,93,1.0E-4
4519,93,1.0E-4
4520,93,1.0E-4
4521,93,1.0E-4
4522,93,1.0E-4
4523,93,1.0E-4
4524,93,1.0E-4
4525,93,1.0E-4
4526,93,1.0E-4
4527,93,1.0E-4
4528,93,1.0E-4
4529,93,1.0E-4
4530,93,1.0E-4
4531,93,1.0E-4
4532,93,1.0E-4
4533,93,1.0E-4
4534,93,1.0E-4
4535,93,1.0E-4
4536,93,1.0E-4
4537,93,1.0E-4
4538,93,1.0E-4
4539,93,1.0E-4
4540,93,1.0E-4
4541,93,1.0E-4
4542,93,1.0E-4
4543,93,1.0E-4
4544,93,1.0E-4
4545,93,1.0E-4
4546,93,1.0E-4
4547,93,1.0E-4
4548,93,1.0E-4
4549,93,1.0E-4
4550,93,1.0E-4
4551,93,1.0E-4
4552,93,1.0E-4
4553,93,1.0E-4
4554,93,1.0E-4
4555,93,1.0E-4
4556,93,1.0E-4
4557,93,1.0E-4
4558,93,1.0E-4
4559,93,1.0E-4
4560,93,1.0E-4
4561,93,1.0E-4
4562,93,1.0E-4
4563,93,1.0E-4
4564,93,1.0E-4
4565,93,1.0E-4
4566,93,1.0E-4
4567,93,1.0E-4
4568,93,1.0E-4
4569,93,1.0E-4
4570,93,1.0E-4
4571,93,1.0E-4
4572,93,1.0E-4
4573,93,1.0E-4
4574,93,1.0E-4
4575,93,1.0E-4
4576,93,1.0E-4
4577,93,1.0E-4
4578,93,1.0E-4
4579,93,1.0E-4
4580,93,1.0E-4
4581,93,1.0E-4
4582,93,1.0E-4
4583,93,1.0E-4
4584,93,1.0E-4
4585,93,1.0E-4
4586,93,1.0E-4
4587,93,1.0E-4
4588,93,1.0E-4
4589,93,1.0E-4
4590,93,1.0E-4
4591,93,1.0E-4
4592,93,1.0E-4
4593,93,1.0E-4
4594,93,1.0E-4
4595,93,1.0E-4
4596,93,1.0E-4
4597,93,1.0E-4
4598,93,1.0E-4
4599,93,1.0E-4
4600,93,1.0E-4
4601,93,1.0E-4
4602,93,1.0E-4
4603,93,1.0E-4
4604,93,1.0E-4
4605,93,1.0E-4
4606,93,1.0E-4
4607,93,1.0E-4
4608,93,1.0E-4
4609,93,1.0E-4
4610,93,1.0E-4
4611,93,1.0E-4
4612,93,1.0E-4
4613,93,1.0E-4
4614,93,1.0E-4
4615,93,1.0E-4
4616,93,1.0E-4
4617,93,1.0E-4
4618,93,1.0E-4
4619,93,1.0E-4
4620,93,1.0E-4
4621,93,1.0E-4
4622,93,1.0E-4
4623,93,1.0E-4
4624,93,1.0E-4
4625,93,1.0E-4
4626,93,1.0E-4
4627,93,1.0E-4
4628,93,1.0E-4
4629,93,1.0E-4
4630,93,1.0E-4
4631,93,1.0E-4
4632,93,1.0E-4
4633,93,1.0E-4
4634,93,1.0E-4
4635,93,1.0E-4
4636,93,1.0E-4
4637,93,1.0E-4
4638,93,1.0E-4
4639,93,1.0E-4
4640,93,1.0E-4
4641,93,1.0E-4
4642,93,1.0E-4
4643,93,1.0E-4
4644,93,1.0E-4
4645,93,1.0E-4
4646,93,1.0E-4
4647,93,1.0E-4
4648,93,1.0E-4
4649,93,1.0E-4
4650,93,1.0E-4
4651,93,1.0E-4
4652,93,1.0E-4
4653,93,1.0E-4
4654,93,1.0E-4
4655,93,1.0E-4
4656,93,1.0E-4
4657,93,1.0E-4
4658,93,1.0E-4
4659,93,1.0E-4
4660,93,1.0E-4
4661,93,1.0E-4
4662,93,1.0E-4
4663,93,1.0E-4
4664,93,1.0E-4
4665,93,1.0E-4
4666,93,1.0E-4
4667,93,1.0E-4
4668,93,1.0E-4
4669,93,1.0E-4
4670,93,1.0E-4
4671,93,1.0E-4
4672,93,1.0E-4
4673,93,1.0E-4
4674,93,1.0E-4
4675,93,1.0E-4
4676,93,1.0E-4
4677,93,1.0E-4
4678,93,1.0E-4
4679,93,1.0E-4
4680,93,1.0E-4
4681,93,1.0E-4
4682,93,1.0E-4
4683,93,1.0E-4
4684,93,1.0E-4
4685,93,1.0E-4
4686,93,1.0E-4
4687,93,1.0E-4
4688,93,1.0E-4
4689,93,1.0E-4
4690,93,1.0E-4
4691,93,1.0E-4
4692,93,1.0E-4
4693,93,1.0E-4
4694,93,1.0E-4
4695,93,1.0E-4
4696,93,1.0E-4
4697,93,1.0E-4
4698,93,1.0E-4
4699,93,1.0E-4
4700,93,1.0E-4
4701,93,1.0E-4
4702,93,1.0E-4
4703,93,1.0E-4
4704,93,1.0E-4
4705,93,1.0E-4
4706,93,1.0E-4
4707,93,1.0E-4
4708,93,1.0E-4
4709,93,1.0E-4
4710,93,1.0E-4
4711,93,1.0E-4
4712,93,1.0E-4
4713,93,1.0E-4
4714,93,1.0E-4
4715,93,1.0E-4
4716,93,1.0E-4
4717,93,1.0E-4
4718,93,1.0E-4
4719,93,1.0E-4
4720,93,1.0E-4
4721,93,1.0E-4
4722,93,1.0E-4
4723,93,1.0E-4
4724,93,1.0E-4
4725,93,1.0E-4
4726,93,1.0E-4
4727,93,1.0E-4
4728,93,1.0E-4
4729,93,1.0E-4
4730,93,1.0E-4
4731,93,1.0E-4
4732,93,1.0E-4
4733,93,1.0E-4
4734,93,1.0E-4
4735,93,1.0E-4
4736,93,1.0E-4
4737,93,1.0E-4
4738,93,1.0E-4
4739,93,1.0E-4
4740,93,1.0E-4
4741,93,1.0E-4
4742,93,1.0E-4
4743,93,1.0E-4
4744,93,1.0E-4
4745,93,1.0E-4
4746,93,1.0E-4
4747,93,1.0E-4
4748,93,1.0E-4
4749,93,1.0E-4
4750,93,1.0E-4
4751,93,1.0E-4
4752,93,1.0E-4
4753,93,1.0E-4
4754,93,1.0E-4
4755,93,1.0E-4
4756,93,1.0E-4
4757,93,1.0E-4
4758,93,1.0E-4
4759,93,1.0E-4
4760,93,1.0E-4
4761,93,1.0E-4
4762,93,1.0E-4
4763,93,1.0E-4
4764,93,1.0E-4
4765,93,1.0E-4
4766,93,1.0E-4
4767,93,1.0E-4
4768,93,1.0E-4
4769,93,1.0E-4
4770,93,1.0E-4
4771,93,1.0E-4
4772,93,1.0E-4
4773,93,1.0E-4
4774,93,1.0E-4
4775,93,1.0E-4
4776,93,1.0E-4
4777,93,1.0E-4
4778,93,1.0E-4
4779,93,1.0E-4
4780,93,1.0E-4
4781,93,1.0E-4
4782,93,1.0E-4
4783,93,1.0E-4
4784,93,1.0E-4
4785,93,1.0E-4
4786,93,1.0E-4
4787,93,1.0E-4
4788,93,1.0E-4
4789,93,1.0E-4
4790,93,1.0E-4
4791,93,1.0E-4
4792,93,1.0E-4
4793,93,1.0E-4
4794,93,1.0E-4
4795,93,1.0E-4
4796,93,1.0E-4
4797,93,1.0E-4
4798,93,1.0E-4
4799,93,1.0E-4
4800,93,1.0E-4
4801,93,1.0E-4
4802,93,1.0E-4
4803,93,1.0E-4
4804,93,1.0E-4
4805,93,1.0E-4
4806,93,1.0E-4
4807,93,1.0E-4
4808,93,1.0E-4
4809,93,1.0E-4
4810,93,1.0E-4
4811,93,1.0E-4
4812,93,1.0E-4
4813,93,1.0E-4
4814,93,1.0E-4
4815,93,1.0E-4
4816,93,1.0E-4
4817,93,1.0E-4
4818,93,1.0E-4
4819,93,1.0E-4
4820,93,1.0E-4
4821,93,1.0E-4
4822,93,1.0E-4
4823,93,1.0E-4
4824,93,1.0E-4
4825,93,1.0E-4
4826,93,1.0E-4
4827,93,1.0E-4
4828,93,1.0E-4
4829,93,1.0E-4
4830,93,1.0E-4
4831,93,1.0E-4
4832,93,1.0E-4
4833,93,1.0E-4
4834,93,1.0E-4
4835,93,1.0E-4
4836,93,1.0E-4
4837,93,1.0E-4
4838,93,1.0E-4
4839,93,1.0E-4
4840,93,1.0E-4
4841,93,1.0E-4
4842,93,1.0E-4
4843,93,1.0E-4
4844,93,1.0E-4
4845,93,1.0E-4
4846,93,1.0E-4
4847,93,1.0E-4
4848,93,1.0E-4
4849,93,1.0E-4
4850,93,1.0E-4
4851,93,1.0E-4
4852,93,1.0E-4
4853,93,1.0E-4
4854,93,1.0E-4
4855,93,1.0E-4
4856,93,1.0E-4
4857,93,1.0E-4
4858,93,1.0E-4
4859,93,1.0E-4
4860,93,1.0E-4
4861,93,1.0E-4
4862,93,1.0E-4
4863,93,1.0E-4
4864,93,1.0E-4
4865,93,1.0E-4
4866,93,1.0E-4
4867,93,1.0E-4
4868,93,1.0E-4
4869,93,1.0E-4
4870,93,1.0E-4
4871,93,1.0E-4
4872,93,1.0E-4
4873,93,1.0E-4
4874,93,1.0E-4
4875,93,1.0E-4
4876,93,1.0E-4
4877,93,1.0E-4
4878,93,1.0E-4
4879,93,1.0E-4
4880,93,1.0E-4
4881,93,1.0E-4
4882,93,1.0E-4
4883,93,1.0E-4
4884,93,1.0E-4
4885,93,1.0E-4
4886,93,1.0E-4
4887,93,1.0E-4
4888,93,1.0E-4
4889,93,1.0E-4
4890,93,1.0E-4
4891,93,1.0E-4
4892,93,1.0E-4
4893,93,1.0E-4
4894,93,1.0E-4
4895,93,1.0E-4
4896,93,1.0E-4
4897,93,1.0E-4
4898,93,1.0E-4
4899,93,1.0E-4
4900,93,1.0E-4
4901,93,1.0E-4
4902,93,1.0E-4
4903,93,1.0E-4
4904,93,1.0E-4
4905,93,1.0E-4
4906,93,1.0E-4
4907,93,1.0E-4
4908,93,1.0E-4
4909,93,1.0E-4
4910,93,1.0E-4
4911,93,1.0E-4
4912,93,1.0E-4
4913,93,1.0E-4
4914,93,1.0E-4
4915,93,1.0E-4
4916,93,1.0E-4
4917,93,1.0E-4
4918,93,1.0E-4
4919,93,1.0E-4
4920,93,1.0E-4
4921,93,1.0E-4
4922,93,1.0E-4
4923,93,1.0E-4
4924,93,1.0E-4
4925,93,1.0E-4
4926,93,1.0E-4
4927,93,1.0E-4
4928,93,1.0E-4
4929,93,1.0E-4
4930,93,1.0E-4
4931,93,1.0E-4
4932,93,1.0E-4
4933,93,1.0E-4
4934,93,1.0E-4
4935,93,1.0E-4
4936,93,1.0E-4
4937,93,1.0E-4
4938,93,1.0E-4
4939,93,1.0E-4
4940,93,1.0E-4
4941,93,1.0E-4
4942,93,1.0E-4
4943,93,1.0E-4
4944,93,1.0E-4
4945,93,1.0E-4
4946,93,1.0E-4
4947,93,1.0E-4
4948,93,1.0E-4
4949,93,1.0E-4
4950,93,1.0E-4
4951,93,1.0E-4
4952,93,1.0E-4
4953,93,1.0E-4
4954,93,1.0E-4
4955,93,1.0E-4
4956,93,1.0E-4
4957,93,1.0E-4
4958,93,1.0E-4
4959,93,1.0E-4
4960,93,1.0E-4
4961,93,1.0E-4
4962,93,1.0E-4
4963,93,1.0E-4
4964,93,1.0E-4
4965,93,1.0E-4
4966,93,1.0E-4
4967,93,1.0E-4
4968,93,1.0E-4
4969,93,1.0E-4
4970,93,1.0E-4
4971,93,1.0E-4
4972,93,1.0E-4
4973,93,1.0E-4
4974,93,1.0E-4
4975,93,1.0E-4
4976,93,1.0E-4
4977,93,1.0E-4
4978,93,1.0E-4
4979,93,1.0E-4
4980,93,1.0E-4
4981,93,1.0E-4
4982,93,1.0E-4
4983,93,1.0E-4
4984,93,1.0E-4
4985,93,1.0E-4
4986,93,1.0E-4
4987,93,1.0E-4
4988,93,1.0E-4
4989,93,1.0E-4
4990,93,1.0E-4
4991,93,1.0E-4
4992,93,1.0E-4
4993,93,1.0E-4
4994,93,1.0E-4
4995,93,1.0E-4
4996,93,1.0E-4
4997,93,1.0E-4
4998,93,1.0E-4
4999,93,1.0E-4
5000,93,1.0E-4
5001,93,1.0E-4
5002,93,1.0E-4
5003,93,1.0E-4
5004,93,1.0E-4
5005,93,1.0E-4
5006,93,1.0E-4
5007,93,1.0E-4
5008,93,1.0E-4
5009,93,1.0E-4
5010,93,1.0E-4
5011,93,1.0E-4
5012,93,1.0E-4
5013,93,1.0E-4
5014,93,1.0E-4
5015,93,1.0E-4
5016,93,1.0E-4
5017,93,1.0E-4
5018,93,1.0E-4
5019,93,1.0E-4
5020,93,1.0E-4
5021,93,1.0E-4
5022,93,1.0E-4
5023,93,1.0E-4
5024,93,1.0E-4
5025,93,1.0E-4
5026,93,1.0E-4
5027,93,1.0E-4
5028,93,1.0E-4
5029,93,1.0E-4
5030,93,1.0E-4
5031,93,1.0E-4
5032,93,1.0E-4
5033,93,1.0E-4
5034,93,1.0E-4
5035,93,1.0E-4
5036,93,1.0E-4
5037,93,1.0E-4
5038,93,1.0E-4
5039,93,1.0E-4
5040,93,1.0E-4
5041,93,1.0E-4
5042,93,1.0E-4
5043,93,1.0E-4
5044,93,1.0E-4
5045,93,1.0E-4
5046,93,1.0E-4
5047,93,1.0E-4
5048,93,1.0E-4
5049,93,1.0E-4
5050,93,1.0E-4
5051,93,1.0E-4
5052,93,1.0E-4
5053,93,1.0E-4
5054,93,1.0E-4
5055,93,1.0E-4
5056,93,1.0E-4
5057,93,1.0E-4
5058,93,1.0E-4
5059,93,1.0E-4
5060,93,1.0E-4
5061,93,1.0E-4
5062,93,1.0E-4
5063,93,1.0E-4
5064,93,1.0E-4
5065,93,1.0E-4
5066,93,1.0E-4
5067,93,1.0E-4
5068,93,1.0E-4
5069,93,1.0E-4
5070,93,1.0E-4
5071,93,1.0E-4
5072,93,1.0E-4
5073,93,1.0E-4
5074,93,1.0E-4
5075,93,1.0E-4
5076,93,1.0E-4
5077,93,1.0E-4
5078,93,1.0E-4
5079,93,1.0E-4
5080,93,1.0E-4
5081,93,1.0E-4
5082,93,1.0E-4
5083,93,1.0E-4
5084,93,1.0E-4
5085,93,1.0E-4
5086,93,1.0E-4
5087,93,1.0E-4
5088,93,1.0E-4
5089,93,1.0E-4
5090,93,1.0E-4
5091,93,1.0E-4
5092,93,1.0E-4
5093,93,1.0E-4
5094,93,1.0E-4
5095,93,1.0E-4
5096,93,1.0E-4
5097,93,1.0E-4
5098,93,1.0E-4
5099,93,1.0E-4
5100,93,1.0E-4
5101,93,1.0E-4
5102,93,1.0E-4
5103,93,1.0E-4
5104,93,1.0E-4
5105,93,1.0E-4
5106,93,1.0E-4
5107,93,1.0E-4
5108,93,1.0E-4
5109,93,1.0E-4
5110,93,1.0E-4
5111,93,1.0E-4
5112,93,1.0E-4
5113,93,1.0E-4
5114,93,1.0E-4
5115,93,1.0E-4
5116,93,1.0E-4
5117,93,1.0E-4
5118,93,1.0E-4
5119,93,1.0E-4
5120,93,1.0E-4
5121,93,1.0E-4
5122,93,1.0E-4
5123,93,1.0E-4
5124,93,1.0E-4
5125,93,1.0E-4
5126,93,1.0E-4
5127,93,1.0E-4
5128,93,1.0E-4
5129,93,1.0E-4
5130,93,1.0E-4
5131,93,1.0E-4
5132,93,1.0E-4
5133,93,1.0E-4
5134,93,1.0E-4
5135,93,1.0E-4
5136,93,1.0E-4
5137,93,1.0E-4
5138,93,1.0E-4
5139,93,1.0E-4
5140,93,1.0E-4
5141,93,1.0E-4
5142,93,1.0E-4
5143,93,1.0E-4
5144,93,1.0E-4
5145,93,1.0E-4
5146,93,1.0E-4
5147,93,1.0E-4
5148,93,1.0E-4
5149,93,1.0E-4
5150,93,1.0E-4
5151,93,1.0E-4
5152,93,1.0E-4
5153,93,1.0E-4
5154,93,1.0E-4
5155,93,1.0E-4
5156,93,1.0E-4
5157,93,1.0E-4
5158,93,1.0E-4
5159,93,1.0E-4
5160,93,1.0E-4
5161,93,1.0E-4
5162,93,1.0E-4
5163,93,1.0E-4
5164,93,1.0E-4
5165,93,1.0E-4
5166,93,1.0E-4
5167,93,1.0E-4
5168,93,1.0E-4
5169,93,1.0E-4
5170,93,1.0E-4
5171,93,1.0E-4
5172,93,1.0E-4
5173,93,1.0E-4
5174,93,1.0E-4
5175,93,1.0E-4
5176,93,1.0E-4
5177,93,1.0E-4
5178,93,1.0E-4
5179,93,1.0E-4
5180,93,1.0E-4
5181,93,1.0E-4
5182,93,1.0E-4
5183,93,1.0E-4
5184,93,1.0E-4
5185,93,1.0E-4
5186,93,1.0E-4
5187,93,1.0E-4
5188,93,1.0E-4
5189,93,1.0E-4
5190,93,1.0E-4
5191,93,1.0E-4
5192,93,1.0E-4
5193,93,1.0E-4
5194,93,1.0E-4
5195,93,1.0E-4
5196,93,1.0E-4
5197,93,1.0E-4
5198,93,1.0E-4
5199,93,1.0E-4
5200,93,1.0E-4
5201,93,1.0E-4
5202,93,1.0E-4
5203,93,1.0E-4
5204,93,1.0E-4
5205,93,1.0E-4
5206,93,1.0E-4
5207,93,1.0E-4
5208,93,1.0E-4
5209,93,1.0E-4
5210,93,1.0E-4
5211,93,1.0E-4
5212,93,1.0E-4
5213,93,1.0E-4
5214,93,1.0E-4
5215,93,1.0E-4
5216,93,1.0E-4
5217,93,1.0E-4
5218,93,1.0E-4
5219,93,1.0E-4
5220,93,1.0E-4
5221,93,1.0E-4
5222,93,1.0E-4
5223,93,1.0E-4
5224,93,1.0E-4
5225,93,1.0E-4
5226,93,1.0E-4
5227,93,1.0E-4
5228,93,1.0E-4
5229,93,1.0E-4
5230,93,1.0E-4
5231,93,1.0E-4
5232,93,1.0E-4
5233,93,1.0E-4
5234,93,1.0E-4
5235,93,1.0E-4
5236,93,1.0E-4
5237,93,1.0E-4
5238,93,1.0E-4
5239,93,1.0E-4
5240,93,1.0E-4
5241,93,1.0E-4
5242,93,1.0E-4
5243,93,1.0E-4
5244,93,1.0E-4
5245,93,1.0E-4
5246,93,1.0E-4
5247,93,1.0E-4
5248,93,1.0E-4
5249,93,1.0E-4
5250,93,1.0E-4
5251,93,1.0E-4
5252,93,1.0E-4
5253,93,1.0E-4
5254,93,1.0E-4
5255,93,1.0E-4
5256,93,1.0E-4
5257,93,1.0E-4
5258,93,1.0E-4
5259,93,1.0E-4
5260,93,1.0E-4
5261,93,1.0E-4
5262,93,1.0E-4
5263,93,1.0E-4
5264,93,1.0E-4
5265,93,1.0E-4
5266,93,1.0E-4
5267,93,1.0E-4
5268,93,1.0E-4
5269,93,1.0E-4
5270,93,1.0E-4
5271,93,1.0E-4
5272,93,1.0E-4
5273,93,1.0E-4
5274,93,1.0E-4
5275,93,1.0E-4
5276,93,1.0E-4
5277,93,1.0E-4
5278,93,1.0E-4
5279,93,1.0E-4
5280,93,1.0E-4
5281,93,1.0E-4
5282,93,1.0E-4
5283,93,1.0E-4
5284,93,1.0E-4
5285,93,1.0E-4
5286,93,1.0E-4
5287,93,1.0E-4
5288,93,1.0E-4
5289,93,1.0E-4
5290,93,1.0E-4
5291,93,1.0E-4
5292,93,1.0E-4
5293,93,1.0E-4
5294,93,1.0E-4
5295,93,1.0E-4
5296,93,1.0E-4
5297,93,1.0E-4
5298,93,1.0E-4
5299,93,1.0E-4
5300,93,1.0E-4
5301,93,1.0E-4
5302,93,1.0E-4
5303,93,1.0E-4
5304,93,1.0E-4
5305,93,1.0E-4
5306,93,1.0E-4
5307,93,1.0E-4
5308,93,1.0E-4
5309,93,1.0E-4
5310,93,1.0E-4
5311,93,1.0E-4
5312,93,1.0E-4
5313,93,1.0E-4
5314,93,1.0E-4
5315,93,1.0E-4
5316,93,1.0E-4
5317,93,1.0E-4
5318,93,1.0E-4
5319,93,1.0E-4
5320,93,1.0E-4
5321,93,1.0E-4
5322,93,1.0E-4
5323,93,1.0E-4
5324,93,1.0E-4
5325,93,1.0E-4
5326,93,1.0E-4
5327,93,1.0E-4
5328,93,1.0E-4
5329,93,1.0E-4
5330,93,1.0E-4
5331,93,1.0E-4
5332,93,1.0E-4
5333,93,1.0E-4
5334,93,1.0E-4
5335,93,1.0E-4
5336,93,1.0E-4
5337,93,1.0E-4
5338,93,1.0E-4
5339,93,1.0E-4
5340,93,1.0E-4
5341,93,1.0E-4
5342,93,1.0E-4
5343,93,1.0E-4
5344,93,1.0E-4
5345,93,1.0E-4
5346,93,1.0E-4
5347,93,1.0E-4
5348,93,1.0E-4
5349,93,1.0E-4
5350,93,1.0E-4
5351,93,1.0E-4
5352,93,1.0E-4
5353,93,1.0E-4
5354,93,1.0E-4
5355,93,1.0E-4
5356,93,1.0E-4
5357,93,1.0E-4
5358,93,1.0E-4
5359,93,1.0E-4
5360,93,1.0E-4
5361,93,1.0E-4
5362,93,1.0E-4
5363,93,1.0E-4
5364,93,1.0E-4
5365,93,1.0E-4
5366,93,1.0E-4
5367,93,1.0E-4
5368,93,1.0E-4
5369,93,1.0E-4
5370,93,1.0E-4
5371,93,1.0E-4
5372,93,1.0E-4
5373,93,1.0E-4
5374,93,1.0E-4
5375,93,1.0E-4
5376,93,1.0E-4
5377,93,1.0E-4
5378,93,1.0E-4
5379,93,1.0E-4
5380,93,1.0E-4
5381,93,1.0E-4
5382,93,1.0E-4
5383,93,1.0E-4
5384,93,1.0E-4
5385,93,1.0E-4
5386,93,1.0E-4
5387,93,1.0E-4
5388,93,1.0E-4
5389,93,1.0E-4
5390,93,1.0E-4
5391,93,1.0E-4
5392,93,1.0E-4
5393,93,1.0E-4
5394,93,1.0E-4
5395,93,1.0E-4
5396,93,1.0E-4
5397,93,1.0E-4
5398,93,1.0E-4
5399,93,1.0E-4
5400,93,1.0E-4
5401,93,1.0E-4
5402,93,1.0E-4
5403,93,1.0E-4
5404,93,1.0E-4
5405,93,1.0E-4
5406,93,1.0E-4
5407,93,1.0E-4
5408,93,1.0E-4
5409,93,1.0E-4
5410,93,1.0E-4
5411,93,1.0E-4
5412,93,1.0E-4
5413,93,1.0E-4
5414,93,1.0E-4
5415,93,1.0E-4
5416,93,1.0E-4
5417,93,1.0E-4
5418,93,1.0E-4
5419,93,1.0E-4
5420,93,1.0E-4
5421,93,1.0E-4
5422,93,1.0E-4
5423,93,1.0E-4
5424,93,1.0E-4
5425,93,1.0E-4
5426,93,1.0E-4
5427,93,1.0E-4
5428,93,1.0E-4
5429,93,1.0E-4
5430,93,1.0E-4
5431,93,1.0E-4
5432,93,1.0E-4
5433,93,1.0E-4
5434,93,1.0E-4
5435,93,1.0E-4
5436,93,1.0E-4
5437,93,1.0E-4
5438,93,1.0E-4
5439,93,1.0E-4
5440,93,1.0E-4
5441,93,1.0E-4
5442,93,1.0E-4
5443,93,1.0E-4
5444,93,1.0E-4
5445,93,1.0E-4
5446,93,1.0E-4
5447,93,1.0E-4
5448,93,1.0E-4
5449,93,1.0E-4
5450,93,1.0E-4
5451,93,1.0E-4
5452,93,1.0E-4
5453,93,1.0E-4
5454,93,1.0E-4
5455,93,1.0E-4
5456,93,1.0E-4
5457,93,1.0E-4
5458,93,1.0E-4
5459,93,1.0E-4
5460,93,1.0E-4
5461,93,1.0E-4
5462,93,1.0E-4
5463,93,1.0E-4
5464,93,1.0E-4
5465,93,1.0E-4
5466,93,1.0E-4
5467,93,1.0E-4
5468,93,1.0E-4
5469,93,1.0E-4
5470,93,1.0E-4
5471,93,1.0E-4
5472,93,1.0E-4
5473,93,1.0E-4
5474,93,1.0E-4
5475,93,1.0E-4
5476,93,1.0E-4
5477,93,1.0E-4
5478,93,1.0E-4
5479,93,1.0E-4
5480,93,1.0E-4
5481,93,1.0E-4
5482,93,1.0E-4
5483,93,1.0E-4
5484,93,1.0E-4
5485,93,1.0E-4
5486,93,1.0E-4
5487,93,1.0E-4
5488,93,1.0E-4
5489,93,1.0E-4
5490,93,1.0E-4
5491,93,1.0E-4
5492,93,1.0E-4
5493,93,1.0E-4
5494,93,1.0E-4
5495,93,1.0E-4
5496,93,1.0E-4
5497,93,1.0E-4
5498,93,1.0E-4
5499,93,1.0E-4
5500,93,1.0E-4
5501,93,1.0E-4
5502,93,1.0E-4
5503,93,1.0E-4
5504,93,1.0E-4
5505,93,1.0E-4
5506,93,1.0E-4
5507,93,1.0E-4
5508,93,1.0E-4
5509,93,1.0E-4
5510,93,1.0E-4
5511,93,1.0E-4
5512,93,1.0E-4
5513,93,1.0E-4
5514,93,1.0E-4
5515,93,1.0E-4
5516,93,1.0E-4
5517,93,1.0E-4
5518,93,1.0E-4
5519,93,1.0E-4
5520,93,1.0E-4
5521,93,1.0E-4
5522,93,1.0E-4
5523,93,1.0E-4
5524,93,1.0E-4
5525,93,1.0E-4
5526,93,1.0E-4
5527,93,1.0E-4
5528,93,1.0E-4
5529,93,1.0E-4
5530,93,1.0E-4
5531,93,1.0E-4
5532,93,1.0E-4
5533,93,1.0E-4
5534,93,1.0E-4
5535,93,1.0E-4
5536,93,1.0E-4
5537,93,1.0E-4
5538,93,1.0E-4
5539,93,1.0E-4
5540,93,1.0E-4
5541,93,1.0E-4
5542,93,1.0E-4
5543,93,1.0E-4
5544,93,1.0E-4
5545,93,1.0E-4
5546,93,1.0E-4
5547,93,1.0E-4
5548,93,1.0E-4
5549,93,1.0E-4
5550,93,1.0E-4
5551,93,1.0E-4
5552,93,1.0E-4
5553,93,1.0E-4
5554,93,1.0E-4
5555,93,1.0E-4
5556,93,1.0E-4
5557,93,1.0E-4
5558,93,1.0E-4
5559,93,1.0E-4
5560,93,1.0E-4
5561,93,1.0E-4
5562,93,1.0E-4
5563,93,1.0E-4
5564,93,1.0E-4
5565,93,1.0E-4
5566,93,1.0E-4
5567,93,1.0E-4
5568,93,1.0E-4
5569,93,1.0E-4
5570,93,1.0E-4
5571,93,1.0E-4
5572,93,1.0E-4
5573,93,1.0E-4
5574,93,1.0E-4
5575,93,1.0E-4
5576,93,1.0E-4
5577,93,1.0E-4
5578,93,1.0E-4
5579,93,1.0E-4
5580,93,1.0E-4
5581,93,1.0E-4
5582,93,1.0E-4
5583,93,1.0E-4
5584,93,1.0E-4
5585,93,1.0E-4
5586,93,1.0E-4
5587,93,1.0E-4
5588,93,1.0E-4
5589,93,1.0E-4
5590,93,1.0E-4
5591,93,1.0E-4
5592,93,1.0E-4
5593,93,1.0E-4
5594,93,1.0E-4
5595,93,1.0E-4
5596,93,1.0E-4
5597,93,1.0E-4
5598,93,1.0E-4
5599,93,1.0E-4
5600,93,1.0E-4
5601,93,1.0E-4
5602,93,1.0E-4
5603,93,1.0E-4
5604,93,1.0E-4
5605,93,1.0E-4
5606,93,1.0E-4
5607,93,1.0E-4
5608,93,1.0E-4
5609,93,1.0E-4
5610,93,1.0E-4
5611,93,1.0E-4
5612,93,1.0E-4
5613,93,1.0E-4
5614,93,1.0E-4
5615,93,1.0E-4
5616,93,1.0E-4
5617,93,1.0E-4
5618,93,1.0E-4
5619,93,1.0E-4
5620,93,1.0E-4
5621,93,1.0E-4
5622,93,1.0E-4
5623,93,1.0E-4
5624,93,1.0E-4
5625,93,1.0E-4
5626,93,1.0E-4
5627,93,1.0E-4
5628,93,1.0E-4
5629,93,1.0E-4
5630,93,1.0E-4
5631,93,1.0E-4
5632,93,1.0E-4
5633,93,1.0E-4
5634,93,1.0E-4
5635,93,1.0E-4
5636,93,1.0E-4
5637,93,1.0E-4
5638,93,1.0E-4
5639,93,1.0E-4
5640,93,1.0E-4
5641,93,1.0E-4
5642,93,1.0E-4
5643,93,1.0E-4
5644,93,1.0E-4
5645,93,1.0E-4
5646,93,1.0E-4
5647,93,1.0E-4
5648,93,1.0E-4
5649,93,1.0E-4
5650,93,1.0E-4
5651,93,1.0E-4
5652,93,1.0E-4
5653,93,1.0E-4
5654,93,1.0E-4
5655,93,1.0E-4
5656,93,1.0E-4
5657,93,1.0E-4
5658,93,1.0E-4
5659,93,1.0E-4
5660,93,1.0E-4
5661,93,1.0E-4
5662,93,1.0E-4
5663,93,1.0E-4
5664,93,1.0E-4
5665,93,1.0E-4
5666,93,1.0E-4
5667,93,1.0E-4
5668,93,1.0E-4
5669,93,1.0E-4
5670,93,1.0E-4
5671,93,1.0E-4
5672,93,1.0E-4
5673,93,1.0E-4
5674,93,1.0E-4
5675,93,1.0E-4
5676,93,1.0E-4
5677,93,1.0E-4
5678,93,1.0E-4
5679,93,1.0E-4
5680,93,1.0E-4
5681,93,1.0E-4
5682,93,1.0E-4
5683,93,1.0E-4
5684,93,1.0E-4
5685,93,1.0E-4
5686,93,1.0E-4
5687,93,1.0E-4
5688,93,1.0E-4
5689,93,1.0E-4
5690,93,1.0E-4
5691,93,1.0E-4
5692,93,1.0E-4
5693,93,1.0E-4
5694,93,1.0E-4
5695,93,1.0E-4
5696,93,1.0E-4
5697,93,1.0E-4
5698,93,1.0E-4
5699,93,1.0E-4
5700,93,1.0E-4
5701,93,1.0E-4
5702,93,1.0E-4
5703,93,1.0E-4
5704,93,1.0E-4
5705,93,1.0E-4
5706,93,1.0E-4
5707,93,1.0E-4
5708,93,1.0E-4
5709,93,1.0E-4
5710,93,1.0E-4
5711,93,1.0E-4
5712,93,1.0E-4
5713,93,1.0E-4
5714,93,1.0E-4
5715,93,1.0E-4
5716,93,1.0E-4
5717,93,1.0E-4
5718,93,1.0E-4
5719,93,1.0E-4
5720,93,1.0E-4
5721,93,1.0E-4
5722,93,1.0E-4
5723,93,1.0E-4
5724,93,1.0E-4
5725,93,1.0E-4
5726,93,1.0E-4
5727,93,1.0E-4
5728,93,1.0E-4
5729,93,1.0E-4
5730,93,1.0E-4
5731,93,1.0E-4
5732,93,1.0E-4
5733,93,1.0E-4
5734,93,1.0E-4
5735,93,1.0E-4
5736,93,1.0E-4
5737,93,1.0E-4
5738,93,1.0E-4
5739,93,1.0E-4
5740,93,1.0E-4
5741,93,1.0E-4
5742,93,1.0E-4
5743,93,1.0E-4
5744,93,1.0E-4
5745,93,1.0E-4
5746,93,1.0E-4
5747,93,1.0E-4
5748,93,1.0E-4
5749,93,1.0E-4
5750,93,1.0E-4
5751,93,1.0E-4
5752,93,1.0E-4
5753,93,1.0E-4
5754,93,1.0E-4
5755,93,1.0E-4
5756,93,1.0E-4
5757,93,1.0E-4
5758,93,1.0E-4
5759,93,1.0E-4
5760,93,1.0E-4
5761,93,1.0E-4
5762,93,1.0E-4
5763,93,1.0E-4
5764,93,1.0E-4
5765,93,1.0E-4
5766,93,1.0E-4
5767,93,1.0E-4
5768,93,1.0E-4
5769,93,1.0E-4
5770,93,1.0E-4
5771,93,1.0E-4
5772,93,1.0E-4
5773,93,1.0E-4
5774,93,1.0E-4
5775,93,1.0E-4
5776,93,1.0E-4
5777,93,1.0E-4
5778,93,1.0E-4
5779,93,1.0E-4
5780,93,1.0E-4
5781,93,1.0E-4
5782,93,1.0E-4
5783,93,1.0E-4
5784,93,1.0E-4
5785,93,1.0E-4
5786,93,1.0E-4
5787,93,1.0E-4
5788,93,1.0E-4
5789,93,1.0E-4
5790,93,1.0E-4
5791,93,1.0E-4
5792,93,1.0E-4
5793,93,1.0E-4
5794,93,1.0E-4
5795,93,1.0E-4
5796,93,1.0E-4
5797,93,1.0E-4
5798,93,1.0E-4
5799,93,1.0E-4
5800,93,1.0E-4
5801,93,1.0E-4
5802,93,1.0E-4
5803,93,1.0E-4
5804,93,1.0E-4
5805,93,1.0E-4
5806,93,1.0E-4
5807,93,1.0E-4
5808,93,1.0E-4
5809,93,1.0E-4
5810,93,1.0E-4
5811,93,1.0E-4
5812,93,1.0E-4
5813,93,1.0E-4
5814,93,1.0E-4
5815,93,1.0E-4
5816,93,1.0E-4
5817,93,1.0E-4
5818,93,1.0E-4
5819,93,1.0E-4
5820,93,1.0E-4
5821,93,1.0E-4
5822,93,1.0E-4
5823,93,1.0E-4
5824,93,1.0E-4
5825,93,1.0E-4
5826,93,1.0E-4
5827,93,1.0E-4
5828,93,1.0E-4
5829,93,1.0E-4
5830,93,1.0E-4
5831,93,1.0E-4
5832,93,1.0E-4
5833,93,1.0E-4
5834,93,1.0E-4
5835,93,1.0E-4
5836,93,1.0E-4
5837,93,1.0E-4
5838,93,1.0E-4
5839,93,1.0E-4
5840,93,1.0E-4
5841,93,1.0E-4
5842,93,1.0E-4
5843,93,1.0E-4
5844,93,1.0E-4
5845,93,1.0E-4
5846,93,1.0E-4
5847,93,1.0E-4
5848,93,1.0E-4
5849,93,1.0E-4
5850,93,1.0E-4
5851,93,1.0E-4
5852,93,1.0E-4
5853,93,1.0E-4
5854,93,1.0E-4
5855,93,1.0E-4
5856,93,1.0E-4
5857,93,1.0E-4
5858,93,1.0E-4
5859,93,1.0E-4
5860,93,1.0E-4
5861,93,1.0E-4
5862,93,1.0E-4
5863,93,1.0E-4
5864,93,1.0E-4
5865,93,1.0E-4
5866,93,1.0E-4
5867,93,1.0E-4
5868,93,1.0E-4
5869,93,1.0E-4
5870,93,1.0E-4
5871,93,1.0E-4
5872,93,1.0E-4
5873,93,1.0E-4
5874,93,1.0E-4
5875,93,1.0E-4
5876,93,1.0E-4
5877,93,1.0E-4
5878,93,1.0E-4
5879,93,1.0E-4
5880,93,1.0E-4
5881,93,1.0E-4
5882,93,1.0E-4
5883,93,1.0E-4
5884,93,1.0E-4
5885,93,1.0E-4
5886,93,1.0E-4
5887,93,1.0E-4
5888,93,1.0E-4
5889,93,1.0E-4
5890,93,1.0E-4
5891,93,1.0E-4
5892,93,1.0E-4
5893,93,1.0E-4
5894,93,1.0E-4
5895,93,1.0E-4
5896,93,1.0E-4
5897,93,1.0E-4
5898,93,1.0E-4
5899,93,1.0E-4
5900,93,1.0E-4
5901,93,1.0E-4
5902,93,1.0E-4
5903,93,1.0E-4
5904,93,1.0E-4
5905,93,1.0E-4
5906,93,1.0E-4
5907,93,1.0E-4
5908,93,1.0E-4
5909,93,1.0E-4
5910,93,1.0E-4
5911,93,1.0E-4
5912,93,1.0E-4
5913,93,1.0E-4
5914,93,1.0E-4
5915,93,1.0E-4
5916,93,1.0E-4
5917,93,1.0E-4
5918,93,1.0E-4
5919,93,1.0E-4
5920,93,1.0E-4
5921,93,1.0E-4
5922,93,1.0E-4
5923,93,1.0E-4
5924,93,1.0E-4
5925,93,1.0E-4
5926,93,1.0E-4
5927,93,1.0E-4
5928,93,1.0E-4
5929,93,1.0E-4
5930,93,1.0E-4
5931,93,1.0E-4
5932,93,1.0E-4
5933,93,1.0E-4
5934,93,1.0E-4
5935,93,1.0E-4
5936,93,1.0E-4
5937,93,1.0E-4
5938,93,1.0E-4
5939,93,1.0E-4
5940,93,1.0E-4
5941,93,1.0E-4
5942,93,1.0E-4
5943,93,1.0E-4
5944,93,1.0E-4
5945,93,1.0E-4
5946,93,1.0E-4
5947,93,1.0E-4
5948,93,1.0E-4
5949,93,1.0E-4
5950,93,1.0E-4
5951,93,1.0E-4
5952,93,1.0E-4
5953,93,1.0E-4
5954,93,1.0E-4
5955,93,1.0E-4
5956,93,1.0E-4
5957,93,1.0E-4
5958,93,1.0E-4
5959,93,1.0E-4
5960,93,1.0E-4
5961,93,1.0E-4
5962,93,1.0E-4
5963,93,1.0E-4
5964,93,1.0E-4
5965,93,1.0E-4
5966,93,1.0E-4
5967,93,1.0E-4
5968,93,1.0E-4
5969,93,1.0E-4
5970,93,1.0E-4
5971,93,1.0E-4
5972,93,1.0E-4
5973,93,1.0E-4
5974,93,1.0E-4
5975,93,1.0E-4
5976,93,1.0E-4
5977,93,1.0E-4
5978,93,1.0E-4
5979,93,1.0E-4
5980,93,1.0E-4
5981,93,1.0E-4
5982,93,1.0E-4
5983,93,1.0E-4
5984,93,1.0E-4
5985,93,1.0E-4
5986,93,1.0E-4
5987,93,1.0E-4
5988,93,1.0E-4
5989,93,1.0E-4
5990,93,1.0E-4
5991,93,1.0E-4
5992,93,1.0E-4
5993,93,1.0E-4
5994,93,1.0E-4
5995,93,1.0E-4
5996,93,1.0E-4
5997,93,1.0E-4
5998,93,1.0E-4
5999,93,1.0E-4
6000,93,1.0E-4
6001,93,1.0E-4
6002,93,1.0E-4
6003,93,1.0E-4
6004,93,1.0E-4
6005,93,1.0E-4
6006,93,1.0E-4
6007,93,1.0E-4
6008,93,1.0E-4
6009,93,1.0E-4
6010,93,1.0E-4
6011,93,1.0E-4
6012,93,1.0E-4
6013,93,1.0E-4
6014,93,1.0E-4
6015,93,1.0E-4
6016,93,1.0E-4
6017,93,1.0E-4
6018,93,1.0E-4
6019,93,1.0E-4
6020,93,1.0E-4
6021,93,1.0E-4
6022,93,1.0E-4
6023,93,1.0E-4
6024,93,1.0E-4
6025,93,1.0E-4
6026,93,1.0E-4
6027,93,1.0E-4
6028,93,1.0E-4
6029,93,1.0E-4
6030,93,1.0E-4
6031,93,1.0E-4
6032,93,1.0E-4
6033,93,1.0E-4
6034,93,1.0E-4
6035,93,1.0E-4
6036,93,1.0E-4
6037,93,1.0E-4
6038,93,1.0E-4
6039,93,1.0E-4
6040,93,1.0E-4
6041,93,1.0E-4
6042,93,1.0E-4
6043,93,1.0E-4
6044,93,1.0E-4
6045,93,1.0E-4
6046,93,1.0E-4
6047,93,1.0E-4
6048,93,1.0E-4
6049,93,1.0E-4
6050,93,1.0E-4
6051,93,1.0E-4
6052,93,1.0E-4
6053,93,1.0E-4
6054,93,1.0E-4
6055,93,1.0E-4
6056,93,1.0E-4
6057,93,1.0E-4
6058,93,1.0E-4
6059,93,1.0E-4
6060,93,1.0E-4
6061,93,1.0E-4
6062,93,1.0E-4
6063,93,1.0E-4
6064,93,1.0E-4
6065,93,1.0E-4
6066,93,1.0E-4
6067,93,1.0E-4
6068,93,1.0E-4
6069,93,1.0E-4
6070,93,1.0E-4
6071,93,1.0E-4
6072,93,1.0E-4
6073,93,1.0E-4
6074,93,1.0E-4
6075,93,1.0E-4
6076,93,1.0E-4
6077,93,1.0E-4
6078,93,1.0E-4
6079,93,1.0E-4
6080,93,1.0E-4
6081,93,1.0E-4
6082,93,1.0E-4
6083,93,1.0E-4
6084,93,1.0E-4
6085,93,1.0E-4
6086,93,1.0E-4
6087,93,1.0E-4
6088,93,1.0E-4
6089,93,1.0E-4
6090,93,1.0E-4
6091,93,1.0E-4
6092,93,1.0E-4
6093,93,1.0E-4
6094,93,1.0E-4
6095,93,1.0E-4
6096,93,1.0E-4
6097,93,1.0E-4
6098,93,1.0E-4
6099,93,1.0E-4
6100,93,1.0E-4
6101,93,1.0E-4
6102,93,1.0E-4
6103,93,1.0E-4
6104,93,1.0E-4
6105,93,1.0E-4
6106,93,1.0E-4
6107,93,1.0E-4
6108,93,1.0E-4
6109,93,1.0E-4
6110,93,1.0E-4
6111,93,1.0E-4
6112,93,1.0E-4
6113,93,1.0E-4
6114,93,1.0E-4
6115,93,1.0E-4
6116,93,1.0E-4
6117,93,1.0E-4
6118,93,1.0E-4
6119,93,1.0E-4
6120,93,1.0E-4
6121,93,1.0E-4
6122,93,1.0E-4
6123,93,1.0E-4
6124,93,1.0E-4
6125,93,1.0E-4
6126,93,1.0E-4
6127,93,1.0E-4
6128,93,1.0E-4
6129,93,1.0E-4
6130,93,1.0E-4
6131,93,1.0E-4
6132,93,1.0E-4
6133,93,1.0E-4
6134,93,1.0E-4
6135,93,1.0E-4
6136,93,1.0E-4
6137,93,1.0E-4
6138,93,1.0E-4
6139,93,1.0E-4
6140,93,1.0E-4
6141,93,1.0E-4
6142,93,1.0E-4
6143,93,1.0E-4
6144,93,1.0E-4
6145,93,1.0E-4
6146,93,1.0E-4
6147,93,1.0E-4
6148,93,1.0E-4
6149,93,1.0E-4
6150,93,1.0E-4
6151,93,1.0E-4
6152,93,1.0E-4
6153,93,1.0E-4
6154,93,1.0E-4
6155,93,1.0E-4
6156,93,1.0E-4
6157,93,1.0E-4
6158,93,1.0E-4
6159,93,1.0E-4
6160,93,1.0E-4
6161,93,1.0E-4
6162,93,1.0E-4
6163,93,1.0E-4
6164,93,1.0E-4
6165,93,1.0E-4
6166,93,1.0E-4
6167,93,1.0E-4
6168,93,1.0E-4
6169,93,1.0E-4
6170,93,1.0E-4
6171,93,1.0E-4
6172,93,1.0E-4
6173,93,1.0E-4
6174,93,1.0E-4
6175,93,1.0E-4
6176,93,1.0E-4
6177,93,1.0E-4
6178,93,1.0E-4
6179,93,1.0E-4
6180,93,1.0E-4
6181,93,1.0E-4
6182,93,1.0E-4
6183,93,1.0E-4
6184,93,1.0E-4
6185,93,1.0E-4
6186,93,1.0E-4
6187,93,1.0E-4
6188,93,1.0E-4
6189,93,1.0E-4
6190,93,1.0E-4
6191,93,1.0E-4
6192,93,1.0E-4
6193,93,1.0E-4
6194,93,1.0E-4
6195,93,1.0E-4
6196,93,1.0E-4
6197,93,1.0E-4
6198,93,1.0E-4
6199,93,1.0E-4
6200,93,1.0E-4
6201,93,1.0E-4
6202,93,1.0E-4
6203,93,1.0E-4
6204,93,1.0E-4
6205,93,1.0E-4
6206,93,1.0E-4
6207,93,1.0E-4
6208,93,1.0E-4
6209,93,1.0E-4
6210,93,1.0E-4
6211,93,1.0E-4
6212,93,1.0E-4
6213,93,1.0E-4
6214,93,1.0E-4
6215,93,1.0E-4
6216,93,1.0E-4
6217,93,1.0E-4
6218,93,1.0E-4
6219,93,1.0E-4
6220,93,1.0E-4
6221,93,1.0E-4
6222,93,1.0E-4
6223,93,1.0E-4
6224,93,1.0E-4
6225,93,1.0E-4
6226,93,1.0E-4
6227,93,1.0E-4
6228,93,1.0E-4
6229,93,1.0E-4
6230,93,1.0E-4
6231,93,1.0E-4
6232,93,1.0E-4
6233,93,1.0E-4
6234,93,1.0E-4
6235,93,1.0E-4
6236,93,1.0E-4
6237,93,1.0E-4
6238,93,1.0E-4
6239,93,1.0E-4
6240,93,1.0E-4
6241,93,1.0E-4
6242,93,1.0E-4
6243,93,1.0E-4
6244,93,1.0E-4
6245,93,1.0E-4
6246,93,1.0E-4
6247,93,1.0E-4
6248,93,1.0E-4
6249,93,1.0E-4
6250,93,1.0E-4
6251,93,1.0E-4
6252,93,1.0E-4
6253,93,1.0E-4
6254,93,1.0E-4
6255,93,1.0E-4
6256,93,1.0E-4
6257,93,1.0E-4
6258,93,1.0E-4
6259,93,1.0E-4
6260,93,1.0E-4
6261,93,1.0E-4
6262,93,1.0E-4
6263,93,1.0E-4
6264,93,1.0E-4
6265,93,1.0E-4
6266,93,1.0E-4
6267,93,1.0E-4
6268,93,1.0E-4
6269,93,1.0E-4
6270,93,1.0E-4
6271,93,1.0E-4
6272,93,1.0E-4
6273,93,1.0E-4
6274,93,1.0E-4
6275,93,1.0E-4
6276,93,1.0E-4
6277,93,1.0E-4
6278,93,1.0E-4
6279,93,1.0E-4
6280,93,1.0E-4
6281,93,1.0E-4
6282,93,1.0E-4
6283,93,1.0E-4
6284,93,1.0E-4
6285,93,1.0E-4
6286,93,1.0E-4
6287,93,1.0E-4
6288,93,1.0E-4
6289,93,1.0E-4
6290,93,1.0E-4
6291,93,1.0E-4
6292,93,1.0E-4
6293,93,1.0E-4
6294,93,1.0E-4
6295,93,1.0E-4
6296,93,1.0E-4
6297,93,1.0E-4
6298,93,1.0E-4
6299,93,1.0E-4
6300,93,1.0E-4
6301,93,1.0E-4
6302,93,1.0E-4
6303,93,1.0E-4
6304,93,1.0E-4
6305,93,1.0E-4
6306,93,1.0E-4
6307,93,1.0E-4
6308,93,1.0E-4
6309,93,1.0E-4
6310,93,1.0E-4
6311,93,1.0E-4
6312,93,1.0E-4
6313,93,1.0E-4
6314,93,1.0E-4
6315,93,1.0E-4
6316,93,1.0E-4
6317,93,1.0E-4
6318,93,1.0E-4
6319,93,1.0E-4
6320,93,1.0E-4
6321,93,1.0E-4
6322,93,1.0E-4
6323,93,1.0E-4
6324,93,1.0E-4
6325,93,1.0E-4
6326,93,1.0E-4
6327,93,1.0E-4
6328,93,1.0E-4
6329,93,1.0E-4
6330,93,1.0E-4
6331,93,1.0E-4
6332,93,1.0E-4
6333,93,1.0E-4
6334,93,1.0E-4
6335,93,1.0E-4
6336,93,1.0E-4
6337,93,1.0E-4
6338,93,1.0E-4
6339,93,1.0E-4
6340,93,1.0E-4
6341,93,1.0E-4
6342,93,1.0E-4
6343,93,1.0E-4
6344,93,1.0E-4
6345,93,1.0E-4
6346,93,1.0E-4
6347,93,1.0E-4
6348,93,1.0E-4
6349,93,1.0E-4
6350,93,1.0E-4
6351,93,1.0E-4
6352,93,1.0E-4
6353,93,1.0E-4
6354,93,1.0E-4
6355,93,1.0E-4
6356,93,1.0E-4
6357,93,1.0E-4
6358,93,1.0E-4
6359,93,1.0E-4
6360,93,1.0E-4
6361,93,1.0E-4
6362,93,1.0E-4
6363,93,1.0E-4
6364,93,1.0E-4
6365,93,1.0E-4
6366,93,1.0E-4
6367,93,1.0E-4
6368,93,1.0E-4
6369,93,1.0E-4
6370,93,1.0E-4
6371,93,1.0E-4
6372,93,1.0E-4
6373,93,1.0E-4
6374,93,1.0E-4
6375,93,1.0E-4
6376,93,1.0E-4
6377,93,1.0E-4
6378,93,1.0E-4
6379,93,1.0E-4
6380,93,1.0E-4
6381,93,1.0E-4
6382,93,1.0E-4
6383,93,1.0E-4
6384,93,1.0E-4
6385,93,1.0E-4
6386,93,1.0E-4
6387,93,1.0E-4
6388,93,1.0E-4
6389,93,1.0E-4
6390,93,1.0E-4
6391,93,1.0E-4
6392,93,1.0E-4
6393,93,1.0E-4
6394,93,1.0E-4
6395,93,1.0E-4
6396,93,1.0E-4
6397,93,1.0E-4
6398,93,1.0E-4
6399,93,1.0E-4
6400,93,1.0E-4
6401,93,1.0E-4
6402,93,1.0E-4
6403,93,1.0E-4
6404,93,1.0E-4
6405,93,1.0E-4
6406,93,1.0E-4
6407,93,1.0E-4
6408,93,1.0E-4
6409,93,1.0E-4
6410,93,1.0E-4
6411,93,1.0E-4
6412,93,1.0E-4
6413,93,1.0E-4
6414,93,1.0E-4
6415,93,1.0E-4
6416,93,1.0E-4
6417,93,1.0E-4
6418,93,1.0E-4
6419,93,1.0E-4
6420,93,1.0E-4
6421,93,1.0E-4
6422,93,1.0E-4
6423,93,1.0E-4
6424,93,1.0E-4
6425,93,1.0E-4
6426,93,1.0E-4
6427,93,1.0E-4
6428,93,1.0E-4
6429,93,1.0E-4
6430,93,1.0E-4
6431,93,1.0E-4
6432,93,1.0E-4
6433,93,1.0E-4
6434,93,1.0E-4
6435,93,1.0E-4
6436,93,1.0E-4
6437,93,1.0E-4
6438,93,1.0E-4
6439,93,1.0E-4
6440,93,1.0E-4
6441,93,1.0E-4
6442,93,1.0E-4
6443,93,1.0E-4
6444,93,1.0E-4
6445,93,1.0E-4
6446,93,1.0E-4
6447,93,1.0E-4
6448,93,1.0E-4
6449,93,1.0E-4
6450,93,1.0E-4
6451,93,1.0E-4
6452,93,1.0E-4
6453,93,1.0E-4
6454,93,1.0E-4
6455,93,1.0E-4
6456,93,1.0E-4
6457,93,1.0E-4
6458,93,1.0E-4
6459,93,1.0E-4
6460,93,1.0E-4
6461,93,1.0E-4
6462,93,1.0E-4
6463,93,1.0E-4
6464,93,1.0E-4
6465,93,1.0E-4
6466,93,1.0E-4
6467,93,1.0E-4
6468,93,1.0E-4
6469,93,1.0E-4
6470,93,1.0E-4
6471,93,1.0E-4
6472,93,1.0E-4
6473,93,1.0E-4
6474,93,1.0E-4
6475,93,1.0E-4
6476,93,1.0E-4
6477,93,1.0E-4
6478,93,1.0E-4
6479,93,1.0E-4
6480,93,1.0E-4
6481,93,1.0E-4
6482,93,1.0E-4
6483,93,1.0E-4
6484,93,1.0E-4
6485,93,1.0E-4
6486,93,1.0E-4
6487,93,1.0E-4
6488,93,1.0E-4
6489,93,1.0E-4
6490,93,1.0E-4
6491,93,1.0E-4
6492,93,1.0E-4
6493,93,1.0E-4
6494,93,1.0E-4
6495,93,1.0E-4
6496,93,1.0E-4
6497,93,1.0E-4
6498,93,1.0E-4
6499,93,1.0E-4
6500,93,1.0E-4
6501,93,1.0E-4
6502,93,1.0E-4
6503,93,1.0E-4
6504,93,1.0E-4
6505,93,1.0E-4
6506,93,1.0E-4
6507,93,1.0E-4
6508,93,1.0E-4
6509,93,1.0E-4
6510,93,1.0E-4
6511,93,1.0E-4
6512,93,1.0E-4
6513,93,1.0E-4
6514,93,1.0E-4
6515,93,1.0E-4
6516,93,1.0E-4
6517,93,1.0E-4
6518,93,1.0E-4
6519,93,1.0E-4
6520,93,1.0E-4
6521,93,1.0E-4
6522,93,1.0E-4
6523,93,1.0E-4
6524,93,1.0E-4
6525,93,1.0E-4
6526,93,1.0E-4
6527,93,1.0E-4
6528,93,1.0E-4
6529,93,1.0E-4
6530,93,1.0E-4
6531,93,1.0E-4
6532,93,1.0E-4
6533,93,1.0E-4
6534,93,1.0E-4
6535,93,1.0E-4
6536,93,1.0E-4
6537,93,1.0E-4
6538,93,1.0E-4
6539,93,1.0E-4
6540,93,1.0E-4
6541,93,1.0E-4
6542,93,1.0E-4
6543,93,1.0E-4
6544,93,1.0E-4
6545,93,1.0E-4
6546,93,1.0E-4
6547,93,1.0E-4
6548,93,1.0E-4
6549,93,1.0E-4
6550,93,1.0E-4
6551,93,1.0E-4
6552,93,1.0E-4
6553,93,1.0E-4
6554,93,1.0E-4
6555,93,1.0E-4
6556,93,1.0E-4
6557,93,1.0E-4
6558,93,1.0E-4
6559,93,1.0E-4
6560,93,1.0E-4
6561,93,1.0E-4
6562,93,1.0E-4
6563,93,1.0E-4
6564,93,1.0E-4
6565,93,1.0E-4
6566,93,1.0E-4
6567,93,1.0E-4
6568,93,1.0E-4
6569,93,1.0E-4
6570,93,1.0E-4
6571,93,1.0E-4
6572,93,1.0E-4
6573,93,1.0E-4
6574,93,1.0E-4
6575,93,1.0E-4
6576,93,1.0E-4
6577,93,1.0E-4
6578,93,1.0E-4
6579,93,1.0E-4
6580,93,1.0E-4
6581,93,1.0E-4
6582,93,1.0E-4
6583,93,1.0E-4
6584,93,1.0E-4
6585,93,1.0E-4
6586,93,1.0E-4
6587,93,1.0E-4
6588,93,1.0E-4
6589,93,1.0E-4
6590,93,1.0E-4
6591,93,1.0E-4
6592,93,1.0E-4
6593,93,1.0E-4
6594,93,1.0E-4
6595,93,1.0E-4
6596,93,1.0E-4
6597,93,1.0E-4
6598,93,1.0E-4
6599,93,1.0E-4
6600,93,1.0E-4
6601,93,1.0E-4
6602,93,1.0E-4
6603,93,1.0E-4
6604,93,1.0E-4
6605,93,1.0E-4
6606,93,1.0E-4
6607,93,1.0E-4
6608,93,1.0E-4
6609,93,1.0E-4
6610,93,1.0E-4
6611,93,1.0E-4
6612,93,1.0E-4
6613,93,1.0E-4
6614,93,1.0E-4
6615,93,1.0E-4
6616,93,1.0E-4
6617,93,1.0E-4
6618,93,1.0E-4
6619,93,1.0E-4
6620,93,1.0E-4
6621,93,1.0E-4
6622,93,1.0E-4
6623,93,1.0E-4
6624,93,1.0E-4
6625,93,1.0E-4
6626,93,1.0E-4
6627,93,1.0E-4
6628,93,1.0E-4
6629,93,1.0E-4
6630,93,1.0E-4
6631,93,1.0E-4
6632,93,1.0E-4
6633,93,1.0E-4
6634,93,1.0E-4
6635,93,1.0E-4
6636,93,1.0E-4
6637,93,1.0E-4
6638,93,1.0E-4
6639,93,1.0E-4
6640,93,1.0E-4
6641,93,1.0E-4
6642,93,1.0E-4
6643,93,1.0E-4
6644,93,1.0E-4
6645,93,1.0E-4
6646,93,1.0E-4
6647,93,1.0E-4
6648,93,1.0E-4
6649,93,1.0E-4
6650,93,1.0E-4
6651,93,1.0E-4
6652,93,1.0E-4
6653,93,1.0E-4
6654,93,1.0E-4
6655,93,1.0E-4
6656,93,1.0E-4
6657,93,1.0E-4
6658,93,1.0E-4
6659,93,1.0E-4
6660,93,1.0E-4
6661,93,1.0E-4
6662,93,1.0E-4
6663,93,1.0E-4
6664,93,1.0E-4
6665,93,1.0E-4
6666,93,1.0E-4
6667,93,1.0E-4
6668,93,1.0E-4
6669,93,1.0E-4
6670,93,1.0E-4
6671,93,1.0E-4
6672,93,1.0E-4
6673,93,1.0E-4
6674,93,1.0E-4
6675,93,1.0E-4
6676,93,1.0E-4
6677,93,1.0E-4
6678,93,1.0E-4
6679,93,1.0E-4
6680,93,1.0E-4
6681,93,1.0E-4
6682,93,1.0E-4
6683,93,1.0E-4
6684,93,1.0E-4
6685,93,1.0E-4
6686,93,1.0E-4
6687,93,1.0E-4
6688,93,1.0E-4
6689,93,1.0E-4
6690,93,1.0E-4
6691,93,1.0E-4
6692,93,1.0E-4
6693,93,1.0E-4
6694,93,1.0E-4
6695,93,1.0E-4
6696,93,1.0E-4
6697,93,1.0E-4
6698,93,1.0E-4
6699,93,1.0E-4
6700,93,1.0E-4
6701,93,1.0E-4
6702,93,1.0E-4
6703,93,1.0E-4
6704,93,1.0E-4
6705,93,1.0E-4
6706,93,1.0E-4
6707,93,1.0E-4
6708,93,1.0E-4
6709,93,1.0E-4
6710,93,1.0E-4
6711,93,1.0E-4
6712,93,1.0E-4
6713,93,1.0E-4
6714,93,1.0E-4
6715,93,1.0E-4
6716,93,1.0E-4
6717,93,1.0E-4
6718,93,1.0E-4
6719,93,1.0E-4
6720,93,1.0E-4
6721,93,1.0E-4
6722,93,1.0E-4
6723,93,1.0E-4
6724,93,1.0E-4
6725,93,1.0E-4
6726,93,1.0E-4
6727,93,1.0E-4
6728,93,1.0E-4
6729,93,1.0E-4
6730,93,1.0E-4
6731,93,1.0E-4
6732,93,1.0E-4
6733,93,1.0E-4
6734,93,1.0E-4
6735,93,1.0E-4
6736,93,1.0E-4
6737,93,1.0E-4
6738,93,1.0E-4
6739,93,1.0E-4
6740,93,1.0E-4
6741,93,1.0E-4
6742,93,1.0E-4
6743,93,1.0E-4
6744,93,1.0E-4
6745,93,1.0E-4
6746,93,1.0E-4
6747,93,1.0E-4
6748,93,1.0E-4
6749,93,1.0E-4
6750,93,1.0E-4
6751,93,1.0E-4
6752,93,1.0E-4
6753,93,1.0E-4
6754,93,1.0E-4
6755,93,1.0E-4
6756,93,1.0E-4
6757,93,1.0E-4
6758,93,1.0E-4
6759,93,1.0E-4
6760,93,1.0E-4
6761,93,1.0E-4
6762,93,1.0E-4
6763,93,1.0E-4
6764,93,1.0E-4
6765,93,1.0E-4
6766,93,1.0E-4
6767,93,1.0E-4
6768,93,1.0E-4
6769,93,1.0E-4
6770,93,1.0E-4
6771,93,1.0E-4
6772,93,1.0E-4
6773,93,1.0E-4
6774,93,1.0E-4
6775,93,1.0E-4
6776,93,1.0E-4
6777,93,1.0E-4
6778,93,1.0E-4
6779,93,1.0E-4
6780,93,1.0E-4
6781,93,1.0E-4
6782,93,1.0E-4
6783,93,1.0E-4
6784,93,1.0E-4
6785,93,1.0E-4
6786,93,1.0E-4
6787,93,1.0E-4
6788,93,1.0E-4
6789,93,1.0E-4
6790,93,1.0E-4
6791,93,1.0E-4
6792,93,1.0E-4
6793,93,1.0E-4
6794,93,1.0E-4
6795,93,1.0E-4
6796,93,1.0E-4
6797,93,1.0E-4
6798,93,1.0E-4
6799,93,1.0E-4
6800,93,1.0E-4
6801,93,1.0E-4
6802,93,1.0E-4
6803,93,1.0E-4
6804,93,1.0E-4
6805,93,1.0E-4
6806,93,1.0E-4
6807,93,1.0E-4
6808,93,1.0E-4
6809,93,1.0E-4
6810,93,1.0E-4
6811,93,1.0E-4
6812,93,1.0E-4
6813,93,1.0E-4
6814,93,1.0E-4
6815,93,1.0E-4
6816,93,1.0E-4
6817,93,1.0E-4
6818,93,1.0E-4
6819,93,1.0E-4
6820,93,1.0E-4
6821,93,1.0E-4
6822,93,1.0E-4
6823,93,1.0E-4
6824,93,1.0E-4
6825,93,1.0E-4
6826,93,1.0E-4
6827,93,1.0E-4
6828,93,1.0E-4
6829,93,1.0E-4
6830,93,1.0E-4
6831,93,1.0E-4
6832,93,1.0E-4
6833,93,1.0E-4
6834,93,1.0E-4
6835,93,1.0E-4
6836,93,1.0E-4
6837,93,1.0E-4
6838,93,1.0E-4
6839,93,1.0E-4
6840,93,1.0E-4
6841,93,1.0E-4
6842,93,1.0E-4
6843,93,1.0E-4
6844,93,1.0E-4
6845,93,1.0E-4
6846,93,1.0E-4
6847,93,1.0E-4
6848,93,1.0E-4
6849,93,1.0E-4
6850,93,1.0E-4
6851,93,1.0E-4
6852,93,1.0E-4
6853,93,1.0E-4
6854,93,1.0E-4
6855,93,1.0E-4
6856,93,1.0E-4
6857,93,1.0E-4
6858,93,1.0E-4
6859,93,1.0E-4
6860,93,1.0E-4
6861,93,1.0E-4
6862,93,1.0E-4
6863,93,1.0E-4
6864,93,1.0E-4
6865,93,1.0E-4
6866,93,1.0E-4
6867,93,1.0E-4
6868,93,1.0E-4
6869,93,1.0E-4
6870,93,1.0E-4
6871,93,1.0E-4
6872,93,1.0E-4
6873,93,1.0E-4
6874,93,1.0E-4
6875,93,1.0E-4
6876,93,1.0E-4
6877,93,1.0E-4
6878,93,1.0E-4
6879,93,1.0E-4
6880,93,1.0E-4
6881,93,1.0E-4
6882,93,1.0E-4
6883,93,1.0E-4
6884,93,1.0E-4
6885,93,1.0E-4
6886,93,1.0E-4
6887,93,1.0E-4
6888,93,1.0E-4
6889,93,1.0E-4
6890,93,1.0E-4
6891,93,1.0E-4
6892,93,1.0E-4
6893,93,1.0E-4
6894,93,1.0E-4
6895,93,1.0E-4
6896,93,1.0E-4
6897,93,1.0E-4
6898,93,1.0E-4
6899,93,1.0E-4
6900,93,1.0E-4
6901,93,1.0E-4
6902,93,1.0E-4
6903,93,1.0E-4
6904,93,1.0E-4
6905,93,1.0E-4
6906,93,1.0E-4
6907,93,1.0E-4
6908,93,1.0E-4
6909,93,1.0E-4
6910,93,1.0E-4
6911,93,1.0E-4
6912,93,1.0E-4
6913,93,1.0E-4
6914,93,1.0E-4
6915,93,1.0E-4
6916,93,1.0E-4
6917,93,1.0E-4
6918,93,1.0E-4
6919,93,1.0E-4
6920,93,1.0E-4
6921,93,1.0E-4
6922,93,1.0E-4
6923,93,1.0E-4
6924,93,1.0E-4
6925,93,1.0E-4
6926,93,1.0E-4
6927,93,1.0E-4
6928,93,1.0E-4
6929,93,1.0E-4
6930,93,1.0E-4
6931,93,1.0E-4
6932,93,1.0E-4
6933,93,1.0E-4
6934,93,1.0E-4
6935,93,1.0E-4
6936,93,1.0E-4
6937,93,1.0E-4
6938,93,1.0E-4
6939,93,1.0E-4
6940,93,1.0E-4
6941,93,1.0E-4
6942,93,1.0E-4
6943,93,1.0E-4
6944,93,1.0E-4
6945,93,1.0E-4
6946,93,1.0E-4
6947,93,1.0E-4
6948,93,1.0E-4
6949,93,1.0E-4
6950,93,1.0E-4
6951,93,1.0E-4
6952,93,1.0E-4
6953,93,1.0E-4
6954,93,1.0E-4
6955,93,1.0E-4
6956,93,1.0E-4
6957,93,1.0E-4
6958,93,1.0E-4
6959,93,1.0E-4
6960,93,1.0E-4
6961,93,1.0E-4
6962,93,1.0E-4
6963,93,1.0E-4
6964,93,1.0E-4
6965,93,1.0E-4
6966,93,1.0E-4
6967,93,1.0E-4
6968,93,1.0E-4
6969,93,1.0E-4
6970,93,1.0E-4
6971,93,1.0E-4
6972,93,1.0E-4
6973,93,1.0E-4
6974,93,1.0E-4
6975,93,1.0E-4
6976,93,1.0E-4
6977,93,1.0E-4
6978,93,1.0E-4
6979,93,1.0E-4
6980,93,1.0E-4
6981,93,1.0E-4
6982,93,1.0E-4
6983,93,1.0E-4
6984,93,1.0E-4
6985,93,1.0E-4
6986,93,1.0E-4
6987,93,1.0E-4
6988,93,1.0E-4
6989,93,1.0E-4
6990,93,1.0E-4
6991,93,1.0E-4
6992,93,1.0E-4
6993,93,1.0E-4
6994,93,1.0E-4
6995,93,1.0E-4
6996,93,1.0E-4
6997,93,1.0E-4
6998,93,1.0E-4
6999,93,1.0E-4
7000,93,1.0E-4
7001,93,1.0E-4
7002,93,1.0E-4
7003,93,1.0E-4
7004,93,1.0E-4
7005,93,1.0E-4
7006,93,1.0E-4
7007,93,1.0E-4
7008,93,1.0E-4
7009,93,1.0E-4
7010,93,1.0E-4
7011,93,1.0E-4
7012,93,1.0E-4
7013,93,1.0E-4
7014,93,1.0E-4
7015,93,1.0E-4
7016,93,1.0E-4
7017,93,1.0E-4
7018,93,1.0E-4
7019,93,1.0E-4
7020,93,1.0E-4
7021,93,1.0E-4
7022,93,1.0E-4
7023,93,1.0E-4
7024,93,1.0E-4
7025,93,1.0E-4
7026,93,1.0E-4
7027,93,1.0E-4
7028,93,1.0E-4
7029,93,1.0E-4
7030,93,1.0E-4
7031,93,1.0E-4
7032,93,1.0E-4
7033,93,1.0E-4
7034,93,1.0E-4
7035,93,1.0E-4
7036,93,1.0E-4
7037,93,1.0E-4
7038,93,1.0E-4
7039,93,1.0E-4
7040,93,1.0E-4
7041,93,1.0E-4
7042,93,1.0E-4
7043,93,1.0E-4
7044,93,1.0E-4
7045,93,1.0E-4
7046,93,1.0E-4
7047,93,1.0E-4
7048,93,1.0E-4
7049,93,1.0E-4
7050,93,1.0E-4
7051,93,1.0E-4
7052,93,1.0E-4
7053,93,1.0E-4
7054,93,1.0E-4
7055,93,1.0E-4
7056,93,1.0E-4
7057,93,1.0E-4
7058,93,1.0E-4
7059,93,1.0E-4
7060,93,1.0E-4
7061,93,1.0E-4
7062,93,1.0E-4
7063,93,1.0E-4
7064,93,1.0E-4
7065,93,1.0E-4
7066,93,1.0E-4
7067,93,1.0E-4
7068,93,1.0E-4
7069,93,1.0E-4
7070,93,1.0E-4
7071,93,1.0E-4
7072,93,1.0E-4
7073,93,1.0E-4
7074,93,1.0E-4
7075,93,1.0E-4
7076,93,1.0E-4
7077,93,1.0E-4
7078,93,1.0E-4
7079,93,1.0E-4
7080,93,1.0E-4
7081,93,1.0E-4
7082,93,1.0E-4
7083,93,1.0E-4
7084,93,1.0E-4
7085,93,1.0E-4
7086,93,1.0E-4
7087,93,1.0E-4
7088,93,1.0E-4
7089,93,1.0E-4
7090,93,1.0E-4
7091,93,1.0E-4
7092,93,1.0E-4
7093,93,1.0E-4
7094,93,1.0E-4
7095,93,1.0E-4
7096,93,1.0E-4
7097,93,1.0E-4
7098,93,1.0E-4
7099,93,1.0E-4
7100,93,1.0E-4
7101,93,1.0E-4
7102,93,1.0E-4
7103,93,1.0E-4
7104,93,1.0E-4
7105,93,1.0E-4
7106,93,1.0E-4
7107,93,1.0E-4
7108,93,1.0E-4
7109,93,1.0E-4
7110,93,1.0E-4
7111,93,1.0E-4
7112,93,1.0E-4
7113,93,1.0E-4
7114,93,1.0E-4
7115,93,1.0E-4
7116,93,1.0E-4
7117,93,1.0E-4
7118,93,1.0E-4
7119,93,1.0E-4
7120,93,1.0E-4
7121,93,1.0E-4
7122,93,1.0E-4
7123,93,1.0E-4
7124,93,1.0E-4
7125,93,1.0E-4
7126,93,1.0E-4
7127,93,1.0E-4
7128,93,1.0E-4
7129,93,1.0E-4
7130,93,1.0E-4
7131,93,1.0E-4
7132,93,1.0E-4
7133,93,1.0E-4
7134,93,1.0E-4
7135,93,1.0E-4
7136,93,1.0E-4
7137,93,1.0E-4
7138,93,1.0E-4
7139,93,1.0E-4
7140,93,1.0E-4
7141,93,1.0E-4
7142,93,1.0E-4
7143,93,1.0E-4
7144,93,1.0E-4
7145,93,1.0E-4
7146,93,1.0E-4
7147,93,1.0E-4
7148,93,1.0E-4
7149,93,1.0E-4
7150,93,1.0E-4
7151,93,1.0E-4
7152,93,1.0E-4
7153,93,1.0E-4
7154,93,1.0E-4
7155,93,1.0E-4
7156,93,1.0E-4
7157,93,1.0E-4
7158,93,1.0E-4
7159,93,1.0E-4
7160,93,1.0E-4
7161,93,1.0E-4
7162,93,1.0E-4
7163,93,1.0E-4
7164,93,1.0E-4
7165,93,1.0E-4
7166,93,1.0E-4
7167,93,1.0E-4
7168,93,1.0E-4
7169,93,1.0E-4
7170,93,1.0E-4
7171,93,1.0E-4
7172,93,1.0E-4
7173,93,1.0E-4
7174,93,1.0E-4
7175,93,1.0E-4
7176,93,1.0E-4
7177,93,1.0E-4
7178,93,1.0E-4
7179,93,1.0E-4
7180,93,1.0E-4
7181,93,1.0E-4
7182,93,1.0E-4
7183,93,1.0E-4
7184,93,1.0E-4
7185,93,1.0E-4
7186,93,1.0E-4
7187,93,1.0E-4
7188,93,1.0E-4
7189,93,1.0E-4
7190,93,1.0E-4
7191,93,1.0E-4
7192,93,1.0E-4
7193,93,1.0E-4
7194,93,1.0E-4
7195,93,1.0E-4
7196,93,1.0E-4
7197,93,1.0E-4
7198,93,1.0E-4
7199,93,1.0E-4
7200,93,1.0E-4
7201,93,1.0E-4
7202,93,1.0E-4
7203,93,1.0E-4
7204,93,1.0E-4
7205,93,1.0E-4
7206,93,1.0E-4
7207,93,1.0E-4
7208,93,1.0E-4
7209,93,1.0E-4
7210,93,1.0E-4
7211,93,1.0E-4
7212,93,1.0E-4
7213,93,1.0E-4
7214,93,1.0E-4
7215,93,1.0E-4
7216,93,1.0E-4
7217,93,1.0E-4
7218,93,1.0E-4
7219,93,1.0E-4
7220,93,1.0E-4
7221,93,1.0E-4
7222,93,1.0E-4
7223,93,1.0E-4
7224,93,1.0E-4
7225,93,1.0E-4
7226,93,1.0E-4
7227,93,1.0E-4
7228,93,1.0E-4
7229,93,1.0E-4
7230,93,1.0E-4
7231,93,1.0E-4
7232,93,1.0E-4
7233,93,1.0E-4
7234,93,1.0E-4
7235,93,1.0E-4
7236,93,1.0E-4
7237,93,1.0E-4
7238,93,1.0E-4
7239,93,1.0E-4
7240,93,1.0E-4
7241,93,1.0E-4
7242,93,1.0E-4
7243,93,1.0E-4
7244,93,1.0E-4
7245,93,1.0E-4
7246,93,1.0E-4
7247,93,1.0E-4
7248,93,1.0E-4
7249,93,1.0E-4
7250,93,1.0E-4
7251,93,1.0E-4
7252,93,1.0E-4
7253,93,1.0E-4
7254,93,1.0E-4
7255,93,1.0E-4
7256,93,1.0E-4
7257,93,1.0E-4
7258,93,1.0E-4
7259,93,1.0E-4
7260,93,1.0E-4
7261,93,1.0E-4
7262,93,1.0E-4
7263,93,1.0E-4
7264,93,1.0E-4
7265,93,1.0E-4
7266,93,1.0E-4
7267,93,1.0E-4
7268,93,1.0E-4
7269,93,1.0E-4
7270,93,1.0E-4
7271,93,1.0E-4
7272,93,1.0E-4
7273,93,1.0E-4
7274,93,1.0E-4
7275,93,1.0E-4
7276,93,1.0E-4
7277,93,1.0E-4
7278,93,1.0E-4
7279,93,1.0E-4
7280,93,1.0E-4
7281,93,1.0E-4
7282,93,1.0E-4
7283,93,1.0E-4
7284,93,1.0E-4
7285,93,1.0E-4
7286,93,1.0E-4
7287,93,1.0E-4
7288,93,1.0E-4
7289,93,1.0E-4
7290,93,1.0E-4
7291,93,1.0E-4
7292,93,1.0E-4
7293,93,1.0E-4
7294,93,1.0E-4
7295,93,1.0E-4
7296,93,1.0E-4
7297,93,1.0E-4
7298,93,1.0E-4
7299,93,1.0E-4
7300,93,1.0E-4
7301,93,1.0E-4
7302,93,1.0E-4
7303,93,1.0E-4
7304,93,1.0E-4
7305,93,1.0E-4
7306,93,1.0E-4
7307,93,1.0E-4
7308,93,1.0E-4
7309,93,1.0E-4
7310,93,1.0E-4
7311,93,1.0E-4
7312,93,1.0E-4
7313,93,1.0E-4
7314,93,1.0E-4
7315,93,1.0E-4
7316,93,1.0E-4
7317,93,1.0E-4
7318,93,1.0E-4
7319,93,1.0E-4
7320,93,1.0E-4
7321,93,1.0E-4
7322,93,1.0E-4
7323,93,1.0E-4
7324,93,1.0E-4
7325,93,1.0E-4
7326,93,1.0E-4
7327,93,1.0E-4
7328,93,1.0E-4
7329,93,1.0E-4
7330,93,1.0E-4
7331,93,1.0E-4
7332,93,1.0E-4
7333,93,1.0E-4
7334,93,1.0E-4
7335,93,1.0E-4
7336,93,1.0E-4
7337,93,1.0E-4
7338,93,1.0E-4
7339,93,1.0E-4
7340,93,1.0E-4
7341,93,1.0E-4
7342,93,1.0E-4
7343,93,1.0E-4
7344,93,1.0E-4
7345,93,1.0E-4
7346,93,1.0E-4
7347,93,1.0E-4
7348,93,1.0E-4
7349,93,1.0E-4
7350,93,1.0E-4
7351,93,1.0E-4
7352,93,1.0E-4
7353,93,1.0E-4
7354,93,1.0E-4
7355,93,1.0E-4
7356,93,1.0E-4
7357,93,1.0E-4
7358,93,1.0E-4
7359,93,1.0E-4
7360,93,1.0E-4
7361,93,1.0E-4
7362,93,1.0E-4
7363,93,1.0E-4
7364,93,1.0E-4
7365,93,1.0E-4
7366,93,1.0E-4
7367,93,1.0E-4
7368,93,1.0E-4
7369,93,1.0E-4
7370,93,1.0E-4
7371,93,1.0E-4
7372,93,1.0E-4
7373,93,1.0E-4
7374,93,1.0E-4
7375,93,1.0E-4
7376,93,1.0E-4
7377,93,1.0E-4
7378,93,1.0E-4
7379,93,1.0E-4
7380,93,1.0E-4
7381,93,1.0E-4
7382,93,1.0E-4
7383,93,1.0E-4
7384,93,1.0E-4
7385,93,1.0E-4
7386,93,1.0E-4
7387,93,1.0E-4
7388,93,1.0E-4
7389,93,1.0E-4
7390,93,1.0E-4
7391,93,1.0E-4
7392,93,1.0E-4
7393,93,1.0E-4
7394,93,1.0E-4
7395,93,1.0E-4
7396,93,1.0E-4
7397,93,1.0E-4
7398,93,1.0E-4
7399,93,1.0E-4
7400,93,1.0E-4
7401,93,1.0E-4
7402,93,1.0E-4
7403,93,1.0E-4
7404,93,1.0E-4
7405,93,1.0E-4
7406,93,1.0E-4
7407,93,1.0E-4
7408,93,1.0E-4
7409,93,1.0E-4
7410,93,1.0E-4
7411,93,1.0E-4
7412,93,1.0E-4
7413,93,1.0E-4
7414,93,1.0E-4
7415,93,1.0E-4
7416,93,1.0E-4
7417,93,1.0E-4
7418,93,1.0E-4
7419,93,1.0E-4
7420,93,1.0E-4
7421,93,1.0E-4
7422,93,1.0E-4
7423,93,1.0E-4
7424,93,1.0E-4
7425,93,1.0E-4
7426,93,1.0E-4
7427,93,1.0E-4
7428,93,1.0E-4
7429,93,1.0E-4
7430,93,1.0E-4
7431,93,1.0E-4
7432,93,1.0E-4
7433,93,1.0E-4
7434,93,1.0E-4
7435,93,1.0E-4
7436,93,1.0E-4
7437,93,1.0E-4
7438,93,1.0E-4
7439,93,1.0E-4
7440,93,1.0E-4
7441,93,1.0E-4
7442,93,1.0E-4
7443,93,1.0E-4
7444,93,1.0E-4
7445,93,1.0E-4
7446,93,1.0E-4
7447,93,1.0E-4
7448,93,1.0E-4
7449,93,1.0E-4
7450,93,1.0E-4
7451,93,1.0E-4
7452,93,1.0E-4
7453,93,1.0E-4
7454,93,1.0E-4
7455,93,1.0E-4
7456,93,1.0E-4
7457,93,1.0E-4
7458,93,1.0E-4
7459,93,1.0E-4
7460,93,1.0E-4
7461,93,1.0E-4
7462,93,1.0E-4
7463,93,1.0E-4
7464,93,1.0E-4
7465,93,1.0E-4
7466,93,1.0E-4
7467,93,1.0E-4
7468,93,1.0E-4
7469,93,1.0E-4
7470,93,1.0E-4
7471,93,1.0E-4
7472,93,1.0E-4
7473,93,1.0E-4
7474,93,1.0E-4
7475,93,1.0E-4
7476,93,1.0E-4
7477,93,1.0E-4
7478,93,1.0E-4
7479,93,1.0E-4
7480,93,1.0E-4
7481,93,1.0E-4
7482,93,1.0E-4
7483,93,1.0E-4
7484,93,1.0E-4
7485,93,1.0E-4
7486,93,1.0E-4
7487,93,1.0E-4
7488,93,1.0E-4
7489,93,1.0E-4
7490,93,1.0E-4
7491,93,1.0E-4
7492,93,1.0E-4
7493,93,1.0E-4
7494,93,1.0E-4
7495,93,1.0E-4
7496,93,1.0E-4
7497,93,1.0E-4
7498,93,1.0E-4
7499,93,1.0E-4
7500,93,1.0E-4
7501,93,1.0E-4
7502,93,1.0E-4
7503,93,1.0E-4
7504,93,1.0E-4
7505,93,1.0E-4
7506,93,1.0E-4
7507,93,1.0E-4
7508,93,1.0E-4
7509,93,1.0E-4
7510,93,1.0E-4
7511,93,1.0E-4
7512,93,1.0E-4
7513,93,1.0E-4
7514,93,1.0E-4
7515,93,1.0E-4
7516,93,1.0E-4
7517,93,1.0E-4
7518,93,1.0E-4
7519,93,1.0E-4
7520,93,1.0E-4
7521,93,1.0E-4
7522,93,1.0E-4
7523,93,1.0E-4
7524,93,1.0E-4
7525,93,1.0E-4
7526,93,1.0E-4
7527,93,1.0E-4
7528,93,1.0E-4
7529,93,1.0E-4
7530,93,1.0E-4
7531,93,1.0E-4
7532,93,1.0E-4
7533,93,1.0E-4
7534,93,1.0E-4
7535,93,1.0E-4
7536,93,1.0E-4
7537,93,1.0E-4
7538,93,1.0E-4
7539,93,1.0E-4
7540,93,1.0E-4
7541,93,1.0E-4
7542,93,1.0E-4
7543,93,1.0E-4
7544,93,1.0E-4
7545,93,1.0E-4
7546,93,1.0E-4
7547,93,1.0E-4
7548,93,1.0E-4
7549,93,1.0E-4
7550,93,1.0E-4
7551,93,1.0E-4
7552,93,1.0E-4
7553,93,1.0E-4
7554,93,1.0E-4
7555,93,1.0E-4
7556,93,1.0E-4
7557,93,1.0E-4
7558,93,1.0E-4
7559,93,1.0E-4
7560,93,1.0E-4
7561,93,1.0E-4
7562,93,1.0E-4
7563,93,1.0E-4
7564,93,1.0E-4
7565,93,1.0E-4
7566,93,1.0E-4
7567,93,1.0E-4
7568,93,1.0E-4
7569,93,1.0E-4
7570,93,1.0E-4
7571,93,1.0E-4
7572,93,1.0E-4
7573,93,1.0E-4
7574,93,1.0E-4
7575,93,1.0E-4
7576,93,1.0E-4
7577,93,1.0E-4
7578,93,1.0E-4
7579,93,1.0E-4
7580,93,1.0E-4
7581,93,1.0E-4
7582,93,1.0E-4
7583,93,1.0E-4
7584,93,1.0E-4
7585,93,1.0E-4
7586,93,1.0E-4
7587,93,1.0E-4
7588,93,1.0E-4
7589,93,1.0E-4
7590,93,1.0E-4
7591,93,1.0E-4
7592,93,1.0E-4
7593,93,1.0E-4
7594,93,1.0E-4
7595,93,1.0E-4
7596,93,1.0E-4
7597,93,1.0E-4
7598,93,1.0E-4
7599,93,1.0E-4
7600,93,1.0E-4
7601,93,1.0E-4
7602,93,1.0E-4
7603,93,1.0E-4
7604,93,1.0E-4
7605,93,1.0E-4
7606,93,1.0E-4
7607,93,1.0E-4
7608,93,1.0E-4
7609,93,1.0E-4
7610,93,1.0E-4
7611,93,1.0E-4
7612,93,1.0E-4
7613,93,1.0E-4
7614,93,1.0E-4
7615,93,1.0E-4
7616,93,1.0E-4
7617,93,1.0E-4
7618,93,1.0E-4
7619,93,1.0E-4
7620,93,1.0E-4
7621,93,1.0E-4
7622,93,1.0E-4
7623,93,1.0E-4
7624,93,1.0E-4
7625,93,1.0E-4
7626,93,1.0E-4
7627,93,1.0E-4
7628,93,1.0E-4
7629,93,1.0E-4
7630,93,1.0E-4
7631,93,1.0E-4
7632,93,1.0E-4
7633,93,1.0E-4
7634,93,1.0E-4
7635,93,1.0E-4
7636,93,1.0E-4
7637,93,1.0E-4
7638,93,1.0E-4
7639,93,1.0E-4
7640,93,1.0E-4
7641,93,1.0E-4
7642,93,1.0E-4
7643,93,1.0E-4
7644,93,1.0E-4
7645,93,1.0E-4
7646,93,1.0E-4
7647,93,1.0E-4
7648,93,1.0E-4
7649,93,1.0E-4
7650,93,1.0E-4
7651,93,1.0E-4
7652,93,1.0E-4
7653,93,1.0E-4
7654,93,1.0E-4
7655,93,1.0E-4
7656,93,1.0E-4
7657,93,1.0E-4
7658,93,1.0E-4
7659,93,1.0E-4
7660,93,1.0E-4
7661,93,1.0E-4
7662,93,1.0E-4
7663,93,1.0E-4
7664,93,1.0E-4
7665,93,1.0E-4
7666,93,1.0E-4
7667,93,1.0E-4
7668,93,1.0E-4
7669,93,1.0E-4
7670,93,1.0E-4
7671,93,1.0E-4
7672,93,1.0E-4
7673,93,1.0E-4
7674,93,1.0E-4
7675,93,1.0E-4
7676,93,1.0E-4
7677,93,1.0E-4
7678,93,1.0E-4
7679,93,1.0E-4
7680,93,1.0E-4
7681,93,1.0E-4
7682,93,1.0E-4
7683,93,1.0E-4
7684,93,1.0E-4
7685,93,1.0E-4
7686,93,1.0E-4
7687,93,1.0E-4
7688,93,1.0E-4
7689,93,1.0E-4
7690,93,1.0E-4
7691,93,1.0E-4
7692,93,1.0E-4
7693,93,1.0E-4
7694,93,1.0E-4
7695,93,1.0E-4
7696,93,1.0E-4
7697,93,1.0E-4
7698,93,1.0E-4
7699,93,1.0E-4
7700,93,1.0E-4
7701,93,1.0E-4
7702,93,1.0E-4
7703,93,1.0E-4
7704,93,1.0E-4
7705,93,1.0E-4
7706,93,1.0E-4
7707,93,1.0E-4
7708,93,1.0E-4
7709,93,1.0E-4
7710,93,1.0E-4
7711,93,1.0E-4
7712,93,1.0E-4
7713,93,1.0E-4
7714,93,1.0E-4
7715,93,1.0E-4
7716,93,1.0E-4
7717,93,1.0E-4
7718,93,1.0E-4
7719,93,1.0E-4
7720,93,1.0E-4
7721,93,1.0E-4
7722,93,1.0E-4
7723,93,1.0E-4
7724,93,1.0E-4
7725,93,1.0E-4
7726,93,1.0E-4
7727,93,1.0E-4
7728,93,1.0E-4
7729,93,1.0E-4
7730,93,1.0E-4
7731,93,1.0E-4
7732,93,1.0E-4
7733,93,1.0E-4
7734,93,1.0E-4
7735,93,1.0E-4
7736,93,1.0E-4
7737,93,1.0E-4
7738,93,1.0E-4
7739,93,1.0E-4
7740,93,1.0E-4
7741,93,1.0E-4
7742,93,1.0E-4
7743,93,1.0E-4
7744,93,1.0E-4
7745,93,1.0E-4
7746,93,1.0E-4
7747,93,1.0E-4
7748,93,1.0E-4
7749,93,1.0E-4
7750,93,1.0E-4
7751,93,1.0E-4
7752,93,1.0E-4
7753,93,1.0E-4
7754,93,1.0E-4
7755,93,1.0E-4
7756,93,1.0E-4
7757,93,1.0E-4
7758,93,1.0E-4
7759,93,1.0E-4
7760,93,1.0E-4
7761,93,1.0E-4
7762,93,1.0E-4
7763,93,1.0E-4
7764,93,1.0E-4
7765,93,1.0E-4
7766,93,1.0E-4
7767,93,1.0E-4
7768,93,1.0E-4
7769,93,1.0E-4
7770,93,1.0E-4
7771,93,1.0E-4
7772,93,1.0E-4
7773,93,1.0E-4
7774,93,1.0E-4
7775,93,1.0E-4
7776,93,1.0E-4
7777,93,1.0E-4
7778,93,1.0E-4
7779,93,1.0E-4
7780,93,1.0E-4
7781,93,1.0E-4
7782,93,1.0E-4
7783,93,1.0E-4
7784,93,1.0E-4
7785,93,1.0E-4
7786,93,1.0E-4
7787,93,1.0E-4
7788,93,1.0E-4
7789,93,1.0E-4
7790,93,1.0E-4
7791,93,1.0E-4
7792,93,1.0E-4
7793,93,1.0E-4
7794,93,1.0E-4
7795,93,1.0E-4
7796,93,1.0E-4
7797,93,1.0E-4
7798,93,1.0E-4
7799,93,1.0E-4
7800,93,1.0E-4
7801,93,1.0E-4
7802,93,1.0E-4
7803,93,1.0E-4
7804,93,1.0E-4
7805,93,1.0E-4
7806,93,1.0E-4
7807,93,1.0E-4
7808,93,1.0E-4
7809,93,1.0E-4
7810,93,1.0E-4
7811,93,1.0E-4
7812,93,1.0E-4
7813,93,1.0E-4
7814,93,1.0E-4
7815,93,1.0E-4
7816,93,1.0E-4
7817,93,1.0E-4
7818,93,1.0E-4
7819,93,1.0E-4
7820,93,1.0E-4
7821,93,1.0E-4
7822,93,1.0E-4
7823,93,1.0E-4
7824,93,1.0E-4
7825,93,1.0E-4
7826,93,1.0E-4
7827,93,1.0E-4
7828,93,1.0E-4
7829,93,1.0E-4
7830,93,1.0E-4
7831,93,1.0E-4
7832,93,1.0E-4
7833,93,1.0E-4
7834,93,1.0E-4
7835,93,1.0E-4
7836,93,1.0E-4
7837,93,1.0E-4
7838,93,1.0E-4
7839,93,1.0E-4
7840,93,1.0E-4
7841,93,1.0E-4
7842,93,1.0E-4
7843,93,1.0E-4
7844,93,1.0E-4
7845,93,1.0E-4
7846,93,1.0E-4
7847,93,1.0E-4
7848,93,1.0E-4
7849,93,1.0E-4
7850,93,1.0E-4
7851,93,1.0E-4
7852,93,1.0E-4
7853,93,1.0E-4
7854,93,1.0E-4
7855,93,1.0E-4
7856,93,1.0E-4
7857,93,1.0E-4
7858,93,1.0E-4
7859,93,1.0E-4
7860,93,1.0E-4
7861,93,1.0E-4
7862,93,1.0E-4
7863,93,1.0E-4
7864,93,1.0E-4
7865,93,1.0E-4
7866,93,1.0E-4
7867,93,1.0E-4
7868,93,1.0E-4
7869,93,1.0E-4
7870,93,1.0E-4
7871,93,1.0E-4
7872,93,1.0E-4
7873,93,1.0E-4
7874,93,1.0E-4
7875,93,1.0E-4
7876,93,1.0E-4
7877,93,1.0E-4
7878,93,1.0E-4
7879,93,1.0E-4
7880,93,1.0E-4
7881,93,1.0E-4
7882,93,1.0E-4
7883,93,1.0E-4
7884,93,1.0E-4
7885,93,1.0E-4
7886,93,1.0E-4
7887,93,1.0E-4
7888,93,1.0E-4
7889,93,1.0E-4
7890,93,1.0E-4
7891,93,1.0E-4
7892,93,1.0E-4
7893,93,1.0E-4
7894,93,1.0E-4
7895,93,1.0E-4
7896,93,1.0E-4
7897,93,1.0E-4
7898,93,1.0E-4
7899,93,1.0E-4
7900,93,1.0E-4
7901,93,1.0E-4
7902,93,1.0E-4
7903,93,1.0E-4
7904,93,1.0E-4
7905,93,1.0E-4
7906,93,1.0E-4
7907,93,1.0E-4
7908,93,1.0E-4
7909,93,1.0E-4
7910,93,1.0E-4
7911,93,1.0E-4
7912,93,1.0E-4
7913,93,1.0E-4
7914,93,1.0E-4
7915,93,1.0E-4
7916,93,1.0E-4
7917,93,1.0E-4
7918,93,1.0E-4
7919,93,1.0E-4
7920,93,1.0E-4
7921,93,1.0E-4
7922,93,1.0E-4
7923,93,1.0E-4
7924,93,1.0E-4
7925,93,1.0E-4
7926,93,1.0E-4
7927,93,1.0E-4
7928,93,1.0E-4
7929,93,1.0E-4
7930,93,1.0E-4
7931,93,1.0E-4
7932,93,1.0E-4
7933,93,1.0E-4
7934,93,1.0E-4
7935,93,1.0E-4
7936,93,1.0E-4
7937,93,1.0E-4
7938,93,1.0E-4
7939,93,1.0E-4
7940,93,1.0E-4
7941,93,1.0E-4
7942,93,1.0E-4
7943,93,1.0E-4
7944,93,1.0E-4
7945,93,1.0E-4
7946,93,1.0E-4
7947,93,1.0E-4
7948,93,1.0E-4
7949,93,1.0E-4
7950,93,1.0E-4
7951,93,1.0E-4
7952,93,1.0E-4
7953,93,1.0E-4
7954,93,1.0E-4
7955,93,1.0E-4
7956,93,1.0E-4
7957,93,1.0E-4
7958,93,1.0E-4
7959,93,1.0E-4
7960,93,1.0E-4
7961,93,1.0E-4
7962,93,1.0E-4
7963,93,1.0E-4
7964,93,1.0E-4
7965,93,1.0E-4
7966,93,1.0E-4
7967,93,1.0E-4
7968,93,1.0E-4
7969,93,1.0E-4
7970,93,1.0E-4
7971,93,1.0E-4
7972,93,1.0E-4
7973,93,1.0E-4
7974,93,1.0E-4
7975,93,1.0E-4
7976,93,1.0E-4
7977,93,1.0E-4
7978,93,1.0E-4
7979,93,1.0E-4
7980,93,1.0E-4
7981,93,1.0E-4
7982,93,1.0E-4
7983,93,1.0E-4
7984,93,1.0E-4
7985,93,1.0E-4
7986,93,1.0E-4
7987,93,1.0E-4
7988,93,1.0E-4
7989,93,1.0E-4
7990,93,1.0E-4
7991,93,1.0E-4
7992,93,1.0E-4
7993,93,1.0E-4
7994,93,1.0E-4
7995,93,1.0E-4
7996,93,1.0E-4
7997,93,1.0E-4
7998,93,1.0E-4
7999,93,1.0E-4
8000,93,1.0E-4
8001,93,1.0E-4
8002,93,1.0E-4
8003,93,1.0E-4
8004,93,1.0E-4
8005,93,1.0E-4
8006,93,1.0E-4
8007,93,1.0E-4
8008,93,1.0E-4
8009,93,1.0E-4
8010,93,1.0E-4
8011,93,1.0E-4
8012,93,1.0E-4
8013,93,1.0E-4
8014,93,1.0E-4
8015,93,1.0E-4
8016,93,1.0E-4
8017,93,1.0E-4
8018,93,1.0E-4
8019,93,1.0E-4
8020,93,1.0E-4
8021,93,1.0E-4
8022,93,1.0E-4
8023,93,1.0E-4
8024,93,1.0E-4
8025,93,1.0E-4
8026,93,1.0E-4
8027,93,1.0E-4
8028,93,1.0E-4
8029,93,1.0E-4
8030,93,1.0E-4
8031,93,1.0E-4
8032,93,1.0E-4
8033,93,1.0E-4
8034,93,1.0E-4
8035,93,1.0E-4
8036,93,1.0E-4
8037,93,1.0E-4
8038,93,1.0E-4
8039,93,1.0E-4
8040,93,1.0E-4
8041,93,1.0E-4
8042,93,1.0E-4
8043,93,1.0E-4
8044,93,1.0E-4
8045,93,1.0E-4
8046,93,1.0E-4
8047,93,1.0E-4
8048,93,1.0E-4
8049,93,1.0E-4
8050,93,1.0E-4
8051,93,1.0E-4
8052,93,1.0E-4
8053,93,1.0E-4
8054,93,1.0E-4
8055,93,1.0E-4
8056,93,1.0E-4
8057,93,1.0E-4
8058,93,1.0E-4
8059,93,1.0E-4
8060,93,1.0E-4
8061,93,1.0E-4
8062,93,1.0E-4
8063,93,1.0E-4
8064,93,1.0E-4
8065,93,1.0E-4
8066,93,1.0E-4
8067,93,1.0E-4
8068,93,1.0E-4
8069,93,1.0E-4
8070,93,1.0E-4
8071,93,1.0E-4
8072,93,1.0E-4
8073,93,1.0E-4
8074,93,1.0E-4
8075,93,1.0E-4
8076,93,1.0E-4
8077,93,1.0E-4
8078,93,1.0E-4
8079,93,1.0E-4
8080,93,1.0E-4
8081,93,1.0E-4
8082,93,1.0E-4
8083,93,1.0E-4
8084,93,1.0E-4
8085,93,1.0E-4
8086,93,1.0E-4
8087,93,1.0E-4
8088,93,1.0E-4
8089,93,1.0E-4
8090,93,1.0E-4
8091,93,1.0E-4
8092,93,1.0E-4
8093,93,1.0E-4
8094,93,1.0E-4
8095,93,1.0E-4
8096,93,1.0E-4
8097,93,1.0E-4
8098,93,1.0E-4
8099,93,1.0E-4
8100,93,1.0E-4
8101,93,1.0E-4
8102,93,1.0E-4
8103,93,1.0E-4
8104,93,1.0E-4
8105,93,1.0E-4
8106,93,1.0E-4
8107,93,1.0E-4
8108,93,1.0E-4
8109,93,1.0E-4
8110,93,1.0E-4
8111,93,1.0E-4
8112,93,1.0E-4
8113,93,1.0E-4
8114,93,1.0E-4
8115,93,1.0E-4
8116,93,1.0E-4
8117,93,1.0E-4
8118,93,1.0E-4
8119,93,1.0E-4
8120,93,1.0E-4
8121,93,1.0E-4
8122,93,1.0E-4
8123,93,1.0E-4
8124,93,1.0E-4
8125,93,1.0E-4
8126,93,1.0E-4
8127,93,1.0E-4
8128,93,1.0E-4
8129,93,1.0E-4
8130,93,1.0E-4
8131,93,1.0E-4
8132,93,1.0E-4
8133,93,1.0E-4
8134,93,1.0E-4
8135,93,1.0E-4
8136,93,1.0E-4
8137,93,1.0E-4
8138,93,1.0E-4
8139,93,1.0E-4
8140,93,1.0E-4
8141,93,1.0E-4
8142,93,1.0E-4
8143,93,1.0E-4
8144,93,1.0E-4
8145,93,1.0E-4
8146,93,1.0E-4
8147,93,1.0E-4
8148,93,1.0E-4
8149,93,1.0E-4
8150,93,1.0E-4
8151,93,1.0E-4
8152,93,1.0E-4
8153,93,1.0E-4
8154,93,1.0E-4
8155,93,1.0E-4
8156,93,1.0E-4
8157,93,1.0E-4
8158,93,1.0E-4
8159,93,1.0E-4
8160,93,1.0E-4
8161,93,1.0E-4
8162,93,1.0E-4
8163,93,1.0E-4
8164,93,1.0E-4
8165,93,1.0E-4
8166,93,1.0E-4
8167,93,1.0E-4
8168,93,1.0E-4
8169,93,1.0E-4
8170,93,1.0E-4
8171,93,1.0E-4
8172,93,1.0E-4
8173,93,1.0E-4
8174,93,1.0E-4
8175,93,1.0E-4
8176,93,1.0E-4
8177,93,1.0E-4
8178,93,1.0E-4
8179,93,1.0E-4
8180,93,1.0E-4
8181,93,1.0E-4
8182,93,1.0E-4
8183,93,1.0E-4
8184,93,1.0E-4
8185,93,1.0E-4
8186,93,1.0E-4
8187,93,1.0E-4
8188,93,1.0E-4
8189,93,1.0E-4
8190,93,1.0E-4
8191,93,1.0E-4
8192,93,1.0E-4
8193,93,1.0E-4
8194,93,1.0E-4
8195,93,1.0E-4
8196,93,1.0E-4
8197,93,1.0E-4
8198,93,1.0E-4
8199,93,1.0E-4
8200,93,1.0E-4
8201,93,1.0E-4
8202,93,1.0E-4
8203,93,1.0E-4
8204,93,1.0E-4
8205,93,1.0E-4
8206,93,1.0E-4
8207,93,1.0E-4
8208,93,1.0E-4
8209,93,1.0E-4
8210,93,1.0E-4
8211,93,1.0E-4
8212,93,1.0E-4
8213,93,1.0E-4
8214,93,1.0E-4
8215,93,1.0E-4
8216,93,1.0E-4
8217,93,1.0E-4
8218,93,1.0E-4
8219,93,1.0E-4
8220,93,1.0E-4
8221,93,1.0E-4
8222,93,1.0E-4
8223,93,1.0E-4
8224,93,1.0E-4
8225,93,1.0E-4
8226,93,1.0E-4
8227,93,1.0E-4
8228,93,1.0E-4
8229,93,1.0E-4
8230,93,1.0E-4
8231,93,1.0E-4
8232,93,1.0E-4
8233,93,1.0E-4
8234,93,1.0E-4
8235,93,1.0E-4
8236,93,1.0E-4
8237,93,1.0E-4
8238,93,1.0E-4
8239,93,1.0E-4
8240,93,1.0E-4
8241,93,1.0E-4
8242,93,1.0E-4
8243,93,1.0E-4
8244,93,1.0E-4
8245,93,1.0E-4
8246,93,1.0E-4
8247,93,1.0E-4
8248,93,1.0E-4
8249,93,1.0E-4
8250,93,1.0E-4
8251,93,1.0E-4
8252,93,1.0E-4
8253,93,1.0E-4
8254,93,1.0E-4
8255,93,1.0E-4
8256,93,1.0E-4
8257,93,1.0E-4
8258,93,1.0E-4
8259,93,1.0E-4
8260,93,1.0E-4
8261,93,1.0E-4
8262,93,1.0E-4
8263,93,1.0E-4
8264,93,1.0E-4
8265,93,1.0E-4
8266,93,1.0E-4
8267,93,1.0E-4
8268,93,1.0E-4
8269,93,1.0E-4
8270,93,1.0E-4
8271,93,1.0E-4
8272,93,1.0E-4
8273,93,1.0E-4
8274,93,1.0E-4
8275,93,1.0E-4
8276,93,1.0E-4
8277,93,1.0E-4
8278,93,1.0E-4
8279,93,1.0E-4
8280,93,1.0E-4
8281,93,1.0E-4
8282,93,1.0E-4
8283,93,1.0E-4
8284,93,1.0E-4
8285,93,1.0E-4
8286,93,1.0E-4
8287,93,1.0E-4
8288,93,1.0E-4
8289,93,1.0E-4
8290,93,1.0E-4
8291,93,1.0E-4
8292,93,1.0E-4
8293,93,1.0E-4
8294,93,1.0E-4
8295,93,1.0E-4
8296,93,1.0E-4
8297,93,1.0E-4
8298,93,1.0E-4
8299,93,1.0E-4
8300,93,1.0E-4
8301,93,1.0E-4
8302,93,1.0E-4
8303,93,1.0E-4
8304,93,1.0E-4
8305,93,1.0E-4
8306,93,1.0E-4
8307,93,1.0E-4
8308,93,1.0E-4
8309,93,1.0E-4
8310,93,1.0E-4
8311,93,1.0E-4
8312,93,1.0E-4
8313,93,1.0E-4
8314,93,1.0E-4
8315,93,1.0E-4
8316,93,1.0E-4
8317,93,1.0E-4
8318,93,1.0E-4
8319,93,1.0E-4
8320,93,1.0E-4
8321,93,1.0E-4
8322,93,1.0E-4
8323,93,1.0E-4
8324,93,1.0E-4
8325,93,1.0E-4
8326,93,1.0E-4
8327,93,1.0E-4
8328,93,1.0E-4
8329,93,1.0E-4
8330,93,1.0E-4
8331,93,1.0E-4
8332,93,1.0E-4
8333,93,1.0E-4
8334,93,1.0E-4
8335,93,1.0E-4
8336,93,1.0E-4
8337,93,1.0E-4
8338,93,1.0E-4
8339,93,1.0E-4
8340,93,1.0E-4
8341,93,1.0E-4
8342,93,1.0E-4
8343,93,1.0E-4
8344,93,1.0E-4
8345,93,1.0E-4
8346,93,1.0E-4
8347,93,1.0E-4
8348,93,1.0E-4
8349,93,1.0E-4
8350,93,1.0E-4
8351,93,1.0E-4
8352,93,1.0E-4
8353,93,1.0E-4
8354,93,1.0E-4
8355,93,1.0E-4
8356,93,1.0E-4
8357,93,1.0E-4
8358,93,1.0E-4
8359,93,1.0E-4
8360,93,1.0E-4
8361,93,1.0E-4
8362,93,1.0E-4
8363,93,1.0E-4
8364,93,1.0E-4
8365,93,1.0E-4
8366,93,1.0E-4
8367,93,1.0E-4
8368,93,1.0E-4
8369,93,1.0E-4
8370,93,1.0E-4
8371,93,1.0E-4
8372,93,1.0E-4
8373,93,1.0E-4
8374,93,1.0E-4
8375,93,1.0E-4
8376,93,1.0E-4
8377,93,1.0E-4
8378,93,1.0E-4
8379,93,1.0E-4
8380,93,1.0E-4
8381,93,1.0E-4
8382,93,1.0E-4
8383,93,1.0E-4
8384,93,1.0E-4
8385,93,1.0E-4
8386,93,1.0E-4
8387,93,1.0E-4
8388,93,1.0E-4
8389,93,1.0E-4
8390,93,1.0E-4
8391,93,1.0E-4
8392,93,1.0E-4
8393,93,1.0E-4
8394,93,1.0E-4
8395,93,1.0E-4
8396,93,1.0E-4
8397,93,1.0E-4
8398,93,1.0E-4
8399,93,1.0E-4
8400,93,1.0E-4
8401,93,1.0E-4
8402,93,1.0E-4
8403,93,1.0E-4
8404,93,1.0E-4
8405,93,1.0E-4
8406,93,1.0E-4
8407,93,1.0E-4
8408,93,1.0E-4
8409,93,1.0E-4
8410,93,1.0E-4
8411,93,1.0E-4
8412,93,1.0E-4
8413,93,1.0E-4
8414,93,1.0E-4
8415,93,1.0E-4
8416,93,1.0E-4
8417,93,1.0E-4
8418,93,1.0E-4
8419,93,1.0E-4
8420,93,1.0E-4
8421,93,1.0E-4
8422,93,1.0E-4
8423,93,1.0E-4
8424,93,1.0E-4
8425,93,1.0E-4
8426,93,1.0E-4
8427,93,1.0E-4
8428,93,1.0E-4
8429,93,1.0E-4
8430,93,1.0E-4
8431,93,1.0E-4
8432,93,1.0E-4
8433,93,1.0E-4
8434,93,1.0E-4
8435,93,1.0E-4
8436,93,1.0E-4
8437,93,1.0E-4
8438,93,1.0E-4
8439,93,1.0E-4
8440,93,1.0E-4
8441,93,1.0E-4
8442,93,1.0E-4
8443,93,1.0E-4
8444,93,1.0E-4
8445,93,1.0E-4
8446,93,1.0E-4
8447,93,1.0E-4
8448,93,1.0E-4
8449,93,1.0E-4
8450,93,1.0E-4
8451,93,1.0E-4
8452,93,1.0E-4
8453,93,1.0E-4
8454,93,1.0E-4
8455,93,1.0E-4
8456,93,1.0E-4
8457,93,1.0E-4
8458,93,1.0E-4
8459,93,1.0E-4
8460,93,1.0E-4
8461,93,1.0E-4
8462,93,1.0E-4
8463,93,1.0E-4
8464,93,1.0E-4
8465,93,1.0E-4
8466,93,1.0E-4
8467,93,1.0E-4
8468,93,1.0E-4
8469,93,1.0E-4
8470,93,1.0E-4
8471,93,1.0E-4
8472,93,1.0E-4
8473,93,1.0E-4
8474,93,1.0E-4
8475,93,1.0E-4
8476,93,1.0E-4
8477,93,1.0E-4
8478,93,1.0E-4
8479,93,1.0E-4
8480,93,1.0E-4
8481,93,1.0E-4
8482,93,1.0E-4
8483,93,1.0E-4
8484,93,1.0E-4
8485,93,1.0E-4
8486,93,1.0E-4
8487,93,1.0E-4
8488,93,1.0E-4
8489,93,1.0E-4
8490,93,1.0E-4
8491,93,1.0E-4
8492,93,1.0E-4
8493,93,1.0E-4
8494,93,1.0E-4
8495,93,1.0E-4
8496,93,1.0E-4
8497,93,1.0E-4
8498,93,1.0E-4
8499,93,1.0E-4
8500,93,1.0E-4
8501,93,1.0E-4
8502,93,1.0E-4
8503,93,1.0E-4
8504,93,1.0E-4
8505,93,1.0E-4
8506,93,1.0E-4
8507,93,1.0E-4
8508,93,1.0E-4
8509,93,1.0E-4
8510,93,1.0E-4
8511,93,1.0E-4
8512,93,1.0E-4
8513,93,1.0E-4
8514,93,1.0E-4
8515,93,1.0E-4
8516,93,1.0E-4
8517,93,1.0E-4
8518,93,1.0E-4
8519,93,1.0E-4
8520,93,1.0E-4
8521,93,1.0E-4
8522,93,1.0E-4
8523,93,1.0E-4
8524,93,1.0E-4
8525,93,1.0E-4
8526,93,1.0E-4
8527,93,1.0E-4
8528,93,1.0E-4
8529,93,1.0E-4
8530,93,1.0E-4
8531,93,1.0E-4
8532,93,1.0E-4
8533,93,1.0E-4
8534,93,1.0E-4
8535,93,1.0E-4
8536,93,1.0E-4
8537,93,1.0E-4
8538,93,1.0E-4
8539,93,1.0E-4
8540,93,1.0E-4
8541,93,1.0E-4
8542,93,1.0E-4
8543,93,1.0E-4
8544,93,1.0E-4
8545,93,1.0E-4
8546,93,1.0E-4
8547,93,1.0E-4
8548,93,1.0E-4
8549,93,1.0E-4
8550,93,1.0E-4
8551,93,1.0E-4
8552,93,1.0E-4
8553,93,1.0E-4
8554,93,1.0E-4
8555,93,1.0E-4
8556,93,1.0E-4
8557,93,1.0E-4
8558,93,1.0E-4
8559,93,1.0E-4
8560,93,1.0E-4
8561,93,1.0E-4
8562,93,1.0E-4
8563,93,1.0E-4
8564,93,1.0E-4
8565,93,1.0E-4
8566,93,1.0E-4
8567,93,1.0E-4
8568,93,1.0E-4
8569,93,1.0E-4
8570,93,1.0E-4
8571,93,1.0E-4
8572,93,1.0E-4
8573,93,1.0E-4
8574,93,1.0E-4
8575,93,1.0E-4
8576,93,1.0E-4
8577,93,1.0E-4
8578,93,1.0E-4
8579,93,1.0E-4
8580,93,1.0E-4
8581,93,1.0E-4
8582,93,1.0E-4
8583,93,1.0E-4
8584,93,1.0E-4
8585,93,1.0E-4
8586,93,1.0E-4
8587,93,1.0E-4
8588,93,1.0E-4
8589,93,1.0E-4
8590,93,1.0E-4
8591,93,1.0E-4
8592,93,1.0E-4
8593,93,1.0E-4
8594,93,1.0E-4
8595,93,1.0E-4
8596,93,1.0E-4
8597,93,1.0E-4
8598,93,1.0E-4
8599,93,1.0E-4
8600,93,1.0E-4
8601,93,1.0E-4
8602,93,1.0E-4
8603,93,1.0E-4
8604,93,1.0E-4
8605,93,1.0E-4
8606,93,1.0E-4
8607,93,1.0E-4
8608,93,1.0E-4
8609,93,1.0E-4
8610,93,1.0E-4
8611,93,1.0E-4
8612,93,1.0E-4
8613,93,1.0E-4
8614,93,1.0E-4
8615,93,1.0E-4
8616,93,1.0E-4
8617,93,1.0E-4
8618,93,1.0E-4
8619,93,1.0E-4
8620,93,1.0E-4
8621,93,1.0E-4
8622,93,1.0E-4
8623,93,1.0E-4
8624,93,1.0E-4
8625,93,1.0E-4
8626,93,1.0E-4
8627,93,1.0E-4
8628,93,1.0E-4
8629,93,1.0E-4
8630,93,1.0E-4
8631,93,1.0E-4
8632,93,1.0E-4
8633,93,1.0E-4
8634,93,1.0E-4
8635,93,1.0E-4
8636,93,1.0E-4
8637,93,1.0E-4
8638,93,1.0E-4
8639,93,1.0E-4
8640,93,1.0E-4
8641,93,1.0E-4
8642,93,1.0E-4
8643,93,1.0E-4
8644,93,1.0E-4
8645,93,1.0E-4
8646,93,1.0E-4
8647,93,1.0E-4
8648,93,1.0E-4
8649,93,1.0E-4
8650,93,1.0E-4
8651,93,1.0E-4
8652,93,1.0E-4
8653,93,1.0E-4
8654,93,1.0E-4
8655,93,1.0E-4
8656,93,1.0E-4
8657,93,1.0E-4
8658,93,1.0E-4
8659,93,1.0E-4
8660,93,1.0E-4
8661,93,1.0E-4
8662,93,1.0E-4
8663,93,1.0E-4
8664,93,1.0E-4
8665,93,1.0E-4
8666,93,1.0E-4
8667,93,1.0E-4
8668,93,1.0E-4
8669,93,1.0E-4
8670,93,1.0E-4
8671,93,1.0E-4
8672,93,1.0E-4
8673,93,1.0E-4
8674,93,1.0E-4
8675,93,1.0E-4
8676,93,1.0E-4
8677,93,1.0E-4
8678,93,1.0E-4
8679,93,1.0E-4
8680,93,1.0E-4
8681,93,1.0E-4
8682,93,1.0E-4
8683,93,1.0E-4
8684,93,1.0E-4
8685,93,1.0E-4
8686,93,1.0E-4
8687,93,1.0E-4
8688,93,1.0E-4
8689,93,1.0E-4
8690,93,1.0E-4
8691,93,1.0E-4
8692,93,1.0E-4
8693,93,1.0E-4
8694,93,1.0E-4
8695,93,1.0E-4
8696,93,1.0E-4
8697,93,1.0E-4
8698,93,1.0E-4
8699,93,1.0E-4
8700,93,1.0E-4
8701,93,1.0E-4
8702,93,1.0E-4
8703,93,1.0E-4
8704,93,1.0E-4
8705,93,1.0E-4
8706,93,1.0E-4
8707,93,1.0E-4
8708,93,1.0E-4
8709,93,1.0E-4
8710,93,1.0E-4
8711,93,1.0E-4
8712,93,1.0E-4
8713,93,1.0E-4
8714,93,1.0E-4
8715,93,1.0E-4
8716,93,1.0E-4
8717,93,1.0E-4
8718,93,1.0E-4
8719,93,1.0E-4
8720,93,1.0E-4
8721,93,1.0E-4
8722,93,1.0E-4
8723,93,1.0E-4
8724,93,1.0E-4
8725,93,1.0E-4
8726,93,1.0E-4
8727,93,1.0E-4
8728,93,1.0E-4
8729,93,1.0E-4
8730,93,1.0E-4
8731,93,1.0E-4
8732,93,1.0E-4
8733,93,1.0E-4
8734,93,1.0E-4
8735,93,1.0E-4
8736,93,1.0E-4
8737,93,1.0E-4
8738,93,1.0E-4
8739,93,1.0E-4
8740,93,1.0E-4
8741,93,1.0E-4
8742,93,1.0E-4
8743,93,1.0E-4
8744,93,1.0E-4
8745,93,1.0E-4
8746,93,1.0E-4
8747,93,1.0E-4
8748,93,1.0E-4
8749,93,1.0E-4
8750,93,1.0E-4
8751,93,1.0E-4
8752,93,1.0E-4
8753,93,1.0E-4
8754,93,1.0E-4
8755,93,1.0E-4
8756,93,1.0E-4
8757,93,1.0E-4
8758,93,1.0E-4
8759,93,1.0E-4
8760,93,1.0E-4
8761,93,1.0E-4
8762,93,1.0E-4
8763,93,1.0E-4
8764,93,1.0E-4
8765,93,1.0E-4
8766,93,1.0E-4
8767,93,1.0E-4
8768,93,1.0E-4
8769,93,1.0E-4
8770,93,1.0E-4
8771,93,1.0E-4
8772,93,1.0E-4
8773,93,1.0E-4
8774,93,1.0E-4
8775,93,1.0E-4
8776,93,1.0E-4
8777,93,1.0E-4
8778,93,1.0E-4
8779,93,1.0E-4
8780,93,1.0E-4
8781,93,1.0E-4
8782,93,1.0E-4
8783,93,1.0E-4
8784,93,1.0E-4
8785,93,1.0E-4
8786,93,1.0E-4
8787,93,1.0E-4
8788,93,1.0E-4
8789,93,1.0E-4
8790,93,1.0E-4
8791,93,1.0E-4
8792,93,1.0E-4
8793,93,1.0E-4
8794,93,1.0E-4
8795,93,1.0E-4
8796,93,1.0E-4
8797,93,1.0E-4
8798,93,1.0E-4
8799,93,1.0E-4
8800,93,1.0E-4
8801,93,1.0E-4
8802,93,1.0E-4
8803,93,1.0E-4
8804,93,1.0E-4
8805,93,1.0E-4
8806,93,1.0E-4
8807,93,1.0E-4
8808,93,1.0E-4
8809,93,1.0E-4
8810,93,1.0E-4
8811,93,1.0E-4
8812,93,1.0E-4
8813,93,1.0E-4
8814,93,1.0E-4
8815,93,1.0E-4
8816,93,1.0E-4
8817,93,1.0E-4
8818,93,1.0E-4
8819,93,1.0E-4
8820,93,1.0E-4
8821,93,1.0E-4
8822,93,1.0E-4
8823,93,1.0E-4
8824,93,1.0E-4
8825,93,1.0E-4
8826,93,1.0E-4
8827,93,1.0E-4
8828,93,1.0E-4
8829,93,1.0E-4
8830,93,1.0E-4
8831,93,1.0E-4
8832,93,1.0E-4
8833,93,1.0E-4
8834,93,1.0E-4
8835,93,1.0E-4
8836,93,1.0E-4
8837,93,1.0E-4
8838,93,1.0E-4
8839,93,1.0E-4
8840,93,1.0E-4
8841,93,1.0E-4
8842,93,1.0E-4
8843,93,1.0E-4
8844,93,1.0E-4
8845,93,1.0E-4
8846,93,1.0E-4
8847,93,1.0E-4
8848,93,1.0E-4
8849,93,1.0E-4
8850,93,1.0E-4
8851,93,1.0E-4
8852,93,1.0E-4
8853,93,1.0E-4
8854,93,1.0E-4
8855,93,1.0E-4
8856,93,1.0E-4
8857,93,1.0E-4
8858,93,1.0E-4
8859,93,1.0E-4
8860,93,1.0E-4
8861,93,1.0E-4
8862,93,1.0E-4
8863,93,1.0E-4
8864,93,1.0E-4
8865,93,1.0E-4
8866,93,1.0E-4
8867,93,1.0E-4
8868,93,1.0E-4
8869,93,1.0E-4
8870,93,1.0E-4
8871,93,1.0E-4
8872,93,1.0E-4
8873,93,1.0E-4
8874,93,1.0E-4
8875,93,1.0E-4
8876,93,1.0E-4
8877,93,1.0E-4
8878,93,1.0E-4
8879,93,1.0E-4
8880,93,1.0E-4
8881,93,1.0E-4
8882,93,1.0E-4
8883,93,1.0E-4
8884,93,1.0E-4
8885,93,1.0E-4
8886,93,1.0E-4
8887,93,1.0E-4
8888,93,1.0E-4
8889,93,1.0E-4
8890,93,1.0E-4
8891,93,1.0E-4
8892,93,1.0E-4
8893,93,1.0E-4
8894,93,1.0E-4
8895,93,1.0E-4
8896,93,1.0E-4
8897,93,1.0E-4
8898,93,1.0E-4
8899,93,1.0E-4
8900,93,1.0E-4
8901,93,1.0E-4
8902,93,1.0E-4
8903,93,1.0E-4
8904,93,1.0E-4
8905,93,1.0E-4
8906,93,1.0E-4
8907,93,1.0E-4
8908,93,1.0E-4
8909,93,1.0E-4
8910,93,1.0E-4
8911,93,1.0E-4
8912,93,1.0E-4
8913,93,1.0E-4
8914,93,1.0E-4
8915,93,1.0E-4
8916,93,1.0E-4
8917,93,1.0E-4
8918,93,1.0E-4
8919,93,1.0E-4
8920,93,1.0E-4
8921,93,1.0E-4
8922,93,1.0E-4
8923,93,1.0E-4
8924,93,1.0E-4
8925,93,1.0E-4
8926,93,1.0E-4
8927,93,1.0E-4
8928,93,1.0E-4
8929,93,1.0E-4
8930,93,1.0E-4
8931,93,1.0E-4
8932,93,1.0E-4
8933,93,1.0E-4
8934,93,1.0E-4
8935,93,1.0E-4
8936,93,1.0E-4
8937,93,1.0E-4
8938,93,1.0E-4
8939,93,1.0E-4
8940,93,1.0E-4
8941,93,1.0E-4
8942,93,1.0E-4
8943,93,1.0E-4
8944,93,1.0E-4
8945,93,1.0E-4
8946,93,1.0E-4
8947,93,1.0E-4
8948,93,1.0E-4
8949,93,1.0E-4
8950,93,1.0E-4
8951,93,1.0E-4
8952,93,1.0E-4
8953,93,1.0E-4
8954,93,1.0E-4
8955,93,1.0E-4
8956,93,1.0E-4
8957,93,1.0E-4
8958,93,1.0E-4
8959,93,1.0E-4
8960,93,1.0E-4
8961,93,1.0E-4
8962,93,1.0E-4
8963,93,1.0E-4
8964,93,1.0E-4
8965,93,1.0E-4
8966,93,1.0E-4
8967,93,1.0E-4
8968,93,1.0E-4
8969,93,1.0E-4
8970,93,1.0E-4
8971,93,1.0E-4
8972,93,1.0E-4
8973,93,1.0E-4
8974,93,1.0E-4
8975,93,1.0E-4
8976,93,1.0E-4
8977,93,1.0E-4
8978,93,1.0E-4
8979,93,1.0E-4
8980,93,1.0E-4
8981,93,1.0E-4
8982,93,1.0E-4
8983,93,1.0E-4
8984,93,1.0E-4
8985,93,1.0E-4
8986,93,1.0E-4
8987,93,1.0E-4
8988,93,1.0E-4
8989,93,1.0E-4
8990,93,1.0E-4
8991,93,1.0E-4
8992,93,1.0E-4
8993,93,1.0E-4
8994,93,1.0E-4
8995,93,1.0E-4
8996,93,1.0E-4
8997,93,1.0E-4
8998,93,1.0E-4
8999,93,1.0E-4
9000,93,1.0E-4
9001,93,1.0E-4
9002,93,1.0E-4
9003,93,1.0E-4
9004,93,1.0E-4
9005,93,1.0E-4
9006,93,1.0E-4
9007,93,1.0E-4
9008,93,1.0E-4
9009,93,1.0E-4
9010,93,1.0E-4
9011,93,1.0E-4
9012,93,1.0E-4
9013,93,1.0E-4
9014,93,1.0E-4
9015,93,1.0E-4
9016,93,1.0E-4
9017,93,1.0E-4
9018,93,1.0E-4
9019,93,1.0E-4
9020,93,1.0E-4
9021,93,1.0E-4
9022,93,1.0E-4
9023,93,1.0E-4
9024,93,1.0E-4
9025,93,1.0E-4
9026,93,1.0E-4
9027,93,1.0E-4
9028,93,1.0E-4
9029,93,1.0E-4
9030,93,1.0E-4
9031,93,1.0E-4
9032,93,1.0E-4
9033,93,1.0E-4
9034,93,1.0E-4
9035,93,1.0E-4
9036,93,1.0E-4
9037,93,1.0E-4
9038,93,1.0E-4
9039,93,1.0E-4
9040,93,1.0E-4
9041,93,1.0E-4
9042,93,1.0E-4
9043,93,1.0E-4
9044,93,1.0E-4
9045,93,1.0E-4
9046,93,1.0E-4
9047,93,1.0E-4
9048,93,1.0E-4
9049,93,1.0E-4
9050,93,1.0E-4
9051,93,1.0E-4
9052,93,1.0E-4
9053,93,1.0E-4
9054,93,1.0E-4
9055,93,1.0E-4
9056,93,1.0E-4
9057,93,1.0E-4
9058,93,1.0E-4
9059,93,1.0E-4
9060,93,1.0E-4
9061,93,1.0E-4
9062,93,1.0E-4
9063,93,1.0E-4
9064,93,1.0E-4
9065,93,1.0E-4
9066,93,1.0E-4
9067,93,1.0E-4
9068,93,1.0E-4
9069,93,1.0E-4
9070,93,1.0E-4
9071,93,1.0E-4
9072,93,1.0E-4
9073,93,1.0E-4
9074,93,1.0E-4
9075,93,1.0E-4
9076,93,1.0E-4
9077,93,1.0E-4
9078,93,1.0E-4
9079,93,1.0E-4
9080,93,1.0E-4
9081,93,1.0E-4
9082,93,1.0E-4
9083,93,1.0E-4
9084,93,1.0E-4
9085,93,1.0E-4
9086,93,1.0E-4
9087,93,1.0E-4
9088,93,1.0E-4
9089,93,1.0E-4
9090,93,1.0E-4
9091,93,1.0E-4
9092,93,1.0E-4
9093,93,1.0E-4
9094,93,1.0E-4
9095,93,1.0E-4
9096,93,1.0E-4
9097,93,1.0E-4
9098,93,1.0E-4
9099,93,1.0E-4
9100,93,1.0E-4
9101,93,1.0E-4
9102,93,1.0E-4
9103,93,1.0E-4
9104,93,1.0E-4
9105,93,1.0E-4
9106,93,1.0E-4
9107,93,1.0E-4
9108,93,1.0E-4
9109,93,1.0E-4
9110,93,1.0E-4
9111,93,1.0E-4
9112,93,1.0E-4
9113,93,1.0E-4
9114,93,1.0E-4
9115,93,1.0E-4
9116,93,1.0E-4
9117,93,1.0E-4
9118,93,1.0E-4
9119,93,1.0E-4
9120,93,1.0E-4
9121,93,1.0E-4
9122,93,1.0E-4
9123,93,1.0E-4
9124,93,1.0E-4
9125,93,1.0E-4
9126,93,1.0E-4
9127,93,1.0E-4
9128,93,1.0E-4
9129,93,1.0E-4
9130,93,1.0E-4
9131,93,1.0E-4
9132,93,1.0E-4
9133,93,1.0E-4
9134,93,1.0E-4
9135,93,1.0E-4
9136,93,1.0E-4
9137,93,1.0E-4
9138,93,1.0E-4
9139,93,1.0E-4
9140,93,1.0E-4
9141,93,1.0E-4
9142,93,1.0E-4
9143,93,1.0E-4
9144,93,1.0E-4
9145,93,1.0E-4
9146,93,1.0E-4
9147,93,1.0E-4
9148,93,1.0E-4
9149,93,1.0E-4
9150,93,1.0E-4
9151,93,1.0E-4
9152,93,1.0E-4
9153,93,1.0E-4
9154,93,1.0E-4
9155,93,1.0E-4
9156,93,1.0E-4
9157,93,1.0E-4
9158,93,1.0E-4
9159,93,1.0E-4
9160,93,1.0E-4
9161,93,1.0E-4
9162,93,1.0E-4
9163,93,1.0E-4
9164,93,1.0E-4
9165,93,1.0E-4
9166,93,1.0E-4
9167,93,1.0E-4
9168,93,1.0E-4
9169,93,1.0E-4
9170,93,1.0E-4
9171,93,1.0E-4
9172,93,1.0E-4
9173,93,1.0E-4
9174,93,1.0E-4
9175,93,1.0E-4
9176,93,1.0E-4
9177,93,1.0E-4
9178,93,1.0E-4
9179,93,1.0E-4
9180,93,1.0E-4
9181,93,1.0E-4
9182,93,1.0E-4
9183,93,1.0E-4
9184,93,1.0E-4
9185,93,1.0E-4
9186,93,1.0E-4
9187,93,1.0E-4
9188,93,1.0E-4
9189,93,1.0E-4
9190,93,1.0E-4
9191,93,1.0E-4
9192,93,1.0E-4
9193,93,1.0E-4
9194,93,1.0E-4
9195,93,1.0E-4
9196,93,1.0E-4
9197,93,1.0E-4
9198,93,1.0E-4
9199,93,1.0E-4
9200,93,1.0E-4
9201,93,1.0E-4
9202,93,1.0E-4
9203,93,1.0E-4
9204,93,1.0E-4
9205,93,1.0E-4
9206,93,1.0E-4
9207,93,1.0E-4
9208,93,1.0E-4
9209,93,1.0E-4
9210,93,1.0E-4
9211,93,1.0E-4
9212,93,1.0E-4
9213,93,1.0E-4
9214,93,1.0E-4
9215,93,1.0E-4
9216,93,1.0E-4
9217,93,1.0E-4
9218,93,1.0E-4
9219,93,1.0E-4
9220,93,1.0E-4
9221,93,1.0E-4
9222,93,1.0E-4
9223,93,1.0E-4
9224,93,1.0E-4
9225,93,1.0E-4
9226,93,1.0E-4
9227,93,1.0E-4
9228,93,1.0E-4
9229,93,1.0E-4
9230,93,1.0E-4
9231,93,1.0E-4
9232,93,1.0E-4
9233,93,1.0E-4
9234,93,1.0E-4
9235,93,1.0E-4
9236,93,1.0E-4
9237,93,1.0E-4
9238,93,1.0E-4
9239,93,1.0E-4
9240,93,1.0E-4
9241,93,1.0E-4
9242,93,1.0E-4
9243,93,1.0E-4
9244,93,1.0E-4
9245,93,1.0E-4
9246,93,1.0E-4
9247,93,1.0E-4
9248,93,1.0E-4
9249,93,1.0E-4
9250,93,1.0E-4
9251,93,1.0E-4
9252,93,1.0E-4
9253,93,1.0E-4
9254,93,1.0E-4
9255,93,1.0E-4
9256,93,1.0E-4
9257,93,1.0E-4
9258,93,1.0E-4
9259,93,1.0E-4
9260,93,1.0E-4
9261,93,1.0E-4
9262,93,1.0E-4
9263,93,1.0E-4
9264,93,1.0E-4
9265,93,1.0E-4
9266,93,1.0E-4
9267,93,1.0E-4
9268,93,1.0E-4
9269,93,1.0E-4
9270,93,1.0E-4
9271,93,1.0E-4
9272,93,1.0E-4
9273,93,1.0E-4
9274,93,1.0E-4
9275,93,1.0E-4
9276,93,1.0E-4
9277,93,1.0E-4
9278,93,1.0E-4
9279,93,1.0E-4
9280,93,1.0E-4
9281,93,1.0E-4
9282,93,1.0E-4
9283,93,1.0E-4
9284,93,1.0E-4
9285,93,1.0E-4
9286,93,1.0E-4
9287,93,1.0E-4
9288,93,1.0E-4
9289,93,1.0E-4
9290,93,1.0E-4
9291,93,1.0E-4
9292,93,1.0E-4
9293,93,1.0E-4
9294,93,1.0E-4
9295,93,1.0E-4
9296,93,1.0E-4
9297,93,1.0E-4
9298,93,1.0E-4
9299,93,1.0E-4
9300,93,1.0E-4
9301,93,1.0E-4
9302,93,1.0E-4
9303,93,1.0E-4
9304,93,1.0E-4
9305,93,1.0E-4
9306,93,1.0E-4
9307,93,1.0E-4
9308,93,1.0E-4
9309,93,1.0E-4
9310,93,1.0E-4
9311,93,1.0E-4
9312,93,1.0E-4
9313,93,1.0E-4
9314,93,1.0E-4
9315,93,1.0E-4
9316,93,1.0E-4
9317,93,1.0E-4
9318,93,1.0E-4
9319,93,1.0E-4
9320,93,1.0E-4
9321,93,1.0E-4
9322,93,1.0E-4
9323,93,1.0E-4
9324,93,1.0E-4
9325,93,1.0E-4
9326,93,1.0E-4
9327,93,1.0E-4
9328,93,1.0E-4
9329,93,1.0E-4
9330,93,1.0E-4
9331,93,1.0E-4
9332,93,1.0E-4
9333,93,1.0E-4
9334,93,1.0E-4
9335,93,1.0E-4
9336,93,1.0E-4
9337,93,1.0E-4
9338,93,1.0E-4
9339,93,1.0E-4
9340,93,1.0E-4
9341,93,1.0E-4
9342,93,1.0E-4
9343,93,1.0E-4
9344,93,1.0E-4
9345,93,1.0E-4
9346,93,1.0E-4
9347,93,1.0E-4
9348,93,1.0E-4
9349,93,1.0E-4
9350,93,1.0E-4
9351,93,1.0E-4
9352,93,1.0E-4
9353,93,1.0E-4
9354,93,1.0E-4
9355,93,1.0E-4
9356,93,1.0E-4
9357,93,1.0E-4
9358,93,1.0E-4
9359,93,1.0E-4
9360,93,1.0E-4
9361,93,1.0E-4
9362,93,1.0E-4
9363,93,1.0E-4
9364,93,1.0E-4
9365,93,1.0E-4
9366,93,1.0E-4
9367,93,1.0E-4
9368,93,1.0E-4
9369,93,1.0E-4
9370,93,1.0E-4
9371,93,1.0E-4
9372,93,1.0E-4
9373,93,1.0E-4
9374,93,1.0E-4
9375,93,1.0E-4
9376,93,1.0E-4
9377,93,1.0E-4
9378,93,1.0E-4
9379,93,1.0E-4
9380,93,1.0E-4
9381,93,1.0E-4
9382,93,1.0E-4
9383,93,1.0E-4
9384,93,1.0E-4
9385,93,1.0E-4
9386,93,1.0E-4
9387,93,1.0E-4
9388,93,1.0E-4
9389,93,1.0E-4
9390,93,1.0E-4
9391,93,1.0E-4
9392,93,1.0E-4
9393,93,1.0E-4
9394,93,1.0E-4
9395,93,1.0E-4
9396,93,1.0E-4
9397,93,1.0E-4
9398,93,1.0E-4
9399,93,1.0E-4
9400,93,1.0E-4
9401,93,1.0E-4
9402,93,1.0E-4
9403,93,1.0E-4
9404,93,1.0E-4
9405,93,1.0E-4
9406,93,1.0E-4
9407,93,1.0E-4
9408,93,1.0E-4
9409,93,1.0E-4
9410,93,1.0E-4
9411,93,1.0E-4
9412,93,1.0E-4
9413,93,1.0E-4
9414,93,1.0E-4
9415,93,1.0E-4
9416,93,1.0E-4
9417,93,1.0E-4
9418,93,1.0E-4
9419,93,1.0E-4
9420,93,1.0E-4
9421,93,1.0E-4
9422,93,1.0E-4
9423,93,1.0E-4
9424,93,1.0E-4
9425,93,1.0E-4
9426,93,1.0E-4
9427,93,1.0E-4
9428,93,1.0E-4
9429,93,1.0E-4
9430,93,1.0E-4
9431,93,1.0E-4
9432,93,1.0E-4
9433,93,1.0E-4
9434,93,1.0E-4
9435,93,1.0E-4
9436,93,1.0E-4
9437,93,1.0E-4
9438,93,1.0E-4
9439,93,1.0E-4
9440,93,1.0E-4
9441,93,1.0E-4
9442,93,1.0E-4
9443,93,1.0E-4
9444,93,1.0E-4
9445,93,1.0E-4
9446,93,1.0E-4
9447,93,1.0E-4
9448,93,1.0E-4
9449,93,1.0E-4
9450,93,1.0E-4
9451,93,1.0E-4
9452,93,1.0E-4
9453,93,1.0E-4
9454,93,1.0E-4
9455,93,1.0E-4
9456,93,1.0E-4
9457,93,1.0E-4
9458,93,1.0E-4
9459,93,1.0E-4
9460,93,1.0E-4
9461,93,1.0E-4
9462,93,1.0E-4
9463,93,1.0E-4
9464,93,1.0E-4
9465,93,1.0E-4
9466,93,1.0E-4
9467,93,1.0E-4
9468,93,1.0E-4
9469,93,1.0E-4
9470,93,1.0E-4
9471,93,1.0E-4
9472,93,1.0E-4
9473,93,1.0E-4
9474,93,1.0E-4
9475,93,1.0E-4
9476,93,1.0E-4
9477,93,1.0E-4
9478,93,1.0E-4
9479,93,1.0E-4
9480,93,1.0E-4
9481,93,1.0E-4
9482,93,1.0E-4
9483,93,1.0E-4
9484,93,1.0E-4
9485,93,1.0E-4
9486,93,1.0E-4
9487,93,1.0E-4
9488,93,1.0E-4
9489,93,1.0E-4
9490,93,1.0E-4
9491,93,1.0E-4
9492,93,1.0E-4
9493,93,1.0E-4
9494,93,1.0E-4
9495,93,1.0E-4
9496,93,1.0E-4
9497,93,1.0E-4
9498,93,1.0E-4
9499,93,1.0E-4
9500,93,1.0E-4
9501,93,1.0E-4
9502,93,1.0E-4
9503,93,1.0E-4
9504,93,1.0E-4
9505,93,1.0E-4
9506,93,1.0E-4
9507,93,1.0E-4
9508,93,1.0E-4
9509,93,1.0E-4
9510,93,1.0E-4
9511,93,1.0E-4
9512,93,1.0E-4
9513,93,1.0E-4
9514,93,1.0E-4
9515,93,1.0E-4
9516,93,1.0E-4
9517,93,1.0E-4
9518,93,1.0E-4
9519,93,1.0E-4
9520,93,1.0E-4
9521,93,1.0E-4
9522,93,1.0E-4
9523,93,1.0E-4
9524,93,1.0E-4
9525,93,1.0E-4
9526,93,1.0E-4
9527,93,1.0E-4
9528,93,1.0E-4
9529,93,1.0E-4
9530,93,1.0E-4
9531,93,1.0E-4
9532,93,1.0E-4
9533,93,1.0E-4
9534,93,1.0E-4
9535,93,1.0E-4
9536,93,1.0E-4
9537,93,1.0E-4
9538,93,1.0E-4
9539,93,1.0E-4
9540,93,1.0E-4
9541,93,1.0E-4
9542,93,1.0E-4
9543,93,1.0E-4
9544,93,1.0E-4
9545,93,1.0E-4
9546,93,1.0E-4
9547,93,1.0E-4
9548,93,1.0E-4
9549,93,1.0E-4
9550,93,1.0E-4
9551,93,1.0E-4
9552,93,1.0E-4
9553,93,1.0E-4
9554,93,1.0E-4
9555,93,1.0E-4
9556,93,1.0E-4
9557,93,1.0E-4
9558,93,1.0E-4
9559,93,1.0E-4
9560,93,1.0E-4
9561,93,1.0E-4
9562,93,1.0E-4
9563,93,1.0E-4
9564,93,1.0E-4
9565,93,1.0E-4
9566,93,1.0E-4
9567,93,1.0E-4
9568,93,1.0E-4
9569,93,1.0E-4
9570,93,1.0E-4
9571,93,1.0E-4
9572,93,1.0E-4
9573,93,1.0E-4
9574,93,1.0E-4
9575,93,1.0E-4
9576,93,1.0E-4
9577,93,1.0E-4
9578,93,1.0E-4
9579,93,1.0E-4
9580,93,1.0E-4
9581,93,1.0E-4
9582,93,1.0E-4
9583,93,1.0E-4
9584,93,1.0E-4
9585,93,1.0E-4
9586,93,1.0E-4
9587,93,1.0E-4
9588,93,1.0E-4
9589,93,1.0E-4
9590,93,1.0E-4
9591,93,1.0E-4
9592,93,1.0E-4
9593,93,1.0E-4
9594,93,1.0E-4
9595,93,1.0E-4
9596,93,1.0E-4
9597,93,1.0E-4
9598,93,1.0E-4
9599,93,1.0E-4
9600,93,1.0E-4
9601,93,1.0E-4
9602,93,1.0E-4
9603,93,1.0E-4
9604,93,1.0E-4
9605,93,1.0E-4
9606,93,1.0E-4
9607,93,1.0E-4
9608,93,1.0E-4
9609,93,1.0E-4
9610,93,1.0E-4
9611,93,1.0E-4
9612,93,1.0E-4
9613,93,1.0E-4
9614,93,1.0E-4
9615,93,1.0E-4
9616,93,1.0E-4
9617,93,1.0E-4
9618,93,1.0E-4
9619,93,1.0E-4
9620,93,1.0E-4
9621,93,1.0E-4
9622,93,1.0E-4
9623,93,1.0E-4
9624,93,1.0E-4
9625,93,1.0E-4
9626,93,1.0E-4
9627,93,1.0E-4
9628,93,1.0E-4
9629,93,1.0E-4
9630,93,1.0E-4
9631,93,1.0E-4
9632,93,1.0E-4
9633,93,1.0E-4
9634,93,1.0E-4
9635,93,1.0E-4
9636,93,1.0E-4
9637,93,1.0E-4
9638,93,1.0E-4
9639,93,1.0E-4
9640,93,1.0E-4
9641,93,1.0E-4
9642,93,1.0E-4
9643,93,1.0E-4
9644,93,1.0E-4
9645,93,1.0E-4
9646,93,1.0E-4
9647,93,1.0E-4
9648,93,1.0E-4
9649,93,1.0E-4
9650,93,1.0E-4
9651,93,1.0E-4
9652,93,1.0E-4
9653,93,1.0E-4
9654,93,1.0E-4
9655,93,1.0E-4
9656,93,1.0E-4
9657,93,1.0E-4
9658,93,1.0E-4
9659,93,1.0E-4
9660,93,1.0E-4
9661,93,1.0E-4
9662,93,1.0E-4
9663,93,1.0E-4
9664,93,1.0E-4
9665,93,1.0E-4
9666,93,1.0E-4
9667,93,1.0E-4
9668,93,1.0E-4
9669,93,1.0E-4
9670,93,1.0E-4
9671,93,1.0E-4
9672,93,1.0E-4
9673,93,1.0E-4
9674,93,1.0E-4
9675,93,1.0E-4
9676,93,1.0E-4
9677,93,1.0E-4
9678,93,1.0E-4
9679,93,1.0E-4
9680,93,1.0E-4
9681,93,1.0E-4
9682,93,1.0E-4
9683,93,1.0E-4
9684,93,1.0E-4
9685,93,1.0E-4
9686,93,1.0E-4
9687,93,1.0E-4
9688,93,1.0E-4
9689,93,1.0E-4
9690,93,1.0E-4
9691,93,1.0E-4
9692,93,1.0E-4
9693,93,1.0E-4
9694,93,1.0E-4
9695,93,1.0E-4
9696,93,1.0E-4
9697,93,1.0E-4
9698,93,1.0E-4
9699,93,1.0E-4
9700,93,1.0E-4
9701,93,1.0E-4
9702,93,1.0E-4
9703,93,1.0E-4
9704,93,1.0E-4
9705,93,1.0E-4
9706,93,1.0E-4
9707,95,1.0E-4
9708,95,2.0E-4
9709,95,1.0E-4
9710,95,1.0E-4
9711,95,1.0E-4
9712,95,1.0E-4
9713,95,1.0E-4
9714,95,1.0E-4
9715,95,1.0E-4
9716,95,1.0E-4
9717,95,1.0E-4
9718,95,1.0E-4
9719,95,1.0E-4
9720,95,1.0E-4
9721,95,1.0E-4
9722,95,1.0E-4
9723,95,1.0E-4
9724,95,1.0E-4
9725,95,1.0E-4
9726,95,1.0E-4
9727,95,1.0E-4
9728,95,1.0E-4
9729,95,1.0E-4
9730,95,1.0E-4
9731,95,1.0E-4
9732,95,1.0E-4
9733,95,1.0E-4
9734,95,1.0E-4
9735,95,1.0E-4
9736,95,1.0E-4
9737,95,1.0E-4
9738,95,1.0E-4
9739,95,1.0E-4
9740,95,1.0E-4
9741,95,1.0E-4
9742,95,1.0E-4
9743,95,1.0E-4
9744,95,1.0E-4
9745,95,1.0E-4
9746,95,1.0E-4
9747,95,1.0E-4
9748,95,1.0E-4
9749,95,1.0E-4
9750,95,1.0E-4
9751,95,1.0E-4
9752,95,1.0E-4
9753,95,1.0E-4
9754,95,1.0E-4
9755,95,1.0E-4
9756,95,1.0E-4
9757,95,1.0E-4
9758,95,1.0E-4
9759,95,1.0E-4
9760,95,1.0E-4
9761,95,1.0E-4
9762,95,1.0E-4
9763,95,1.0E-4
9764,95,1.0E-4
9765,95,1.0E-4
9766,95,1.0E-4
9767,95,1.0E-4
9768,95,1.0E-4
9769,95,1.0E-4
9770,95,1.0E-4
9771,95,1.0E-4
9772,95,1.0E-4
9773,95,1.0E-4
9774,95,1.0E-4
9775,95,1.0E-4
9776,95,1.0E-4
9777,95,1.0E-4
9778,95,1.0E-4
9779,95,1.0E-4
9780,95,1.0E-4
9781,95,1.0E-4
9782,95,1.0E-4
9783,95,1.0E-4
9784,95,1.0E-4
9785,95,1.0E-4
9786,95,1.0E-4
9787,95,1.0E-4
9788,95,1.0E-4
9789,95,1.0E-4
9790,95,1.0E-4
9791,95,1.0E-4
9792,95,1.0E-4
9793,95,1.0E-4
9794,95,1.0E-4
9795,95,1.0E-4
9796,95,1.0E-4
9797,95,1.0E-4
9798,95,1.0E-4
9799,95,1.0E-4
9800,95,1.0E-4
9801,95,1.0E-4
9802,95,1.0E-4
9803,95,1.0E-4
9804,95,1.0E-4
9805,95,1.0E-4
9806,95,1.0E-4
9807,95,1.0E-4
9808,95,1.0E-4
9809,95,1.0E-4
9810,95,1.0E-4
9811,95,1.0E-4
9812,95,1.0E-4
9813,95,1.0E-4
9814,95,1.0E-4
9815,95,1.0E-4
9816,95,1.0E-4
9817,95,1.0E-4
9818,95,1.0E-4
9819,95,1.0E-4
9820,95,1.0E-4
9821,95,1.0E-4
9822,95,1.0E-4
9823,95,1.0E-4
9824,95,1.0E-4
9825,95,1.0E-4
9826,95,1.0E-4
9827,95,1.0E-4
9828,95,1.0E-4
9829,95,1.0E-4
9830,95,1.0E-4
9831,95,1.0E-4
9832,95,1.0E-4
9833,95,1.0E-4
9834,95,1.0E-4
9835,95,1.0E-4
9836,95,1.0E-4
9837,95,1.0E-4
9838,95,1.0E-4
9839,95,1.0E-4
9840,95,1.0E-4
9841,95,1.0E-4
9842,95,1.0E-4
9843,95,1.0E-4
9844,95,1.0E-4
9845,95,1.0E-4
9846,95,1.0E-4
9847,95,1.0E-4
9848,95,1.0E-4
9849,95,1.0E-4
9850,95,1.0E-4
9851,95,1.0E-4
9852,95,1.0E-4
9853,95,1.0E-4
9854,95,1.0E-4
9855,95,1.0E-4
9856,95,1.0E-4
9857,95,1.0E-4
9858,95,1.0E-4
9859,95,1.0E-4
9860,95,1.0E-4
9861,95,1.0E-4
9862,95,1.0E-4
9863,95,1.0E-4
9864,95,1.0E-4
9865,95,1.0E-4
9866,95,1.0E-4
9867,95,1.0E-4
9868,95,1.0E-4
9869,95,1.0E-4
9870,95,1.0E-4
9871,95,1.0E-4
9872,95,1.0E-4
9873,95,1.0E-4
9874,95,1.0E-4
9875,95,1.0E-4
9876,95,1.0E-4
9877,95,1.0E-4
9878,95,1.0E-4
9879,95,1.0E-4
9880,95,1.0E-4
9881,95,1.0E-4
9882,95,1.0E-4
9883,95,1.0E-4
9884,95,1.0E-4
9885,95,1.0E-4
9886,95,1.0E-4
9887,95,1.0E-4
9888,95,1.0E-4
9889,95,1.0E-4
9890,95,1.0E-4
9891,95,1.0E-4
9892,95,1.0E-4
9893,95,1.0E-4
9894,95,1.0E-4
9895,95,1.0E-4
9896,95,1.0E-4
9897,95,1.0E-4
9898,95,1.0E-4
9899,95,1.0E-4
9900,95,1.0E-4
9901,95,1.0E-4
9902,95,1.0E-4
9903,95,1.0E-4
9904,95,1.0E-4
9905,95,1.0E-4
9906,95,1.0E-4
9907,95,1.0E-4
9908,95,1.0E-4
9909,95,1.0E-4
9910,95,1.0E-4
9911,95,1.0E-4
9912,95,1.0E-4
9913,95,1.0E-4
9914,95,1.0E-4
9915,95,1.0E-4
9916,95,1.0E-4
9917,95,1.0E-4
9918,95,1.0E-4
9919,95,1.0E-4
9920,95,1.0E-4
9921,95,1.0E-4
9922,95,1.0E-4
9923,95,1.0E-4
9924,95,1.0E-4
9925,95,1.0E-4
9926,95,1.0E-4
9927,95,1.0E-4
9928,95,1.0E-4
9929,95,1.0E-4
9930,95,1.0E-4
9931,95,1.0E-4
9932,95,1.0E-4
9933,95,1.0E-4
9934,95,1.0E-4
9935,95,1.0E-4
9936,95,1.0E-4
9937,95,1.0E-4
9938,95,1.0E-4
9939,95,1.0E-4
9940,95,1.0E-4
9941,95,1.0E-4
9942,95,1.0E-4
9943,95,1.0E-4
9944,95,1.0E-4
9945,95,1.0E-4
9946,95,1.0E-4
9947,95,1.0E-4
9948,95,1.0E-4
9949,95,1.0E-4
9950,95,1.0E-4
9951,95,1.0E-4
9952,95,1.0E-4
9953,95,1.0E-4
9954,95,1.0E-4
9955,95,1.0E-4
9956,95,1.0E-4
9957,95,1.0E-4
9958,95,1.0E-4
9959,95,1.0E-4
9960,95,1.0E-4
9961,95,1.0E-4
9962,95,1.0E-4
9963,95,1.0E-4
9964,95,1.0E-4
9965,95,1.0E-4
9966,95,1.0E-4
9967,95,1.0E-4
9968,95,1.0E-4
9969,95,1.0E-4
9970,95,1.0E-4
9971,95,1.0E-4
9972,95,1.0E-4
9973,95,1.0E-4
9974,95,1.0E-4
9975,95,1.0E-4
9976,95,1.0E-4
9977,95,1.0E-4
9978,95,1.0E-4
9979,95,1.0E-4
9980,95,1.0E-4
9981,95,1.0E-4
9982,95,1.0E-4
9983,95,1.0E-4
9984,95,1.0E-4
9985,95,1.0E-4
9986,95,1.0E-4
9987,95,1.0E-4
9988,95,1.0E-4
9989,95,1.0E-4
9990,95,1.0E-4
9991,95,1.0E-4
9992,95,1.0E-4
9993,95,1.0E-4
9994,95,1.0E-4
9995,95,1.0E-4
9996,95,1.0E-4
9997,95,1.0E-4
9998,95,1.0E-4
9999,95,1.0E-4
10000,95,1.0E-4
10001,95,1.0E-4
10002,95,1.0E-4
10003,95,1.0E-4
10004,95,1.0E-4
10005,95,1.0E-4
10006,95,1.0E-4
10007,95,1.0E-4
10008,95,1.0E-4
10009,95,1.0E-4
10010,95,1.0E-4
10011,95,1.0E-4
10012,95,1.0E-4
10013,95,1.0E-4
10014,95,1.0E-4
10015,95,1.0E-4
10016,95,1.0E-4
10017,95,1.0E-4
10018,95,1.0E-4
10019,95,1.0E-4
10020,95,1.0E-4
10021,95,1.0E-4
10022,95,1.0E-4
10023,95,1.0E-4
10024,95,1.0E-4
10025,95,1.0E-4
10026,95,1.0E-4
10027,95,1.0E-4
10028,95,1.0E-4
10029,95,1.0E-4
10030,95,1.0E-4
10031,95,1.0E-4
10032,95,1.0E-4
10033,95,1.0E-4
10034,95,1.0E-4
10035,95,1.0E-4
10036,95,1.0E-4
10037,95,1.0E-4
10038,95,1.0E-4
10039,95,1.0E-4
10040,95,1.0E-4
10041,95,1.0E-4
10042,95,1.0E-4
10043,95,1.0E-4
10044,95,1.0E-4
10045,95,1.0E-4
10046,95,1.0E-4
10047,95,1.0E-4
10048,95,1.0E-4
10049,95,1.0E-4
10050,95,1.0E-4
10051,95,1.0E-4
10052,95,1.0E-4
10053,95,1.0E-4
10054,95,1.0E-4
10055,95,1.0E-4
10056,95,1.0E-4
10057,95,1.0E-4
10058,95,1.0E-4
10059,95,1.0E-4
10060,95,1.0E-4
10061,95,1.0E-4
10062,95,1.0E-4
10063,95,1.0E-4
10064,95,1.0E-4
10065,95,1.0E-4
10066,95,1.0E-4
10067,95,1.0E-4
10068,95,1.0E-4
10069,95,1.0E-4
10070,95,1.0E-4
10071,95,1.0E-4
10072,95,1.0E-4
10073,95,1.0E-4
10074,95,1.0E-4
10075,95,1.0E-4
10076,95,1.0E-4
10077,95,1.0E-4
10078,95,1.0E-4
10079,95,1.0E-4
10080,95,1.0E-4
10081,95,1.0E-4
10082,95,1.0E-4
10083,95,1.0E-4
10084,95,1.0E-4
10085,95,1.0E-4
10086,95,1.0E-4
10087,95,1.0E-4
10088,95,1.0E-4
10089,95,1.0E-4
10090,95,1.0E-4
10091,95,1.0E-4
10092,95,1.0E-4
10093,95,1.0E-4
10094,95,1.0E-4
10095,95,1.0E-4
10096,95,1.0E-4
10097,95,1.0E-4
10098,95,1.0E-4
10099,95,1.0E-4
10100,95,1.0E-4
10101,95,1.0E-4
10102,95,1.0E-4
10103,95,1.0E-4
10104,95,1.0E-4
10105,95,1.0E-4
10106,95,1.0E-4
10107,95,1.0E-4
10108,95,1.0E-4
10109,95,1.0E-4
10110,95,1.0E-4
10111,95,1.0E-4
10112,95,1.0E-4
10113,95,1.0E-4
10114,95,1.0E-4
10115,95,1.0E-4
10116,95,1.0E-4
10117,95,1.0E-4
10118,95,1.0E-4
10119,95,1.0E-4
10120,95,1.0E-4
10121,95,1.0E-4
10122,95,1.0E-4
10123,95,1.0E-4
10124,95,1.0E-4
10125,95,1.0E-4
10126,95,1.0E-4
10127,95,1.0E-4
10128,95,1.0E-4
10129,95,1.0E-4
10130,95,1.0E-4
10131,95,1.0E-4
10132,95,1.0E-4
10133,95,1.0E-4
10134,95,1.0E-4
10135,95,1.0E-4
10136,95,1.0E-4
10137,95,1.0E-4
10138,95,1.0E-4
10139,95,1.0E-4
10140,95,1.0E-4
10141,95,1.0E-4
10142,95,1.0E-4
10143,95,1.0E-4
10144,95,1.0E-4
10145,95,1.0E-4
10146,95,1.0E-4
10147,95,1.0E-4
10148,95,1.0E-4
10149,95,1.0E-4
10150,95,1.0E-4
10151,95,1.0E-4
10152,95,1.0E-4
10153,95,1.0E-4
10154,95,1.0E-4
10155,95,1.0E-4
10156,95,1.0E-4
10157,95,1.0E-4
10158,95,1.0E-4
10159,95,1.0E-4
10160,95,1.0E-4
10161,95,1.0E-4
10162,95,1.0E-4
10163,95,1.0E-4
10164,95,1.0E-4
10165,95,1.0E-4
10166,95,1.0E-4
10167,95,1.0E-4
10168,95,1.0E-4
10169,95,1.0E-4
10170,95,1.0E-4
10171,95,1.0E-4
10172,95,1.0E-4
10173,95,1.0E-4
10174,95,1.0E-4
10175,95,1.0E-4
10176,95,1.0E-4
10177,95,1.0E-4
10178,95,1.0E-4
10179,95,1.0E-4
10180,95,1.0E-4
10181,95,1.0E-4
10182,95,1.0E-4
10183,95,1.0E-4
10184,95,1.0E-4
10185,95,1.0E-4
10186,95,1.0E-4
10187,95,1.0E-4
10188,95,1.0E-4
10189,95,1.0E-4
10190,95,1.0E-4
10191,95,1.0E-4
10192,95,1.0E-4
10193,95,1.0E-4
10194,95,1.0E-4
10195,95,1.0E-4
10196,95,1.0E-4
10197,95,1.0E-4
10198,95,1.0E-4
10199,95,1.0E-4
10200,95,1.0E-4
10201,95,1.0E-4
10202,95,1.0E-4
10203,95,1.0E-4
10204,95,1.0E-4
10205,95,1.0E-4
10206,95,1.0E-4
10207,95,1.0E-4
10208,95,1.0E-4
10209,95,1.0E-4
10210,95,1.0E-4
10211,95,1.0E-4
10212,95,1.0E-4
10213,95,1.0E-4
10214,95,1.0E-4
10215,95,1.0E-4
10216,95,1.0E-4
10217,95,1.0E-4
10218,95,1.0E-4
10219,95,1.0E-4
10220,95,1.0E-4
10221,95,1.0E-4
10222,95,1.0E-4
10223,95,1.0E-4
10224,95,1.0E-4
10225,95,1.0E-4
10226,95,1.0E-4
10227,95,1.0E-4
10228,95,1.0E-4
10229,95,1.0E-4
10230,95,1.0E-4
10231,95,1.0E-4
10232,95,1.0E-4
10233,95,1.0E-4
10234,95,1.0E-4
10235,95,1.0E-4
10236,95,1.0E-4
10237,95,1.0E-4
10238,95,1.0E-4
10239,95,1.0E-4
10240,95,1.0E-4
10241,95,1.0E-4
10242,95,1.0E-4
10243,95,1.0E-4
10244,95,1.0E-4
10245,95,1.0E-4
10246,95,1.0E-4
10247,95,1.0E-4
10248,95,1.0E-4
10249,95,1.0E-4
10250,95,1.0E-4
10251,95,1.0E-4
10252,95,1.0E-4
10253,95,1.0E-4
10254,95,1.0E-4
10255,95,1.0E-4
10256,95,1.0E-4
10257,95,1.0E-4
10258,95,1.0E-4
10259,95,1.0E-4
10260,95,1.0E-4
10261,95,1.0E-4
10262,95,1.0E-4
10263,95,1.0E-4
10264,95,1.0E-4
10265,95,1.0E-4
10266,95,1.0E-4
10267,95,1.0E-4
10268,95,1.0E-4
10269,95,1.0E-4
10270,95,1.0E-4
10271,95,1.0E-4
10272,95,1.0E-4
10273,95,1.0E-4
10274,95,1.0E-4
10275,95,1.0E-4
10276,95,1.0E-4
10277,95,1.0E-4
10278,95,1.0E-4
10279,95,1.0E-4
10280,95,1.0E-4
10281,95,1.0E-4
10282,95,1.0E-4
10283,95,1.0E-4
10284,95,1.0E-4
10285,95,1.0E-4
10286,95,1.0E-4
10287,95,1.0E-4
10288,95,1.0E-4
10289,95,1.0E-4
10290,95,1.0E-4
10291,95,1.0E-4
10292,95,1.0E-4
10293,95,1.0E-4
10294,95,1.0E-4
10295,95,1.0E-4
10296,95,1.0E-4
10297,95,1.0E-4
10298,95,1.0E-4
10299,95,1.0E-4
10300,95,1.0E-4
10301,95,1.0E-4
10302,95,1.0E-4
10303,95,1.0E-4
10304,95,1.0E-4
10305,95,1.0E-4
10306,95,1.0E-4
10307,95,1.0E-4
10308,95,1.0E-4
10309,95,1.0E-4
10310,95,1.0E-4
10311,95,1.0E-4
10312,95,1.0E-4
10313,95,1.0E-4
10314,95,1.0E-4
10315,95,1.0E-4
10316,95,1.0E-4
10317,95,1.0E-4
10318,95,1.0E-4
10319,95,1.0E-4
10320,95,1.0E-4
10321,95,1.0E-4
10322,95,1.0E-4
10323,95,1.0E-4
10324,95,1.0E-4
10325,95,1.0E-4
10326,95,1.0E-4
10327,95,1.0E-4
10328,95,1.0E-4
10329,95,1.0E-4
10330,95,1.0E-4
10331,95,1.0E-4
10332,95,1.0E-4
10333,95,1.0E-4
10334,95,1.0E-4
10335,95,1.0E-4
10336,95,1.0E-4
10337,95,1.0E-4
10338,95,1.0E-4
10339,95,1.0E-4
10340,95,1.0E-4
10341,95,1.0E-4
10342,95,1.0E-4
10343,95,1.0E-4
10344,95,1.0E-4
10345,95,1.0E-4
10346,95,1.0E-4
10347,95,1.0E-4
10348,95,1.0E-4
10349,95,1.0E-4
10350,95,1.0E-4
10351,95,1.0E-4
10352,95,1.0E-4
10353,95,1.0E-4
10354,95,1.0E-4
10355,95,1.0E-4
10356,95,1.0E-4
10357,95,1.0E-4
10358,95,1.0E-4
10359,95,1.0E-4
10360,95,1.0E-4
10361,95,1.0E-4
10362,95,1.0E-4
10363,95,1.0E-4
10364,95,1.0E-4
10365,95,1.0E-4
10366,95,1.0E-4
10367,95,1.0E-4
10368,95,1.0E-4
10369,95,1.0E-4
10370,95,1.0E-4
10371,95,1.0E-4
10372,95,1.0E-4
10373,95,1.0E-4
10374,95,1.0E-4
10375,95,1.0E-4
10376,95,1.0E-4
10377,95,1.0E-4
10378,95,1.0E-4
10379,95,1.0E-4
10380,95,1.0E-4
10381,95,1.0E-4
10382,95,1.0E-4
10383,95,1.0E-4
10384,95,1.0E-4
10385,95,1.0E-4
10386,95,1.0E-4
10387,95,1.0E-4
10388,95,1.0E-4
10389,95,1.0E-4
10390,95,1.0E-4
10391,95,1.0E-4
10392,95,1.0E-4
10393,95,1.0E-4
10394,95,1.0E-4
10395,95,1.0E-4
10396,95,1.0E-4
10397,95,1.0E-4
10398,95,1.0E-4
10399,95,1.0E-4
10400,95,1.0E-4
10401,95,1.0E-4
10402,95,1.0E-4
10403,95,1.0E-4
10404,95,1.0E-4
10405,95,1.0E-4
10406,95,1.0E-4
10407,95,1.0E-4
10408,95,1.0E-4
10409,95,1.0E-4
10410,95,1.0E-4
10411,95,1.0E-4
10412,95,1.0E-4
10413,95,1.0E-4
10414,95,1.0E-4
10415,95,1.0E-4
10416,95,1.0E-4
10417,95,1.0E-4
10418,95,1.0E-4
10419,95,1.0E-4
10420,95,1.0E-4
10421,95,1.0E-4
10422,95,1.0E-4
10423,95,1.0E-4
10424,95,1.0E-4
10425,95,1.0E-4
10426,95,1.0E-4
10427,95,1.0E-4
10428,95,1.0E-4
10429,95,1.0E-4
10430,95,1.0E-4
10431,95,1.0E-4
10432,95,1.0E-4
10433,95,1.0E-4
10434,95,1.0E-4
10435,95,1.0E-4
10436,95,1.0E-4
10437,95,1.0E-4
10438,95,1.0E-4
10439,95,1.0E-4
10440,95,1.0E-4
10441,95,1.0E-4
10442,95,1.0E-4
10443,95,1.0E-4
10444,95,1.0E-4
10445,95,1.0E-4
10446,95,1.0E-4
10447,95,1.0E-4
10448,95,1.0E-4
10449,95,1.0E-4
10450,95,1.0E-4
10451,95,1.0E-4
10452,95,1.0E-4
10453,95,1.0E-4
10454,95,1.0E-4
10455,95,1.0E-4
10456,95,1.0E-4
10457,95,1.0E-4
10458,95,1.0E-4
10459,95,1.0E-4
10460,95,1.0E-4
10461,95,1.0E-4
10462,95,1.0E-4
10463,95,1.0E-4
10464,95,1.0E-4
10465,95,1.0E-4
10466,95,1.0E-4
10467,95,1.0E-4
10468,95,1.0E-4
10469,95,1.0E-4
10470,95,1.0E-4
10471,95,1.0E-4
10472,95,1.0E-4
10473,95,1.0E-4
10474,95,1.0E-4
10475,95,1.0E-4
10476,95,1.0E-4
10477,95,1.0E-4
10478,95,1.0E-4
10479,95,1.0E-4
10480,95,1.0E-4
10481,95,1.0E-4
10482,95,1.0E-4
10483,95,1.0E-4
10484,95,1.0E-4
10485,95,1.0E-4
10486,95,1.0E-4
10487,95,1.0E-4
10488,95,1.0E-4
10489,95,1.0E-4
10490,95,1.0E-4
10491,95,1.0E-4
10492,95,1.0E-4
10493,95,1.0E-4
10494,95,1.0E-4
10495,95,1.0E-4
10496,95,1.0E-4
10497,95,1.0E-4
10498,95,1.0E-4
10499,95,1.0E-4
10500,95,1.0E-4
10501,95,1.0E-4
10502,95,1.0E-4
10503,95,1.0E-4
10504,95,1.0E-4
10505,95,1.0E-4
10506,95,1.0E-4
10507,95,1.0E-4
10508,95,1.0E-4
10509,95,1.0E-4
10510,95,1.0E-4
10511,95,1.0E-4
10512,95,1.0E-4
10513,95,1.0E-4
10514,95,1.0E-4
10515,95,1.0E-4
10516,95,1.0E-4
10517,95,1.0E-4
10518,95,1.0E-4
10519,95,1.0E-4
10520,95,1.0E-4
10521,95,1.0E-4
10522,95,1.0E-4
10523,95,1.0E-4
10524,95,1.0E-4
10525,95,1.0E-4
10526,95,1.0E-4
10527,95,1.0E-4
10528,95,1.0E-4
10529,95,1.0E-4
10530,95,1.0E-4
10531,95,1.0E-4
10532,95,1.0E-4
10533,95,1.0E-4
10534,95,1.0E-4
10535,95,1.0E-4
10536,95,1.0E-4
10537,95,1.0E-4
10538,95,1.0E-4
10539,95,1.0E-4
10540,95,1.0E-4
10541,95,1.0E-4
10542,95,1.0E-4
10543,95,1.0E-4
10544,95,1.0E-4
10545,95,1.0E-4
10546,95,1.0E-4
10547,95,1.0E-4
10548,95,1.0E-4
10549,95,1.0E-4
10550,95,1.0E-4
10551,95,1.0E-4
10552,95,1.0E-4
10553,95,1.0E-4
10554,95,1.0E-4
10555,95,1.0E-4
10556,95,1.0E-4
10557,95,1.0E-4
10558,95,1.0E-4
10559,95,1.0E-4
10560,95,1.0E-4
10561,95,1.0E-4
10562,95,1.0E-4
10563,95,1.0E-4
10564,95,1.0E-4
10565,95,1.0E-4
10566,95,1.0E-4
10567,95,1.0E-4
10568,95,1.0E-4
10569,95,1.0E-4
10570,95,1.0E-4
10571,95,1.0E-4
10572,95,1.0E-4
10573,95,1.0E-4
10574,95,1.0E-4
10575,95,1.0E-4
10576,95,1.0E-4
10577,95,1.0E-4
10578,95,1.0E-4
10579,95,1.0E-4
10580,95,1.0E-4
10581,95,1.0E-4
10582,95,1.0E-4
10583,95,1.0E-4
10584,95,1.0E-4
10585,95,1.0E-4
10586,95,1.0E-4
10587,95,1.0E-4
10588,95,1.0E-4
10589,95,1.0E-4
10590,95,1.0E-4
10591,95,1.0E-4
10592,95,1.0E-4
10593,95,1.0E-4
10594,95,1.0E-4
10595,95,1.0E-4
10596,95,1.0E-4
10597,95,1.0E-4
10598,95,1.0E-4
10599,95,1.0E-4
10600,95,1.0E-4
10601,95,1.0E-4
10602,95,1.0E-4
10603,95,1.0E-4
10604,95,1.0E-4
10605,95,1.0E-4
10606,95,1.0E-4
10607,95,1.0E-4
10608,95,1.0E-4
10609,95,1.0E-4
10610,95,1.0E-4
10611,95,1.0E-4
10612,95,1.0E-4
10613,95,1.0E-4
10614,95,1.0E-4
10615,95,1.0E-4
10616,95,1.0E-4
10617,95,1.0E-4
10618,95,1.0E-4
10619,95,1.0E-4
10620,95,1.0E-4
10621,95,1.0E-4
10622,95,1.0E-4
10623,95,1.0E-4
10624,95,1.0E-4
10625,95,1.0E-4
10626,95,1.0E-4
10627,95,1.0E-4
10628,95,1.0E-4
10629,95,1.0E-4
10630,95,1.0E-4
10631,95,1.0E-4
10632,95,1.0E-4
10633,95,1.0E-4
10634,95,1.0E-4
10635,95,1.0E-4
10636,95,1.0E-4
10637,95,1.0E-4
10638,95,1.0E-4
10639,95,1.0E-4
10640,95,1.0E-4
10641,95,1.0E-4
10642,95,1.0E-4
10643,95,1.0E-4
10644,95,1.0E-4
10645,95,1.0E-4
10646,95,1.0E-4
10647,95,1.0E-4
10648,95,1.0E-4
10649,95,1.0E-4
10650,95,1.0E-4
10651,95,1.0E-4
10652,95,1.0E-4
10653,95,1.0E-4
10654,95,1.0E-4
10655,95,1.0E-4
10656,95,1.0E-4
10657,95,1.0E-4
10658,95,1.0E-4
10659,95,1.0E-4
10660,95,1.0E-4
10661,95,1.0E-4
10662,95,1.0E-4
10663,95,1.0E-4
10664,95,1.0E-4
10665,95,1.0E-4
10666,95,1.0E-4
10667,95,1.0E-4
10668,95,1.0E-4
10669,95,1.0E-4
10670,95,1.0E-4
10671,95,1.0E-4
10672,95,1.0E-4
10673,95,1.0E-4
10674,95,1.0E-4
10675,95,1.0E-4
10676,95,1.0E-4
10677,95,1.0E-4
10678,95,1.0E-4
10679,95,1.0E-4
10680,95,1.0E-4
10681,95,1.0E-4
10682,95,1.0E-4
10683,95,1.0E-4
10684,95,1.0E-4
10685,95,1.0E-4
10686,95,1.0E-4
10687,95,1.0E-4
10688,95,1.0E-4
10689,95,1.0E-4
10690,95,1.0E-4
10691,95,1.0E-4
10692,95,1.0E-4
10693,95,1.0E-4
10694,95,1.0E-4
10695,95,1.0E-4
10696,95,1.0E-4
10697,95,1.0E-4
10698,95,1.0E-4
10699,95,1.0E-4
10700,95,1.0E-4
10701,95,1.0E-4
10702,95,1.0E-4
10703,95,1.0E-4
10704,95,1.0E-4
10705,95,1.0E-4
10706,95,1.0E-4
10707,95,1.0E-4
10708,95,1.0E-4
10709,95,1.0E-4
10710,95,1.0E-4
10711,95,1.0E-4
10712,95,1.0E-4
10713,95,1.0E-4
10714,95,1.0E-4
10715,95,1.0E-4
10716,95,1.0E-4
10717,95,1.0E-4
10718,95,1.0E-4
10719,95,1.0E-4
10720,95,1.0E-4
10721,95,1.0E-4
10722,95,1.0E-4
10723,95,1.0E-4
10724,95,1.0E-4
10725,95,1.0E-4
10726,95,1.0E-4
10727,95,1.0E-4
10728,95,1.0E-4
10729,95,1.0E-4
10730,95,1.0E-4
10731,95,1.0E-4
10732,95,1.0E-4
10733,95,1.0E-4
10734,95,1.0E-4
10735,95,1.0E-4
10736,95,1.0E-4
10737,95,1.0E-4
10738,95,1.0E-4
10739,95,1.0E-4
10740,95,1.0E-4
10741,95,1.0E-4
10742,95,1.0E-4
10743,95,1.0E-4
10744,95,1.0E-4
10745,95,1.0E-4
10746,95,1.0E-4
10747,95,1.0E-4
10748,95,1.0E-4
10749,95,1.0E-4
10750,95,1.0E-4
10751,95,1.0E-4
10752,95,1.0E-4
10753,95,1.0E-4
10754,95,1.0E-4
10755,95,1.0E-4
10756,95,1.0E-4
10757,95,1.0E-4
10758,95,1.0E-4
10759,95,1.0E-4
10760,95,1.0E-4
10761,95,1.0E-4
10762,95,1.0E-4
10763,95,1.0E-4
10764,95,1.0E-4
10765,95,1.0E-4
10766,95,1.0E-4
10767,95,1.0E-4
10768,95,1.0E-4
10769,95,1.0E-4
10770,95,1.0E-4
10771,95,1.0E-4
10772,95,1.0E-4
10773,95,1.0E-4
10774,95,1.0E-4
10775,95,1.0E-4
10776,95,1.0E-4
10777,95,1.0E-4
10778,95,1.0E-4
10779,95,1.0E-4
10780,95,1.0E-4
10781,95,1.0E-4
10782,95,1.0E-4
10783,95,1.0E-4
10784,95,1.0E-4
10785,95,1.0E-4
10786,95,1.0E-4
10787,95,1.0E-4
10788,95,1.0E-4
10789,95,1.0E-4
10790,95,1.0E-4
10791,95,1.0E-4
10792,95,1.0E-4
10793,95,1.0E-4
10794,95,1.0E-4
10795,95,1.0E-4
10796,95,1.0E-4
10797,95,1.0E-4
10798,95,1.0E-4
10799,95,1.0E-4
10800,95,1.0E-4
10801,95,1.0E-4
10802,95,1.0E-4
10803,95,1.0E-4
10804,95,1.0E-4
10805,95,1.0E-4
10806,95,1.0E-4
10807,95,1.0E-4
10808,95,1.0E-4
10809,95,1.0E-4
10810,95,1.0E-4
10811,95,1.0E-4
10812,95,1.0E-4
10813,95,1.0E-4
10814,95,1.0E-4
10815,95,1.0E-4
10816,95,1.0E-4
10817,95,1.0E-4
10818,95,1.0E-4
10819,95,1.0E-4
10820,95,1.0E-4
10821,95,1.0E-4
10822,95,1.0E-4
10823,95,1.0E-4
10824,95,1.0E-4
10825,95,1.0E-4
10826,95,1.0E-4
10827,95,1.0E-4
10828,95,1.0E-4
10829,95,1.0E-4
10830,95,1.0E-4
10831,95,1.0E-4
10832,95,1.0E-4
10833,95,1.0E-4
10834,95,1.0E-4
10835,95,1.0E-4
10836,95,1.0E-4
10837,95,1.0E-4
10838,95,1.0E-4
10839,95,1.0E-4
10840,95,1.0E-4
10841,95,1.0E-4
10842,95,1.0E-4
10843,95,1.0E-4
10844,95,1.0E-4
10845,95,1.0E-4
10846,95,1.0E-4
10847,95,1.0E-4
10848,95,1.0E-4
10849,95,1.0E-4
10850,95,1.0E-4
10851,95,1.0E-4
10852,95,1.0E-4
10853,95,1.0E-4
10854,95,1.0E-4
10855,95,1.0E-4
10856,95,1.0E-4
10857,95,1.0E-4
10858,95,1.0E-4
10859,95,1.0E-4
10860,95,1.0E-4
10861,95,1.0E-4
10862,95,1.0E-4
10863,95,1.0E-4
10864,95,1.0E-4
10865,95,1.0E-4
10866,95,1.0E-4
10867,95,1.0E-4
10868,95,1.0E-4
10869,95,1.0E-4
10870,95,1.0E-4
10871,95,1.0E-4
10872,95,1.0E-4
10873,95,1.0E-4
10874,95,1.0E-4
10875,95,1.0E-4
10876,95,1.0E-4
10877,95,1.0E-4
10878,95,1.0E-4
10879,95,1.0E-4
10880,95,1.0E-4
10881,95,1.0E-4
10882,95,1.0E-4
10883,95,1.0E-4
10884,95,1.0E-4
10885,95,1.0E-4
10886,95,1.0E-4
10887,95,1.0E-4
10888,95,1.0E-4
10889,95,1.0E-4
10890,95,1.0E-4
10891,95,1.0E-4
10892,95,1.0E-4
10893,95,1.0E-4
10894,95,1.0E-4
10895,95,1.0E-4
10896,95,1.0E-4
10897,95,1.0E-4
10898,95,1.0E-4
10899,95,1.0E-4
10900,95,1.0E-4
10901,95,1.0E-4
10902,95,1.0E-4
10903,95,1.0E-4
10904,95,1.0E-4
10905,95,1.0E-4
10906,95,1.0E-4
10907,95,1.0E-4
10908,95,1.0E-4
10909,95,1.0E-4
10910,95,1.0E-4
10911,95,1.0E-4
10912,95,1.0E-4
10913,95,1.0E-4
10914,95,1.0E-4
10915,95,1.0E-4
10916,95,1.0E-4
10917,95,1.0E-4
10918,95,1.0E-4
10919,95,1.0E-4
10920,95,1.0E-4
10921,95,1.0E-4
10922,95,1.0E-4
10923,95,1.0E-4
10924,95,1.0E-4
10925,95,1.0E-4
10926,95,1.0E-4
10927,95,1.0E-4
10928,95,1.0E-4
10929,95,1.0E-4
10930,95,1.0E-4
10931,95,1.0E-4
10932,95,1.0E-4
10933,95,1.0E-4
10934,95,1.0E-4
10935,95,1.0E-4
10936,95,1.0E-4
10937,95,1.0E-4
10938,95,1.0E-4
10939,95,1.0E-4
10940,95,1.0E-4
10941,95,1.0E-4
10942,95,1.0E-4
10943,95,1.0E-4
10944,95,1.0E-4
10945,95,1.0E-4
10946,95,1.0E-4
10947,95,1.0E-4
10948,95,1.0E-4
10949,95,1.0E-4
10950,95,1.0E-4
10951,95,1.0E-4
10952,95,1.0E-4
10953,95,1.0E-4
10954,95,1.0E-4
10955,95,1.0E-4
10956,95,1.0E-4
10957,95,1.0E-4
10958,95,1.0E-4
10959,95,1.0E-4
10960,95,1.0E-4
10961,95,1.0E-4
10962,95,1.0E-4
10963,95,1.0E-4
10964,95,1.0E-4
10965,95,1.0E-4
10966,95,1.0E-4
10967,95,1.0E-4
10968,95,1.0E-4
10969,95,1.0E-4
10970,95,1.0E-4
10971,95,1.0E-4
10972,95,1.0E-4
10973,95,1.0E-4
10974,95,1.0E-4
10975,95,1.0E-4
10976,95,1.0E-4
10977,95,1.0E-4
10978,95,1.0E-4
10979,95,1.0E-4
10980,95,1.0E-4
10981,95,1.0E-4
10982,95,1.0E-4
10983,95,1.0E-4
10984,95,1.0E-4
10985,95,1.0E-4
10986,95,1.0E-4
10987,95,1.0E-4
10988,95,1.0E-4
10989,95,1.0E-4
10990,95,1.0E-4
10991,95,1.0E-4
10992,95,1.0E-4
10993,95,1.0E-4
10994,95,1.0E-4
10995,95,1.0E-4
10996,95,1.0E-4
10997,95,1.0E-4
10998,95,1.0E-4
10999,95,1.0E-4
11000,95,1.0E-4
11001,95,1.0E-4
11002,95,1.0E-4
11003,95,1.0E-4
11004,95,1.0E-4
11005,95,1.0E-4
11006,95,1.0E-4
11007,95,1.0E-4
11008,95,1.0E-4
11009,95,1.0E-4
11010,95,1.0E-4
11011,95,1.0E-4
11012,95,1.0E-4
11013,95,1.0E-4
11014,95,1.0E-4
11015,95,1.0E-4
11016,95,1.0E-4
11017,95,1.0E-4
11018,95,1.0E-4
11019,95,1.0E-4
11020,95,1.0E-4
11021,95,1.0E-4
11022,95,1.0E-4
11023,95,1.0E-4
11024,95,1.0E-4
11025,95,1.0E-4
11026,95,1.0E-4
11027,95,1.0E-4
11028,95,1.0E-4
11029,95,1.0E-4
11030,95,1.0E-4
11031,95,1.0E-4
11032,95,1.0E-4
11033,95,1.0E-4
11034,95,1.0E-4
11035,95,1.0E-4
11036,95,1.0E-4
11037,95,1.0E-4
11038,95,1.0E-4
11039,95,1.0E-4
11040,95,1.0E-4
11041,95,1.0E-4
11042,95,1.0E-4
11043,95,1.0E-4
11044,95,1.0E-4
11045,95,1.0E-4
11046,95,1.0E-4
11047,95,1.0E-4
11048,95,1.0E-4
11049,95,1.0E-4
11050,95,1.0E-4
11051,95,1.0E-4
11052,95,1.0E-4
11053,95,1.0E-4
11054,95,1.0E-4
11055,95,1.0E-4
11056,95,1.0E-4
11057,95,1.0E-4
11058,95,1.0E-4
11059,95,1.0E-4
11060,95,1.0E-4
11061,95,1.0E-4
11062,95,1.0E-4
11063,95,1.0E-4
11064,95,1.0E-4
11065,95,1.0E-4
11066,95,1.0E-4
11067,95,1.0E-4
11068,95,1.0E-4
11069,95,1.0E-4
11070,95,1.0E-4
11071,95,1.0E-4
11072,95,1.0E-4
11073,95,1.0E-4
11074,95,1.0E-4
11075,95,1.0E-4
11076,95,1.0E-4
11077,95,1.0E-4
11078,95,1.0E-4
11079,95,1.0E-4
11080,95,1.0E-4
11081,95,1.0E-4
11082,95,1.0E-4
11083,95,1.0E-4
11084,95,1.0E-4
11085,95,1.0E-4
11086,95,1.0E-4
11087,95,1.0E-4
11088,95,1.0E-4
11089,95,1.0E-4
11090,95,1.0E-4
11091,95,1.0E-4
11092,95,1.0E-4
11093,95,1.0E-4
11094,95,1.0E-4
11095,95,1.0E-4
11096,95,1.0E-4
11097,95,1.0E-4
11098,95,1.0E-4
11099,95,1.0E-4
11100,95,1.0E-4
11101,95,1.0E-4
11102,95,1.0E-4
11103,95,1.0E-4
11104,95,1.0E-4
11105,95,1.0E-4
11106,95,1.0E-4
11107,95,1.0E-4
11108,95,1.0E-4
11109,95,1.0E-4
11110,95,1.0E-4
11111,95,1.0E-4
11112,95,1.0E-4
11113,95,1.0E-4
11114,95,1.0E-4
11115,95,1.0E-4
11116,95,1.0E-4
11117,95,1.0E-4
11118,95,1.0E-4
11119,95,1.0E-4
11120,95,1.0E-4
11121,95,1.0E-4
11122,95,1.0E-4
11123,95,1.0E-4
11124,95,1.0E-4
11125,95,1.0E-4
11126,95,1.0E-4
11127,95,1.0E-4
11128,95,1.0E-4
11129,95,1.0E-4
11130,95,1.0E-4
11131,95,1.0E-4
11132,95,1.0E-4
11133,95,1.0E-4
11134,95,1.0E-4
11135,95,1.0E-4
11136,95,1.0E-4
11137,95,1.0E-4
11138,95,1.0E-4
11139,95,1.0E-4
11140,95,1.0E-4
11141,95,1.0E-4
11142,95,1.0E-4
11143,95,1.0E-4
11144,95,1.0E-4
11145,95,1.0E-4
11146,95,1.0E-4
11147,95,1.0E-4
11148,95,1.0E-4
11149,95,1.0E-4
11150,95,1.0E-4
11151,95,1.0E-4
11152,95,1.0E-4
11153,95,1.0E-4
11154,95,1.0E-4
11155,95,1.0E-4
11156,95,1.0E-4
11157,95,1.0E-4
11158,95,1.0E-4
11159,95,1.0E-4
11160,95,1.0E-4
11161,95,1.0E-4
11162,95,1.0E-4
11163,95,1.0E-4
11164,95,1.0E-4
11165,95,1.0E-4
11166,95,1.0E-4
11167,95,1.0E-4
11168,95,1.0E-4
11169,95,1.0E-4
11170,95,1.0E-4
11171,95,1.0E-4
11172,95,1.0E-4
11173,95,1.0E-4
11174,95,1.0E-4
11175,95,1.0E-4
11176,95,1.0E-4
11177,95,1.0E-4
11178,95,1.0E-4
11179,95,1.0E-4
11180,95,1.0E-4
11181,95,1.0E-4
11182,95,1.0E-4
11183,95,1.0E-4
11184,95,1.0E-4
11185,95,1.0E-4
11186,95,1.0E-4
11187,95,1.0E-4
11188,95,1.0E-4
11189,95,1.0E-4
11190,95,1.0E-4
11191,95,1.0E-4
11192,95,1.0E-4
11193,95,1.0E-4
11194,95,1.0E-4
11195,95,1.0E-4
11196,95,1.0E-4
11197,95,1.0E-4
11198,95,1.0E-4
11199,95,1.0E-4
11200,95,1.0E-4
11201,95,1.0E-4
11202,95,1.0E-4
11203,95,1.0E-4
11204,95,1.0E-4
11205,95,1.0E-4
11206,95,1.0E-4
11207,95,1.0E-4
11208,95,1.0E-4
11209,95,1.0E-4
11210,95,1.0E-4
11211,95,1.0E-4
11212,95,1.0E-4
11213,95,1.0E-4
11214,95,1.0E-4
11215,95,1.0E-4
11216,95,1.0E-4
11217,95,1.0E-4
11218,95,1.0E-4
11219,95,1.0E-4
11220,95,1.0E-4
11221,95,1.0E-4
11222,95,1.0E-4
11223,95,1.0E-4
11224,95,1.0E-4
11225,95,1.0E-4
11226,95,1.0E-4
11227,95,1.0E-4
11228,95,1.0E-4
11229,95,1.0E-4
11230,95,1.0E-4
11231,95,1.0E-4
11232,95,1.0E-4
11233,95,1.0E-4
11234,95,1.0E-4
11235,95,1.0E-4
11236,95,1.0E-4
11237,95,1.0E-4
11238,95,1.0E-4
11239,95,1.0E-4
11240,95,1.0E-4
11241,95,1.0E-4
11242,95,1.0E-4
11243,95,1.0E-4
11244,95,1.0E-4
11245,95,1.0E-4
11246,95,1.0E-4
11247,95,1.0E-4
11248,95,1.0E-4
11249,95,1.0E-4
11250,95,1.0E-4
11251,95,1.0E-4
11252,95,1.0E-4
11253,95,1.0E-4
11254,95,1.0E-4
11255,95,1.0E-4
11256,95,1.0E-4
11257,95,1.0E-4
11258,95,1.0E-4
11259,95,1.0E-4
11260,95,1.0E-4
11261,95,1.0E-4
11262,95,1.0E-4
11263,95,1.0E-4
11264,95,1.0E-4
11265,95,1.0E-4
11266,95,1.0E-4
11267,95,1.0E-4
11268,95,1.0E-4
11269,95,1.0E-4
11270,95,1.0E-4
11271,95,1.0E-4
11272,95,1.0E-4
11273,95,1.0E-4
11274,95,1.0E-4
11275,95,1.0E-4
11276,95,1.0E-4
11277,95,1.0E-4
11278,95,1.0E-4
11279,95,1.0E-4
11280,95,1.0E-4
11281,95,1.0E-4
11282,95,1.0E-4
11283,95,1.0E-4
11284,95,1.0E-4
11285,95,1.0E-4
11286,95,1.0E-4
11287,95,1.0E-4
11288,95,1.0E-4
11289,95,1.0E-4
11290,95,1.0E-4
11291,95,1.0E-4
11292,95,1.0E-4
11293,95,1.0E-4
11294,95,1.0E-4
11295,95,1.0E-4
11296,95,1.0E-4
11297,95,1.0E-4
11298,95,1.0E-4
11299,95,1.0E-4
11300,95,1.0E-4
11301,95,1.0E-4
11302,95,1.0E-4
11303,95,1.0E-4
11304,95,1.0E-4
11305,95,1.0E-4
11306,95,1.0E-4
11307,95,1.0E-4
11308,95,1.0E-4
11309,95,1.0E-4
11310,95,1.0E-4
11311,95,1.0E-4
11312,95,1.0E-4
11313,95,1.0E-4
11314,95,1.0E-4
11315,95,1.0E-4
11316,95,1.0E-4
11317,95,1.0E-4
11318,95,1.0E-4
11319,95,1.0E-4
11320,95,1.0E-4
11321,95,1.0E-4
11322,95,1.0E-4
11323,95,1.0E-4
11324,95,1.0E-4
11325,95,1.0E-4
11326,95,1.0E-4
11327,95,1.0E-4
11328,95,1.0E-4
11329,95,1.0E-4
11330,95,1.0E-4
11331,95,1.0E-4
11332,95,1.0E-4
11333,95,1.0E-4
11334,95,1.0E-4
11335,95,1.0E-4
11336,95,1.0E-4
11337,95,1.0E-4
11338,95,1.0E-4
11339,95,1.0E-4
11340,95,1.0E-4
11341,95,1.0E-4
11342,95,1.0E-4
11343,95,1.0E-4
11344,95,1.0E-4
11345,95,1.0E-4
11346,95,1.0E-4
11347,95,1.0E-4
11348,95,1.0E-4
11349,95,1.0E-4
11350,95,1.0E-4
11351,95,1.0E-4
11352,95,1.0E-4
11353,95,1.0E-4
11354,95,1.0E-4
11355,95,1.0E-4
11356,95,1.0E-4
11357,95,1.0E-4
11358,95,1.0E-4
11359,95,1.0E-4
11360,95,1.0E-4
11361,95,1.0E-4
11362,95,1.0E-4
11363,95,1.0E-4
11364,95,1.0E-4
11365,95,1.0E-4
11366,95,1.0E-4
11367,95,1.0E-4
11368,95,1.0E-4
11369,95,1.0E-4
11370,95,1.0E-4
11371,95,1.0E-4
11372,95,1.0E-4
11373,95,1.0E-4
11374,95,1.0E-4
11375,95,1.0E-4
11376,95,1.0E-4
11377,95,1.0E-4
11378,95,1.0E-4
11379,95,1.0E-4
11380,95,1.0E-4
11381,95,1.0E-4
11382,95,1.0E-4
11383,95,1.0E-4
11384,95,1.0E-4
11385,95,1.0E-4
11386,95,1.0E-4
11387,95,1.0E-4
11388,95,1.0E-4
11389,95,1.0E-4
11390,95,1.0E-4
11391,95,1.0E-4
11392,95,1.0E-4
11393,95,1.0E-4
11394,95,1.0E-4
11395,95,1.0E-4
11396,95,1.0E-4
11397,95,1.0E-4
11398,95,1.0E-4
11399,95,1.0E-4
11400,95,1.0E-4
11401,95,1.0E-4
11402,95,1.0E-4
11403,95,1.0E-4
11404,95,1.0E-4
11405,95,1.0E-4
11406,95,1.0E-4
11407,95,1.0E-4
11408,95,1.0E-4
11409,95,1.0E-4
11410,95,1.0E-4
11411,95,1.0E-4
11412,95,1.0E-4
11413,95,1.0E-4
11414,95,1.0E-4
11415,95,1.0E-4
11416,95,1.0E-4
11417,95,1.0E-4
11418,95,1.0E-4
11419,95,1.0E-4
11420,95,1.0E-4
11421,95,1.0E-4
11422,95,1.0E-4
11423,95,1.0E-4
11424,95,1.0E-4
11425,95,1.0E-4
11426,95,1.0E-4
11427,95,1.0E-4
11428,95,1.0E-4
11429,95,1.0E-4
11430,95,1.0E-4
11431,95,1.0E-4
11432,95,1.0E-4
11433,95,1.0E-4
11434,95,1.0E-4
11435,95,1.0E-4
11436,95,1.0E-4
11437,95,1.0E-4
11438,95,1.0E-4
11439,95,1.0E-4
11440,95,1.0E-4
11441,95,1.0E-4
11442,95,1.0E-4
11443,95,1.0E-4
11444,95,1.0E-4
11445,95,1.0E-4
11446,95,1.0E-4
11447,95,1.0E-4
11448,95,1.0E-4
11449,95,1.0E-4
11450,95,1.0E-4
11451,95,1.0E-4
11452,95,1.0E-4
11453,95,1.0E-4
11454,95,1.0E-4
11455,95,1.0E-4
11456,95,1.0E-4
11457,95,1.0E-4
11458,95,1.0E-4
11459,95,1.0E-4
11460,95,1.0E-4
11461,95,1.0E-4
11462,95,1.0E-4
11463,95,1.0E-4
11464,95,1.0E-4
11465,95,1.0E-4
11466,95,1.0E-4
11467,95,1.0E-4
11468,95,1.0E-4
11469,95,1.0E-4
11470,95,1.0E-4
11471,95,1.0E-4
11472,95,1.0E-4
11473,95,1.0E-4
11474,95,1.0E-4
11475,95,1.0E-4
11476,95,1.0E-4
11477,95,1.0E-4
11478,95,1.0E-4
11479,95,1.0E-4
11480,95,1.0E-4
11481,95,1.0E-4
11482,95,1.0E-4
11483,95,1.0E-4
11484,95,1.0E-4
11485,95,1.0E-4
11486,95,1.0E-4
11487,95,1.0E-4
11488,95,1.0E-4
11489,95,1.0E-4
11490,95,1.0E-4
11491,95,1.0E-4
11492,95,1.0E-4
11493,95,1.0E-4
11494,95,1.0E-4
11495,95,1.0E-4
11496,95,1.0E-4
11497,95,1.0E-4
11498,95,1.0E-4
11499,95,1.0E-4
11500,95,1.0E-4
11501,95,1.0E-4
11502,95,1.0E-4
11503,95,1.0E-4
11504,95,1.0E-4
11505,95,1.0E-4
11506,95,1.0E-4
11507,95,1.0E-4
11508,95,1.0E-4
11509,95,1.0E-4
11510,95,1.0E-4
11511,95,1.0E-4
11512,95,1.0E-4
11513,95,1.0E-4
11514,95,1.0E-4
11515,95,1.0E-4
11516,95,1.0E-4
11517,95,1.0E-4
11518,95,1.0E-4
11519,95,1.0E-4
11520,95,1.0E-4
11521,95,1.0E-4
11522,95,1.0E-4
11523,95,1.0E-4
11524,95,1.0E-4
11525,95,1.0E-4
11526,95,1.0E-4
11527,95,1.0E-4
11528,95,1.0E-4
11529,95,1.0E-4
11530,95,1.0E-4
11531,95,1.0E-4
11532,95,1.0E-4
11533,95,1.0E-4
11534,95,1.0E-4
11535,95,1.0E-4
11536,95,1.0E-4
11537,95,1.0E-4
11538,95,1.0E-4
11539,95,1.0E-4
11540,95,1.0E-4
11541,95,1.0E-4
11542,95,1.0E-4
11543,95,1.0E-4
11544,95,1.0E-4
11545,95,1.0E-4
11546,95,1.0E-4
11547,95,1.0E-4
11548,95,1.0E-4
11549,95,1.0E-4
11550,95,1.0E-4
11551,95,1.0E-4
11552,95,1.0E-4
11553,95,1.0E-4
11554,95,1.0E-4
11555,95,1.0E-4
11556,95,1.0E-4
11557,95,1.0E-4
11558,95,1.0E-4
11559,95,1.0E-4
11560,95,1.0E-4
11561,95,1.0E-4
11562,95,1.0E-4
11563,95,1.0E-4
11564,95,1.0E-4
11565,95,1.0E-4
11566,95,1.0E-4
11567,95,1.0E-4
11568,95,1.0E-4
11569,95,1.0E-4
11570,95,1.0E-4
11571,95,1.0E-4
11572,95,1.0E-4
11573,95,1.0E-4
11574,95,1.0E-4
11575,95,1.0E-4
11576,95,1.0E-4
11577,95,1.0E-4
11578,95,1.0E-4
11579,95,1.0E-4
11580,95,1.0E-4
11581,95,1.0E-4
11582,95,1.0E-4
11583,95,1.0E-4
11584,95,1.0E-4
11585,95,1.0E-4
11586,95,1.0E-4
11587,95,1.0E-4
11588,95,1.0E-4
11589,95,1.0E-4
11590,95,1.0E-4
11591,95,1.0E-4
11592,95,1.0E-4
11593,95,1.0E-4
11594,95,1.0E-4
11595,95,1.0E-4
11596,95,1.0E-4
11597,95,1.0E-4
11598,95,1.0E-4
11599,95,1.0E-4
11600,95,1.0E-4
11601,95,1.0E-4
11602,95,1.0E-4
11603,95,1.0E-4
11604,95,1.0E-4
11605,95,1.0E-4
11606,95,1.0E-4
11607,95,1.0E-4
11608,95,1.0E-4
11609,95,1.0E-4
11610,95,1.0E-4
11611,95,1.0E-4
11612,95,1.0E-4
11613,95,1.0E-4
11614,95,1.0E-4
11615,95,1.0E-4
11616,95,1.0E-4
11617,95,1.0E-4
11618,95,1.0E-4
11619,95,1.0E-4
11620,95,1.0E-4
11621,95,1.0E-4
11622,95,1.0E-4
11623,95,1.0E-4
11624,95,1.0E-4
11625,95,1.0E-4
11626,95,1.0E-4
11627,95,1.0E-4
11628,95,1.0E-4
11629,95,1.0E-4
11630,95,1.0E-4
11631,95,1.0E-4
11632,95,1.0E-4
11633,95,1.0E-4
11634,95,1.0E-4
11635,95,1.0E-4
11636,95,1.0E-4
11637,95,1.0E-4
11638,95,1.0E-4
11639,95,1.0E-4
11640,95,1.0E-4
11641,95,1.0E-4
11642,95,1.0E-4
11643,95,1.0E-4
11644,95,1.0E-4
11645,95,1.0E-4
11646,95,1.0E-4
11647,95,1.0E-4
11648,95,1.0E-4
11649,95,1.0E-4
11650,95,1.0E-4
11651,95,1.0E-4
11652,95,1.0E-4
11653,95,1.0E-4
11654,95,1.0E-4
11655,95,1.0E-4
11656,95,1.0E-4
11657,95,1.0E-4
11658,95,1.0E-4
11659,95,1.0E-4
11660,95,1.0E-4
11661,95,1.0E-4
11662,95,1.0E-4
11663,95,1.0E-4
11664,95,1.0E-4
11665,95,1.0E-4
11666,95,1.0E-4
11667,95,1.0E-4
11668,95,1.0E-4
11669,95,1.0E-4
11670,95,1.0E-4
11671,95,1.0E-4
11672,95,1.0E-4
11673,95,1.0E-4
11674,95,1.0E-4
11675,95,1.0E-4
11676,95,1.0E-4
11677,95,1.0E-4
11678,95,1.0E-4
11679,95,1.0E-4
11680,95,1.0E-4
11681,95,1.0E-4
11682,95,1.0E-4
11683,95,1.0E-4
11684,95,1.0E-4
11685,95,1.0E-4
11686,95,1.0E-4
11687,95,1.0E-4
11688,95,1.0E-4
11689,95,1.0E-4
11690,95,1.0E-4
11691,95,1.0E-4
11692,95,1.0E-4
11693,95,1.0E-4
11694,95,1.0E-4
11695,95,1.0E-4
11696,95,1.0E-4
11697,95,1.0E-4
11698,95,1.0E-4
11699,95,1.0E-4
11700,95,1.0E-4
11701,95,1.0E-4
11702,95,1.0E-4
11703,95,1.0E-4
11704,95,1.0E-4
11705,95,1.0E-4
11706,95,1.0E-4
11707,95,1.0E-4
11708,95,1.0E-4
11709,95,1.0E-4
11710,95,1.0E-4
11711,95,1.0E-4
11712,95,1.0E-4
11713,95,1.0E-4
11714,95,1.0E-4
11715,95,1.0E-4
11716,95,1.0E-4
11717,95,1.0E-4
11718,95,1.0E-4
11719,95,1.0E-4
11720,95,1.0E-4
11721,95,1.0E-4
11722,95,1.0E-4
11723,95,1.0E-4
11724,95,1.0E-4
11725,95,1.0E-4
11726,95,1.0E-4
11727,95,1.0E-4
11728,95,1.0E-4
11729,95,1.0E-4
11730,95,1.0E-4
11731,95,1.0E-4
11732,95,1.0E-4
11733,95,1.0E-4
11734,95,1.0E-4
11735,95,1.0E-4
11736,95,1.0E-4
11737,95,1.0E-4
11738,95,1.0E-4
11739,95,1.0E-4
11740,95,1.0E-4
11741,95,1.0E-4
11742,95,1.0E-4
11743,95,1.0E-4
11744,95,1.0E-4
11745,95,1.0E-4
11746,95,1.0E-4
11747,95,1.0E-4
11748,95,1.0E-4
11749,95,1.0E-4
11750,95,1.0E-4
11751,95,1.0E-4
11752,95,1.0E-4
11753,95,1.0E-4
11754,95,1.0E-4
11755,95,1.0E-4
11756,95,1.0E-4
11757,95,1.0E-4
11758,95,1.0E-4
11759,95,1.0E-4
11760,95,1.0E-4
11761,95,1.0E-4
11762,95,1.0E-4
11763,95,1.0E-4
11764,95,1.0E-4
11765,95,1.0E-4
11766,95,1.0E-4
11767,95,1.0E-4
11768,95,1.0E-4
11769,95,1.0E-4
11770,95,1.0E-4
11771,95,1.0E-4
11772,95,1.0E-4
11773,95,1.0E-4
11774,95,1.0E-4
11775,95,1.0E-4
11776,95,1.0E-4
11777,95,1.0E-4
11778,95,1.0E-4
11779,95,1.0E-4
11780,95,1.0E-4
11781,95,1.0E-4
11782,95,1.0E-4
11783,95,1.0E-4
11784,95,1.0E-4
11785,95,1.0E-4
11786,95,1.0E-4
11787,95,1.0E-4
11788,95,1.0E-4
11789,95,1.0E-4
11790,95,1.0E-4
11791,95,1.0E-4
11792,95,1.0E-4
11793,95,1.0E-4
11794,95,1.0E-4
11795,95,1.0E-4
11796,95,1.0E-4
11797,95,1.0E-4
11798,95,1.0E-4
11799,95,1.0E-4
11800,95,1.0E-4
11801,95,1.0E-4
11802,95,1.0E-4
11803,95,1.0E-4
11804,95,1.0E-4
11805,95,1.0E-4
11806,95,1.0E-4
11807,95,1.0E-4
11808,95,1.0E-4
11809,95,1.0E-4
11810,95,1.0E-4
11811,95,1.0E-4
11812,95,1.0E-4
11813,95,1.0E-4
11814,95,1.0E-4
11815,95,1.0E-4
11816,95,1.0E-4
11817,95,1.0E-4
11818,95,1.0E-4
11819,95,1.0E-4
11820,95,1.0E-4
11821,95,1.0E-4
11822,95,1.0E-4
11823,95,1.0E-4
11824,95,1.0E-4
11825,95,1.0E-4
11826,95,1.0E-4
11827,95,1.0E-4
11828,95,1.0E-4
11829,95,1.0E-4
11830,95,1.0E-4
11831,95,1.0E-4
11832,95,1.0E-4
11833,95,1.0E-4
11834,95,1.0E-4
11835,95,1.0E-4
11836,95,1.0E-4
11837,95,1.0E-4
11838,95,1.0E-4
11839,95,1.0E-4
11840,95,1.0E-4
11841,95,1.0E-4
11842,95,1.0E-4
11843,95,1.0E-4
11844,95,1.0E-4
11845,95,1.0E-4
11846,95,1.0E-4
11847,95,1.0E-4
11848,95,1.0E-4
11849,95,1.0E-4
11850,95,1.0E-4
11851,95,1.0E-4
11852,95,1.0E-4
11853,95,1.0E-4
11854,95,1.0E-4
11855,95,1.0E-4
11856,95,1.0E-4
11857,95,1.0E-4
11858,95,1.0E-4
11859,95,1.0E-4
11860,95,1.0E-4
11861,95,1.0E-4
11862,95,1.0E-4
11863,95,1.0E-4
11864,95,1.0E-4
11865,95,1.0E-4
11866,95,1.0E-4
11867,95,1.0E-4
11868,95,1.0E-4
11869,95,1.0E-4
11870,95,1.0E-4
11871,95,1.0E-4
11872,95,1.0E-4
11873,95,1.0E-4
11874,95,1.0E-4
11875,95,1.0E-4
11876,95,1.0E-4
11877,95,1.0E-4
11878,95,1.0E-4
11879,95,1.0E-4
11880,95,1.0E-4
11881,95,1.0E-4
11882,95,1.0E-4
11883,95,1.0E-4
11884,95,1.0E-4
11885,95,1.0E-4
11886,95,1.0E-4
11887,95,1.0E-4
11888,95,1.0E-4
11889,95,1.0E-4
11890,95,1.0E-4
11891,95,1.0E-4
11892,95,1.0E-4
11893,95,1.0E-4
11894,95,1.0E-4
11895,95,1.0E-4
11896,95,1.0E-4
11897,95,1.0E-4
11898,95,1.0E-4
11899,95,1.0E-4
11900,95,1.0E-4
11901,95,1.0E-4
11902,95,1.0E-4
11903,95,1.0E-4
11904,95,1.0E-4
11905,95,1.0E-4
11906,95,1.0E-4
11907,95,1.0E-4
11908,95,1.0E-4
11909,95,1.0E-4
11910,95,1.0E-4
11911,95,1.0E-4
11912,95,1.0E-4
11913,95,1.0E-4
11914,95,1.0E-4
11915,95,1.0E-4
11916,95,1.0E-4
11917,95,1.0E-4
11918,95,1.0E-4
11919,95,1.0E-4
11920,95,1.0E-4
11921,95,1.0E-4
11922,95,1.0E-4
11923,95,1.0E-4
11924,95,1.0E-4
11925,95,1.0E-4
11926,95,1.0E-4
11927,95,1.0E-4
11928,95,1.0E-4
11929,95,1.0E-4
11930,95,1.0E-4
11931,95,1.0E-4
11932,95,1.0E-4
11933,95,1.0E-4
11934,95,1.0E-4
11935,95,1.0E-4
11936,95,1.0E-4
11937,95,1.0E-4
11938,95,1.0E-4
11939,95,1.0E-4
11940,95,1.0E-4
11941,95,1.0E-4
11942,95,1.0E-4
11943,95,1.0E-4
11944,95,1.0E-4
11945,95,1.0E-4
11946,95,1.0E-4
11947,95,1.0E-4
11948,95,1.0E-4
11949,95,1.0E-4
11950,95,1.0E-4
11951,95,1.0E-4
11952,95,1.0E-4
11953,95,1.0E-4
11954,95,1.0E-4
11955,95,1.0E-4
11956,95,1.0E-4
11957,95,1.0E-4
11958,95,1.0E-4
11959,95,1.0E-4
11960,95,1.0E-4
11961,95,1.0E-4
11962,95,1.0E-4
11963,95,1.0E-4
11964,95,1.0E-4
11965,95,1.0E-4
11966,95,1.0E-4
11967,95,1.0E-4
11968,95,1.0E-4
11969,95,1.0E-4
11970,95,1.0E-4
11971,95,1.0E-4
11972,95,1.0E-4
11973,95,1.0E-4
11974,95,1.0E-4
11975,95,1.0E-4
11976,95,1.0E-4
11977,95,1.0E-4
11978,95,1.0E-4
11979,95,1.0E-4
11980,95,1.0E-4
11981,95,1.0E-4
11982,95,1.0E-4
11983,95,1.0E-4
11984,95,1.0E-4
11985,95,1.0E-4
11986,95,1.0E-4
11987,95,1.0E-4
11988,95,1.0E-4
11989,95,1.0E-4
11990,95,1.0E-4
11991,95,1.0E-4
11992,95,1.0E-4
11993,95,1.0E-4
11994,95,1.0E-4
11995,95,1.0E-4
11996,95,1.0E-4
11997,95,1.0E-4
11998,95,1.0E-4
11999,95,1.0E-4
12000,95,1.0E-4
12001,95,1.0E-4
12002,95,1.0E-4
12003,95,1.0E-4
12004,95,1.0E-4
12005,95,1.0E-4
12006,95,1.0E-4
12007,95,1.0E-4
12008,95,1.0E-4
12009,95,1.0E-4
12010,95,1.0E-4
12011,95,1.0E-4
12012,95,1.0E-4
12013,95,1.0E-4
12014,95,1.0E-4
12015,95,1.0E-4
12016,95,1.0E-4
12017,95,1.0E-4
12018,95,1.0E-4
12019,95,1.0E-4
12020,95,1.0E-4
12021,95,1.0E-4
12022,95,1.0E-4
12023,95,1.0E-4
12024,95,1.0E-4
12025,95,1.0E-4
12026,95,1.0E-4
12027,95,1.0E-4
12028,95,1.0E-4
12029,95,1.0E-4
12030,95,1.0E-4
12031,95,1.0E-4
12032,95,1.0E-4
12033,95,1.0E-4
12034,95,1.0E-4
12035,95,1.0E-4
12036,95,1.0E-4
12037,95,1.0E-4
12038,95,1.0E-4
12039,95,1.0E-4
12040,95,1.0E-4
12041,95,1.0E-4
12042,95,1.0E-4
12043,95,1.0E-4
12044,95,1.0E-4
12045,95,1.0E-4
12046,95,1.0E-4
12047,95,1.0E-4
12048,95,1.0E-4
12049,95,1.0E-4
12050,95,1.0E-4
12051,95,1.0E-4
12052,95,1.0E-4
12053,95,1.0E-4
12054,95,1.0E-4
12055,95,1.0E-4
12056,95,1.0E-4
12057,95,1.0E-4
12058,95,1.0E-4
12059,95,1.0E-4
12060,95,1.0E-4
12061,95,1.0E-4
12062,95,1.0E-4
12063,95,1.0E-4
12064,95,1.0E-4
12065,95,1.0E-4
12066,95,1.0E-4
12067,95,1.0E-4
12068,95,1.0E-4
12069,95,1.0E-4
12070,95,1.0E-4
12071,95,1.0E-4
12072,95,1.0E-4
12073,95,1.0E-4
12074,95,1.0E-4
12075,95,1.0E-4
12076,95,1.0E-4
12077,95,1.0E-4
12078,95,1.0E-4
12079,95,1.0E-4
12080,95,1.0E-4
12081,95,1.0E-4
12082,95,1.0E-4
12083,95,1.0E-4
12084,95,1.0E-4
12085,95,1.0E-4
12086,95,1.0E-4
12087,95,1.0E-4
12088,95,1.0E-4
12089,95,1.0E-4
12090,95,1.0E-4
12091,95,1.0E-4
12092,95,1.0E-4
12093,95,1.0E-4
12094,95,1.0E-4
12095,95,1.0E-4
12096,95,1.0E-4
12097,95,1.0E-4
12098,95,1.0E-4
12099,95,1.0E-4
12100,95,1.0E-4
12101,95,1.0E-4
12102,95,1.0E-4
12103,95,1.0E-4
12104,95,1.0E-4
12105,95,1.0E-4
12106,95,1.0E-4
12107,95,1.0E-4
12108,95,1.0E-4
12109,95,1.0E-4
12110,95,1.0E-4
12111,95,1.0E-4
12112,95,1.0E-4
12113,95,1.0E-4
12114,95,1.0E-4
12115,95,1.0E-4
12116,95,1.0E-4
12117,95,1.0E-4
12118,95,1.0E-4
12119,95,1.0E-4
12120,95,1.0E-4
12121,95,1.0E-4
12122,95,1.0E-4
12123,95,1.0E-4
12124,95,1.0E-4
12125,95,1.0E-4
12126,95,1.0E-4
12127,95,1.0E-4
12128,95,1.0E-4
12129,95,1.0E-4
12130,95,1.0E-4
12131,95,1.0E-4
12132,95,1.0E-4
12133,95,1.0E-4
12134,95,1.0E-4
12135,95,1.0E-4
12136,95,1.0E-4
12137,95,1.0E-4
12138,95,1.0E-4
12139,95,1.0E-4
12140,95,1.0E-4
12141,95,1.0E-4
12142,95,1.0E-4
12143,95,1.0E-4
12144,95,1.0E-4
12145,95,1.0E-4
12146,95,1.0E-4
12147,95,1.0E-4
12148,95,1.0E-4
12149,95,1.0E-4
12150,95,1.0E-4
12151,95,1.0E-4
12152,95,1.0E-4
12153,95,1.0E-4
12154,95,1.0E-4
12155,95,1.0E-4
12156,95,1.0E-4
12157,95,1.0E-4
12158,95,1.0E-4
12159,95,1.0E-4
12160,95,1.0E-4
12161,95,1.0E-4
12162,95,1.0E-4
12163,95,1.0E-4
12164,95,1.0E-4
12165,95,1.0E-4
12166,95,1.0E-4
12167,95,1.0E-4
12168,95,1.0E-4
12169,95,1.0E-4
12170,95,1.0E-4
12171,95,1.0E-4
12172,95,1.0E-4
12173,95,1.0E-4
12174,95,1.0E-4
12175,95,1.0E-4
12176,95,1.0E-4
12177,95,1.0E-4
12178,95,1.0E-4
12179,95,1.0E-4
12180,95,1.0E-4
12181,95,1.0E-4
12182,95,1.0E-4
12183,95,1.0E-4
12184,95,1.0E-4
12185,95,1.0E-4
12186,95,1.0E-4
12187,95,1.0E-4
12188,95,1.0E-4
12189,95,1.0E-4
12190,95,1.0E-4
12191,95,1.0E-4
12192,95,1.0E-4
12193,95,1.0E-4
12194,95,1.0E-4
12195,95,1.0E-4
12196,95,1.0E-4
12197,95,1.0E-4
12198,95,1.0E-4
12199,95,1.0E-4
12200,95,1.0E-4
12201,95,1.0E-4
12202,95,1.0E-4
12203,95,1.0E-4
12204,95,1.0E-4
12205,95,1.0E-4
12206,95,1.0E-4
12207,95,1.0E-4
12208,95,1.0E-4
12209,95,1.0E-4
12210,95,1.0E-4
12211,95,1.0E-4
12212,95,1.0E-4
12213,95,1.0E-4
12214,95,1.0E-4
12215,95,1.0E-4
12216,95,1.0E-4
12217,95,1.0E-4
12218,95,1.0E-4
12219,95,1.0E-4
12220,95,1.0E-4
12221,95,1.0E-4
12222,95,1.0E-4
12223,95,1.0E-4
12224,95,1.0E-4
12225,95,1.0E-4
12226,95,1.0E-4
12227,95,1.0E-4
12228,95,1.0E-4
12229,95,1.0E-4
12230,95,1.0E-4
12231,95,1.0E-4
12232,95,1.0E-4
12233,95,1.0E-4
12234,95,1.0E-4
12235,95,1.0E-4
12236,95,1.0E-4
12237,95,1.0E-4
12238,95,1.0E-4
12239,95,1.0E-4
12240,95,1.0E-4
12241,95,1.0E-4
12242,95,1.0E-4
12243,95,1.0E-4
12244,95,1.0E-4
12245,95,1.0E-4
12246,95,1.0E-4
12247,95,1.0E-4
12248,95,1.0E-4
12249,95,1.0E-4
12250,95,1.0E-4
12251,95,1.0E-4
12252,95,1.0E-4
12253,95,1.0E-4
12254,95,1.0E-4
12255,95,1.0E-4
12256,95,1.0E-4
12257,95,1.0E-4
12258,95,1.0E-4
12259,95,1.0E-4
12260,95,1.0E-4
12261,95,1.0E-4
12262,95,1.0E-4
12263,95,1.0E-4
12264,95,1.0E-4
12265,95,1.0E-4
12266,95,1.0E-4
12267,95,1.0E-4
12268,95,1.0E-4
12269,95,1.0E-4
12270,95,1.0E-4
12271,95,1.0E-4
12272,95,1.0E-4
12273,95,1.0E-4
12274,95,1.0E-4
12275,95,1.0E-4
12276,95,1.0E-4
12277,95,1.0E-4
12278,95,1.0E-4
12279,95,1.0E-4
12280,95,1.0E-4
12281,95,1.0E-4
12282,95,1.0E-4
12283,95,1.0E-4
12284,95,1.0E-4
12285,95,1.0E-4
12286,95,1.0E-4
12287,95,1.0E-4
12288,95,1.0E-4
12289,95,1.0E-4
12290,95,1.0E-4
12291,95,1.0E-4
12292,95,1.0E-4
12293,95,1.0E-4
12294,95,1.0E-4
12295,95,1.0E-4
12296,95,1.0E-4
12297,95,1.0E-4
12298,95,1.0E-4
12299,95,1.0E-4
12300,95,1.0E-4
12301,95,1.0E-4
12302,95,1.0E-4
12303,95,1.0E-4
12304,95,1.0E-4
12305,95,1.0E-4
12306,95,1.0E-4
12307,95,1.0E-4
12308,95,1.0E-4
12309,95,1.0E-4
12310,95,1.0E-4
12311,95,1.0E-4
12312,95,1.0E-4
12313,95,1.0E-4
12314,95,1.0E-4
12315,95,1.0E-4
12316,95,1.0E-4
12317,95,1.0E-4
12318,95,1.0E-4
12319,95,1.0E-4
12320,95,1.0E-4
12321,95,1.0E-4
12322,95,1.0E-4
12323,95,1.0E-4
12324,95,1.0E-4
12325,95,1.0E-4
12326,95,1.0E-4
12327,95,1.0E-4
12328,95,1.0E-4
12329,95,1.0E-4
12330,95,1.0E-4
12331,95,1.0E-4
12332,95,1.0E-4
12333,95,1.0E-4
12334,95,1.0E-4
12335,95,1.0E-4
12336,95,1.0E-4
12337,95,1.0E-4
12338,95,1.0E-4
12339,95,1.0E-4
12340,95,1.0E-4
12341,95,1.0E-4
12342,95,1.0E-4
12343,95,1.0E-4
12344,95,1.0E-4
12345,95,1.0E-4
12346,95,1.0E-4
12347,95,1.0E-4
12348,95,1.0E-4
12349,95,1.0E-4
12350,95,1.0E-4
12351,95,1.0E-4
12352,95,1.0E-4
12353,95,1.0E-4
12354,95,1.0E-4
12355,95,1.0E-4
12356,95,1.0E-4
12357,95,1.0E-4
12358,95,1.0E-4
12359,95,1.0E-4
12360,95,1.0E-4
12361,95,1.0E-4
12362,95,1.0E-4
12363,95,1.0E-4
12364,95,1.0E-4
12365,95,1.0E-4
12366,95,1.0E-4
12367,95,1.0E-4
12368,95,1.0E-4
12369,95,1.0E-4
12370,95,1.0E-4
12371,95,1.0E-4
12372,95,1.0E-4
12373,95,1.0E-4
12374,95,1.0E-4
12375,95,1.0E-4
12376,95,1.0E-4
12377,95,1.0E-4
12378,95,1.0E-4
12379,95,1.0E-4
12380,95,1.0E-4
12381,95,1.0E-4
12382,95,1.0E-4
12383,95,1.0E-4
12384,95,1.0E-4
12385,95,1.0E-4
12386,95,1.0E-4
12387,95,1.0E-4
12388,95,1.0E-4
12389,95,1.0E-4
12390,95,1.0E-4
12391,95,1.0E-4
12392,95,1.0E-4
12393,95,1.0E-4
12394,95,1.0E-4
12395,95,1.0E-4
12396,95,1.0E-4
12397,95,1.0E-4
12398,95,1.0E-4
12399,95,1.0E-4
12400,95,1.0E-4
12401,95,1.0E-4
12402,95,1.0E-4
12403,95,1.0E-4
12404,95,1.0E-4
12405,95,1.0E-4
12406,95,1.0E-4
12407,95,1.0E-4
12408,95,1.0E-4
12409,95,1.0E-4
12410,95,1.0E-4
12411,95,1.0E-4
12412,95,1.0E-4
12413,95,1.0E-4
12414,95,1.0E-4
12415,95,1.0E-4
12416,95,1.0E-4
12417,95,1.0E-4
12418,95,1.0E-4
12419,95,1.0E-4
12420,95,1.0E-4
12421,95,1.0E-4
12422,95,1.0E-4
12423,95,1.0E-4
12424,95,1.0E-4
12425,95,1.0E-4
12426,95,1.0E-4
12427,95,1.0E-4
12428,95,1.0E-4
12429,95,1.0E-4
12430,95,1.0E-4
12431,95,1.0E-4
12432,95,1.0E-4
12433,95,1.0E-4
12434,95,1.0E-4
12435,95,1.0E-4
12436,95,1.0E-4
12437,95,1.0E-4
12438,95,1.0E-4
12439,95,1.0E-4
12440,95,1.0E-4
12441,95,1.0E-4
12442,95,1.0E-4
12443,95,1.0E-4
12444,95,1.0E-4
12445,95,1.0E-4
12446,95,1.0E-4
12447,95,1.0E-4
12448,95,1.0E-4
12449,95,1.0E-4
12450,95,1.0E-4
12451,95,1.0E-4
12452,95,1.0E-4
12453,95,1.0E-4
12454,95,1.0E-4
12455,95,1.0E-4
12456,95,1.0E-4
12457,95,1.0E-4
12458,95,1.0E-4
12459,95,1.0E-4
12460,95,1.0E-4
12461,95,1.0E-4
12462,95,1.0E-4
12463,95,1.0E-4
12464,95,1.0E-4
12465,95,1.0E-4
12466,95,1.0E-4
12467,95,1.0E-4
12468,95,1.0E-4
12469,95,1.0E-4
12470,95,1.0E-4
12471,95,1.0E-4
12472,95,1.0E-4
12473,95,1.0E-4
12474,95,1.0E-4
12475,95,1.0E-4
12476,95,1.0E-4
12477,95,1.0E-4
12478,95,1.0E-4
12479,95,1.0E-4
12480,95,1.0E-4
12481,95,1.0E-4
12482,95,1.0E-4
12483,95,1.0E-4
12484,95,1.0E-4
12485,95,1.0E-4
12486,95,1.0E-4
12487,95,1.0E-4
12488,95,1.0E-4
12489,95,1.0E-4
12490,95,1.0E-4
12491,95,1.0E-4
12492,95,1.0E-4
12493,95,1.0E-4
12494,95,1.0E-4
12495,95,1.0E-4
12496,95,1.0E-4
12497,95,1.0E-4
12498,95,1.0E-4
12499,95,1.0E-4
12500,95,1.0E-4
12501,95,1.0E-4
12502,95,1.0E-4
12503,95,1.0E-4
12504,95,1.0E-4
12505,95,1.0E-4
12506,95,1.0E-4
12507,95,1.0E-4
12508,95,1.0E-4
12509,95,1.0E-4
12510,95,1.0E-4
12511,95,1.0E-4
12512,95,1.0E-4
12513,95,1.0E-4
12514,95,1.0E-4
12515,95,1.0E-4
12516,95,1.0E-4
12517,95,1.0E-4
12518,95,1.0E-4
12519,95,1.0E-4
12520,95,1.0E-4
12521,95,1.0E-4
12522,95,1.0E-4
12523,95,1.0E-4
12524,95,1.0E-4
12525,95,1.0E-4
12526,95,1.0E-4
12527,95,1.0E-4
12528,95,1.0E-4
12529,95,1.0E-4
12530,95,1.0E-4
12531,95,1.0E-4
12532,95,1.0E-4
12533,95,1.0E-4
12534,95,1.0E-4
12535,95,1.0E-4
12536,95,1.0E-4
12537,95,1.0E-4
12538,95,1.0E-4
12539,95,1.0E-4
12540,95,1.0E-4
12541,95,1.0E-4
12542,95,1.0E-4
12543,95,1.0E-4
12544,95,1.0E-4
12545,95,1.0E-4
12546,95,1.0E-4
12547,95,1.0E-4
12548,95,1.0E-4
12549,95,1.0E-4
12550,95,1.0E-4
12551,95,1.0E-4
12552,95,1.0E-4
12553,95,1.0E-4
12554,95,1.0E-4
12555,95,1.0E-4
12556,95,1.0E-4
12557,95,1.0E-4
12558,95,1.0E-4
12559,95,1.0E-4
12560,95,1.0E-4
12561,95,1.0E-4
12562,95,1.0E-4
12563,95,1.0E-4
12564,95,1.0E-4
12565,95,1.0E-4
12566,95,1.0E-4
12567,95,1.0E-4
12568,95,1.0E-4
12569,95,1.0E-4
12570,95,1.0E-4
12571,95,1.0E-4
12572,95,1.0E-4
12573,95,1.0E-4
12574,95,1.0E-4
12575,95,1.0E-4
12576,95,1.0E-4
12577,95,1.0E-4
12578,95,1.0E-4
12579,95,1.0E-4
12580,95,1.0E-4
12581,95,1.0E-4
12582,95,1.0E-4
12583,95,1.0E-4
12584,95,1.0E-4
12585,95,1.0E-4
12586,95,1.0E-4
12587,95,1.0E-4
12588,95,1.0E-4
12589,95,1.0E-4
12590,95,1.0E-4
12591,95,1.0E-4
12592,95,1.0E-4
12593,95,1.0E-4
12594,95,1.0E-4
12595,95,1.0E-4
12596,95,1.0E-4
12597,95,1.0E-4
12598,95,1.0E-4
12599,95,1.0E-4
12600,95,1.0E-4
12601,95,1.0E-4
12602,95,1.0E-4
12603,95,1.0E-4
12604,95,1.0E-4
12605,95,1.0E-4
12606,95,1.0E-4
12607,95,1.0E-4
12608,95,1.0E-4
12609,95,1.0E-4
12610,95,1.0E-4
12611,95,1.0E-4
12612,95,1.0E-4
12613,95,1.0E-4
12614,95,1.0E-4
12615,95,1.0E-4
12616,95,1.0E-4
12617,95,1.0E-4
12618,95,1.0E-4
12619,95,1.0E-4
12620,95,1.0E-4
12621,95,1.0E-4
12622,95,1.0E-4
12623,95,1.0E-4
12624,95,1.0E-4
12625,95,1.0E-4
12626,95,1.0E-4
12627,95,1.0E-4
12628,95,1.0E-4
12629,95,1.0E-4
12630,95,1.0E-4
12631,95,1.0E-4
12632,95,1.0E-4
12633,95,1.0E-4
12634,95,1.0E-4
12635,95,1.0E-4
12636,95,1.0E-4
12637,95,1.0E-4
12638,95,1.0E-4
12639,95,1.0E-4
12640,95,1.0E-4
12641,95,1.0E-4
12642,95,1.0E-4
12643,95,1.0E-4
12644,95,1.0E-4
12645,95,1.0E-4
12646,95,1.0E-4
12647,95,1.0E-4
12648,95,1.0E-4
12649,95,1.0E-4
12650,95,1.0E-4
12651,95,1.0E-4
12652,95,1.0E-4
12653,95,1.0E-4
12654,95,1.0E-4
12655,95,1.0E-4
12656,95,1.0E-4
12657,95,1.0E-4
12658,95,1.0E-4
12659,95,1.0E-4
12660,95,1.0E-4
12661,95,1.0E-4
12662,95,1.0E-4
12663,95,1.0E-4
12664,95,1.0E-4
12665,95,1.0E-4
12666,95,1.0E-4
12667,95,1.0E-4
12668,95,1.0E-4
12669,95,1.0E-4
12670,95,1.0E-4
12671,95,1.0E-4
12672,95,1.0E-4
12673,95,1.0E-4
12674,95,1.0E-4
12675,95,1.0E-4
12676,95,1.0E-4
12677,95,1.0E-4
12678,95,1.0E-4
12679,95,1.0E-4
12680,95,1.0E-4
12681,95,1.0E-4
12682,95,1.0E-4
12683,95,1.0E-4
12684,95,1.0E-4
12685,95,1.0E-4
12686,95,1.0E-4
12687,95,1.0E-4
12688,95,1.0E-4
12689,95,1.0E-4
12690,95,1.0E-4
12691,95,1.0E-4
12692,95,1.0E-4
12693,95,1.0E-4
12694,95,1.0E-4
12695,95,1.0E-4
12696,95,1.0E-4
12697,95,1.0E-4
12698,95,1.0E-4
12699,95,1.0E-4
12700,95,1.0E-4
12701,95,1.0E-4
12702,95,1.0E-4
12703,95,1.0E-4
12704,95,1.0E-4
12705,95,1.0E-4
12706,95,1.0E-4
12707,95,1.0E-4
12708,95,1.0E-4
12709,95,1.0E-4
12710,95,1.0E-4
12711,95,1.0E-4
12712,95,1.0E-4
12713,95,1.0E-4
12714,95,1.0E-4
12715,95,1.0E-4
12716,95,1.0E-4
12717,95,1.0E-4
12718,95,1.0E-4
12719,95,1.0E-4
12720,95,1.0E-4
12721,95,1.0E-4
12722,95,1.0E-4
12723,95,1.0E-4
12724,95,1.0E-4
12725,95,1.0E-4
12726,95,1.0E-4
12727,95,1.0E-4
12728,95,1.0E-4
12729,95,1.0E-4
12730,95,1.0E-4
12731,95,1.0E-4
12732,95,1.0E-4
12733,95,1.0E-4
12734,95,1.0E-4
12735,95,1.0E-4
12736,95,1.0E-4
12737,95,1.0E-4
12738,95,1.0E-4
12739,95,1.0E-4
12740,95,1.0E-4
12741,95,1.0E-4
12742,95,1.0E-4
12743,95,1.0E-4
12744,95,1.0E-4
12745,95,1.0E-4
12746,95,1.0E-4
12747,95,1.0E-4
12748,95,1.0E-4
12749,95,1.0E-4
12750,95,1.0E-4
12751,95,1.0E-4
12752,95,1.0E-4
12753,95,1.0E-4
12754,95,1.0E-4
12755,95,1.0E-4
12756,95,1.0E-4
12757,95,1.0E-4
12758,95,1.0E-4
12759,95,1.0E-4
12760,95,1.0E-4
12761,95,1.0E-4
12762,95,1.0E-4
12763,95,1.0E-4
12764,95,1.0E-4
12765,95,1.0E-4
12766,95,1.0E-4
12767,95,1.0E-4
12768,95,1.0E-4
12769,95,1.0E-4
12770,95,1.0E-4
12771,95,1.0E-4
12772,95,1.0E-4
12773,95,1.0E-4
12774,95,1.0E-4
12775,95,1.0E-4
12776,95,1.0E-4
12777,95,1.0E-4
12778,95,1.0E-4
12779,95,1.0E-4
12780,95,1.0E-4
12781,95,1.0E-4
12782,95,1.0E-4
12783,95,1.0E-4
12784,95,1.0E-4
12785,95,1.0E-4
12786,95,1.0E-4
12787,95,1.0E-4
12788,95,1.0E-4
12789,95,1.0E-4
12790,95,1.0E-4
12791,95,1.0E-4
12792,95,1.0E-4
12793,95,1.0E-4
12794,95,1.0E-4
12795,95,1.0E-4
12796,95,1.0E-4
12797,95,1.0E-4
12798,95,1.0E-4
12799,95,1.0E-4
12800,95,1.0E-4
12801,95,1.0E-4
12802,95,1.0E-4
12803,95,1.0E-4
12804,95,1.0E-4
12805,95,1.0E-4
12806,95,1.0E-4
12807,95,1.0E-4
12808,95,1.0E-4
12809,95,1.0E-4
12810,95,1.0E-4
12811,95,1.0E-4
12812,95,1.0E-4
12813,95,1.0E-4
12814,95,1.0E-4
12815,95,1.0E-4
12816,95,1.0E-4
12817,95,1.0E-4
12818,95,1.0E-4
12819,95,1.0E-4
12820,95,1.0E-4
12821,95,1.0E-4
12822,95,1.0E-4
12823,95,1.0E-4
12824,95,1.0E-4
12825,95,1.0E-4
12826,95,1.0E-4
12827,95,1.0E-4
12828,95,1.0E-4
12829,95,1.0E-4
12830,95,1.0E-4
12831,95,1.0E-4
12832,95,1.0E-4
12833,95,1.0E-4
12834,95,1.0E-4
12835,95,1.0E-4
12836,95,1.0E-4
12837,95,1.0E-4
12838,95,1.0E-4
12839,95,1.0E-4
12840,95,1.0E-4
12841,95,1.0E-4
12842,95,1.0E-4
12843,95,1.0E-4
12844,95,1.0E-4
12845,95,1.0E-4
12846,95,1.0E-4
12847,95,1.0E-4
12848,95,1.0E-4
12849,95,1.0E-4
12850,95,1.0E-4
12851,95,1.0E-4
12852,95,1.0E-4
12853,95,1.0E-4
12854,95,1.0E-4
12855,95,1.0E-4
12856,95,1.0E-4
12857,95,1.0E-4
12858,95,1.0E-4
12859,95,1.0E-4
12860,95,1.0E-4
12861,95,1.0E-4
12862,95,1.0E-4
12863,95,1.0E-4
12864,95,1.0E-4
12865,95,1.0E-4
12866,95,1.0E-4
12867,95,1.0E-4
12868,95,1.0E-4
12869,95,1.0E-4
12870,95,1.0E-4
12871,95,1.0E-4
12872,95,1.0E-4
12873,95,1.0E-4
12874,95,1.0E-4
12875,95,1.0E-4
12876,95,1.0E-4
12877,95,1.0E-4
12878,95,1.0E-4
12879,95,1.0E-4
12880,95,1.0E-4
12881,95,1.0E-4
12882,95,1.0E-4
12883,95,1.0E-4
12884,95,1.0E-4
12885,95,1.0E-4
12886,95,1.0E-4
12887,95,1.0E-4
12888,95,1.0E-4
12889,95,1.0E-4
12890,95,1.0E-4
12891,95,1.0E-4
12892,95,1.0E-4
12893,95,1.0E-4
12894,95,1.0E-4
12895,95,1.0E-4
12896,95,1.0E-4
12897,95,1.0E-4
12898,95,1.0E-4
12899,95,1.0E-4
12900,95,1.0E-4
12901,95,1.0E-4
12902,95,1.0E-4
12903,95,1.0E-4
12904,95,1.0E-4
12905,95,1.0E-4
12906,95,1.0E-4
12907,95,1.0E-4
12908,95,1.0E-4
12909,95,1.0E-4
12910,95,1.0E-4
12911,95,1.0E-4
12912,95,1.0E-4
12913,95,1.0E-4
12914,95,1.0E-4
12915,95,1.0E-4
12916,95,1.0E-4
12917,95,1.0E-4
12918,95,1.0E-4
12919,95,1.0E-4
12920,95,1.0E-4
12921,95,1.0E-4
12922,95,1.0E-4
12923,95,1.0E-4
12924,95,1.0E-4
12925,95,1.0E-4
12926,95,1.0E-4
12927,95,1.0E-4
12928,95,1.0E-4
12929,95,1.0E-4
12930,95,1.0E-4
12931,95,1.0E-4
12932,95,1.0E-4
12933,95,1.0E-4
12934,95,1.0E-4
12935,95,1.0E-4
12936,95,1.0E-4
12937,95,1.0E-4
12938,95,1.0E-4
12939,95,1.0E-4
12940,95,1.0E-4
12941,95,1.0E-4
12942,95,1.0E-4
12943,95,1.0E-4
12944,95,1.0E-4
12945,95,1.0E-4
12946,95,1.0E-4
12947,95,1.0E-4
12948,95,1.0E-4
12949,95,1.0E-4
12950,95,1.0E-4
12951,95,1.0E-4
12952,95,1.0E-4
12953,95,1.0E-4
12954,95,1.0E-4
12955,95,1.0E-4
12956,95,1.0E-4
12957,95,1.0E-4
12958,95,1.0E-4
12959,95,1.0E-4
12960,95,1.0E-4
12961,95,1.0E-4
12962,95,1.0E-4
12963,95,1.0E-4
12964,95,1.0E-4
12965,95,1.0E-4
12966,95,1.0E-4
12967,95,1.0E-4
12968,95,1.0E-4
12969,95,1.0E-4
12970,95,1.0E-4
12971,95,1.0E-4
12972,95,1.0E-4
12973,95,1.0E-4
12974,95,1.0E-4
12975,95,1.0E-4
12976,95,1.0E-4
12977,95,1.0E-4
12978,95,1.0E-4
12979,95,1.0E-4
12980,95,1.0E-4
12981,95,1.0E-4
12982,95,1.0E-4
12983,95,1.0E-4
12984,95,1.0E-4
12985,95,1.0E-4
12986,95,1.0E-4
12987,95,1.0E-4
12988,95,1.0E-4
12989,95,1.0E-4
12990,95,1.0E-4
12991,95,1.0E-4
12992,95,1.0E-4
12993,95,1.0E-4
12994,95,1.0E-4
12995,95,1.0E-4
12996,95,1.0E-4
12997,95,1.0E-4
12998,95,1.0E-4
12999,95,1.0E-4
13000,95,1.0E-4
13001,95,1.0E-4
13002,95,1.0E-4
13003,95,1.0E-4
13004,95,1.0E-4
13005,95,1.0E-4
13006,95,1.0E-4
13007,95,1.0E-4
13008,95,1.0E-4
13009,95,1.0E-4
13010,95,1.0E-4
13011,95,1.0E-4
13012,95,1.0E-4
13013,95,1.0E-4
13014,95,1.0E-4
13015,95,1.0E-4
13016,95,1.0E-4
13017,95,1.0E-4
13018,95,1.0E-4
13019,95,1.0E-4
13020,95,1.0E-4
13021,95,1.0E-4
13022,95,1.0E-4
13023,95,1.0E-4
13024,95,1.0E-4
13025,95,1.0E-4
13026,95,1.0E-4
13027,95,1.0E-4
13028,95,1.0E-4
13029,95,1.0E-4
13030,95,1.0E-4
13031,95,1.0E-4
13032,95,1.0E-4
13033,95,1.0E-4
13034,95,1.0E-4
13035,95,1.0E-4
13036,95,1.0E-4
13037,95,1.0E-4
13038,95,1.0E-4
13039,95,1.0E-4
13040,95,1.0E-4
13041,95,1.0E-4
13042,95,1.0E-4
13043,95,1.0E-4
13044,95,1.0E-4
13045,95,1.0E-4
13046,95,1.0E-4
13047,95,1.0E-4
13048,95,1.0E-4
13049,95,1.0E-4
13050,95,1.0E-4
13051,95,1.0E-4
13052,95,1.0E-4
13053,95,1.0E-4
13054,95,1.0E-4
13055,95,1.0E-4
13056,95,1.0E-4
13057,95,1.0E-4
13058,95,1.0E-4
13059,95,1.0E-4
13060,95,1.0E-4
13061,95,1.0E-4
13062,95,1.0E-4
13063,95,1.0E-4
13064,95,1.0E-4
13065,95,1.0E-4
13066,95,1.0E-4
13067,95,1.0E-4
13068,95,1.0E-4
13069,95,1.0E-4
13070,95,1.0E-4
13071,95,1.0E-4
13072,95,1.0E-4
13073,95,1.0E-4
13074,95,1.0E-4
13075,95,1.0E-4
13076,95,1.0E-4
13077,95,1.0E-4
13078,95,1.0E-4
13079,95,1.0E-4
13080,95,1.0E-4
13081,95,1.0E-4
13082,95,1.0E-4
13083,95,1.0E-4
13084,95,1.0E-4
13085,95,1.0E-4
13086,95,1.0E-4
13087,95,1.0E-4
13088,95,1.0E-4
13089,95,1.0E-4
13090,95,1.0E-4
13091,95,1.0E-4
13092,95,1.0E-4
13093,95,1.0E-4
13094,95,1.0E-4
13095,95,1.0E-4
13096,95,1.0E-4
13097,95,1.0E-4
13098,95,1.0E-4
13099,95,1.0E-4
13100,95,1.0E-4
13101,95,1.0E-4
13102,95,1.0E-4
13103,95,1.0E-4
13104,95,1.0E-4
13105,95,1.0E-4
13106,95,1.0E-4
13107,95,1.0E-4
13108,95,1.0E-4
13109,95,1.0E-4
13110,95,1.0E-4
13111,95,1.0E-4
13112,95,1.0E-4
13113,95,1.0E-4
13114,95,1.0E-4
13115,95,1.0E-4
13116,95,1.0E-4
13117,95,1.0E-4
13118,95,1.0E-4
13119,95,1.0E-4
13120,95,1.0E-4
13121,95,1.0E-4
13122,95,1.0E-4
13123,95,1.0E-4
13124,95,1.0E-4
13125,95,1.0E-4
13126,95,1.0E-4
13127,95,1.0E-4
13128,95,1.0E-4
13129,95,1.0E-4
13130,95,1.0E-4
13131,95,1.0E-4
13132,95,1.0E-4
13133,95,1.0E-4
13134,95,1.0E-4
13135,95,1.0E-4
13136,95,1.0E-4
13137,95,1.0E-4
13138,95,1.0E-4
13139,95,1.0E-4
13140,95,1.0E-4
13141,95,1.0E-4
13142,95,1.0E-4
13143,95,1.0E-4
13144,95,1.0E-4
13145,95,1.0E-4
13146,95,1.0E-4
13147,95,1.0E-4
13148,95,1.0E-4
13149,95,1.0E-4
13150,95,1.0E-4
13151,95,1.0E-4
13152,95,1.0E-4
13153,95,1.0E-4
13154,95,1.0E-4
13155,95,1.0E-4
13156,95,1.0E-4
13157,95,1.0E-4
13158,95,1.0E-4
13159,95,1.0E-4
13160,95,1.0E-4
13161,95,1.0E-4
13162,95,1.0E-4
13163,95,1.0E-4
13164,95,1.0E-4
13165,95,1.0E-4
13166,95,1.0E-4
13167,95,1.0E-4
13168,95,1.0E-4
13169,95,1.0E-4
13170,95,1.0E-4
13171,95,1.0E-4
13172,95,1.0E-4
13173,95,1.0E-4
13174,95,1.0E-4
13175,95,1.0E-4
13176,95,1.0E-4
13177,95,1.0E-4
13178,95,1.0E-4
13179,95,1.0E-4
13180,95,1.0E-4
13181,95,1.0E-4
13182,95,1.0E-4
13183,95,1.0E-4
13184,95,1.0E-4
13185,95,1.0E-4
13186,95,1.0E-4
13187,95,1.0E-4
13188,95,1.0E-4
13189,95,1.0E-4
13190,95,1.0E-4
13191,95,1.0E-4
13192,95,1.0E-4
13193,95,1.0E-4
13194,95,1.0E-4
13195,95,1.0E-4
13196,95,1.0E-4
13197,95,1.0E-4
13198,95,1.0E-4
13199,95,1.0E-4
13200,95,1.0E-4
13201,95,1.0E-4
13202,95,1.0E-4
13203,95,1.0E-4
13204,95,1.0E-4
13205,95,1.0E-4
13206,95,1.0E-4
13207,95,1.0E-4
13208,95,1.0E-4
13209,95,1.0E-4
13210,95,1.0E-4
13211,95,1.0E-4
13212,95,1.0E-4
13213,95,1.0E-4
13214,95,1.0E-4
13215,95,1.0E-4
13216,95,1.0E-4
13217,95,1.0E-4
13218,95,1.0E-4
13219,95,1.0E-4
13220,95,1.0E-4
13221,95,1.0E-4
13222,95,1.0E-4
13223,95,1.0E-4
13224,95,1.0E-4
13225,95,1.0E-4
13226,95,1.0E-4
13227,95,1.0E-4
13228,95,1.0E-4
13229,95,1.0E-4
13230,95,1.0E-4
13231,95,1.0E-4
13232,95,1.0E-4
13233,95,1.0E-4
13234,95,1.0E-4
13235,95,1.0E-4
13236,95,1.0E-4
13237,95,1.0E-4
13238,95,1.0E-4
13239,95,1.0E-4
13240,95,1.0E-4
13241,95,1.0E-4
13242,95,1.0E-4
13243,95,1.0E-4
13244,95,1.0E-4
13245,95,1.0E-4
13246,95,1.0E-4
13247,95,1.0E-4
13248,95,1.0E-4
13249,95,1.0E-4
13250,95,1.0E-4
13251,95,1.0E-4
13252,95,1.0E-4
13253,95,1.0E-4
13254,95,1.0E-4
13255,95,1.0E-4
13256,95,1.0E-4
13257,95,1.0E-4
13258,95,1.0E-4
13259,95,1.0E-4
13260,95,1.0E-4
13261,95,1.0E-4
13262,95,1.0E-4
13263,95,1.0E-4
13264,95,1.0E-4
13265,95,1.0E-4
13266,95,1.0E-4
13267,95,1.0E-4
13268,95,1.0E-4
13269,95,1.0E-4
13270,95,1.0E-4
13271,95,1.0E-4
13272,95,1.0E-4
13273,95,1.0E-4
13274,95,1.0E-4
13275,95,1.0E-4
13276,95,1.0E-4
13277,95,1.0E-4
13278,95,1.0E-4
13279,95,1.0E-4
13280,95,1.0E-4
13281,95,1.0E-4
13282,95,1.0E-4
13283,95,1.0E-4
13284,95,1.0E-4
13285,95,1.0E-4
13286,95,1.0E-4
13287,95,1.0E-4
13288,95,1.0E-4
13289,95,1.0E-4
13290,95,1.0E-4
13291,95,1.0E-4
13292,95,1.0E-4
13293,95,1.0E-4
13294,95,1.0E-4
13295,95,1.0E-4
13296,95,1.0E-4
13297,95,1.0E-4
13298,95,1.0E-4
13299,95,1.0E-4
13300,95,1.0E-4
13301,95,1.0E-4
13302,95,1.0E-4
13303,95,1.0E-4
13304,95,1.0E-4
13305,95,1.0E-4
13306,95,1.0E-4
13307,95,1.0E-4
13308,95,1.0E-4
13309,95,1.0E-4
13310,95,1.0E-4
13311,95,1.0E-4
13312,95,1.0E-4
13313,95,1.0E-4
13314,95,1.0E-4
13315,95,1.0E-4
13316,95,1.0E-4
13317,95,1.0E-4
13318,95,1.0E-4
13319,95,1.0E-4
13320,95,1.0E-4
13321,95,1.0E-4
13322,95,1.0E-4
13323,95,1.0E-4
13324,95,1.0E-4
13325,95,1.0E-4
13326,95,1.0E-4
13327,95,1.0E-4
13328,95,1.0E-4
13329,95,1.0E-4
13330,95,1.0E-4
13331,95,1.0E-4
13332,95,1.0E-4
13333,95,1.0E-4
13334,95,1.0E-4
13335,95,1.0E-4
13336,95,1.0E-4
13337,95,1.0E-4
13338,95,1.0E-4
13339,95,1.0E-4
13340,95,1.0E-4
13341,95,1.0E-4
13342,95,1.0E-4
13343,95,1.0E-4
13344,95,1.0E-4
13345,95,1.0E-4
13346,95,1.0E-4
13347,95,1.0E-4
13348,95,1.0E-4
13349,95,1.0E-4
13350,95,1.0E-4
13351,95,1.0E-4
13352,95,1.0E-4
13353,95,1.0E-4
13354,95,1.0E-4
13355,95,1.0E-4
13356,95,1.0E-4
13357,95,1.0E-4
13358,95,1.0E-4
13359,95,1.0E-4
13360,95,1.0E-4
13361,95,1.0E-4
13362,95,1.0E-4
13363,95,1.0E-4
13364,95,1.0E-4
13365,95,1.0E-4
13366,95,1.0E-4
13367,95,1.0E-4
13368,95,1.0E-4
13369,95,1.0E-4
13370,95,1.0E-4
13371,95,1.0E-4
13372,95,1.0E-4
13373,95,1.0E-4
13374,95,1.0E-4
13375,95,1.0E-4
13376,95,1.0E-4
13377,95,1.0E-4
13378,95,1.0E-4
13379,95,1.0E-4
13380,95,1.0E-4
13381,95,1.0E-4
13382,95,1.0E-4
13383,95,1.0E-4
13384,95,1.0E-4
13385,95,1.0E-4
13386,95,1.0E-4
13387,95,1.0E-4
13388,95,1.0E-4
13389,95,1.0E-4
13390,95,1.0E-4
13391,95,1.0E-4
13392,95,1.0E-4
13393,95,1.0E-4
13394,95,1.0E-4
13395,95,1.0E-4
13396,95,1.0E-4
13397,95,1.0E-4
13398,95,1.0E-4
13399,95,1.0E-4
13400,95,1.0E-4
13401,95,1.0E-4
13402,95,1.0E-4
13403,95,1.0E-4
13404,95,1.0E-4
13405,95,1.0E-4
13406,95,1.0E-4
13407,95,1.0E-4
13408,95,1.0E-4
13409,95,1.0E-4
13410,95,1.0E-4
13411,95,1.0E-4
13412,95,1.0E-4
13413,95,1.0E-4
13414,95,1.0E-4
13415,95,1.0E-4
13416,95,1.0E-4
13417,95,1.0E-4
13418,95,1.0E-4
13419,95,1.0E-4
13420,95,1.0E-4
13421,95,1.0E-4
13422,95,1.0E-4
13423,95,1.0E-4
13424,95,1.0E-4
13425,95,1.0E-4
13426,95,1.0E-4
13427,95,1.0E-4
13428,95,1.0E-4
13429,95,1.0E-4
13430,95,1.0E-4
13431,95,1.0E-4
13432,95,1.0E-4
13433,95,1.0E-4
13434,95,1.0E-4
13435,95,1.0E-4
13436,95,1.0E-4
13437,95,1.0E-4
13438,95,1.0E-4
13439,95,1.0E-4
13440,95,1.0E-4
13441,95,1.0E-4
13442,95,1.0E-4
13443,95,1.0E-4
13444,95,1.0E-4
13445,95,1.0E-4
13446,95,1.0E-4
13447,95,1.0E-4
13448,95,1.0E-4
13449,95,1.0E-4
13450,95,1.0E-4
13451,95,1.0E-4
13452,95,1.0E-4
13453,95,1.0E-4
13454,95,1.0E-4
13455,95,1.0E-4
13456,95,1.0E-4
13457,95,1.0E-4
13458,95,1.0E-4
13459,95,1.0E-4
13460,95,1.0E-4
13461,95,1.0E-4
13462,95,1.0E-4
13463,95,1.0E-4
13464,95,1.0E-4
13465,95,1.0E-4
13466,95,1.0E-4
13467,95,1.0E-4
13468,95,1.0E-4
13469,95,1.0E-4
13470,95,1.0E-4
13471,95,1.0E-4
13472,95,1.0E-4
13473,95,1.0E-4
13474,95,1.0E-4
13475,95,1.0E-4
13476,95,1.0E-4
13477,95,1.0E-4
13478,95,1.0E-4
13479,95,1.0E-4
13480,95,1.0E-4
13481,95,1.0E-4
13482,95,1.0E-4
13483,95,1.0E-4
13484,95,1.0E-4
13485,95,1.0E-4
13486,95,1.0E-4
13487,95,1.0E-4
13488,95,1.0E-4
13489,95,1.0E-4
13490,95,1.0E-4
13491,95,1.0E-4
13492,95,1.0E-4
13493,95,1.0E-4
13494,95,1.0E-4
13495,95,1.0E-4
13496,95,1.0E-4
13497,95,1.0E-4
13498,95,1.0E-4
13499,95,1.0E-4
13500,95,1.0E-4
13501,95,1.0E-4
13502,95,1.0E-4
13503,95,1.0E-4
13504,95,1.0E-4
13505,95,1.0E-4
13506,95,1.0E-4
13507,95,1.0E-4
13508,95,1.0E-4
13509,95,1.0E-4
13510,95,1.0E-4
13511,95,1.0E-4
13512,95,1.0E-4
13513,95,1.0E-4
13514,95,1.0E-4
13515,95,1.0E-4
13516,95,1.0E-4
13517,95,1.0E-4
13518,95,1.0E-4
13519,95,1.0E-4
13520,95,1.0E-4
13521,95,1.0E-4
13522,95,1.0E-4
13523,95,1.0E-4
13524,95,1.0E-4
13525,95,1.0E-4
13526,95,1.0E-4
13527,95,1.0E-4
13528,95,1.0E-4
13529,95,1.0E-4
13530,95,1.0E-4
13531,95,1.0E-4
13532,95,1.0E-4
13533,95,1.0E-4
13534,95,1.0E-4
13535,95,1.0E-4
13536,95,1.0E-4
13537,95,1.0E-4
13538,95,1.0E-4
13539,95,1.0E-4
13540,95,1.0E-4
13541,95,1.0E-4
13542,95,1.0E-4
13543,95,1.0E-4
13544,95,1.0E-4
13545,95,1.0E-4
13546,95,1.0E-4
13547,95,1.0E-4
13548,95,1.0E-4
13549,95,1.0E-4
13550,95,1.0E-4
13551,95,1.0E-4
13552,95,1.0E-4
13553,95,1.0E-4
13554,95,1.0E-4
13555,95,1.0E-4
13556,95,1.0E-4
13557,95,1.0E-4
13558,95,1.0E-4
13559,95,1.0E-4
13560,95,1.0E-4
13561,95,1.0E-4
13562,95,1.0E-4
13563,95,1.0E-4
13564,95,1.0E-4
13565,95,1.0E-4
13566,95,1.0E-4
13567,95,1.0E-4
13568,95,1.0E-4
13569,95,1.0E-4
13570,95,1.0E-4
13571,95,1.0E-4
13572,95,1.0E-4
13573,95,1.0E-4
13574,95,1.0E-4
13575,95,1.0E-4
13576,95,1.0E-4
13577,95,1.0E-4
13578,95,1.0E-4
13579,95,1.0E-4
13580,95,1.0E-4
13581,95,1.0E-4
13582,95,1.0E-4
13583,95,1.0E-4
13584,95,1.0E-4
13585,95,1.0E-4
13586,95,1.0E-4
13587,95,1.0E-4
13588,95,1.0E-4
13589,95,1.0E-4
13590,95,1.0E-4
13591,95,1.0E-4
13592,95,1.0E-4
13593,95,1.0E-4
13594,95,1.0E-4
13595,95,1.0E-4
13596,95,1.0E-4
13597,95,1.0E-4
13598,95,1.0E-4
13599,95,1.0E-4
13600,95,1.0E-4
13601,95,1.0E-4
13602,95,1.0E-4
13603,95,1.0E-4
13604,95,1.0E-4
13605,95,1.0E-4
13606,95,1.0E-4
13607,95,1.0E-4
13608,95,1.0E-4
13609,95,1.0E-4
13610,95,1.0E-4
13611,95,1.0E-4
13612,95,1.0E-4
13613,95,1.0E-4
13614,95,1.0E-4
13615,95,1.0E-4
13616,95,1.0E-4
13617,95,1.0E-4
13618,95,1.0E-4
13619,95,1.0E-4
13620,95,1.0E-4
13621,95,1.0E-4
13622,95,1.0E-4
13623,95,1.0E-4
13624,95,1.0E-4
13625,95,1.0E-4
13626,95,1.0E-4
13627,95,1.0E-4
13628,95,1.0E-4
13629,95,1.0E-4
13630,95,1.0E-4
13631,95,1.0E-4
13632,95,1.0E-4
13633,95,1.0E-4
13634,95,1.0E-4
13635,95,1.0E-4
13636,95,1.0E-4
13637,95,1.0E-4
13638,95,1.0E-4
13639,95,1.0E-4
13640,95,1.0E-4
13641,95,1.0E-4
13642,95,1.0E-4
13643,95,1.0E-4
13644,95,1.0E-4
13645,95,1.0E-4
13646,95,1.0E-4
13647,95,1.0E-4
13648,95,1.0E-4
13649,95,1.0E-4
13650,95,1.0E-4
13651,95,1.0E-4
13652,95,1.0E-4
13653,95,1.0E-4
13654,95,1.0E-4
13655,95,1.0E-4
13656,95,1.0E-4
13657,95,1.0E-4
13658,95,1.0E-4
13659,95,1.0E-4
13660,95,1.0E-4
13661,95,1.0E-4
13662,95,1.0E-4
13663,95,1.0E-4
13664,95,1.0E-4
13665,95,1.0E-4
13666,95,1.0E-4
13667,95,1.0E-4
13668,95,1.0E-4
13669,95,1.0E-4
13670,95,1.0E-4
13671,95,1.0E-4
13672,95,1.0E-4
13673,95,1.0E-4
13674,95,1.0E-4
13675,95,1.0E-4
13676,95,1.0E-4
13677,95,1.0E-4
13678,95,1.0E-4
13679,95,1.0E-4
13680,95,1.0E-4
13681,95,1.0E-4
13682,95,1.0E-4
13683,95,1.0E-4
13684,95,1.0E-4
13685,95,1.0E-4
13686,95,1.0E-4
13687,95,1.0E-4
13688,95,1.0E-4
13689,95,1.0E-4
13690,95,1.0E-4
13691,95,1.0E-4
13692,95,1.0E-4
13693,95,1.0E-4
13694,95,1.0E-4
13695,95,1.0E-4
13696,95,1.0E-4
13697,95,1.0E-4
13698,95,1.0E-4
13699,95,1.0E-4
13700,95,1.0E-4
13701,95,1.0E-4
13702,95,1.0E-4
13703,95,1.0E-4
13704,95,1.0E-4
13705,95,1.0E-4
13706,95,1.0E-4
13707,95,1.0E-4
13708,95,1.0E-4
13709,95,1.0E-4
13710,95,1.0E-4
13711,95,1.0E-4
13712,95,1.0E-4
13713,95,1.0E-4
13714,95,1.0E-4
13715,95,1.0E-4
13716,95,1.0E-4
13717,95,1.0E-4
13718,95,1.0E-4
13719,95,1.0E-4
13720,95,1.0E-4
13721,95,1.0E-4
13722,95,1.0E-4
13723,95,1.0E-4
13724,95,1.0E-4
13725,95,1.0E-4
13726,95,1.0E-4
13727,95,1.0E-4
13728,95,1.0E-4
13729,95,1.0E-4
13730,95,1.0E-4
13731,95,1.0E-4
13732,95,1.0E-4
13733,95,1.0E-4
13734,95,1.0E-4
13735,95,1.0E-4
13736,95,1.0E-4
13737,95,1.0E-4
13738,95,1.0E-4
13739,95,1.0E-4
13740,95,1.0E-4
13741,95,1.0E-4
13742,95,1.0E-4
13743,95,1.0E-4
13744,95,1.0E-4
13745,95,1.0E-4
13746,95,1.0E-4
13747,95,1.0E-4
13748,95,1.0E-4
13749,95,1.0E-4
13750,95,1.0E-4
13751,95,1.0E-4
13752,95,1.0E-4
13753,95,1.0E-4
13754,95,1.0E-4
13755,95,1.0E-4
13756,95,1.0E-4
13757,95,1.0E-4
13758,95,1.0E-4
13759,95,1.0E-4
13760,95,1.0E-4
13761,95,1.0E-4
13762,95,1.0E-4
13763,95,1.0E-4
13764,95,1.0E-4
13765,95,1.0E-4
13766,95,1.0E-4
13767,95,1.0E-4
13768,95,1.0E-4
13769,95,1.0E-4
13770,95,1.0E-4
13771,95,1.0E-4
13772,95,1.0E-4
13773,95,1.0E-4
13774,95,1.0E-4
13775,95,1.0E-4
13776,95,1.0E-4
13777,95,1.0E-4
13778,95,1.0E-4
13779,95,1.0E-4
13780,95,1.0E-4
13781,95,1.0E-4
13782,95,1.0E-4
13783,95,1.0E-4
13784,95,1.0E-4
13785,95,1.0E-4
13786,95,1.0E-4
13787,95,1.0E-4
13788,95,1.0E-4
13789,95,1.0E-4
13790,95,1.0E-4
13791,95,1.0E-4
13792,95,1.0E-4
13793,95,1.0E-4
13794,95,1.0E-4
13795,95,1.0E-4
13796,95,1.0E-4
13797,95,1.0E-4
13798,95,1.0E-4
13799,95,1.0E-4
13800,95,1.0E-4
13801,95,1.0E-4
13802,95,1.0E-4
13803,95,1.0E-4
13804,95,1.0E-4
13805,95,1.0E-4
13806,95,1.0E-4
13807,95,1.0E-4
13808,95,1.0E-4
13809,95,1.0E-4
13810,95,1.0E-4
13811,95,1.0E-4
13812,95,1.0E-4
13813,95,1.0E-4
13814,95,1.0E-4
13815,95,1.0E-4
13816,95,1.0E-4
13817,95,1.0E-4
13818,95,1.0E-4
13819,95,1.0E-4
13820,95,1.0E-4
13821,95,1.0E-4
13822,95,1.0E-4
13823,95,1.0E-4
13824,95,1.0E-4
13825,95,1.0E-4
13826,95,1.0E-4
13827,95,1.0E-4
13828,95,1.0E-4
13829,95,1.0E-4
13830,95,1.0E-4
13831,95,1.0E-4
13832,95,1.0E-4
13833,95,1.0E-4
13834,95,1.0E-4
13835,95,1.0E-4
13836,95,1.0E-4
13837,95,1.0E-4
13838,95,1.0E-4
13839,95,1.0E-4
13840,95,1.0E-4
13841,95,1.0E-4
13842,95,1.0E-4
13843,95,1.0E-4
13844,95,1.0E-4
13845,95,1.0E-4
13846,95,1.0E-4
13847,95,1.0E-4
13848,95,1.0E-4
13849,95,1.0E-4
13850,95,1.0E-4
13851,95,1.0E-4
13852,95,1.0E-4
13853,95,1.0E-4
13854,95,1.0E-4
13855,95,1.0E-4
13856,95,1.0E-4
13857,95,1.0E-4
13858,95,1.0E-4
13859,95,1.0E-4
13860,95,1.0E-4
13861,95,1.0E-4
13862,95,1.0E-4
13863,95,1.0E-4
13864,95,1.0E-4
13865,95,1.0E-4
13866,95,1.0E-4
13867,95,1.0E-4
13868,95,1.0E-4
13869,95,1.0E-4
13870,95,1.0E-4
13871,95,1.0E-4
13872,95,1.0E-4
13873,95,1.0E-4
13874,95,1.0E-4
13875,95,1.0E-4
13876,95,1.0E-4
13877,95,1.0E-4
13878,95,1.0E-4
13879,95,1.0E-4
13880,95,1.0E-4
13881,95,1.0E-4
13882,95,1.0E-4
13883,95,1.0E-4
13884,95,1.0E-4
13885,95,1.0E-4
13886,95,1.0E-4
13887,95,1.0E-4
13888,95,1.0E-4
13889,95,1.0E-4
13890,95,1.0E-4
13891,95,1.0E-4
13892,95,1.0E-4
13893,95,1.0E-4
13894,95,1.0E-4
13895,95,1.0E-4
13896,95,1.0E-4
13897,95,1.0E-4
13898,95,1.0E-4
13899,95,1.0E-4
13900,95,1.0E-4
13901,95,1.0E-4
13902,95,1.0E-4
13903,95,1.0E-4
13904,95,1.0E-4
13905,95,1.0E-4
13906,95,1.0E-4
13907,95,1.0E-4
13908,95,1.0E-4
13909,95,1.0E-4
13910,95,1.0E-4
13911,95,1.0E-4
13912,95,1.0E-4
13913,95,1.0E-4
13914,95,1.0E-4
13915,95,1.0E-4
13916,95,1.0E-4
13917,95,1.0E-4
13918,95,1.0E-4
13919,95,1.0E-4
13920,95,1.0E-4
13921,95,1.0E-4
13922,95,1.0E-4
13923,95,1.0E-4
13924,95,1.0E-4
13925,95,1.0E-4
13926,95,1.0E-4
13927,95,1.0E-4
13928,95,1.0E-4
13929,95,1.0E-4
13930,95,1.0E-4
13931,95,1.0E-4
13932,95,1.0E-4
13933,95,1.0E-4
13934,95,1.0E-4
13935,95,1.0E-4
13936,95,1.0E-4
13937,95,1.0E-4
13938,95,1.0E-4
13939,95,1.0E-4
13940,95,1.0E-4
13941,95,1.0E-4
13942,95,1.0E-4
13943,95,1.0E-4
13944,95,1.0E-4
13945,95,1.0E-4
13946,95,1.0E-4
13947,95,1.0E-4
13948,95,1.0E-4
13949,95,1.0E-4
13950,95,1.0E-4
13951,95,1.0E-4
13952,95,1.0E-4
13953,95,1.0E-4
13954,95,1.0E-4
13955,95,1.0E-4
13956,95,1.0E-4
13957,95,1.0E-4
13958,95,1.0E-4
13959,95,1.0E-4
13960,95,1.0E-4
13961,95,1.0E-4
13962,95,1.0E-4
13963,95,1.0E-4
13964,95,1.0E-4
13965,95,1.0E-4
13966,95,1.0E-4
13967,95,1.0E-4
13968,95,1.0E-4
13969,95,1.0E-4
13970,95,1.0E-4
13971,95,1.0E-4
13972,95,1.0E-4
13973,95,1.0E-4
13974,95,1.0E-4
13975,95,1.0E-4
13976,95,1.0E-4
13977,95,1.0E-4
13978,95,1.0E-4
13979,95,1.0E-4
13980,95,1.0E-4
13981,95,1.0E-4
13982,95,1.0E-4
13983,95,1.0E-4
13984,95,1.0E-4
13985,95,1.0E-4
13986,95,1.0E-4
13987,95,1.0E-4
13988,95,1.0E-4
13989,95,1.0E-4
13990,95,1.0E-4
13991,95,1.0E-4
13992,95,1.0E-4
13993,95,1.0E-4
13994,95,1.0E-4
13995,95,1.0E-4
13996,95,1.0E-4
13997,95,1.0E-4
13998,95,1.0E-4
13999,95,1.0E-4
14000,95,1.0E-4
14001,95,1.0E-4
14002,95,1.0E-4
14003,95,1.0E-4
14004,95,1.0E-4
14005,95,1.0E-4
14006,95,1.0E-4
14007,95,1.0E-4
14008,95,1.0E-4
14009,95,1.0E-4
14010,95,1.0E-4
14011,95,1.0E-4
14012,95,1.0E-4
14013,95,1.0E-4
14014,95,1.0E-4
14015,95,1.0E-4
14016,95,1.0E-4
14017,95,1.0E-4
14018,95,1.0E-4
14019,95,1.0E-4
14020,95,1.0E-4
14021,95,1.0E-4
14022,95,1.0E-4
14023,95,1.0E-4
14024,95,1.0E-4
14025,95,1.0E-4
14026,95,1.0E-4
14027,95,1.0E-4
14028,95,1.0E-4
14029,95,1.0E-4
14030,95,1.0E-4
14031,95,1.0E-4
14032,95,1.0E-4
14033,95,1.0E-4
14034,95,1.0E-4
14035,95,1.0E-4
14036,95,1.0E-4
14037,95,1.0E-4
14038,95,1.0E-4
14039,95,1.0E-4
14040,95,1.0E-4
14041,95,1.0E-4
14042,95,1.0E-4
14043,95,1.0E-4
14044,95,1.0E-4
14045,95,1.0E-4
14046,95,1.0E-4
14047,95,1.0E-4
14048,95,1.0E-4
14049,95,1.0E-4
14050,95,1.0E-4
14051,95,1.0E-4
14052,95,1.0E-4
14053,95,1.0E-4
14054,95,1.0E-4
14055,95,1.0E-4
14056,95,1.0E-4
14057,95,1.0E-4
14058,95,1.0E-4
14059,95,1.0E-4
14060,95,1.0E-4
14061,95,1.0E-4
14062,95,1.0E-4
14063,95,1.0E-4
14064,95,1.0E-4
14065,95,1.0E-4
14066,95,1.0E-4
14067,95,1.0E-4
14068,95,1.0E-4
14069,95,1.0E-4
14070,95,1.0E-4
14071,95,1.0E-4
14072,95,1.0E-4
14073,95,1.0E-4
14074,95,1.0E-4
14075,95,1.0E-4
14076,95,1.0E-4
14077,95,1.0E-4
14078,95,1.0E-4
14079,95,1.0E-4
14080,95,1.0E-4
14081,95,1.0E-4
14082,95,1.0E-4
14083,95,1.0E-4
14084,95,1.0E-4
14085,95,1.0E-4
14086,95,1.0E-4
14087,95,1.0E-4
14088,95,1.0E-4
14089,95,1.0E-4
14090,95,1.0E-4
14091,95,1.0E-4
14092,95,1.0E-4
14093,95,1.0E-4
14094,95,1.0E-4
14095,95,1.0E-4
14096,95,1.0E-4
14097,95,1.0E-4
14098,95,1.0E-4
14099,95,1.0E-4
14100,95,1.0E-4
14101,95,1.0E-4
14102,95,1.0E-4
14103,95,1.0E-4
14104,95,1.0E-4
14105,95,1.0E-4
14106,95,1.0E-4
14107,95,1.0E-4
14108,95,1.0E-4
14109,95,1.0E-4
14110,95,1.0E-4
14111,95,1.0E-4
14112,95,1.0E-4
14113,95,1.0E-4
14114,95,1.0E-4
14115,95,1.0E-4
14116,95,1.0E-4
14117,95,1.0E-4
14118,95,1.0E-4
14119,95,1.0E-4
14120,95,1.0E-4
14121,95,1.0E-4
14122,95,1.0E-4
14123,95,1.0E-4
14124,95,1.0E-4
14125,95,1.0E-4
14126,95,1.0E-4
14127,95,1.0E-4
14128,95,1.0E-4
14129,95,1.0E-4
14130,95,1.0E-4
14131,95,1.0E-4
14132,95,1.0E-4
14133,95,1.0E-4
14134,95,1.0E-4
14135,95,1.0E-4
14136,95,1.0E-4
14137,95,1.0E-4
14138,95,1.0E-4
14139,95,1.0E-4
14140,95,1.0E-4
14141,95,1.0E-4
14142,95,1.0E-4
14143,95,1.0E-4
14144,95,1.0E-4
14145,95,1.0E-4
14146,95,1.0E-4
14147,95,1.0E-4
14148,95,1.0E-4
14149,95,1.0E-4
14150,95,1.0E-4
14151,95,1.0E-4
14152,95,1.0E-4
14153,95,1.0E-4
14154,95,1.0E-4
14155,95,1.0E-4
14156,95,1.0E-4
14157,95,1.0E-4
14158,95,1.0E-4
14159,95,1.0E-4
14160,95,1.0E-4
14161,95,1.0E-4
14162,95,1.0E-4
14163,95,1.0E-4
14164,95,1.0E-4
14165,95,1.0E-4
14166,95,1.0E-4
14167,95,1.0E-4
14168,95,1.0E-4
14169,95,1.0E-4
14170,95,1.0E-4
14171,95,1.0E-4
14172,95,1.0E-4
14173,95,1.0E-4
14174,95,1.0E-4
14175,95,1.0E-4
14176,95,1.0E-4
14177,95,1.0E-4
14178,95,1.0E-4
14179,95,1.0E-4
14180,95,1.0E-4
14181,95,1.0E-4
14182,95,1.0E-4
14183,95,1.0E-4
14184,95,1.0E-4
14185,95,1.0E-4
14186,95,1.0E-4
14187,95,1.0E-4
14188,95,1.0E-4
14189,95,1.0E-4
14190,95,1.0E-4
14191,95,1.0E-4
14192,95,1.0E-4
14193,95,1.0E-4
14194,95,1.0E-4
14195,95,1.0E-4
14196,95,1.0E-4
14197,95,1.0E-4
14198,95,1.0E-4
14199,95,1.0E-4
14200,95,1.0E-4
14201,95,1.0E-4
14202,95,1.0E-4
14203,95,1.0E-4
14204,95,1.0E-4
14205,95,1.0E-4
14206,95,1.0E-4
14207,95,1.0E-4
14208,95,1.0E-4
14209,95,1.0E-4
14210,95,1.0E-4
14211,95,1.0E-4
14212,95,1.0E-4
14213,95,1.0E-4
14214,95,1.0E-4
14215,95,1.0E-4
14216,95,1.0E-4
14217,95,1.0E-4
14218,95,1.0E-4
14219,95,1.0E-4
14220,95,1.0E-4
14221,95,1.0E-4
14222,95,1.0E-4
14223,95,1.0E-4
14224,95,1.0E-4
14225,95,1.0E-4
14226,95,1.0E-4
14227,95,1.0E-4
14228,95,1.0E-4
14229,95,1.0E-4
14230,95,1.0E-4
14231,95,1.0E-4
14232,95,1.0E-4
14233,95,1.0E-4
14234,95,1.0E-4
14235,95,1.0E-4
14236,95,1.0E-4
14237,95,1.0E-4
14238,95,1.0E-4
14239,95,1.0E-4
14240,95,1.0E-4
14241,95,1.0E-4
14242,95,1.0E-4
14243,95,1.0E-4
14244,95,1.0E-4
14245,95,1.0E-4
14246,95,1.0E-4
14247,95,1.0E-4
14248,95,1.0E-4
14249,95,1.0E-4
14250,95,1.0E-4
14251,95,1.0E-4
14252,95,1.0E-4
14253,95,1.0E-4
14254,95,1.0E-4
14255,95,1.0E-4
14256,95,1.0E-4
14257,95,1.0E-4
14258,95,1.0E-4
14259,95,1.0E-4
14260,95,1.0E-4
14261,95,1.0E-4
14262,95,1.0E-4
14263,95,1.0E-4
14264,95,1.0E-4
14265,95,1.0E-4
14266,95,1.0E-4
14267,95,1.0E-4
14268,95,1.0E-4
14269,95,1.0E-4
14270,95,1.0E-4
14271,95,1.0E-4
14272,95,1.0E-4
14273,95,1.0E-4
14274,95,1.0E-4
14275,95,1.0E-4
14276,95,1.0E-4
14277,95,1.0E-4
14278,95,1.0E-4
14279,95,1.0E-4
14280,95,1.0E-4
14281,95,1.0E-4
14282,95,1.0E-4
14283,95,1.0E-4
14284,95,1.0E-4
14285,95,1.0E-4
14286,95,1.0E-4
14287,95,1.0E-4
14288,95,1.0E-4
14289,95,1.0E-4
14290,95,1.0E-4
14291,95,1.0E-4
14292,95,1.0E-4
14293,95,1.0E-4
14294,95,1.0E-4
14295,95,1.0E-4
14296,95,1.0E-4
14297,95,1.0E-4
14298,95,1.0E-4
14299,95,1.0E-4
14300,95,1.0E-4
14301,95,1.0E-4
14302,95,1.0E-4
14303,95,1.0E-4
14304,95,1.0E-4
14305,95,1.0E-4
14306,95,1.0E-4
14307,95,1.0E-4
14308,95,1.0E-4
14309,95,1.0E-4
14310,95,1.0E-4
14311,95,1.0E-4
14312,95,1.0E-4
14313,95,1.0E-4
14314,95,1.0E-4
14315,95,1.0E-4
14316,95,1.0E-4
14317,95,1.0E-4
14318,95,1.0E-4
14319,95,1.0E-4
14320,95,1.0E-4
14321,95,1.0E-4
14322,95,1.0E-4
14323,95,1.0E-4
14324,95,1.0E-4
14325,95,1.0E-4
14326,95,1.0E-4
14327,95,1.0E-4
14328,95,1.0E-4
14329,95,1.0E-4
14330,95,1.0E-4
14331,95,1.0E-4
14332,95,1.0E-4
14333,95,1.0E-4
14334,95,1.0E-4
14335,95,1.0E-4
14336,95,1.0E-4
14337,95,1.0E-4
14338,95,1.0E-4
14339,95,1.0E-4
14340,95,1.0E-4
14341,95,1.0E-4
14342,95,1.0E-4
14343,95,1.0E-4
14344,95,1.0E-4
14345,95,1.0E-4
14346,95,1.0E-4
14347,95,1.0E-4
14348,95,1.0E-4
14349,95,1.0E-4
14350,95,1.0E-4
14351,95,1.0E-4
14352,95,1.0E-4
14353,95,1.0E-4
14354,95,1.0E-4
14355,95,1.0E-4
14356,95,1.0E-4
14357,95,1.0E-4
14358,95,1.0E-4
14359,95,1.0E-4
14360,95,1.0E-4
14361,95,1.0E-4
14362,95,1.0E-4
14363,95,1.0E-4
14364,95,1.0E-4
14365,95,1.0E-4
14366,95,1.0E-4
14367,95,1.0E-4
14368,95,1.0E-4
14369,95,1.0E-4
14370,95,1.0E-4
14371,95,1.0E-4
14372,95,1.0E-4
14373,95,1.0E-4
14374,95,1.0E-4
14375,95,1.0E-4
14376,95,1.0E-4
14377,95,1.0E-4
14378,95,1.0E-4
14379,95,1.0E-4
14380,95,1.0E-4
14381,95,1.0E-4
14382,95,1.0E-4
14383,95,1.0E-4
14384,95,1.0E-4
14385,95,1.0E-4
14386,95,1.0E-4
14387,95,1.0E-4
14388,95,1.0E-4
14389,95,1.0E-4
14390,95,1.0E-4
14391,95,1.0E-4
14392,95,1.0E-4
14393,95,1.0E-4
14394,95,1.0E-4
14395,95,1.0E-4
14396,95,1.0E-4
14397,95,1.0E-4
14398,95,1.0E-4
14399,95,1.0E-4
14400,95,1.0E-4
14401,95,1.0E-4
14402,95,1.0E-4
14403,95,1.0E-4
14404,95,1.0E-4
14405,95,1.0E-4
14406,95,1.0E-4
14407,95,1.0E-4
14408,95,1.0E-4
14409,95,1.0E-4
14410,95,1.0E-4
14411,95,1.0E-4
14412,95,1.0E-4
14413,95,1.0E-4
14414,95,1.0E-4
14415,95,1.0E-4
14416,95,1.0E-4
14417,95,1.0E-4
14418,95,1.0E-4
14419,95,1.0E-4
14420,95,1.0E-4
14421,95,1.0E-4
14422,95,1.0E-4
14423,95,1.0E-4
14424,95,1.0E-4
14425,95,1.0E-4
14426,95,1.0E-4
14427,95,1.0E-4
14428,95,1.0E-4
14429,95,1.0E-4
14430,95,1.0E-4
14431,95,1.0E-4
14432,95,1.0E-4
14433,95,1.0E-4
14434,95,1.0E-4
14435,95,1.0E-4
14436,95,1.0E-4
14437,95,1.0E-4
14438,95,1.0E-4
14439,95,1.0E-4
14440,95,1.0E-4
14441,95,1.0E-4
14442,95,1.0E-4
14443,95,1.0E-4
14444,95,1.0E-4
14445,95,1.0E-4
14446,95,1.0E-4
14447,95,1.0E-4
14448,95,1.0E-4
14449,95,1.0E-4
14450,95,1.0E-4
14451,95,1.0E-4
14452,95,1.0E-4
14453,95,1.0E-4
14454,95,1.0E-4
14455,95,1.0E-4
14456,95,1.0E-4
14457,95,1.0E-4
14458,95,1.0E-4
14459,95,1.0E-4
14460,95,1.0E-4
14461,95,1.0E-4
14462,95,1.0E-4
14463,95,1.0E-4
14464,95,1.0E-4
14465,95,1.0E-4
14466,95,1.0E-4
14467,95,1.0E-4
14468,95,1.0E-4
14469,95,1.0E-4
14470,95,1.0E-4
14471,95,1.0E-4
14472,95,1.0E-4
14473,95,1.0E-4
14474,95,1.0E-4
14475,95,1.0E-4
14476,95,1.0E-4
14477,95,1.0E-4
14478,95,1.0E-4
14479,95,1.0E-4
14480,95,1.0E-4
14481,95,1.0E-4
14482,95,1.0E-4
14483,95,1.0E-4
14484,95,1.0E-4
14485,95,1.0E-4
14486,95,1.0E-4
14487,95,1.0E-4
14488,95,1.0E-4
14489,95,1.0E-4
14490,95,1.0E-4
14491,95,1.0E-4
14492,95,1.0E-4
14493,95,1.0E-4
14494,95,1.0E-4
14495,95,1.0E-4
14496,95,1.0E-4
14497,95,1.0E-4
14498,95,1.0E-4
14499,95,1.0E-4
14500,95,1.0E-4
14501,95,1.0E-4
14502,95,1.0E-4
14503,95,1.0E-4
14504,95,1.0E-4
14505,95,1.0E-4
14506,95,1.0E-4
14507,95,1.0E-4
14508,95,1.0E-4
14509,95,1.0E-4
14510,95,1.0E-4
14511,95,1.0E-4
14512,95,1.0E-4
14513,95,1.0E-4
14514,95,1.0E-4
14515,95,1.0E-4
14516,95,1.0E-4
14517,95,1.0E-4
14518,95,1.0E-4
14519,95,1.0E-4
14520,95,1.0E-4
14521,95,1.0E-4
14522,95,1.0E-4
14523,95,1.0E-4
14524,95,1.0E-4
14525,95,1.0E-4
14526,95,1.0E-4
14527,95,1.0E-4
14528,95,1.0E-4
14529,95,1.0E-4
14530,95,1.0E-4
14531,95,1.0E-4
14532,95,1.0E-4
14533,95,1.0E-4
14534,95,1.0E-4
14535,95,1.0E-4
14536,95,1.0E-4
14537,95,1.0E-4
14538,95,1.0E-4
14539,95,1.0E-4
14540,95,1.0E-4
14541,95,1.0E-4
14542,95,1.0E-4
14543,95,1.0E-4
14544,95,1.0E-4
14545,95,1.0E-4
14546,95,1.0E-4
14547,95,1.0E-4
14548,95,1.0E-4
14549,95,1.0E-4
14550,95,1.0E-4
14551,95,1.0E-4
14552,95,1.0E-4
14553,95,1.0E-4
14554,95,1.0E-4
14555,95,1.0E-4
14556,95,1.0E-4
14557,95,1.0E-4
14558,95,1.0E-4
14559,95,1.0E-4
14560,95,1.0E-4
14561,95,1.0E-4
14562,95,1.0E-4
14563,95,1.0E-4
14564,95,1.0E-4
14565,95,1.0E-4
14566,95,1.0E-4
14567,95,1.0E-4
14568,95,1.0E-4
14569,95,1.0E-4
14570,95,1.0E-4
14571,95,1.0E-4
14572,95,1.0E-4
14573,95,1.0E-4
14574,95,1.0E-4
14575,95,1.0E-4
14576,95,1.0E-4
14577,95,1.0E-4
14578,95,1.0E-4
14579,95,1.0E-4
14580,95,1.0E-4
14581,95,1.0E-4
14582,95,1.0E-4
14583,95,1.0E-4
14584,95,1.0E-4
14585,95,1.0E-4
14586,95,1.0E-4
14587,95,1.0E-4
14588,95,1.0E-4
14589,95,1.0E-4
14590,95,1.0E-4
14591,95,1.0E-4
14592,95,1.0E-4
14593,95,1.0E-4
14594,95,1.0E-4
14595,95,1.0E-4
14596,95,1.0E-4
14597,95,1.0E-4
14598,95,1.0E-4
14599,95,1.0E-4
14600,95,1.0E-4
14601,95,1.0E-4
14602,95,1.0E-4
14603,95,1.0E-4
14604,95,1.0E-4
14605,95,1.0E-4
14606,95,1.0E-4
14607,95,1.0E-4
14608,95,1.0E-4
14609,95,1.0E-4
14610,95,1.0E-4
14611,95,1.0E-4
14612,95,1.0E-4
14613,95,1.0E-4
14614,95,1.0E-4
14615,95,1.0E-4
14616,95,1.0E-4
14617,95,1.0E-4
14618,95,1.0E-4
14619,95,1.0E-4
14620,95,1.0E-4
14621,95,1.0E-4
14622,95,1.0E-4
14623,95,1.0E-4
14624,95,1.0E-4
14625,95,1.0E-4
14626,95,1.0E-4
14627,95,1.0E-4
14628,95,1.0E-4
14629,95,1.0E-4
14630,95,1.0E-4
14631,95,1.0E-4
14632,95,1.0E-4
14633,95,1.0E-4
14634,95,1.0E-4
14635,95,1.0E-4
14636,95,1.0E-4
14637,95,1.0E-4
14638,95,1.0E-4
14639,95,1.0E-4
14640,95,1.0E-4
14641,95,1.0E-4
14642,95,1.0E-4
14643,95,1.0E-4
14644,95,1.0E-4
14645,95,1.0E-4
14646,95,1.0E-4
14647,95,1.0E-4
14648,95,1.0E-4
14649,95,1.0E-4
14650,95,1.0E-4
14651,95,1.0E-4
14652,95,1.0E-4
14653,95,1.0E-4
14654,95,1.0E-4
14655,95,1.0E-4
14656,95,1.0E-4
14657,95,1.0E-4
14658,95,1.0E-4
14659,95,1.0E-4
14660,95,1.0E-4
14661,95,1.0E-4
14662,95,1.0E-4
14663,95,1.0E-4
14664,95,1.0E-4
14665,95,1.0E-4
14666,95,1.0E-4
14667,95,1.0E-4
14668,95,1.0E-4
14669,95,1.0E-4
14670,95,1.0E-4
14671,95,1.0E-4
14672,95,1.0E-4
14673,95,1.0E-4
14674,95,1.0E-4
14675,95,1.0E-4
14676,95,1.0E-4
14677,95,1.0E-4
14678,95,1.0E-4
14679,95,1.0E-4
14680,95,1.0E-4
14681,95,1.0E-4
14682,95,1.0E-4
14683,95,1.0E-4
14684,95,1.0E-4
14685,95,1.0E-4
14686,95,1.0E-4
14687,95,1.0E-4
14688,95,1.0E-4
14689,95,1.0E-4
14690,95,1.0E-4
14691,95,1.0E-4
14692,95,1.0E-4
14693,95,1.0E-4
14694,95,1.0E-4
14695,95,1.0E-4
14696,95,1.0E-4
14697,95,1.0E-4
14698,95,1.0E-4
14699,95,1.0E-4
14700,95,1.0E-4
14701,95,1.0E-4
14702,95,1.0E-4
14703,95,1.0E-4
14704,95,1.0E-4
14705,95,1.0E-4
14706,95,1.0E-4
14707,95,1.0E-4
14708,95,1.0E-4
14709,95,1.0E-4
14710,95,1.0E-4
14711,95,1.0E-4
14712,95,1.0E-4
14713,95,1.0E-4
14714,95,1.0E-4
14715,95,1.0E-4
14716,95,1.0E-4
14717,95,1.0E-4
14718,95,1.0E-4
14719,95,1.0E-4
14720,95,1.0E-4
14721,95,1.0E-4
14722,95,1.0E-4
14723,95,1.0E-4
14724,95,1.0E-4
14725,95,1.0E-4
14726,95,1.0E-4
14727,95,1.0E-4
14728,95,1.0E-4
14729,95,1.0E-4
14730,95,1.0E-4
14731,95,1.0E-4
14732,95,1.0E-4
14733,95,1.0E-4
14734,95,1.0E-4
14735,95,1.0E-4
14736,95,1.0E-4
14737,95,1.0E-4
14738,95,1.0E-4
14739,95,1.0E-4
14740,95,1.0E-4
14741,95,1.0E-4
14742,95,1.0E-4
14743,95,1.0E-4
14744,95,1.0E-4
14745,95,1.0E-4
14746,95,1.0E-4
14747,95,1.0E-4
14748,95,1.0E-4
14749,95,1.0E-4
14750,95,1.0E-4
14751,95,1.0E-4
14752,95,1.0E-4
14753,95,1.0E-4
14754,95,1.0E-4
14755,95,1.0E-4
14756,95,1.0E-4
14757,95,1.0E-4
14758,95,1.0E-4
14759,95,1.0E-4
14760,95,1.0E-4
14761,95,1.0E-4
14762,95,1.0E-4
14763,95,1.0E-4
14764,95,1.0E-4
14765,95,1.0E-4
14766,95,1.0E-4
14767,95,1.0E-4
14768,95,1.0E-4
14769,95,1.0E-4
14770,95,1.0E-4
14771,95,1.0E-4
14772,95,1.0E-4
14773,95,1.0E-4
14774,95,1.0E-4
14775,95,1.0E-4
14776,95,1.0E-4
14777,95,1.0E-4
14778,95,1.0E-4
14779,95,1.0E-4
14780,95,1.0E-4
14781,95,1.0E-4
14782,95,1.0E-4
14783,95,1.0E-4
14784,95,1.0E-4
14785,95,1.0E-4
14786,95,1.0E-4
14787,95,1.0E-4
14788,95,1.0E-4
14789,95,1.0E-4
14790,95,1.0E-4
14791,95,1.0E-4
14792,95,1.0E-4
14793,95,1.0E-4
14794,95,1.0E-4
14795,95,1.0E-4
14796,95,1.0E-4
14797,95,1.0E-4
14798,95,1.0E-4
14799,95,1.0E-4
14800,95,1.0E-4
14801,95,1.0E-4
14802,95,1.0E-4
14803,95,1.0E-4
14804,95,1.0E-4
14805,95,1.0E-4
14806,95,1.0E-4
14807,95,1.0E-4
14808,95,1.0E-4
14809,95,1.0E-4
14810,95,1.0E-4
14811,95,1.0E-4
14812,95,1.0E-4
14813,95,1.0E-4
14814,95,1.0E-4
14815,95,1.0E-4
14816,95,1.0E-4
14817,95,1.0E-4
14818,95,1.0E-4
14819,95,1.0E-4
14820,95,1.0E-4
14821,95,1.0E-4
14822,95,1.0E-4
14823,95,1.0E-4
14824,95,1.0E-4
14825,95,1.0E-4
14826,95,1.0E-4
14827,95,1.0E-4
14828,95,1.0E-4
14829,95,1.0E-4
14830,95,1.0E-4
14831,95,1.0E-4
14832,95,1.0E-4
14833,95,1.0E-4
14834,95,1.0E-4
14835,95,1.0E-4
14836,95,1.0E-4
14837,95,1.0E-4
14838,95,1.0E-4
14839,95,1.0E-4
14840,95,1.0E-4
14841,95,1.0E-4
14842,95,1.0E-4
14843,95,1.0E-4
14844,95,1.0E-4
14845,95,1.0E-4
14846,95,1.0E-4
14847,95,1.0E-4
14848,95,1.0E-4
14849,95,1.0E-4
14850,95,1.0E-4
14851,95,1.0E-4
14852,95,1.0E-4
14853,95,1.0E-4
14854,95,1.0E-4
14855,95,1.0E-4
14856,95,1.0E-4
14857,95,1.0E-4
14858,95,1.0E-4
14859,95,1.0E-4
14860,95,1.0E-4
14861,95,1.0E-4
14862,95,1.0E-4
14863,95,1.0E-4
14864,95,1.0E-4
14865,95,1.0E-4
14866,95,1.0E-4
14867,95,1.0E-4
14868,95,1.0E-4
14869,95,1.0E-4
14870,95,1.0E-4
14871,95,1.0E-4
14872,95,1.0E-4
14873,95,1.0E-4
14874,95,1.0E-4
14875,95,1.0E-4
14876,95,1.0E-4
14877,95,1.0E-4
14878,95,1.0E-4
14879,95,1.0E-4
14880,95,1.0E-4
14881,95,1.0E-4
14882,95,1.0E-4
14883,95,1.0E-4
14884,95,1.0E-4
14885,95,1.0E-4
14886,95,1.0E-4
14887,95,1.0E-4
14888,95,1.0E-4
14889,95,1.0E-4
14890,95,1.0E-4
14891,95,1.0E-4
14892,95,1.0E-4
14893,95,1.0E-4
14894,95,1.0E-4
14895,95,1.0E-4
14896,95,1.0E-4
14897,95,1.0E-4
14898,95,1.0E-4
14899,95,1.0E-4
14900,95,1.0E-4
14901,95,1.0E-4
14902,95,1.0E-4
14903,95,1.0E-4
14904,95,1.0E-4
14905,95,1.0E-4
14906,95,1.0E-4
14907,95,1.0E-4
14908,95,1.0E-4
14909,95,1.0E-4
14910,95,1.0E-4
14911,95,1.0E-4
14912,95,1.0E-4
14913,95,1.0E-4
14914,95,1.0E-4
14915,95,1.0E-4
14916,95,1.0E-4
14917,95,1.0E-4
14918,95,1.0E-4
14919,95,1.0E-4
14920,95,1.0E-4
14921,95,1.0E-4
14922,95,1.0E-4
14923,95,1.0E-4
14924,95,1.0E-4
14925,95,1.0E-4
14926,95,1.0E-4
14927,95,1.0E-4
14928,95,1.0E-4
14929,95,1.0E-4
14930,95,1.0E-4
14931,95,1.0E-4
14932,95,1.0E-4
14933,95,1.0E-4
14934,95,1.0E-4
14935,95,1.0E-4
14936,95,1.0E-4
14937,95,1.0E-4
14938,95,1.0E-4
14939,95,1.0E-4
14940,95,1.0E-4
14941,95,1.0E-4
14942,95,1.0E-4
14943,95,1.0E-4
14944,95,1.0E-4
14945,95,1.0E-4
14946,95,1.0E-4
14947,95,1.0E-4
14948,95,1.0E-4
14949,95,1.0E-4
14950,95,1.0E-4
14951,95,1.0E-4
14952,95,1.0E-4
14953,95,1.0E-4
14954,95,1.0E-4
14955,95,1.0E-4
14956,95,1.0E-4
14957,95,1.0E-4
14958,95,1.0E-4
14959,95,1.0E-4
14960,95,1.0E-4
14961,95,1.0E-4
14962,95,1.0E-4
14963,95,1.0E-4
14964,95,1.0E-4
14965,95,1.0E-4
14966,95,1.0E-4
14967,95,1.0E-4
14968,95,1.0E-4
14969,95,1.0E-4
14970,95,1.0E-4
14971,95,1.0E-4
14972,95,1.0E-4
14973,95,1.0E-4
14974,95,1.0E-4
14975,95,1.0E-4
14976,95,1.0E-4
14977,95,1.0E-4
14978,95,1.0E-4
14979,95,1.0E-4
14980,95,1.0E-4
14981,95,1.0E-4
14982,95,1.0E-4
14983,95,1.0E-4
14984,95,1.0E-4
14985,95,1.0E-4
14986,95,1.0E-4
14987,95,1.0E-4
14988,95,1.0E-4
14989,95,1.0E-4
14990,95,1.0E-4
14991,95,1.0E-4
14992,95,1.0E-4
14993,95,1.0E-4
14994,95,1.0E-4
14995,95,1.0E-4
14996,95,1.0E-4
14997,95,1.0E-4
14998,95,1.0E-4
14999,95,1.0E-4
15000,95,1.0E-4
15001,95,1.0E-4
15002,95,1.0E-4
15003,95,1.0E-4
15004,95,1.0E-4
15005,95,1.0E-4
15006,95,1.0E-4
15007,95,1.0E-4
15008,95,1.0E-4
15009,95,1.0E-4
15010,95,1.0E-4
15011,95,1.0E-4
15012,95,1.0E-4
15013,95,1.0E-4
15014,95,1.0E-4
15015,95,1.0E-4
15016,95,1.0E-4
15017,95,1.0E-4
15018,95,1.0E-4
15019,95,1.0E-4
15020,95,1.0E-4
15021,95,1.0E-4
15022,95,1.0E-4
15023,95,1.0E-4
15024,95,1.0E-4
15025,95,1.0E-4
15026,95,1.0E-4
15027,95,1.0E-4
15028,95,1.0E-4
15029,95,1.0E-4
15030,95,1.0E-4
15031,95,1.0E-4
15032,95,1.0E-4
15033,95,1.0E-4
15034,95,1.0E-4
15035,95,1.0E-4
15036,95,1.0E-4
15037,95,1.0E-4
15038,95,1.0E-4
15039,95,1.0E-4
15040,95,1.0E-4
15041,95,1.0E-4
15042,95,1.0E-4
15043,95,1.0E-4
15044,95,1.0E-4
15045,95,1.0E-4
15046,95,1.0E-4
15047,95,1.0E-4
15048,95,1.0E-4
15049,95,1.0E-4
15050,95,1.0E-4
15051,95,1.0E-4
15052,95,1.0E-4
15053,95,1.0E-4
15054,95,1.0E-4
15055,95,1.0E-4
15056,95,1.0E-4
15057,95,1.0E-4
15058,95,1.0E-4
15059,95,1.0E-4
15060,95,1.0E-4
15061,95,1.0E-4
15062,95,1.0E-4
15063,95,1.0E-4
15064,95,1.0E-4
15065,95,1.0E-4
15066,95,1.0E-4
15067,95,1.0E-4
15068,95,1.0E-4
15069,95,1.0E-4
15070,95,1.0E-4
15071,95,1.0E-4
15072,95,1.0E-4
15073,95,1.0E-4
15074,95,1.0E-4
15075,95,1.0E-4
15076,95,1.0E-4
15077,95,1.0E-4
15078,95,1.0E-4
15079,95,1.0E-4
15080,95,1.0E-4
15081,95,1.0E-4
15082,95,1.0E-4
15083,95,1.0E-4
15084,95,1.0E-4
15085,95,1.0E-4
15086,95,1.0E-4
15087,95,1.0E-4
15088,95,1.0E-4
15089,95,1.0E-4
15090,95,1.0E-4
15091,95,1.0E-4
15092,95,1.0E-4
15093,95,1.0E-4
15094,95,1.0E-4
15095,95,1.0E-4
15096,95,1.0E-4
15097,95,1.0E-4
15098,95,1.0E-4
15099,95,1.0E-4
15100,95,1.0E-4
15101,95,1.0E-4
15102,95,1.0E-4
15103,95,1.0E-4
15104,95,1.0E-4
15105,95,1.0E-4
15106,95,1.0E-4
15107,95,1.0E-4
15108,95,1.0E-4
15109,95,1.0E-4
15110,95,1.0E-4
15111,95,1.0E-4
15112,95,1.0E-4
15113,95,1.0E-4
15114,95,1.0E-4
15115,95,1.0E-4
15116,95,1.0E-4
15117,95,1.0E-4
15118,95,1.0E-4
15119,95,1.0E-4
15120,95,1.0E-4
15121,95,1.0E-4
15122,95,1.0E-4
15123,95,1.0E-4
15124,95,1.0E-4
15125,95,1.0E-4
15126,95,1.0E-4
15127,95,1.0E-4
15128,95,1.0E-4
15129,95,1.0E-4
15130,95,1.0E-4
15131,95,1.0E-4
15132,95,1.0E-4
15133,95,1.0E-4
15134,95,1.0E-4
15135,95,1.0E-4
15136,95,1.0E-4
15137,95,1.0E-4
15138,95,1.0E-4
15139,95,1.0E-4
15140,95,1.0E-4
15141,95,1.0E-4
15142,95,1.0E-4
15143,95,1.0E-4
15144,95,1.0E-4
15145,95,1.0E-4
15146,95,1.0E-4
15147,95,1.0E-4
15148,95,1.0E-4
15149,95,1.0E-4
15150,95,1.0E-4
15151,95,1.0E-4
15152,95,1.0E-4
15153,95,1.0E-4
15154,95,1.0E-4
15155,95,1.0E-4
15156,95,1.0E-4
15157,95,1.0E-4
15158,95,1.0E-4
15159,95,1.0E-4
15160,95,1.0E-4
15161,95,1.0E-4
15162,95,1.0E-4
15163,95,1.0E-4
15164,95,1.0E-4
15165,95,1.0E-4
15166,95,1.0E-4
15167,95,1.0E-4
15168,95,1.0E-4
15169,95,1.0E-4
15170,95,1.0E-4
15171,95,1.0E-4
15172,95,1.0E-4
15173,95,1.0E-4
15174,95,1.0E-4
15175,95,1.0E-4
15176,95,1.0E-4
15177,95,1.0E-4
15178,95,1.0E-4
15179,95,1.0E-4
15180,95,1.0E-4
15181,95,1.0E-4
15182,95,1.0E-4
15183,95,1.0E-4
15184,95,1.0E-4
15185,95,1.0E-4
15186,95,1.0E-4
15187,95,1.0E-4
15188,95,1.0E-4
15189,95,1.0E-4
15190,95,1.0E-4
15191,95,1.0E-4
15192,95,1.0E-4
15193,95,1.0E-4
15194,95,1.0E-4
15195,95,1.0E-4
15196,95,1.0E-4
15197,95,1.0E-4
15198,95,1.0E-4
15199,95,1.0E-4
15200,95,1.0E-4
15201,95,1.0E-4
15202,95,1.0E-4
15203,95,1.0E-4
15204,95,1.0E-4
15205,95,1.0E-4
15206,95,1.0E-4
15207,95,1.0E-4
15208,95,1.0E-4
15209,95,1.0E-4
15210,95,1.0E-4
15211,95,1.0E-4
15212,95,1.0E-4
15213,95,1.0E-4
15214,95,1.0E-4
15215,95,1.0E-4
15216,95,1.0E-4
15217,95,1.0E-4
15218,95,1.0E-4
15219,95,1.0E-4
15220,95,1.0E-4
15221,95,1.0E-4
15222,95,1.0E-4
15223,95,1.0E-4
15224,95,1.0E-4
15225,95,1.0E-4
15226,95,1.0E-4
15227,95,1.0E-4
15228,95,1.0E-4
15229,95,1.0E-4
15230,95,1.0E-4
15231,95,1.0E-4
15232,95,1.0E-4
15233,95,1.0E-4
15234,95,1.0E-4
15235,95,1.0E-4
15236,95,1.0E-4
15237,95,1.0E-4
15238,95,1.0E-4
15239,95,1.0E-4
15240,95,1.0E-4
15241,95,1.0E-4
15242,95,1.0E-4
15243,95,1.0E-4
15244,95,1.0E-4
15245,95,1.0E-4
15246,95,1.0E-4
15247,95,1.0E-4
15248,95,1.0E-4
15249,95,1.0E-4
15250,95,1.0E-4
15251,95,1.0E-4
15252,95,1.0E-4
15253,95,1.0E-4
15254,95,1.0E-4
15255,95,1.0E-4
15256,95,1.0E-4
15257,95,1.0E-4
15258,95,1.0E-4
15259,95,1.0E-4
15260,95,1.0E-4
15261,95,1.0E-4
15262,95,1.0E-4
15263,95,1.0E-4
15264,95,1.0E-4
15265,95,1.0E-4
15266,95,1.0E-4
15267,95,1.0E-4
15268,95,1.0E-4
15269,95,1.0E-4
15270,95,1.0E-4
15271,95,1.0E-4
15272,95,1.0E-4
15273,95,1.0E-4
15274,95,1.0E-4
15275,95,1.0E-4
15276,95,1.0E-4
15277,95,1.0E-4
15278,95,1.0E-4
15279,95,1.0E-4
15280,95,1.0E-4
15281,95,1.0E-4
15282,95,1.0E-4
15283,95,1.0E-4
15284,95,1.0E-4
15285,95,1.0E-4
15286,95,1.0E-4
15287,95,1.0E-4
15288,95,1.0E-4
15289,95,1.0E-4
15290,95,1.0E-4
15291,95,1.0E-4
15292,95,1.0E-4
15293,95,1.0E-4
15294,95,1.0E-4
15295,95,1.0E-4
15296,95,1.0E-4
15297,95,1.0E-4
15298,95,1.0E-4
15299,95,1.0E-4
15300,95,1.0E-4
15301,95,1.0E-4
15302,95,1.0E-4
15303,95,1.0E-4
15304,95,1.0E-4
15305,95,1.0E-4
15306,95,1.0E-4
15307,95,1.0E-4
15308,95,1.0E-4
15309,95,1.0E-4
15310,95,1.0E-4
15311,95,1.0E-4
15312,95,1.0E-4
15313,95,1.0E-4
15314,95,1.0E-4
15315,95,1.0E-4
15316,95,1.0E-4
15317,95,1.0E-4
15318,95,1.0E-4
15319,95,1.0E-4
15320,95,1.0E-4
15321,95,1.0E-4
15322,95,1.0E-4
15323,95,1.0E-4
15324,95,1.0E-4
15325,95,1.0E-4
15326,95,1.0E-4
15327,95,1.0E-4
15328,95,1.0E-4
15329,95,1.0E-4
15330,95,1.0E-4
15331,95,1.0E-4
15332,95,1.0E-4
15333,95,1.0E-4
15334,95,1.0E-4
15335,95,1.0E-4
15336,95,1.0E-4
15337,95,1.0E-4
15338,95,1.0E-4
15339,95,1.0E-4
15340,95,1.0E-4
15341,95,1.0E-4
15342,95,1.0E-4
15343,95,1.0E-4
15344,95,1.0E-4
15345,95,1.0E-4
15346,95,1.0E-4
15347,95,1.0E-4
15348,95,1.0E-4
15349,95,1.0E-4
15350,95,1.0E-4
15351,95,1.0E-4
15352,95,1.0E-4
15353,95,1.0E-4
15354,95,1.0E-4
15355,95,1.0E-4
15356,95,1.0E-4
15357,95,1.0E-4
15358,95,1.0E-4
15359,95,1.0E-4
15360,95,1.0E-4
15361,95,1.0E-4
15362,95,1.0E-4
15363,95,1.0E-4
15364,95,1.0E-4
15365,95,1.0E-4
15366,95,1.0E-4
15367,95,1.0E-4
15368,95,1.0E-4
15369,95,1.0E-4
15370,95,1.0E-4
15371,95,1.0E-4
15372,95,1.0E-4
15373,95,1.0E-4
15374,95,1.0E-4
15375,95,1.0E-4
15376,95,1.0E-4
15377,95,1.0E-4
15378,95,1.0E-4
15379,95,1.0E-4
15380,95,1.0E-4
15381,95,1.0E-4
15382,95,1.0E-4
15383,95,1.0E-4
15384,95,1.0E-4
15385,95,1.0E-4
15386,95,1.0E-4
15387,95,1.0E-4
15388,95,1.0E-4
15389,95,1.0E-4
15390,95,1.0E-4
15391,95,1.0E-4
15392,95,1.0E-4
15393,95,1.0E-4
15394,95,1.0E-4
15395,95,1.0E-4
15396,95,1.0E-4
15397,95,1.0E-4
15398,95,1.0E-4
15399,95,1.0E-4
15400,95,1.0E-4
15401,95,1.0E-4
15402,95,1.0E-4
15403,95,1.0E-4
15404,95,1.0E-4
15405,95,1.0E-4
15406,95,1.0E-4
15407,95,1.0E-4
15408,95,1.0E-4
15409,95,1.0E-4
15410,95,1.0E-4
15411,95,1.0E-4
15412,95,1.0E-4
15413,95,1.0E-4
15414,95,1.0E-4
15415,95,1.0E-4
15416,95,1.0E-4
15417,95,1.0E-4
15418,95,1.0E-4
15419,95,1.0E-4
15420,95,1.0E-4
15421,95,1.0E-4
15422,95,1.0E-4
15423,95,1.0E-4
15424,95,1.0E-4
15425,95,1.0E-4
15426,95,1.0E-4
15427,95,1.0E-4
15428,95,1.0E-4
15429,95,1.0E-4
15430,95,1.0E-4
15431,95,1.0E-4
15432,95,1.0E-4
15433,95,1.0E-4
15434,95,1.0E-4
15435,95,1.0E-4
15436,95,1.0E-4
15437,95,1.0E-4
15438,95,1.0E-4
15439,95,1.0E-4
15440,95,1.0E-4
15441,95,1.0E-4
15442,95,1.0E-4
15443,95,1.0E-4
15444,95,1.0E-4
15445,95,1.0E-4
15446,95,1.0E-4
15447,95,1.0E-4
15448,95,1.0E-4
15449,95,1.0E-4
15450,95,1.0E-4
15451,95,1.0E-4
15452,95,1.0E-4
15453,95,1.0E-4
15454,95,1.0E-4
15455,95,1.0E-4
15456,95,1.0E-4
15457,95,1.0E-4
15458,95,1.0E-4
15459,95,1.0E-4
15460,95,1.0E-4
15461,95,1.0E-4
15462,95,1.0E-4
15463,95,1.0E-4
15464,95,1.0E-4
15465,95,1.0E-4
15466,95,1.0E-4
15467,95,1.0E-4
15468,95,1.0E-4
15469,95,1.0E-4
15470,95,1.0E-4
15471,95,1.0E-4
15472,95,1.0E-4
15473,95,1.0E-4
15474,95,1.0E-4
15475,95,1.0E-4
15476,95,1.0E-4
15477,95,1.0E-4
15478,95,1.0E-4
15479,95,1.0E-4
15480,95,1.0E-4
15481,95,1.0E-4
15482,95,1.0E-4
15483,95,1.0E-4
15484,95,1.0E-4
15485,95,1.0E-4
15486,95,1.0E-4
15487,95,1.0E-4
15488,95,1.0E-4
15489,95,1.0E-4
15490,95,1.0E-4
15491,95,1.0E-4
15492,95,1.0E-4
15493,95,1.0E-4
15494,95,1.0E-4
15495,95,1.0E-4
15496,95,1.0E-4
15497,95,1.0E-4
15498,95,1.0E-4
15499,95,1.0E-4
15500,95,1.0E-4
15501,95,1.0E-4
15502,95,1.0E-4
15503,95,1.0E-4
15504,95,1.0E-4
15505,95,1.0E-4
15506,95,1.0E-4
15507,95,1.0E-4
15508,95,1.0E-4
15509,95,1.0E-4
15510,95,1.0E-4
15511,95,1.0E-4
15512,95,1.0E-4
15513,95,1.0E-4
15514,95,1.0E-4
15515,95,1.0E-4
15516,95,1.0E-4
15517,95,1.0E-4
15518,95,1.0E-4
15519,95,1.0E-4
15520,95,1.0E-4
15521,95,1.0E-4
15522,95,1.0E-4
15523,95,1.0E-4
15524,95,1.0E-4
15525,95,1.0E-4
15526,95,1.0E-4
15527,95,1.0E-4
15528,95,1.0E-4
15529,95,1.0E-4
15530,95,1.0E-4
15531,95,1.0E-4
15532,95,1.0E-4
15533,95,1.0E-4
15534,95,1.0E-4
15535,95,1.0E-4
15536,95,1.0E-4
15537,95,1.0E-4
15538,95,1.0E-4
15539,95,1.0E-4
15540,95,1.0E-4
15541,95,1.0E-4
15542,95,1.0E-4
15543,95,1.0E-4
15544,95,1.0E-4
15545,95,1.0E-4
15546,95,1.0E-4
15547,95,1.0E-4
15548,95,1.0E-4
15549,95,1.0E-4
15550,95,1.0E-4
15551,95,1.0E-4
15552,95,1.0E-4
15553,95,1.0E-4
15554,95,1.0E-4
15555,95,1.0E-4
15556,95,1.0E-4
15557,95,1.0E-4
15558,95,1.0E-4
15559,95,1.0E-4
15560,95,1.0E-4
15561,95,1.0E-4
15562,95,1.0E-4
15563,95,1.0E-4
15564,95,1.0E-4
15565,95,1.0E-4
15566,95,1.0E-4
15567,95,1.0E-4
15568,95,1.0E-4
15569,95,1.0E-4
15570,95,1.0E-4
15571,95,1.0E-4
15572,95,1.0E-4
15573,95,1.0E-4
15574,95,1.0E-4
15575,95,1.0E-4
15576,95,1.0E-4
15577,95,1.0E-4
15578,95,1.0E-4
15579,95,1.0E-4
15580,95,1.0E-4
15581,95,1.0E-4
15582,95,1.0E-4
15583,95,1.0E-4
15584,95,1.0E-4
15585,95,1.0E-4
15586,95,1.0E-4
15587,95,1.0E-4
15588,95,1.0E-4
15589,95,1.0E-4
15590,95,1.0E-4
15591,95,1.0E-4
15592,95,1.0E-4
15593,95,1.0E-4
15594,95,1.0E-4
15595,95,1.0E-4
15596,95,1.0E-4
15597,95,1.0E-4
15598,95,1.0E-4
15599,95,1.0E-4
15600,95,1.0E-4
15601,95,1.0E-4
15602,95,1.0E-4
15603,95,1.0E-4
15604,95,1.0E-4
15605,95,1.0E-4
15606,95,1.0E-4
15607,95,1.0E-4
15608,95,1.0E-4
15609,95,1.0E-4
15610,95,1.0E-4
15611,95,1.0E-4
15612,95,1.0E-4
15613,95,1.0E-4
15614,95,1.0E-4
15615,95,1.0E-4
15616,95,1.0E-4
15617,95,1.0E-4
15618,95,1.0E-4
15619,95,1.0E-4
15620,95,1.0E-4
15621,95,1.0E-4
15622,95,1.0E-4
15623,95,1.0E-4
15624,95,1.0E-4
15625,95,1.0E-4
15626,95,1.0E-4
15627,95,1.0E-4
15628,95,1.0E-4
15629,95,1.0E-4
15630,95,1.0E-4
15631,95,1.0E-4
15632,95,1.0E-4
15633,95,1.0E-4
15634,95,1.0E-4
15635,95,1.0E-4
15636,95,1.0E-4
15637,95,1.0E-4
15638,95,1.0E-4
15639,95,1.0E-4
15640,95,1.0E-4
15641,95,1.0E-4
15642,95,1.0E-4
15643,95,1.0E-4
15644,95,1.0E-4
15645,95,1.0E-4
15646,95,1.0E-4
15647,95,1.0E-4
15648,95,1.0E-4
15649,95,1.0E-4
15650,95,1.0E-4
15651,95,1.0E-4
15652,95,1.0E-4
15653,95,1.0E-4
15654,95,1.0E-4
15655,95,1.0E-4
15656,95,1.0E-4
15657,95,1.0E-4
15658,95,1.0E-4
15659,95,1.0E-4
15660,95,1.0E-4
15661,95,1.0E-4
15662,95,1.0E-4
15663,95,1.0E-4
15664,95,1.0E-4
15665,95,1.0E-4
15666,95,1.0E-4
15667,95,1.0E-4
15668,95,1.0E-4
15669,95,1.0E-4
15670,95,1.0E-4
15671,95,1.0E-4
15672,95,1.0E-4
15673,95,1.0E-4
15674,95,1.0E-4
15675,95,1.0E-4
15676,95,1.0E-4
15677,95,1.0E-4
15678,95,1.0E-4
15679,95,1.0E-4
15680,95,1.0E-4
15681,95,1.0E-4
15682,95,1.0E-4
15683,95,1.0E-4
15684,95,1.0E-4
15685,95,1.0E-4
15686,95,1.0E-4
15687,95,1.0E-4
15688,95,1.0E-4
15689,95,1.0E-4
15690,95,1.0E-4
15691,95,1.0E-4
15692,95,1.0E-4
15693,95,1.0E-4
15694,95,1.0E-4
15695,95,1.0E-4
15696,95,1.0E-4
15697,95,1.0E-4
15698,95,1.0E-4
15699,95,1.0E-4
15700,95,1.0E-4
15701,95,1.0E-4
15702,95,1.0E-4
15703,95,1.0E-4
15704,95,1.0E-4
15705,95,1.0E-4
15706,95,1.0E-4
15707,95,1.0E-4
15708,95,1.0E-4
15709,95,1.0E-4
15710,95,1.0E-4
15711,95,1.0E-4
15712,95,1.0E-4
15713,95,1.0E-4
15714,95,1.0E-4
15715,95,1.0E-4
15716,95,1.0E-4
15717,95,1.0E-4
15718,95,1.0E-4
15719,95,1.0E-4
15720,95,1.0E-4
15721,95,1.0E-4
15722,95,1.0E-4
15723,95,1.0E-4
15724,95,1.0E-4
15725,95,1.0E-4
15726,95,1.0E-4
15727,95,1.0E-4
15728,95,1.0E-4
15729,95,1.0E-4
15730,95,1.0E-4
15731,95,1.0E-4
15732,95,1.0E-4
15733,95,1.0E-4
15734,95,1.0E-4
15735,95,1.0E-4
15736,95,1.0E-4
15737,95,1.0E-4
15738,95,1.0E-4
15739,95,1.0E-4
15740,95,1.0E-4
15741,95,1.0E-4
15742,95,1.0E-4
15743,95,1.0E-4
15744,95,1.0E-4
15745,95,1.0E-4
15746,95,1.0E-4
15747,95,1.0E-4
15748,95,1.0E-4
15749,95,1.0E-4
15750,95,1.0E-4
15751,95,1.0E-4
15752,95,1.0E-4
15753,95,1.0E-4
15754,95,1.0E-4
15755,95,1.0E-4
15756,95,1.0E-4
15757,95,1.0E-4
15758,95,1.0E-4
15759,95,1.0E-4
15760,95,1.0E-4
15761,95,1.0E-4
15762,95,1.0E-4
15763,95,1.0E-4
15764,95,1.0E-4
15765,95,1.0E-4
15766,95,1.0E-4
15767,95,1.0E-4
15768,95,1.0E-4
15769,95,1.0E-4
15770,95,1.0E-4
15771,95,1.0E-4
15772,95,1.0E-4
15773,95,1.0E-4
15774,95,1.0E-4
15775,95,1.0E-4
15776,95,1.0E-4
15777,95,1.0E-4
15778,95,1.0E-4
15779,95,1.0E-4
15780,95,1.0E-4
15781,95,1.0E-4
15782,95,1.0E-4
15783,95,1.0E-4
15784,95,1.0E-4
15785,95,1.0E-4
15786,95,1.0E-4
15787,95,1.0E-4
15788,95,1.0E-4
15789,95,1.0E-4
15790,95,1.0E-4
15791,95,1.0E-4
15792,95,1.0E-4
15793,95,1.0E-4
15794,95,1.0E-4
15795,95,1.0E-4
15796,95,1.0E-4
15797,95,1.0E-4
15798,95,1.0E-4
15799,95,1.0E-4
15800,95,1.0E-4
15801,95,1.0E-4
15802,95,1.0E-4
15803,95,1.0E-4
15804,95,1.0E-4
15805,95,1.0E-4
15806,95,1.0E-4
15807,95,1.0E-4
15808,95,1.0E-4
15809,95,1.0E-4
15810,95,1.0E-4
15811,95,1.0E-4
15812,95,1.0E-4
15813,95,1.0E-4
15814,95,1.0E-4
15815,95,1.0E-4
15816,95,1.0E-4
15817,95,1.0E-4
15818,95,1.0E-4
15819,95,1.0E-4
15820,95,1.0E-4
15821,95,1.0E-4
15822,95,1.0E-4
15823,95,1.0E-4
15824,95,1.0E-4
15825,95,1.0E-4
15826,95,1.0E-4
15827,95,1.0E-4
15828,95,1.0E-4
15829,95,1.0E-4
15830,95,1.0E-4
15831,95,1.0E-4
15832,95,1.0E-4
15833,95,1.0E-4
15834,95,1.0E-4
15835,95,1.0E-4
15836,95,1.0E-4
15837,95,1.0E-4
15838,95,1.0E-4
15839,95,1.0E-4
15840,95,1.0E-4
15841,95,1.0E-4
15842,95,1.0E-4
15843,95,1.0E-4
15844,95,1.0E-4
15845,95,1.0E-4
15846,95,1.0E-4
15847,95,1.0E-4
15848,95,1.0E-4
15849,95,1.0E-4
15850,95,1.0E-4
15851,95,1.0E-4
15852,95,1.0E-4
15853,95,1.0E-4
15854,95,1.0E-4
15855,95,1.0E-4
15856,95,1.0E-4
15857,95,1.0E-4
15858,95,1.0E-4
15859,95,1.0E-4
15860,95,1.0E-4
15861,95,1.0E-4
15862,95,1.0E-4
15863,95,1.0E-4
15864,95,1.0E-4
15865,95,1.0E-4
15866,95,1.0E-4
15867,95,1.0E-4
15868,95,1.0E-4
15869,95,1.0E-4
15870,95,1.0E-4
15871,95,1.0E-4
15872,95,1.0E-4
15873,95,1.0E-4
15874,95,1.0E-4
15875,95,1.0E-4
15876,95,1.0E-4
15877,95,1.0E-4
15878,95,1.0E-4
15879,95,1.0E-4
15880,95,1.0E-4
15881,95,1.0E-4
15882,95,1.0E-4
15883,95,1.0E-4
15884,95,1.0E-4
15885,95,1.0E-4
15886,95,1.0E-4
15887,95,1.0E-4
15888,95,1.0E-4
15889,95,1.0E-4
15890,95,1.0E-4
15891,95,1.0E-4
15892,95,1.0E-4
15893,95,1.0E-4
15894,95,1.0E-4
15895,95,1.0E-4
15896,95,1.0E-4
15897,95,1.0E-4
15898,95,1.0E-4
15899,95,1.0E-4
15900,95,1.0E-4
15901,95,1.0E-4
15902,95,1.0E-4
15903,95,1.0E-4
15904,95,1.0E-4
15905,95,1.0E-4
15906,95,1.0E-4
15907,95,1.0E-4
15908,95,1.0E-4
15909,95,1.0E-4
15910,95,1.0E-4
15911,95,1.0E-4
15912,95,1.0E-4
15913,95,1.0E-4
15914,95,1.0E-4
15915,95,1.0E-4
15916,95,1.0E-4
15917,95,1.0E-4
15918,95,1.0E-4
15919,95,1.0E-4
15920,95,1.0E-4
15921,95,1.0E-4
15922,95,1.0E-4
15923,95,1.0E-4
15924,95,1.0E-4
15925,95,1.0E-4
15926,95,1.0E-4
15927,95,1.0E-4
15928,95,1.0E-4
15929,95,1.0E-4
15930,95,1.0E-4
15931,95,1.0E-4
15932,95,1.0E-4
15933,95,1.0E-4
15934,95,1.0E-4
15935,95,1.0E-4
15936,95,1.0E-4
15937,95,1.0E-4
15938,95,1.0E-4
15939,95,1.0E-4
15940,95,1.0E-4
15941,95,1.0E-4
15942,95,1.0E-4
15943,95,1.0E-4
15944,95,1.0E-4
15945,95,1.0E-4
15946,95,1.0E-4
15947,95,1.0E-4
15948,95,1.0E-4
15949,95,1.0E-4
15950,95,1.0E-4
15951,95,1.0E-4
15952,95,1.0E-4
15953,95,1.0E-4
15954,95,1.0E-4
15955,95,1.0E-4
15956,95,1.0E-4
15957,95,1.0E-4
15958,95,1.0E-4
15959,95,1.0E-4
15960,95,1.0E-4
15961,95,1.0E-4
15962,95,1.0E-4
15963,95,1.0E-4
15964,95,1.0E-4
15965,95,1.0E-4
15966,95,1.0E-4
15967,95,1.0E-4
15968,95,1.0E-4
15969,95,1.0E-4
15970,95,1.0E-4
15971,95,1.0E-4
15972,95,1.0E-4
15973,95,1.0E-4
15974,95,1.0E-4
15975,95,1.0E-4
15976,95,1.0E-4
15977,95,1.0E-4
15978,95,1.0E-4
15979,95,1.0E-4
15980,95,1.0E-4
15981,95,1.0E-4
15982,95,1.0E-4
15983,95,1.0E-4
15984,95,1.0E-4
15985,95,1.0E-4
15986,95,1.0E-4
15987,95,1.0E-4
15988,95,1.0E-4
15989,95,1.0E-4
15990,95,1.0E-4
15991,95,1.0E-4
15992,95,1.0E-4
15993,95,1.0E-4
15994,95,1.0E-4
15995,95,1.0E-4
15996,95,1.0E-4
15997,95,1.0E-4
15998,95,1.0E-4
15999,95,1.0E-4
16000,95,1.0E-4
16001,95,1.0E-4
16002,95,1.0E-4
16003,95,1.0E-4
16004,95,1.0E-4
16005,95,1.0E-4
16006,95,1.0E-4
16007,95,1.0E-4
16008,95,1.0E-4
16009,95,1.0E-4
16010,95,1.0E-4
16011,95,1.0E-4
16012,95,1.0E-4
16013,95,1.0E-4
16014,95,1.0E-4
16015,95,1.0E-4
16016,95,1.0E-4
16017,95,1.0E-4
16018,95,1.0E-4
16019,95,1.0E-4
16020,95,1.0E-4
16021,95,1.0E-4
16022,95,1.0E-4
16023,95,1.0E-4
16024,95,1.0E-4
16025,95,1.0E-4
16026,95,1.0E-4
16027,95,1.0E-4
16028,95,1.0E-4
16029,95,1.0E-4
16030,95,1.0E-4
16031,95,1.0E-4
16032,95,1.0E-4
16033,95,1.0E-4
16034,95,1.0E-4
16035,95,1.0E-4
16036,95,1.0E-4
16037,95,1.0E-4
16038,95,1.0E-4
16039,95,1.0E-4
16040,95,1.0E-4
16041,95,1.0E-4
16042,95,1.0E-4
16043,95,1.0E-4
16044,95,1.0E-4
16045,95,1.0E-4
16046,95,1.0E-4
16047,95,1.0E-4
16048,95,1.0E-4
16049,95,1.0E-4
16050,95,1.0E-4
16051,95,1.0E-4
16052,95,1.0E-4
16053,95,1.0E-4
16054,95,1.0E-4
16055,95,1.0E-4
16056,95,1.0E-4
16057,95,1.0E-4
16058,95,1.0E-4
16059,95,1.0E-4
16060,95,1.0E-4
16061,95,1.0E-4
16062,95,1.0E-4
16063,95,1.0E-4
16064,95,1.0E-4
16065,95,1.0E-4
16066,95,1.0E-4
16067,95,1.0E-4
16068,95,1.0E-4
16069,95,1.0E-4
16070,95,1.0E-4
16071,95,1.0E-4
16072,95,1.0E-4
16073,95,1.0E-4
16074,95,1.0E-4
16075,95,1.0E-4
16076,95,1.0E-4
16077,95,1.0E-4
16078,95,1.0E-4
16079,95,1.0E-4
16080,95,1.0E-4
16081,95,1.0E-4
16082,95,1.0E-4
16083,95,1.0E-4
16084,95,1.0E-4
16085,95,1.0E-4
16086,95,1.0E-4
16087,95,1.0E-4
16088,95,1.0E-4
16089,95,1.0E-4
16090,95,1.0E-4
16091,95,1.0E-4
16092,95,1.0E-4
16093,95,1.0E-4
16094,95,1.0E-4
16095,95,1.0E-4
16096,95,1.0E-4
16097,95,1.0E-4
16098,95,1.0E-4
16099,95,1.0E-4
16100,95,1.0E-4
16101,95,1.0E-4
16102,95,1.0E-4
16103,95,1.0E-4
16104,95,1.0E-4
16105,95,1.0E-4
16106,95,1.0E-4
16107,95,1.0E-4
16108,95,1.0E-4
16109,95,1.0E-4
16110,95,1.0E-4
16111,95,1.0E-4
16112,95,1.0E-4
16113,95,1.0E-4
16114,95,1.0E-4
16115,95,1.0E-4
16116,95,1.0E-4
16117,95,1.0E-4
16118,95,1.0E-4
16119,95,1.0E-4
16120,95,1.0E-4
16121,95,1.0E-4
16122,95,1.0E-4
16123,95,1.0E-4
16124,95,1.0E-4
16125,95,1.0E-4
16126,95,1.0E-4
16127,95,1.0E-4
16128,95,1.0E-4
16129,95,1.0E-4
16130,95,1.0E-4
16131,95,1.0E-4
16132,95,1.0E-4
16133,95,1.0E-4
16134,95,1.0E-4
16135,95,1.0E-4
16136,95,1.0E-4
16137,95,1.0E-4
16138,95,1.0E-4
16139,95,1.0E-4
16140,95,1.0E-4
16141,95,1.0E-4
16142,95,1.0E-4
16143,95,1.0E-4
16144,95,1.0E-4
16145,95,1.0E-4
16146,95,1.0E-4
16147,95,1.0E-4
16148,95,1.0E-4
16149,95,1.0E-4
16150,95,1.0E-4
16151,95,1.0E-4
16152,95,1.0E-4
16153,95,1.0E-4
16154,95,1.0E-4
16155,95,1.0E-4
16156,95,1.0E-4
16157,95,1.0E-4
16158,95,1.0E-4
16159,95,1.0E-4
16160,95,1.0E-4
16161,95,1.0E-4
16162,95,1.0E-4
16163,95,1.0E-4
16164,95,1.0E-4
16165,95,1.0E-4
16166,95,1.0E-4
16167,95,1.0E-4
16168,95,1.0E-4
16169,95,1.0E-4
16170,95,1.0E-4
16171,95,1.0E-4
16172,95,1.0E-4
16173,95,1.0E-4
16174,95,1.0E-4
16175,95,1.0E-4
16176,95,1.0E-4
16177,95,1.0E-4
16178,95,1.0E-4
16179,95,1.0E-4
16180,95,1.0E-4
16181,95,1.0E-4
16182,95,1.0E-4
16183,95,1.0E-4
16184,95,1.0E-4
16185,95,1.0E-4
16186,95,1.0E-4
16187,95,1.0E-4
16188,95,1.0E-4
16189,95,1.0E-4
16190,95,1.0E-4
16191,95,1.0E-4
16192,95,1.0E-4
16193,95,1.0E-4
16194,95,1.0E-4
16195,95,1.0E-4
16196,95,1.0E-4
16197,95,1.0E-4
16198,95,1.0E-4
16199,95,1.0E-4
16200,95,1.0E-4
16201,95,1.0E-4
16202,95,1.0E-4
16203,95,1.0E-4
16204,95,1.0E-4
16205,95,1.0E-4
16206,95,1.0E-4
16207,95,1.0E-4
16208,95,1.0E-4
16209,95,1.0E-4
16210,95,1.0E-4
16211,95,1.0E-4
16212,95,1.0E-4
16213,95,1.0E-4
16214,95,1.0E-4
16215,95,1.0E-4
16216,95,1.0E-4
16217,95,1.0E-4
16218,95,1.0E-4
16219,95,1.0E-4
16220,95,1.0E-4
16221,95,1.0E-4
16222,95,1.0E-4
16223,95,1.0E-4
16224,95,1.0E-4
16225,95,1.0E-4
16226,95,1.0E-4
16227,95,1.0E-4
16228,95,1.0E-4
16229,95,1.0E-4
16230,95,1.0E-4
16231,95,1.0E-4
16232,95,1.0E-4
16233,95,1.0E-4
16234,95,1.0E-4
16235,95,1.0E-4
16236,95,1.0E-4
16237,95,1.0E-4
16238,95,1.0E-4
16239,95,1.0E-4
16240,95,1.0E-4
16241,95,1.0E-4
16242,95,1.0E-4
16243,95,1.0E-4
16244,95,1.0E-4
16245,95,1.0E-4
16246,95,1.0E-4
16247,95,1.0E-4
16248,95,1.0E-4
16249,95,1.0E-4
16250,95,1.0E-4
16251,95,1.0E-4
16252,95,1.0E-4
16253,95,1.0E-4
16254,95,1.0E-4
16255,95,1.0E-4
16256,95,1.0E-4
16257,95,1.0E-4
16258,95,1.0E-4
16259,95,1.0E-4
16260,95,1.0E-4
16261,95,1.0E-4
16262,95,1.0E-4
16263,95,1.0E-4
16264,95,1.0E-4
16265,95,1.0E-4
16266,95,1.0E-4
16267,95,1.0E-4
16268,95,1.0E-4
16269,95,1.0E-4
16270,95,1.0E-4
16271,95,1.0E-4
16272,95,1.0E-4
16273,95,1.0E-4
16274,95,1.0E-4
16275,95,1.0E-4
16276,95,1.0E-4
16277,95,1.0E-4
16278,95,1.0E-4
16279,95,1.0E-4
16280,95,1.0E-4
16281,95,1.0E-4
16282,95,1.0E-4
16283,95,1.0E-4
16284,95,1.0E-4
16285,95,1.0E-4
16286,95,1.0E-4
16287,95,1.0E-4
16288,95,1.0E-4
16289,95,1.0E-4
16290,95,1.0E-4
16291,95,1.0E-4
16292,95,1.0E-4
16293,95,1.0E-4
16294,95,1.0E-4
16295,95,1.0E-4
16296,95,1.0E-4
16297,95,1.0E-4
16298,95,1.0E-4
16299,95,1.0E-4
16300,95,1.0E-4
16301,95,1.0E-4
16302,95,1.0E-4
16303,95,1.0E-4
16304,95,1.0E-4
16305,95,1.0E-4
16306,95,1.0E-4
16307,95,1.0E-4
16308,95,1.0E-4
16309,95,1.0E-4
16310,95,1.0E-4
16311,95,1.0E-4
16312,95,1.0E-4
16313,95,1.0E-4
16314,95,1.0E-4
16315,95,1.0E-4
16316,95,1.0E-4
16317,95,1.0E-4
16318,95,1.0E-4
16319,95,1.0E-4
16320,95,1.0E-4
16321,95,1.0E-4
16322,95,1.0E-4
16323,95,1.0E-4
16324,95,1.0E-4
16325,95,1.0E-4
16326,95,1.0E-4
16327,95,1.0E-4
16328,95,1.0E-4
16329,95,1.0E-4
16330,95,1.0E-4
16331,95,1.0E-4
16332,95,1.0E-4
16333,95,1.0E-4
16334,95,1.0E-4
16335,95,1.0E-4
16336,95,1.0E-4
16337,95,1.0E-4
16338,95,1.0E-4
16339,95,1.0E-4
16340,95,1.0E-4
16341,95,1.0E-4
16342,95,1.0E-4
16343,95,1.0E-4
16344,95,1.0E-4
16345,95,1.0E-4
16346,95,1.0E-4
16347,95,1.0E-4
16348,95,1.0E-4
16349,95,1.0E-4
16350,95,1.0E-4
16351,95,1.0E-4
16352,95,1.0E-4
16353,95,1.0E-4
16354,95,1.0E-4
16355,95,1.0E-4
16356,95,1.0E-4
16357,95,1.0E-4
16358,95,1.0E-4
16359,95,1.0E-4
16360,95,1.0E-4
16361,95,1.0E-4
16362,95,1.0E-4
16363,95,1.0E-4
16364,95,1.0E-4
16365,95,1.0E-4
16366,95,1.0E-4
16367,95,1.0E-4
16368,95,1.0E-4
16369,95,1.0E-4
16370,95,1.0E-4
16371,95,1.0E-4
16372,95,1.0E-4
16373,95,1.0E-4
16374,95,1.0E-4
16375,95,1.0E-4
16376,95,1.0E-4
16377,95,1.0E-4
16378,95,1.0E-4
16379,95,1.0E-4
16380,95,1.0E-4
16381,95,1.0E-4
16382,95,1.0E-4
16383,95,1.0E-4
16384,95,1.0E-4
16385,95,1.0E-4
16386,95,1.0E-4
16387,95,1.0E-4
16388,95,1.0E-4
16389,95,1.0E-4
16390,95,1.0E-4
16391,95,1.0E-4
16392,95,1.0E-4
16393,95,1.0E-4
16394,95,1.0E-4
16395,95,1.0E-4
16396,95,1.0E-4
16397,95,1.0E-4
16398,95,1.0E-4
16399,95,1.0E-4
16400,95,1.0E-4
16401,95,1.0E-4
16402,95,1.0E-4
16403,95,1.0E-4
16404,95,1.0E-4
16405,95,1.0E-4
16406,95,1.0E-4
16407,95,1.0E-4
16408,95,1.0E-4
16409,95,1.0E-4
16410,95,1.0E-4
16411,95,1.0E-4
16412,95,1.0E-4
16413,95,1.0E-4
16414,95,1.0E-4
16415,95,1.0E-4
16416,95,1.0E-4
16417,95,1.0E-4
16418,95,1.0E-4
16419,95,1.0E-4
16420,95,1.0E-4
16421,95,1.0E-4
16422,95,1.0E-4
16423,95,1.0E-4
16424,95,1.0E-4
16425,95,1.0E-4
16426,95,1.0E-4
16427,95,1.0E-4
16428,95,1.0E-4
16429,95,1.0E-4
16430,95,1.0E-4
16431,95,1.0E-4
16432,95,1.0E-4
16433,95,1.0E-4
16434,95,1.0E-4
16435,95,1.0E-4
16436,95,1.0E-4
16437,95,1.0E-4
16438,95,1.0E-4
16439,95,1.0E-4
16440,95,1.0E-4
16441,95,1.0E-4
16442,95,1.0E-4
16443,95,1.0E-4
16444,95,1.0E-4
16445,95,1.0E-4
16446,95,1.0E-4
16447,95,1.0E-4
16448,95,1.0E-4
16449,95,1.0E-4
16450,95,1.0E-4
16451,95,1.0E-4
16452,95,1.0E-4
16453,95,1.0E-4
16454,95,1.0E-4
16455,95,1.0E-4
16456,95,1.0E-4
16457,95,1.0E-4
16458,95,1.0E-4
16459,95,1.0E-4
16460,95,1.0E-4
16461,95,1.0E-4
16462,95,1.0E-4
16463,95,1.0E-4
16464,95,1.0E-4
16465,95,1.0E-4
16466,95,1.0E-4
16467,95,1.0E-4
16468,95,1.0E-4
16469,95,1.0E-4
16470,95,1.0E-4
16471,95,1.0E-4
16472,95,1.0E-4
16473,95,1.0E-4
16474,95,1.0E-4
16475,95,1.0E-4
16476,95,1.0E-4
16477,95,1.0E-4
16478,95,1.0E-4
16479,95,1.0E-4
16480,95,1.0E-4
16481,95,1.0E-4
16482,95,1.0E-4
16483,95,1.0E-4
16484,95,1.0E-4
16485,95,1.0E-4
16486,95,1.0E-4
16487,95,1.0E-4
16488,95,1.0E-4
16489,95,1.0E-4
16490,95,1.0E-4
16491,95,1.0E-4
16492,95,1.0E-4
16493,95,1.0E-4
16494,95,1.0E-4
16495,95,1.0E-4
16496,95,1.0E-4
16497,95,1.0E-4
16498,95,1.0E-4
16499,95,1.0E-4
16500,95,1.0E-4
16501,95,1.0E-4
16502,95,1.0E-4
16503,95,1.0E-4
16504,95,1.0E-4
16505,95,1.0E-4
16506,95,1.0E-4
16507,95,1.0E-4
16508,95,1.0E-4
16509,95,1.0E-4
16510,95,1.0E-4
16511,95,1.0E-4
16512,95,1.0E-4
16513,95,1.0E-4
16514,95,1.0E-4
16515,95,1.0E-4
16516,95,1.0E-4
16517,95,1.0E-4
16518,95,1.0E-4
16519,95,1.0E-4
16520,95,1.0E-4
16521,95,1.0E-4
16522,95,1.0E-4
16523,95,1.0E-4
16524,95,1.0E-4
16525,95,1.0E-4
16526,95,1.0E-4
16527,95,1.0E-4
16528,95,1.0E-4
16529,95,1.0E-4
16530,95,1.0E-4
16531,95,1.0E-4
16532,95,1.0E-4
16533,95,1.0E-4
16534,95,1.0E-4
16535,95,1.0E-4
16536,95,1.0E-4
16537,95,1.0E-4
16538,95,1.0E-4
16539,95,1.0E-4
16540,95,1.0E-4
16541,95,1.0E-4
16542,95,1.0E-4
16543,95,1.0E-4
16544,95,1.0E-4
16545,95,1.0E-4
16546,95,1.0E-4
16547,95,1.0E-4
16548,95,1.0E-4
16549,95,1.0E-4
16550,95,1.0E-4
16551,95,1.0E-4
16552,95,1.0E-4
16553,95,1.0E-4
16554,95,1.0E-4
16555,95,1.0E-4
16556,95,1.0E-4
16557,95,1.0E-4
16558,95,1.0E-4
16559,95,1.0E-4
16560,95,1.0E-4
16561,95,1.0E-4
16562,95,1.0E-4
16563,95,1.0E-4
16564,95,1.0E-4
16565,95,1.0E-4
16566,95,1.0E-4
16567,95,1.0E-4
16568,95,1.0E-4
16569,95,1.0E-4
16570,95,1.0E-4
16571,95,1.0E-4
16572,95,1.0E-4
16573,95,1.0E-4
16574,95,1.0E-4
16575,95,1.0E-4
16576,95,1.0E-4
16577,95,1.0E-4
16578,95,1.0E-4
16579,95,1.0E-4
16580,95,1.0E-4
16581,95,1.0E-4
16582,95,1.0E-4
16583,95,1.0E-4
16584,95,1.0E-4
16585,95,1.0E-4
16586,95,1.0E-4
16587,95,1.0E-4
16588,95,1.0E-4
16589,95,1.0E-4
16590,95,1.0E-4
16591,95,1.0E-4
16592,95,1.0E-4
16593,95,1.0E-4
16594,95,1.0E-4
16595,95,1.0E-4
16596,95,1.0E-4
16597,95,1.0E-4
16598,95,1.0E-4
16599,95,1.0E-4
16600,95,1.0E-4
16601,95,1.0E-4
16602,95,1.0E-4
16603,95,1.0E-4
16604,95,1.0E-4
16605,95,1.0E-4
16606,95,1.0E-4
16607,95,1.0E-4
16608,95,1.0E-4
16609,95,1.0E-4
16610,95,1.0E-4
16611,95,1.0E-4
16612,95,1.0E-4
16613,95,1.0E-4
16614,95,1.0E-4
16615,95,1.0E-4
16616,95,1.0E-4
16617,95,1.0E-4
16618,95,1.0E-4
16619,95,1.0E-4
16620,95,1.0E-4
16621,95,1.0E-4
16622,95,1.0E-4
16623,95,1.0E-4
16624,95,1.0E-4
16625,95,1.0E-4
16626,95,1.0E-4
16627,95,1.0E-4
16628,95,1.0E-4
16629,95,1.0E-4
16630,95,1.0E-4
16631,95,1.0E-4
16632,95,1.0E-4
16633,95,1.0E-4
16634,95,1.0E-4
16635,95,1.0E-4
16636,95,1.0E-4
16637,95,1.0E-4
16638,95,1.0E-4
16639,95,1.0E-4
16640,95,1.0E-4
16641,95,1.0E-4
16642,95,1.0E-4
16643,95,1.0E-4
16644,95,1.0E-4
16645,95,1.0E-4
16646,95,1.0E-4
16647,95,1.0E-4
16648,95,1.0E-4
16649,95,1.0E-4
16650,95,1.0E-4
16651,95,1.0E-4
16652,95,1.0E-4
16653,95,1.0E-4
16654,95,1.0E-4
16655,95,1.0E-4
16656,95,1.0E-4
16657,95,1.0E-4
16658,95,1.0E-4
16659,95,1.0E-4
16660,95,1.0E-4
16661,95,1.0E-4
16662,95,1.0E-4
16663,95,1.0E-4
16664,95,1.0E-4
16665,95,1.0E-4
16666,95,1.0E-4
16667,95,1.0E-4
16668,95,1.0E-4
16669,95,1.0E-4
16670,95,1.0E-4
16671,95,1.0E-4
16672,95,1.0E-4
16673,95,1.0E-4
16674,95,1.0E-4
16675,95,1.0E-4
16676,95,1.0E-4
16677,95,1.0E-4
16678,95,1.0E-4
16679,95,1.0E-4
16680,95,1.0E-4
16681,95,1.0E-4
16682,95,1.0E-4
16683,95,1.0E-4
16684,95,1.0E-4
16685,95,1.0E-4
16686,95,1.0E-4
16687,95,1.0E-4
16688,95,1.0E-4
16689,95,1.0E-4
16690,95,1.0E-4
16691,95,1.0E-4
16692,95,1.0E-4
16693,95,1.0E-4
16694,95,1.0E-4
16695,95,1.0E-4
16696,95,1.0E-4
16697,95,1.0E-4
16698,95,1.0E-4
16699,95,1.0E-4
16700,95,1.0E-4
16701,95,1.0E-4
16702,95,1.0E-4
16703,95,1.0E-4
16704,95,1.0E-4
16705,95,1.0E-4
16706,95,1.0E-4
16707,95,1.0E-4
16708,95,1.0E-4
16709,95,1.0E-4
16710,95,1.0E-4
16711,95,1.0E-4
16712,95,1.0E-4
16713,95,1.0E-4
16714,95,1.0E-4
16715,95,1.0E-4
16716,95,1.0E-4
16717,95,1.0E-4
16718,95,1.0E-4
16719,95,1.0E-4
16720,95,1.0E-4
16721,95,1.0E-4
16722,95,1.0E-4
16723,95,1.0E-4
16724,95,1.0E-4
16725,95,1.0E-4
16726,95,1.0E-4
16727,95,1.0E-4
16728,95,1.0E-4
16729,95,1.0E-4
16730,95,1.0E-4
16731,95,1.0E-4
16732,95,1.0E-4
16733,95,1.0E-4
16734,95,1.0E-4
16735,95,1.0E-4
16736,95,1.0E-4
16737,95,1.0E-4
16738,95,1.0E-4
16739,95,1.0E-4
16740,95,1.0E-4
16741,95,1.0E-4
16742,95,1.0E-4
16743,95,1.0E-4
16744,95,1.0E-4
16745,95,1.0E-4
16746,95,1.0E-4
16747,95,1.0E-4
16748,95,1.0E-4
16749,95,1.0E-4
16750,95,1.0E-4
16751,95,1.0E-4
16752,95,1.0E-4
16753,95,1.0E-4
16754,95,1.0E-4
16755,95,1.0E-4
16756,95,1.0E-4
16757,95,1.0E-4
16758,95,1.0E-4
16759,95,1.0E-4
16760,95,1.0E-4
16761,95,1.0E-4
16762,95,1.0E-4
16763,95,1.0E-4
16764,95,1.0E-4
16765,95,1.0E-4
16766,95,1.0E-4
16767,95,1.0E-4
16768,95,1.0E-4
16769,95,1.0E-4
16770,95,1.0E-4
16771,95,1.0E-4
16772,95,1.0E-4
16773,95,1.0E-4
16774,95,1.0E-4
16775,95,1.0E-4
16776,95,1.0E-4
16777,95,1.0E-4
16778,95,1.0E-4
16779,95,1.0E-4
16780,95,1.0E-4
16781,95,1.0E-4
16782,95,1.0E-4
16783,95,1.0E-4
16784,95,1.0E-4
16785,95,1.0E-4
16786,95,1.0E-4
16787,95,1.0E-4
16788,95,1.0E-4
16789,95,1.0E-4
16790,95,1.0E-4
16791,95,1.0E-4
16792,95,1.0E-4
16793,95,1.0E-4
16794,95,1.0E-4
16795,95,1.0E-4
16796,95,1.0E-4
16797,95,1.0E-4
16798,95,1.0E-4
16799,95,1.0E-4
16800,95,1.0E-4
16801,95,1.0E-4
16802,95,1.0E-4
16803,95,1.0E-4
16804,95,1.0E-4
16805,95,1.0E-4
16806,95,1.0E-4
16807,95,1.0E-4
16808,95,1.0E-4
16809,95,1.0E-4
16810,95,1.0E-4
16811,95,1.0E-4
16812,95,1.0E-4
16813,95,1.0E-4
16814,95,1.0E-4
16815,95,1.0E-4
16816,95,1.0E-4
16817,95,1.0E-4
16818,95,1.0E-4
16819,95,1.0E-4
16820,95,1.0E-4
16821,95,1.0E-4
16822,95,1.0E-4
16823,95,1.0E-4
16824,95,1.0E-4
16825,95,1.0E-4
16826,95,1.0E-4
16827,95,1.0E-4
16828,95,1.0E-4
16829,95,1.0E-4
16830,95,1.0E-4
16831,95,1.0E-4
16832,95,1.0E-4
16833,95,1.0E-4
16834,95,1.0E-4
16835,95,1.0E-4
16836,95,1.0E-4
16837,95,1.0E-4
16838,95,1.0E-4
16839,95,1.0E-4
16840,95,1.0E-4
16841,95,1.0E-4
16842,95,1.0E-4
16843,95,1.0E-4
16844,95,1.0E-4
16845,95,1.0E-4
16846,95,1.0E-4
16847,95,1.0E-4
16848,95,1.0E-4
16849,95,1.0E-4
16850,95,1.0E-4
16851,95,1.0E-4
16852,95,1.0E-4
16853,95,1.0E-4
16854,95,1.0E-4
16855,95,1.0E-4
16856,95,1.0E-4
16857,95,1.0E-4
16858,95,1.0E-4
16859,95,1.0E-4
16860,95,1.0E-4
16861,95,1.0E-4
16862,95,1.0E-4
16863,95,1.0E-4
16864,95,1.0E-4
16865,95,1.0E-4
16866,95,1.0E-4
16867,95,1.0E-4
16868,95,1.0E-4
16869,95,1.0E-4
16870,95,1.0E-4
16871,95,1.0E-4
16872,95,1.0E-4
16873,95,1.0E-4
16874,95,1.0E-4
16875,95,1.0E-4
16876,95,1.0E-4
16877,95,1.0E-4
16878,95,1.0E-4
16879,95,1.0E-4
16880,95,1.0E-4
16881,95,1.0E-4
16882,95,1.0E-4
16883,95,1.0E-4
16884,95,1.0E-4
16885,95,1.0E-4
16886,95,1.0E-4
16887,95,1.0E-4
16888,95,1.0E-4
16889,95,1.0E-4
16890,95,1.0E-4
16891,95,1.0E-4
16892,95,1.0E-4
16893,95,1.0E-4
16894,95,1.0E-4
16895,95,1.0E-4
16896,95,1.0E-4
16897,95,1.0E-4
16898,95,1.0E-4
16899,95,1.0E-4
16900,95,1.0E-4
16901,95,1.0E-4
16902,95,1.0E-4
16903,95,1.0E-4
16904,95,1.0E-4
16905,95,1.0E-4
16906,95,1.0E-4
16907,95,1.0E-4
16908,95,1.0E-4
16909,95,1.0E-4
16910,95,1.0E-4
16911,95,1.0E-4
16912,95,1.0E-4
16913,95,1.0E-4
16914,95,1.0E-4
16915,95,1.0E-4
16916,95,1.0E-4
16917,95,1.0E-4
16918,95,1.0E-4
16919,95,1.0E-4
16920,95,1.0E-4
16921,95,1.0E-4
16922,95,1.0E-4
16923,95,1.0E-4
16924,95,1.0E-4
16925,95,1.0E-4
16926,95,1.0E-4
16927,95,1.0E-4
16928,95,1.0E-4
16929,95,1.0E-4
16930,95,1.0E-4
16931,95,1.0E-4
16932,95,1.0E-4
16933,95,1.0E-4
16934,95,1.0E-4
16935,95,1.0E-4
16936,95,1.0E-4
16937,95,1.0E-4
16938,95,1.0E-4
16939,95,1.0E-4
16940,95,1.0E-4
16941,95,1.0E-4
16942,95,1.0E-4
16943,95,1.0E-4
16944,95,1.0E-4
16945,95,1.0E-4
16946,95,1.0E-4
16947,95,1.0E-4
16948,95,1.0E-4
16949,95,1.0E-4
16950,95,1.0E-4
16951,95,1.0E-4
16952,95,1.0E-4
16953,95,1.0E-4
16954,95,1.0E-4
16955,95,1.0E-4
16956,95,1.0E-4
16957,95,1.0E-4
16958,95,1.0E-4
16959,95,1.0E-4
16960,95,1.0E-4
16961,95,1.0E-4
16962,95,1.0E-4
16963,95,1.0E-4
16964,95,1.0E-4
16965,95,1.0E-4
16966,95,1.0E-4
16967,95,1.0E-4
16968,95,1.0E-4
16969,95,1.0E-4
16970,95,1.0E-4
16971,95,1.0E-4
16972,95,1.0E-4
16973,95,1.0E-4
16974,95,1.0E-4
16975,95,1.0E-4
16976,95,1.0E-4
16977,95,1.0E-4
16978,95,1.0E-4
16979,95,1.0E-4
16980,95,1.0E-4
16981,95,1.0E-4
16982,95,1.0E-4
16983,95,1.0E-4
16984,95,1.0E-4
16985,95,1.0E-4
16986,95,1.0E-4
16987,95,1.0E-4
16988,95,1.0E-4
16989,95,1.0E-4
16990,95,1.0E-4
16991,95,1.0E-4
16992,95,1.0E-4
16993,95,1.0E-4
16994,95,1.0E-4
16995,95,1.0E-4
16996,95,1.0E-4
16997,95,1.0E-4
16998,95,1.0E-4
16999,95,1.0E-4
17000,95,1.0E-4
17001,95,1.0E-4
17002,95,1.0E-4
17003,95,1.0E-4
17004,95,1.0E-4
17005,95,1.0E-4
17006,95,1.0E-4
17007,95,1.0E-4
17008,95,1.0E-4
17009,95,1.0E-4
17010,95,1.0E-4
17011,95,1.0E-4
17012,95,1.0E-4
17013,95,1.0E-4
17014,95,1.0E-4
17015,95,1.0E-4
17016,95,1.0E-4
17017,95,1.0E-4
17018,95,1.0E-4
17019,95,1.0E-4
17020,95,1.0E-4
17021,95,1.0E-4
17022,95,1.0E-4
17023,95,1.0E-4
17024,95,1.0E-4
17025,95,1.0E-4
17026,95,1.0E-4
17027,95,1.0E-4
17028,95,1.0E-4
17029,95,1.0E-4
17030,95,1.0E-4
17031,95,1.0E-4
17032,95,1.0E-4
17033,95,1.0E-4
17034,95,1.0E-4
17035,95,1.0E-4
17036,95,1.0E-4
17037,95,1.0E-4
17038,95,1.0E-4
17039,95,1.0E-4
17040,95,1.0E-4
17041,95,1.0E-4
17042,95,1.0E-4
17043,95,1.0E-4
17044,95,1.0E-4
17045,95,1.0E-4
17046,95,1.0E-4
17047,95,1.0E-4
17048,95,1.0E-4
17049,95,1.0E-4
17050,95,1.0E-4
17051,95,1.0E-4
17052,95,1.0E-4
17053,95,1.0E-4
17054,95,1.0E-4
17055,95,1.0E-4
17056,95,1.0E-4
17057,95,1.0E-4
17058,95,1.0E-4
17059,95,1.0E-4
17060,95,1.0E-4
17061,95,1.0E-4
17062,95,1.0E-4
17063,95,1.0E-4
17064,95,1.0E-4
17065,95,1.0E-4
17066,95,1.0E-4
17067,95,1.0E-4
17068,95,1.0E-4
17069,95,1.0E-4
17070,95,1.0E-4
17071,95,1.0E-4
17072,95,1.0E-4
17073,95,1.0E-4
17074,95,1.0E-4
17075,95,1.0E-4
17076,95,1.0E-4
17077,95,1.0E-4
17078,95,1.0E-4
17079,95,1.0E-4
17080,95,1.0E-4
17081,95,1.0E-4
17082,95,1.0E-4
17083,95,1.0E-4
17084,95,1.0E-4
17085,95,1.0E-4
17086,95,1.0E-4
17087,95,1.0E-4
17088,95,1.0E-4
17089,95,1.0E-4
17090,95,1.0E-4
17091,95,1.0E-4
17092,95,1.0E-4
17093,95,1.0E-4
17094,95,1.0E-4
17095,95,1.0E-4
17096,95,1.0E-4
17097,95,1.0E-4
17098,95,1.0E-4
17099,95,1.0E-4
17100,95,1.0E-4
17101,95,1.0E-4
17102,95,1.0E-4
17103,95,1.0E-4
17104,95,1.0E-4
17105,95,1.0E-4
17106,95,1.0E-4
17107,95,1.0E-4
17108,95,1.0E-4
17109,95,1.0E-4
17110,95,1.0E-4
17111,95,1.0E-4
17112,95,1.0E-4
17113,95,1.0E-4
17114,95,1.0E-4
17115,95,1.0E-4
17116,95,1.0E-4
17117,95,1.0E-4
17118,95,1.0E-4
17119,95,1.0E-4
17120,95,1.0E-4
17121,95,1.0E-4
17122,95,1.0E-4
17123,95,1.0E-4
17124,95,1.0E-4
17125,95,1.0E-4
17126,95,1.0E-4
17127,95,1.0E-4
17128,95,1.0E-4
17129,95,1.0E-4
17130,95,1.0E-4
17131,95,1.0E-4
17132,95,1.0E-4
17133,95,1.0E-4
17134,95,1.0E-4
17135,95,1.0E-4
17136,95,1.0E-4
17137,95,1.0E-4
17138,95,1.0E-4
17139,95,1.0E-4
17140,95,1.0E-4
17141,95,1.0E-4
17142,95,1.0E-4
17143,95,1.0E-4
17144,95,1.0E-4
17145,95,1.0E-4
17146,95,1.0E-4
17147,95,1.0E-4
17148,95,1.0E-4
17149,95,1.0E-4
17150,95,1.0E-4
17151,95,1.0E-4
17152,95,1.0E-4
17153,95,1.0E-4
17154,95,1.0E-4
17155,95,1.0E-4
17156,95,1.0E-4
17157,95,1.0E-4
17158,95,1.0E-4
17159,95,1.0E-4
17160,95,1.0E-4
17161,95,1.0E-4
17162,95,1.0E-4
17163,95,1.0E-4
17164,95,1.0E-4
17165,95,1.0E-4
17166,95,1.0E-4
17167,95,1.0E-4
17168,95,1.0E-4
17169,95,1.0E-4
17170,95,1.0E-4
17171,95,1.0E-4
17172,95,1.0E-4
17173,95,1.0E-4
17174,95,1.0E-4
17175,95,1.0E-4
17176,95,1.0E-4
17177,95,1.0E-4
17178,95,1.0E-4
17179,95,1.0E-4
17180,95,1.0E-4
17181,95,1.0E-4
17182,95,1.0E-4
17183,95,1.0E-4
17184,95,1.0E-4
17185,95,1.0E-4
17186,95,1.0E-4
17187,95,1.0E-4
17188,95,1.0E-4
17189,95,1.0E-4
17190,95,1.0E-4
17191,95,1.0E-4
17192,95,1.0E-4
17193,95,1.0E-4
17194,95,1.0E-4
17195,95,1.0E-4
17196,95,1.0E-4
17197,95,1.0E-4
17198,95,1.0E-4
17199,95,1.0E-4
17200,95,1.0E-4
17201,95,1.0E-4
17202,95,1.0E-4
17203,95,1.0E-4
17204,95,1.0E-4
17205,95,1.0E-4
17206,95,1.0E-4
17207,95,1.0E-4
17208,95,1.0E-4
17209,95,1.0E-4
17210,95,1.0E-4
17211,95,1.0E-4
17212,95,1.0E-4
17213,95,1.0E-4
17214,95,1.0E-4
17215,95,1.0E-4
17216,95,1.0E-4
17217,95,1.0E-4
17218,95,1.0E-4
17219,95,1.0E-4
17220,95,1.0E-4
17221,95,1.0E-4
17222,95,1.0E-4
17223,95,1.0E-4
17224,95,1.0E-4
17225,95,1.0E-4
17226,95,1.0E-4
17227,95,1.0E-4
17228,95,1.0E-4
17229,95,1.0E-4
17230,95,1.0E-4
17231,95,1.0E-4
17232,95,1.0E-4
17233,95,1.0E-4
17234,95,1.0E-4
17235,95,1.0E-4
17236,95,1.0E-4
17237,95,1.0E-4
17238,95,1.0E-4
17239,95,1.0E-4
17240,95,1.0E-4
17241,95,1.0E-4
17242,95,1.0E-4
17243,95,1.0E-4
17244,95,1.0E-4
17245,95,1.0E-4
17246,95,1.0E-4
17247,95,1.0E-4
17248,95,1.0E-4
17249,95,1.0E-4
17250,95,1.0E-4
17251,95,1.0E-4
17252,95,1.0E-4
17253,95,1.0E-4
17254,95,1.0E-4
17255,95,1.0E-4
17256,95,1.0E-4
17257,95,1.0E-4
17258,95,1.0E-4
17259,95,1.0E-4
17260,95,1.0E-4
17261,95,1.0E-4
17262,95,1.0E-4
17263,95,1.0E-4
17264,95,1.0E-4
17265,95,1.0E-4
17266,95,1.0E-4
17267,95,1.0E-4
17268,95,1.0E-4
17269,95,1.0E-4
17270,95,1.0E-4
17271,95,1.0E-4
17272,95,1.0E-4
17273,95,1.0E-4
17274,95,1.0E-4
17275,95,1.0E-4
17276,95,1.0E-4
17277,95,1.0E-4
17278,95,1.0E-4
17279,95,1.0E-4
17280,95,1.0E-4
17281,95,1.0E-4
17282,95,1.0E-4
17283,95,1.0E-4
17284,95,1.0E-4
17285,95,1.0E-4
17286,95,1.0E-4
17287,95,1.0E-4
17288,95,1.0E-4
17289,95,1.0E-4
17290,95,1.0E-4
17291,95,1.0E-4
17292,95,1.0E-4
17293,95,1.0E-4
17294,95,1.0E-4
17295,95,1.0E-4
17296,95,1.0E-4
17297,95,1.0E-4
17298,95,1.0E-4
17299,95,1.0E-4
17300,95,1.0E-4
17301,95,1.0E-4
17302,95,1.0E-4
17303,95,1.0E-4
17304,95,1.0E-4
17305,95,1.0E-4
17306,95,1.0E-4
17307,95,1.0E-4
17308,95,1.0E-4
17309,95,1.0E-4
17310,95,1.0E-4
17311,95,1.0E-4
17312,95,1.0E-4
17313,95,1.0E-4
17314,95,1.0E-4
17315,95,1.0E-4
17316,95,1.0E-4
17317,95,1.0E-4
17318,95,1.0E-4
17319,95,1.0E-4
17320,95,1.0E-4
17321,95,1.0E-4
17322,95,1.0E-4
17323,95,1.0E-4
17324,95,1.0E-4
17325,95,1.0E-4
17326,95,1.0E-4
17327,95,1.0E-4
17328,95,1.0E-4
17329,95,1.0E-4
17330,95,1.0E-4
17331,95,1.0E-4
17332,95,1.0E-4
17333,95,1.0E-4
17334,95,1.0E-4
17335,95,1.0E-4
17336,95,1.0E-4
17337,95,1.0E-4
17338,95,1.0E-4
17339,95,1.0E-4
17340,95,1.0E-4
17341,95,1.0E-4
17342,95,1.0E-4
17343,95,1.0E-4
17344,95,1.0E-4
17345,95,1.0E-4
17346,95,1.0E-4
17347,95,1.0E-4
17348,95,1.0E-4
17349,95,1.0E-4
17350,95,1.0E-4
17351,95,1.0E-4
17352,95,1.0E-4
17353,95,1.0E-4
17354,95,1.0E-4
17355,95,1.0E-4
17356,95,1.0E-4
17357,95,1.0E-4
17358,95,1.0E-4
17359,95,1.0E-4
17360,95,1.0E-4
17361,95,1.0E-4
17362,95,1.0E-4
17363,95,1.0E-4
17364,95,1.0E-4
17365,95,1.0E-4
17366,95,1.0E-4
17367,95,1.0E-4
17368,95,1.0E-4
17369,95,1.0E-4
17370,95,1.0E-4
17371,95,1.0E-4
17372,95,1.0E-4
17373,95,1.0E-4
17374,95,1.0E-4
17375,95,1.0E-4
17376,95,1.0E-4
17377,95,1.0E-4
17378,95,1.0E-4
17379,95,1.0E-4
17380,95,1.0E-4
17381,95,1.0E-4
17382,95,1.0E-4
17383,95,1.0E-4
17384,95,1.0E-4
17385,95,1.0E-4
17386,95,1.0E-4
17387,95,1.0E-4
17388,95,1.0E-4
17389,95,1.0E-4
17390,95,1.0E-4
17391,95,1.0E-4
17392,95,1.0E-4
17393,95,1.0E-4
17394,95,1.0E-4
17395,95,1.0E-4
17396,95,1.0E-4
17397,95,1.0E-4
17398,95,1.0E-4
17399,95,1.0E-4
17400,95,1.0E-4
17401,95,1.0E-4
17402,95,1.0E-4
17403,95,1.0E-4
17404,95,1.0E-4
17405,95,1.0E-4
17406,95,1.0E-4
17407,95,1.0E-4
17408,95,1.0E-4
17409,95,1.0E-4
17410,95,1.0E-4
17411,95,1.0E-4
17412,95,1.0E-4
17413,95,1.0E-4
17414,95,1.0E-4
17415,95,1.0E-4
17416,95,1.0E-4
17417,95,1.0E-4
17418,95,1.0E-4
17419,95,1.0E-4
17420,95,1.0E-4
17421,95,1.0E-4
17422,95,1.0E-4
17423,95,1.0E-4
17424,95,1.0E-4
17425,95,1.0E-4
17426,95,1.0E-4
17427,95,1.0E-4
17428,95,1.0E-4
17429,95,1.0E-4
17430,95,1.0E-4
17431,95,1.0E-4
17432,95,1.0E-4
17433,95,1.0E-4
17434,95,1.0E-4
17435,95,1.0E-4
17436,95,1.0E-4
17437,95,1.0E-4
17438,95,1.0E-4
17439,95,1.0E-4
17440,95,1.0E-4
17441,95,1.0E-4
17442,95,1.0E-4
17443,95,1.0E-4
17444,95,1.0E-4
17445,95,1.0E-4
17446,95,1.0E-4
17447,95,1.0E-4
17448,95,1.0E-4
17449,95,1.0E-4
17450,95,1.0E-4
17451,95,1.0E-4
17452,95,1.0E-4
17453,95,1.0E-4
17454,95,1.0E-4
17455,95,1.0E-4
17456,95,1.0E-4
17457,95,1.0E-4
17458,95,1.0E-4
17459,95,1.0E-4
17460,95,1.0E-4
17461,95,1.0E-4
17462,95,1.0E-4
17463,95,1.0E-4
17464,95,1.0E-4
17465,95,1.0E-4
17466,95,1.0E-4
17467,95,1.0E-4
17468,95,1.0E-4
17469,95,1.0E-4
17470,95,1.0E-4
17471,95,1.0E-4
17472,95,1.0E-4
17473,95,1.0E-4
17474,95,1.0E-4
17475,95,1.0E-4
17476,95,1.0E-4
17477,95,1.0E-4
17478,95,1.0E-4
17479,95,1.0E-4
17480,95,1.0E-4
17481,95,1.0E-4
17482,95,1.0E-4
17483,95,1.0E-4
17484,95,1.0E-4
17485,95,1.0E-4
17486,95,1.0E-4
17487,95,1.0E-4
17488,95,1.0E-4
17489,95,1.0E-4
17490,95,1.0E-4
17491,95,1.0E-4
17492,95,1.0E-4
17493,95,1.0E-4
17494,95,1.0E-4
17495,95,1.0E-4
17496,95,1.0E-4
17497,95,1.0E-4
17498,95,1.0E-4
17499,95,1.0E-4
17500,95,1.0E-4
17501,95,1.0E-4
17502,95,1.0E-4
17503,95,1.0E-4
17504,95,1.0E-4
17505,95,1.0E-4
17506,95,1.0E-4
17507,95,1.0E-4
17508,95,1.0E-4
17509,95,1.0E-4
17510,95,1.0E-4
17511,95,1.0E-4
17512,95,1.0E-4
17513,95,1.0E-4
17514,95,1.0E-4
17515,95,1.0E-4
17516,95,1.0E-4
17517,95,1.0E-4
17518,95,1.0E-4
17519,95,1.0E-4
17520,95,1.0E-4
17521,95,1.0E-4
17522,95,1.0E-4
17523,95,1.0E-4
17524,95,1.0E-4
17525,95,1.0E-4
17526,95,1.0E-4
17527,95,1.0E-4
17528,95,1.0E-4
17529,95,1.0E-4
17530,95,1.0E-4
17531,95,1.0E-4
17532,95,1.0E-4
17533,95,1.0E-4
17534,95,1.0E-4
17535,95,1.0E-4
17536,95,1.0E-4
17537,95,1.0E-4
17538,95,1.0E-4
17539,95,1.0E-4
17540,95,1.0E-4
17541,95,1.0E-4
17542,95,1.0E-4
17543,95,1.0E-4
17544,95,1.0E-4
17545,95,1.0E-4
17546,95,1.0E-4
17547,95,1.0E-4
17548,95,1.0E-4
17549,95,1.0E-4
17550,95,1.0E-4
17551,95,1.0E-4
17552,95,1.0E-4
17553,95,1.0E-4
17554,95,1.0E-4
17555,95,1.0E-4
17556,95,1.0E-4
17557,95,1.0E-4
17558,95,1.0E-4
17559,95,1.0E-4
17560,95,1.0E-4
17561,95,1.0E-4
17562,95,1.0E-4
17563,95,1.0E-4
17564,95,1.0E-4
17565,95,1.0E-4
17566,95,1.0E-4
17567,95,1.0E-4
17568,95,1.0E-4
17569,95,1.0E-4
17570,95,1.0E-4
17571,95,1.0E-4
17572,95,1.0E-4
17573,95,1.0E-4
17574,95,1.0E-4
17575,95,1.0E-4
17576,95,1.0E-4
17577,95,1.0E-4
17578,95,1.0E-4
17579,95,1.0E-4
17580,95,1.0E-4
17581,95,1.0E-4
17582,95,1.0E-4
17583,95,1.0E-4
17584,95,1.0E-4
17585,95,1.0E-4
17586,95,1.0E-4
17587,95,1.0E-4
17588,95,1.0E-4
17589,95,1.0E-4
17590,95,1.0E-4
17591,95,1.0E-4
17592,95,1.0E-4
17593,95,1.0E-4
17594,95,1.0E-4
17595,95,1.0E-4
17596,95,1.0E-4
17597,95,1.0E-4
17598,95,1.0E-4
17599,95,1.0E-4
17600,95,1.0E-4
17601,95,1.0E-4
17602,95,1.0E-4
17603,95,1.0E-4
17604,95,1.0E-4
17605,95,1.0E-4
17606,95,1.0E-4
17607,95,1.0E-4
17608,95,1.0E-4
17609,95,1.0E-4
17610,95,1.0E-4
17611,95,1.0E-4
17612,95,1.0E-4
17613,95,1.0E-4
17614,95,1.0E-4
17615,95,1.0E-4
17616,95,1.0E-4
17617,95,1.0E-4
17618,95,1.0E-4
17619,95,1.0E-4
17620,95,1.0E-4
17621,95,1.0E-4
17622,95,1.0E-4
17623,95,1.0E-4
17624,95,1.0E-4
17625,95,1.0E-4
17626,95,1.0E-4
17627,95,1.0E-4
17628,95,1.0E-4
17629,95,1.0E-4
17630,95,1.0E-4
17631,95,1.0E-4
17632,95,1.0E-4
17633,95,1.0E-4
17634,95,1.0E-4
17635,95,1.0E-4
17636,95,1.0E-4
17637,95,1.0E-4
17638,95,1.0E-4
17639,95,1.0E-4
17640,95,1.0E-4
17641,95,1.0E-4
17642,95,1.0E-4
17643,95,1.0E-4
17644,95,1.0E-4
17645,95,1.0E-4
17646,95,1.0E-4
17647,95,1.0E-4
17648,95,1.0E-4
17649,95,1.0E-4
17650,95,1.0E-4
17651,95,1.0E-4
17652,95,1.0E-4
17653,95,1.0E-4
17654,95,1.0E-4
17655,95,1.0E-4
17656,95,1.0E-4
17657,95,1.0E-4
17658,95,1.0E-4
17659,95,1.0E-4
17660,95,1.0E-4
17661,95,1.0E-4
17662,95,1.0E-4
17663,95,1.0E-4
17664,95,1.0E-4
17665,95,1.0E-4
17666,95,1.0E-4
17667,95,1.0E-4
17668,95,1.0E-4
17669,95,1.0E-4
17670,95,1.0E-4
17671,95,1.0E-4
17672,95,1.0E-4
17673,95,1.0E-4
17674,95,1.0E-4
17675,95,1.0E-4
17676,95,1.0E-4
17677,95,1.0E-4
17678,95,1.0E-4
17679,95,1.0E-4
17680,95,1.0E-4
17681,95,1.0E-4
17682,95,1.0E-4
17683,95,1.0E-4
17684,95,1.0E-4
17685,95,1.0E-4
17686,95,1.0E-4
17687,95,1.0E-4
17688,95,1.0E-4
17689,95,1.0E-4
17690,95,1.0E-4
17691,95,1.0E-4
17692,95,1.0E-4
17693,95,1.0E-4
17694,95,1.0E-4
17695,95,1.0E-4
17696,95,1.0E-4
17697,95,1.0E-4
17698,95,1.0E-4
17699,95,1.0E-4
17700,95,1.0E-4
17701,95,1.0E-4
17702,95,1.0E-4
17703,95,1.0E-4
17704,95,1.0E-4
17705,95,1.0E-4
17706,95,1.0E-4
17707,95,1.0E-4
17708,95,1.0E-4
17709,95,1.0E-4
17710,95,1.0E-4
17711,95,1.0E-4
17712,95,1.0E-4
17713,95,1.0E-4
17714,95,1.0E-4
17715,95,1.0E-4
17716,95,1.0E-4
17717,95,1.0E-4
17718,95,1.0E-4
17719,95,1.0E-4
17720,95,1.0E-4
17721,95,1.0E-4
17722,95,1.0E-4
17723,95,1.0E-4
17724,95,1.0E-4
17725,95,1.0E-4
17726,95,1.0E-4
17727,95,1.0E-4
17728,95,1.0E-4
17729,95,1.0E-4
17730,95,1.0E-4
17731,95,1.0E-4
17732,95,1.0E-4
17733,95,1.0E-4
17734,95,1.0E-4
17735,95,1.0E-4
17736,95,1.0E-4
17737,95,1.0E-4
17738,95,1.0E-4
17739,95,1.0E-4
17740,95,1.0E-4
17741,95,1.0E-4
17742,95,1.0E-4
17743,95,1.0E-4
17744,95,1.0E-4
17745,95,1.0E-4
17746,95,1.0E-4
17747,95,1.0E-4
17748,95,1.0E-4
17749,95,1.0E-4
17750,95,1.0E-4
17751,95,1.0E-4
17752,95,1.0E-4
17753,95,1.0E-4
17754,95,1.0E-4
17755,95,1.0E-4
17756,95,1.0E-4
17757,95,1.0E-4
17758,95,1.0E-4
17759,95,1.0E-4
17760,95,1.0E-4
17761,95,1.0E-4
17762,95,1.0E-4
17763,95,1.0E-4
17764,95,1.0E-4
17765,95,1.0E-4
17766,95,1.0E-4
17767,95,1.0E-4
17768,95,1.0E-4
17769,95,1.0E-4
17770,95,1.0E-4
17771,95,1.0E-4
17772,95,1.0E-4
17773,95,1.0E-4
17774,95,1.0E-4
17775,95,1.0E-4
17776,95,1.0E-4
17777,95,1.0E-4
17778,95,1.0E-4
17779,95,1.0E-4
17780,95,1.0E-4
17781,95,1.0E-4
17782,95,1.0E-4
17783,95,1.0E-4
17784,95,1.0E-4
17785,95,1.0E-4
17786,95,1.0E-4
17787,95,1.0E-4
17788,95,1.0E-4
17789,95,1.0E-4
17790,95,1.0E-4
17791,95,1.0E-4
17792,95,1.0E-4
17793,95,1.0E-4
17794,95,1.0E-4
17795,95,1.0E-4
17796,95,1.0E-4
17797,95,1.0E-4
17798,95,1.0E-4
17799,95,1.0E-4
17800,95,1.0E-4
17801,95,1.0E-4
17802,95,1.0E-4
17803,95,1.0E-4
17804,95,1.0E-4
17805,95,1.0E-4
17806,95,1.0E-4
17807,95,1.0E-4
17808,95,1.0E-4
17809,95,1.0E-4
17810,95,1.0E-4
17811,95,1.0E-4
17812,95,1.0E-4
17813,95,1.0E-4
17814,95,1.0E-4
17815,95,1.0E-4
17816,95,1.0E-4
17817,95,1.0E-4
17818,95,1.0E-4
17819,95,1.0E-4
17820,95,1.0E-4
17821,95,1.0E-4
17822,95,1.0E-4
17823,95,1.0E-4
17824,95,1.0E-4
17825,95,1.0E-4
17826,95,1.0E-4
17827,95,1.0E-4
17828,95,1.0E-4
17829,95,1.0E-4
17830,95,1.0E-4
17831,95,1.0E-4
17832,95,1.0E-4
17833,95,1.0E-4
17834,95,1.0E-4
17835,95,1.0E-4
17836,95,1.0E-4
17837,95,1.0E-4
17838,95,1.0E-4
17839,95,1.0E-4
17840,95,1.0E-4
17841,95,1.0E-4
17842,95,1.0E-4
17843,95,1.0E-4
17844,95,1.0E-4
17845,95,1.0E-4
17846,95,1.0E-4
17847,95,1.0E-4
17848,95,1.0E-4
17849,95,1.0E-4
17850,95,1.0E-4
17851,95,1.0E-4
17852,95,1.0E-4
17853,95,1.0E-4
17854,95,1.0E-4
17855,95,1.0E-4
17856,95,1.0E-4
17857,95,1.0E-4
17858,95,1.0E-4
17859,95,1.0E-4
17860,95,1.0E-4
17861,95,1.0E-4
17862,95,1.0E-4
17863,95,1.0E-4
17864,95,1.0E-4
17865,95,1.0E-4
17866,95,1.0E-4
17867,95,1.0E-4
17868,95,1.0E-4
17869,95,1.0E-4
17870,95,1.0E-4
17871,95,1.0E-4
17872,95,1.0E-4
17873,95,1.0E-4
17874,95,1.0E-4
17875,95,1.0E-4
17876,95,1.0E-4
17877,95,1.0E-4
17878,95,1.0E-4
17879,95,1.0E-4
17880,95,1.0E-4
17881,95,1.0E-4
17882,95,1.0E-4
17883,95,1.0E-4
17884,95,1.0E-4
17885,95,1.0E-4
17886,95,1.0E-4
17887,95,1.0E-4
17888,95,1.0E-4
17889,95,1.0E-4
17890,95,1.0E-4
17891,95,1.0E-4
17892,95,1.0E-4
17893,95,1.0E-4
17894,95,1.0E-4
17895,95,1.0E-4
17896,95,1.0E-4
17897,95,1.0E-4
17898,95,1.0E-4
17899,95,1.0E-4
17900,95,1.0E-4
17901,95,1.0E-4
17902,95,1.0E-4
17903,95,1.0E-4
17904,95,1.0E-4
17905,95,1.0E-4
17906,95,1.0E-4
17907,95,1.0E-4
17908,95,1.0E-4
17909,95,1.0E-4
17910,95,1.0E-4
17911,95,1.0E-4
17912,95,1.0E-4
17913,95,1.0E-4
17914,95,1.0E-4
17915,95,1.0E-4
17916,95,1.0E-4
17917,95,1.0E-4
17918,95,1.0E-4
17919,95,1.0E-4
17920,95,1.0E-4
17921,95,1.0E-4
17922,95,1.0E-4
17923,95,1.0E-4
17924,95,1.0E-4
17925,95,1.0E-4
17926,95,1.0E-4
17927,95,1.0E-4
17928,95,1.0E-4
17929,95,1.0E-4
17930,95,1.0E-4
17931,95,1.0E-4
17932,95,1.0E-4
17933,95,1.0E-4
17934,95,1.0E-4
17935,95,1.0E-4
17936,95,1.0E-4
17937,95,1.0E-4
17938,95,1.0E-4
17939,95,1.0E-4
17940,95,1.0E-4
17941,95,1.0E-4
17942,95,1.0E-4
17943,95,1.0E-4
17944,95,1.0E-4
17945,95,1.0E-4
17946,95,1.0E-4
17947,95,1.0E-4
17948,95,1.0E-4
17949,95,1.0E-4
17950,95,1.0E-4
17951,95,1.0E-4
17952,95,1.0E-4
17953,95,1.0E-4
17954,95,1.0E-4
17955,95,1.0E-4
17956,95,1.0E-4
17957,95,1.0E-4
17958,95,1.0E-4
17959,95,1.0E-4
17960,95,1.0E-4
17961,95,1.0E-4
17962,95,1.0E-4
17963,95,1.0E-4
17964,95,1.0E-4
17965,95,1.0E-4
17966,95,1.0E-4
17967,95,1.0E-4
17968,95,1.0E-4
17969,95,1.0E-4
17970,95,1.0E-4
17971,95,1.0E-4
17972,95,1.0E-4
17973,95,1.0E-4
17974,95,1.0E-4
17975,95,1.0E-4
17976,95,1.0E-4
17977,95,1.0E-4
17978,95,1.0E-4
17979,95,1.0E-4
17980,95,1.0E-4
17981,95,1.0E-4
17982,95,1.0E-4
17983,95,1.0E-4
17984,95,1.0E-4
17985,95,1.0E-4
17986,95,1.0E-4
17987,95,1.0E-4
17988,95,1.0E-4
17989,95,1.0E-4
17990,95,1.0E-4
17991,95,1.0E-4
17992,95,1.0E-4
17993,95,1.0E-4
17994,95,1.0E-4
17995,95,1.0E-4
17996,95,1.0E-4
17997,95,1.0E-4
17998,95,1.0E-4
17999,95,1.0E-4
18000,95,1.0E-4
18001,95,1.0E-4
18002,95,1.0E-4
18003,95,1.0E-4
18004,95,1.0E-4
18005,95,1.0E-4
18006,95,1.0E-4
18007,95,1.0E-4
18008,95,1.0E-4
18009,95,1.0E-4
18010,95,1.0E-4
18011,95,1.0E-4
18012,95,1.0E-4
18013,95,1.0E-4
18014,95,1.0E-4
18015,95,1.0E-4
18016,95,1.0E-4
18017,95,1.0E-4
18018,95,1.0E-4
18019,95,1.0E-4
18020,95,1.0E-4
18021,95,1.0E-4
18022,95,1.0E-4
18023,95,1.0E-4
18024,95,1.0E-4
18025,95,1.0E-4
18026,95,1.0E-4
18027,95,1.0E-4
18028,95,1.0E-4
18029,95,1.0E-4
18030,95,1.0E-4
18031,95,1.0E-4
18032,95,1.0E-4
18033,95,1.0E-4
18034,95,1.0E-4
18035,95,1.0E-4
18036,95,1.0E-4
18037,95,1.0E-4
18038,95,1.0E-4
18039,95,1.0E-4
18040,95,1.0E-4
18041,95,1.0E-4
18042,95,1.0E-4
18043,95,1.0E-4
18044,95,1.0E-4
18045,95,1.0E-4
18046,95,1.0E-4
18047,95,1.0E-4
18048,95,1.0E-4
18049,95,1.0E-4
18050,95,1.0E-4
18051,95,1.0E-4
18052,95,1.0E-4
18053,95,1.0E-4
18054,95,1.0E-4
18055,95,1.0E-4
18056,95,1.0E-4
18057,95,1.0E-4
18058,95,1.0E-4
18059,95,1.0E-4
18060,95,1.0E-4
18061,95,1.0E-4
18062,95,1.0E-4
18063,95,1.0E-4
18064,95,1.0E-4
18065,95,1.0E-4
18066,95,1.0E-4
18067,95,1.0E-4
18068,95,1.0E-4
18069,95,1.0E-4
18070,95,1.0E-4
18071,95,1.0E-4
18072,95,1.0E-4
18073,95,1.0E-4
18074,95,1.0E-4
18075,95,1.0E-4
18076,95,1.0E-4
18077,95,1.0E-4
18078,95,1.0E-4
18079,95,1.0E-4
18080,95,1.0E-4
18081,95,1.0E-4
18082,95,1.0E-4
18083,95,1.0E-4
18084,95,1.0E-4
18085,95,1.0E-4
18086,95,1.0E-4
18087,95,1.0E-4
18088,95,1.0E-4
18089,95,1.0E-4
18090,95,1.0E-4
18091,95,1.0E-4
18092,95,1.0E-4
18093,95,1.0E-4
18094,95,1.0E-4
18095,95,1.0E-4
18096,95,1.0E-4
18097,95,1.0E-4
18098,95,1.0E-4
18099,95,1.0E-4
18100,95,1.0E-4
18101,95,1.0E-4
18102,95,1.0E-4
18103,95,1.0E-4
18104,95,1.0E-4
18105,95,1.0E-4
18106,95,1.0E-4
18107,95,1.0E-4
18108,95,1.0E-4
18109,95,1.0E-4
18110,95,1.0E-4
18111,95,1.0E-4
18112,95,1.0E-4
18113,95,1.0E-4
18114,95,1.0E-4
18115,95,1.0E-4
18116,95,1.0E-4
18117,95,1.0E-4
18118,95,1.0E-4
18119,95,1.0E-4
18120,95,1.0E-4
18121,95,1.0E-4
18122,95,1.0E-4
18123,95,1.0E-4
18124,95,1.0E-4
18125,95,1.0E-4
18126,95,1.0E-4
18127,95,1.0E-4
18128,95,1.0E-4
18129,95,1.0E-4
18130,95,1.0E-4
18131,95,1.0E-4
18132,95,1.0E-4
18133,95,1.0E-4
18134,95,1.0E-4
18135,95,1.0E-4
18136,95,1.0E-4
18137,95,1.0E-4
18138,95,1.0E-4
18139,95,1.0E-4
18140,95,1.0E-4
18141,95,1.0E-4
18142,95,1.0E-4
18143,95,1.0E-4
18144,95,1.0E-4
18145,95,1.0E-4
18146,95,1.0E-4
18147,95,1.0E-4
18148,95,1.0E-4
18149,95,1.0E-4
18150,95,1.0E-4
18151,95,1.0E-4
18152,95,1.0E-4
18153,95,1.0E-4
18154,95,1.0E-4
18155,95,1.0E-4
18156,95,1.0E-4
18157,95,1.0E-4
18158,95,1.0E-4
18159,95,1.0E-4
18160,95,1.0E-4
18161,95,1.0E-4
18162,95,1.0E-4
18163,95,1.0E-4
18164,95,1.0E-4
18165,95,1.0E-4
18166,95,1.0E-4
18167,95,1.0E-4
18168,95,1.0E-4
18169,95,1.0E-4
18170,95,1.0E-4
18171,95,1.0E-4
18172,95,1.0E-4
18173,95,1.0E-4
18174,95,1.0E-4
18175,95,1.0E-4
18176,95,1.0E-4
18177,95,1.0E-4
18178,95,1.0E-4
18179,95,1.0E-4
18180,95,1.0E-4
18181,95,1.0E-4
18182,95,1.0E-4
18183,95,1.0E-4
18184,95,1.0E-4
18185,95,1.0E-4
18186,95,1.0E-4
18187,95,1.0E-4
18188,95,1.0E-4
18189,95,1.0E-4
18190,95,1.0E-4
18191,95,1.0E-4
18192,95,1.0E-4
18193,95,1.0E-4
18194,95,1.0E-4
18195,95,1.0E-4
18196,95,1.0E-4
18197,95,1.0E-4
18198,95,1.0E-4
18199,95,1.0E-4
18200,95,1.0E-4
18201,95,1.0E-4
18202,95,1.0E-4
18203,95,1.0E-4
18204,95,1.0E-4
18205,95,1.0E-4
18206,95,1.0E-4
18207,95,1.0E-4
18208,95,1.0E-4
18209,95,1.0E-4
18210,95,1.0E-4
18211,95,1.0E-4
18212,95,1.0E-4
18213,95,1.0E-4
18214,95,1.0E-4
18215,95,1.0E-4
18216,95,1.0E-4
18217,95,1.0E-4
18218,95,1.0E-4
18219,95,1.0E-4
18220,95,1.0E-4
18221,95,1.0E-4
18222,95,1.0E-4
18223,95,1.0E-4
18224,95,1.0E-4
18225,95,1.0E-4
18226,95,1.0E-4
18227,95,1.0E-4
18228,95,1.0E-4
18229,95,1.0E-4
18230,95,1.0E-4
18231,95,1.0E-4
18232,95,1.0E-4
18233,95,1.0E-4
18234,95,1.0E-4
18235,95,1.0E-4
18236,95,1.0E-4
18237,95,1.0E-4
18238,95,1.0E-4
18239,95,1.0E-4
18240,95,1.0E-4
18241,95,1.0E-4
18242,95,1.0E-4
18243,95,1.0E-4
18244,95,1.0E-4
18245,95,1.0E-4
18246,95,1.0E-4
18247,95,1.0E-4
18248,95,1.0E-4
18249,95,1.0E-4
18250,95,1.0E-4
18251,95,1.0E-4
18252,95,1.0E-4
18253,95,1.0E-4
18254,95,1.0E-4
18255,95,1.0E-4
18256,95,1.0E-4
18257,95,1.0E-4
18258,95,1.0E-4
18259,95,1.0E-4
18260,95,1.0E-4
18261,95,1.0E-4
18262,95,1.0E-4
18263,95,1.0E-4
18264,95,1.0E-4
18265,95,1.0E-4
18266,95,1.0E-4
18267,95,1.0E-4
18268,95,1.0E-4
18269,95,1.0E-4
18270,95,1.0E-4
18271,95,1.0E-4
18272,95,1.0E-4
18273,95,1.0E-4
18274,95,1.0E-4
18275,95,1.0E-4
18276,95,1.0E-4
18277,95,1.0E-4
18278,95,1.0E-4
18279,95,1.0E-4
18280,95,1.0E-4
18281,95,1.0E-4
18282,95,1.0E-4
18283,95,1.0E-4
18284,95,1.0E-4
18285,95,1.0E-4
18286,95,1.0E-4
18287,95,1.0E-4
18288,95,1.0E-4
18289,95,1.0E-4
18290,95,1.0E-4
18291,95,1.0E-4
18292,95,1.0E-4
18293,95,1.0E-4
18294,95,1.0E-4
18295,95,1.0E-4
18296,95,1.0E-4
18297,95,1.0E-4
18298,95,1.0E-4
18299,95,1.0E-4
18300,95,1.0E-4
18301,95,1.0E-4
18302,95,1.0E-4
18303,95,1.0E-4
18304,95,1.0E-4
18305,95,1.0E-4
18306,95,1.0E-4
18307,95,1.0E-4
18308,95,1.0E-4
18309,95,1.0E-4
18310,95,1.0E-4
18311,95,1.0E-4
18312,95,1.0E-4
18313,95,1.0E-4
18314,95,1.0E-4
18315,95,1.0E-4
18316,95,1.0E-4
18317,95,1.0E-4
18318,95,1.0E-4
18319,95,1.0E-4
18320,95,1.0E-4
18321,95,1.0E-4
18322,95,1.0E-4
18323,95,1.0E-4
18324,95,1.0E-4
18325,95,1.0E-4
18326,95,1.0E-4
18327,95,1.0E-4
18328,95,1.0E-4
18329,95,1.0E-4
18330,95,1.0E-4
18331,95,1.0E-4
18332,95,1.0E-4
18333,95,1.0E-4
18334,95,1.0E-4
18335,95,1.0E-4
18336,95,1.0E-4
18337,95,1.0E-4
18338,95,1.0E-4
18339,95,1.0E-4
18340,95,1.0E-4
18341,95,1.0E-4
18342,95,1.0E-4
18343,95,1.0E-4
18344,95,1.0E-4
18345,95,1.0E-4
18346,95,1.0E-4
18347,95,1.0E-4
18348,95,1.0E-4
18349,95,1.0E-4
18350,95,1.0E-4
18351,95,1.0E-4
18352,95,1.0E-4
18353,95,1.0E-4
18354,95,1.0E-4
18355,95,1.0E-4
18356,95,1.0E-4
18357,95,1.0E-4
18358,95,1.0E-4
18359,95,1.0E-4
18360,95,1.0E-4
18361,95,1.0E-4
18362,95,1.0E-4
18363,95,1.0E-4
18364,95,1.0E-4
18365,95,1.0E-4
18366,95,1.0E-4
18367,95,1.0E-4
18368,95,1.0E-4
18369,95,1.0E-4
18370,95,1.0E-4
18371,95,1.0E-4
18372,95,1.0E-4
18373,95,1.0E-4
18374,95,1.0E-4
18375,95,1.0E-4
18376,95,1.0E-4
18377,95,1.0E-4
18378,95,1.0E-4
18379,95,1.0E-4
18380,95,1.0E-4
18381,95,1.0E-4
18382,95,1.0E-4
18383,95,1.0E-4
18384,95,1.0E-4
18385,95,1.0E-4
18386,95,1.0E-4
18387,95,1.0E-4
18388,95,1.0E-4
18389,95,1.0E-4
18390,95,1.0E-4
18391,95,1.0E-4
18392,95,1.0E-4
18393,95,1.0E-4
18394,95,1.0E-4
18395,95,1.0E-4
18396,95,1.0E-4
18397,95,1.0E-4
18398,95,1.0E-4
18399,95,1.0E-4
18400,95,1.0E-4
18401,95,1.0E-4
18402,95,1.0E-4
18403,95,1.0E-4
18404,95,1.0E-4
18405,95,1.0E-4
18406,95,1.0E-4
18407,95,1.0E-4
18408,95,1.0E-4
18409,95,1.0E-4
18410,95,1.0E-4
18411,95,1.0E-4
18412,95,1.0E-4
18413,95,1.0E-4
18414,95,1.0E-4
18415,95,1.0E-4
18416,95,1.0E-4
18417,95,1.0E-4
18418,95,1.0E-4
18419,95,1.0E-4
18420,95,1.0E-4
18421,95,1.0E-4
18422,95,1.0E-4
18423,95,1.0E-4
18424,95,1.0E-4
18425,95,1.0E-4
18426,95,1.0E-4
18427,95,1.0E-4
18428,95,1.0E-4
18429,95,1.0E-4
18430,95,1.0E-4
18431,95,1.0E-4
18432,95,1.0E-4
18433,95,1.0E-4
18434,95,1.0E-4
18435,95,1.0E-4
18436,95,1.0E-4
18437,95,1.0E-4
18438,95,1.0E-4
18439,95,1.0E-4
18440,95,1.0E-4
18441,95,1.0E-4
18442,95,1.0E-4
18443,95,1.0E-4
18444,95,1.0E-4
18445,95,1.0E-4
18446,95,1.0E-4
18447,95,1.0E-4
18448,95,1.0E-4
18449,95,1.0E-4
18450,95,1.0E-4
18451,95,1.0E-4
18452,95,1.0E-4
18453,95,1.0E-4
18454,95,1.0E-4
18455,95,1.0E-4
18456,95,1.0E-4
18457,95,1.0E-4
18458,95,1.0E-4
18459,95,1.0E-4
18460,95,1.0E-4
18461,95,1.0E-4
18462,95,1.0E-4
18463,95,1.0E-4
18464,95,1.0E-4
18465,95,1.0E-4
18466,95,1.0E-4
18467,95,1.0E-4
18468,95,1.0E-4
18469,95,1.0E-4
18470,95,1.0E-4
18471,95,1.0E-4
18472,95,1.0E-4
18473,95,1.0E-4
18474,95,1.0E-4
18475,95,1.0E-4
18476,95,1.0E-4
18477,95,1.0E-4
18478,95,1.0E-4
18479,95,1.0E-4
18480,95,1.0E-4
18481,95,1.0E-4
18482,95,1.0E-4
18483,95,1.0E-4
18484,95,1.0E-4
18485,95,1.0E-4
18486,95,1.0E-4
18487,95,1.0E-4
18488,95,1.0E-4
18489,95,1.0E-4
18490,95,1.0E-4
18491,95,1.0E-4
18492,95,1.0E-4
18493,95,1.0E-4
18494,95,1.0E-4
18495,95,1.0E-4
18496,95,1.0E-4
18497,95,1.0E-4
18498,95,1.0E-4
18499,95,1.0E-4
18500,95,1.0E-4
18501,95,1.0E-4
18502,95,1.0E-4
18503,95,1.0E-4
18504,95,1.0E-4
18505,95,1.0E-4
18506,95,1.0E-4
18507,95,1.0E-4
18508,95,1.0E-4
18509,95,1.0E-4
18510,95,1.0E-4
18511,95,1.0E-4
18512,95,1.0E-4
18513,95,1.0E-4
18514,95,1.0E-4
18515,95,1.0E-4
18516,95,1.0E-4
18517,95,1.0E-4
18518,95,1.0E-4
18519,95,1.0E-4
18520,95,1.0E-4
18521,95,1.0E-4
18522,95,1.0E-4
18523,95,1.0E-4
18524,95,1.0E-4
18525,95,1.0E-4
18526,95,1.0E-4
18527,95,1.0E-4
18528,95,1.0E-4
18529,95,1.0E-4
18530,95,1.0E-4
18531,95,1.0E-4
18532,95,1.0E-4
18533,95,1.0E-4
18534,95,1.0E-4
18535,95,1.0E-4
18536,95,1.0E-4
18537,95,1.0E-4
18538,95,1.0E-4
18539,95,1.0E-4
18540,95,1.0E-4
18541,95,1.0E-4
18542,95,1.0E-4
18543,95,1.0E-4
18544,95,1.0E-4
18545,95,1.0E-4
18546,95,1.0E-4
18547,95,1.0E-4
18548,95,1.0E-4
18549,95,1.0E-4
18550,95,1.0E-4
18551,95,1.0E-4
18552,95,1.0E-4
18553,95,1.0E-4
18554,95,1.0E-4
18555,95,1.0E-4
18556,95,1.0E-4
18557,95,1.0E-4
18558,95,1.0E-4
18559,95,1.0E-4
18560,95,1.0E-4
18561,95,1.0E-4
18562,95,1.0E-4
18563,95,1.0E-4
18564,95,1.0E-4
18565,95,1.0E-4
18566,95,1.0E-4
18567,95,1.0E-4
18568,95,1.0E-4
18569,95,1.0E-4
18570,95,1.0E-4
18571,95,1.0E-4
18572,95,1.0E-4
18573,95,1.0E-4
18574,95,1.0E-4
18575,95,1.0E-4
18576,95,1.0E-4
18577,95,1.0E-4
18578,95,1.0E-4
18579,95,1.0E-4
18580,95,1.0E-4
18581,95,1.0E-4
18582,95,1.0E-4
18583,95,1.0E-4
18584,95,1.0E-4
18585,95,1.0E-4
18586,95,1.0E-4
18587,95,1.0E-4
18588,95,1.0E-4
18589,95,1.0E-4
18590,95,1.0E-4
18591,95,1.0E-4
18592,95,1.0E-4
18593,95,1.0E-4
18594,95,1.0E-4
18595,95,1.0E-4
18596,95,1.0E-4
18597,95,1.0E-4
18598,95,1.0E-4
18599,95,1.0E-4
18600,95,1.0E-4
18601,95,1.0E-4
18602,95,1.0E-4
18603,95,1.0E-4
18604,95,1.0E-4
18605,95,1.0E-4
18606,95,1.0E-4
18607,95,1.0E-4
18608,95,1.0E-4
18609,95,1.0E-4
18610,95,1.0E-4
18611,95,1.0E-4
18612,95,1.0E-4
18613,95,1.0E-4
18614,95,1.0E-4
18615,95,1.0E-4
18616,95,1.0E-4
18617,95,1.0E-4
18618,95,1.0E-4
18619,95,1.0E-4
18620,95,1.0E-4
18621,95,1.0E-4
18622,95,1.0E-4
18623,95,1.0E-4
18624,95,1.0E-4
18625,95,1.0E-4
18626,95,1.0E-4
18627,95,1.0E-4
18628,95,1.0E-4
18629,95,1.0E-4
18630,95,1.0E-4
18631,95,1.0E-4
18632,95,1.0E-4
18633,95,1.0E-4
18634,95,1.0E-4
18635,95,1.0E-4
18636,95,1.0E-4
18637,95,1.0E-4
18638,95,1.0E-4
18639,95,1.0E-4
18640,95,1.0E-4
18641,95,1.0E-4
18642,95,1.0E-4
18643,95,1.0E-4
18644,95,1.0E-4
18645,95,1.0E-4
18646,95,1.0E-4
18647,95,1.0E-4
18648,95,1.0E-4
18649,95,1.0E-4
18650,95,1.0E-4
18651,95,1.0E-4
18652,95,1.0E-4
18653,95,1.0E-4
18654,95,1.0E-4
18655,95,1.0E-4
18656,95,1.0E-4
18657,95,1.0E-4
18658,95,1.0E-4
18659,95,1.0E-4
18660,95,1.0E-4
18661,95,1.0E-4
18662,95,1.0E-4
18663,95,1.0E-4
18664,95,1.0E-4
18665,95,1.0E-4
18666,95,1.0E-4
18667,95,1.0E-4
18668,95,1.0E-4
18669,95,1.0E-4
18670,95,1.0E-4
18671,95,1.0E-4
18672,95,1.0E-4
18673,95,1.0E-4
18674,95,1.0E-4
18675,95,1.0E-4
18676,95,1.0E-4
18677,95,1.0E-4
18678,95,1.0E-4
18679,95,1.0E-4
18680,95,1.0E-4
18681,95,1.0E-4
18682,95,1.0E-4
18683,95,1.0E-4
18684,95,1.0E-4
18685,95,1.0E-4
18686,95,1.0E-4
18687,95,1.0E-4
18688,95,1.0E-4
18689,95,1.0E-4
18690,95,1.0E-4
18691,95,1.0E-4
18692,95,1.0E-4
18693,95,1.0E-4
18694,95,1.0E-4
18695,95,1.0E-4
18696,95,1.0E-4
18697,95,1.0E-4
18698,95,1.0E-4
18699,95,1.0E-4
18700,95,1.0E-4
18701,95,1.0E-4
18702,95,1.0E-4
18703,95,1.0E-4
18704,95,1.0E-4
18705,95,1.0E-4
18706,95,1.0E-4
18707,95,1.0E-4
18708,95,1.0E-4
18709,95,1.0E-4
18710,95,1.0E-4
18711,95,1.0E-4
18712,95,1.0E-4
18713,95,1.0E-4
18714,95,1.0E-4
18715,95,1.0E-4
18716,95,1.0E-4
18717,95,1.0E-4
18718,95,1.0E-4
18719,95,1.0E-4
18720,95,1.0E-4
18721,95,1.0E-4
18722,95,1.0E-4
18723,95,1.0E-4
18724,95,1.0E-4
18725,95,1.0E-4
18726,95,1.0E-4
18727,95,1.0E-4
18728,95,1.0E-4
18729,95,1.0E-4
18730,95,1.0E-4
18731,95,1.0E-4
18732,95,1.0E-4
18733,95,1.0E-4
18734,95,1.0E-4
18735,95,1.0E-4
18736,95,1.0E-4
18737,95,1.0E-4
18738,95,1.0E-4
18739,95,1.0E-4
18740,95,1.0E-4
18741,95,1.0E-4
18742,95,1.0E-4
18743,95,1.0E-4
18744,95,1.0E-4
18745,95,1.0E-4
18746,95,1.0E-4
18747,95,1.0E-4
18748,95,1.0E-4
18749,95,1.0E-4
18750,95,1.0E-4
18751,95,1.0E-4
18752,95,1.0E-4
18753,95,1.0E-4
18754,95,1.0E-4
18755,95,1.0E-4
18756,95,1.0E-4
18757,95,1.0E-4
18758,95,1.0E-4
18759,95,1.0E-4
18760,95,1.0E-4
18761,95,1.0E-4
18762,95,1.0E-4
18763,95,1.0E-4
18764,95,1.0E-4
18765,95,1.0E-4
18766,95,1.0E-4
18767,95,1.0E-4
18768,95,1.0E-4
18769,95,1.0E-4
18770,95,1.0E-4
18771,95,1.0E-4
18772,95,1.0E-4
18773,95,1.0E-4
18774,95,1.0E-4
18775,95,1.0E-4
18776,95,1.0E-4
18777,95,1.0E-4
18778,95,1.0E-4
18779,95,1.0E-4
18780,95,1.0E-4
18781,95,1.0E-4
18782,95,1.0E-4
18783,95,1.0E-4
18784,95,1.0E-4
18785,95,1.0E-4
18786,95,1.0E-4
18787,95,1.0E-4
18788,95,1.0E-4
18789,95,1.0E-4
18790,95,1.0E-4
18791,95,1.0E-4
18792,95,1.0E-4
18793,95,1.0E-4
18794,95,1.0E-4
18795,95,1.0E-4
18796,95,1.0E-4
18797,95,1.0E-4
18798,95,1.0E-4
18799,95,1.0E-4
18800,95,1.0E-4
18801,95,1.0E-4
18802,95,1.0E-4
18803,95,1.0E-4
18804,95,1.0E-4
18805,95,1.0E-4
18806,95,1.0E-4
18807,95,1.0E-4
18808,95,1.0E-4
18809,95,1.0E-4
18810,95,1.0E-4
18811,95,1.0E-4
18812,95,1.0E-4
18813,95,1.0E-4
18814,95,1.0E-4
18815,95,1.0E-4
18816,95,1.0E-4
18817,95,1.0E-4
18818,95,1.0E-4
18819,95,1.0E-4
18820,95,1.0E-4
18821,95,1.0E-4
18822,95,1.0E-4
18823,95,1.0E-4
18824,95,1.0E-4
18825,95,1.0E-4
18826,95,1.0E-4
18827,95,1.0E-4
18828,95,1.0E-4
18829,95,1.0E-4
18830,95,1.0E-4
18831,95,1.0E-4
18832,95,1.0E-4
18833,95,1.0E-4
18834,95,1.0E-4
18835,95,1.0E-4
18836,95,1.0E-4
18837,95,1.0E-4
18838,95,1.0E-4
18839,95,1.0E-4
18840,95,1.0E-4
18841,95,1.0E-4
18842,95,1.0E-4
18843,95,1.0E-4
18844,95,1.0E-4
18845,95,1.0E-4
18846,95,1.0E-4
18847,95,1.0E-4
18848,95,1.0E-4
18849,95,1.0E-4
18850,95,1.0E-4
18851,95,1.0E-4
18852,95,1.0E-4
18853,95,1.0E-4
18854,95,1.0E-4
18855,95,1.0E-4
18856,95,1.0E-4
18857,95,1.0E-4
18858,95,1.0E-4
18859,95,1.0E-4
18860,95,1.0E-4
18861,95,1.0E-4
18862,95,1.0E-4
18863,95,1.0E-4
18864,95,1.0E-4
18865,95,1.0E-4
18866,95,1.0E-4
18867,95,1.0E-4
18868,95,1.0E-4
18869,95,1.0E-4
18870,95,1.0E-4
18871,95,1.0E-4
18872,95,1.0E-4
18873,95,1.0E-4
18874,95,1.0E-4
18875,95,1.0E-4
18876,95,1.0E-4
18877,95,1.0E-4
18878,95,1.0E-4
18879,95,1.0E-4
18880,95,1.0E-4
18881,95,1.0E-4
18882,95,1.0E-4
18883,95,1.0E-4
18884,95,1.0E-4
18885,95,1.0E-4
18886,95,1.0E-4
18887,95,1.0E-4
18888,95,1.0E-4
18889,95,1.0E-4
18890,95,1.0E-4
18891,95,1.0E-4
18892,95,1.0E-4
18893,95,1.0E-4
18894,95,1.0E-4
18895,95,1.0E-4
18896,95,1.0E-4
18897,95,1.0E-4
18898,95,1.0E-4
18899,95,1.0E-4
18900,95,1.0E-4
18901,95,1.0E-4
18902,95,1.0E-4
18903,95,1.0E-4
18904,95,1.0E-4
18905,95,1.0E-4
18906,95,1.0E-4
18907,95,1.0E-4
18908,95,1.0E-4
18909,95,1.0E-4
18910,95,1.0E-4
18911,95,1.0E-4
18912,95,1.0E-4
18913,95,1.0E-4
18914,95,1.0E-4
18915,95,1.0E-4
18916,95,1.0E-4
18917,95,1.0E-4
18918,95,1.0E-4
18919,95,1.0E-4
18920,95,1.0E-4
18921,95,1.0E-4
18922,95,1.0E-4
18923,95,1.0E-4
18924,95,1.0E-4
18925,95,1.0E-4
18926,95,1.0E-4
18927,95,1.0E-4
18928,95,1.0E-4
18929,95,1.0E-4
18930,95,1.0E-4
18931,95,1.0E-4
18932,95,1.0E-4
18933,95,1.0E-4
18934,95,1.0E-4
18935,95,1.0E-4
18936,95,1.0E-4
18937,95,1.0E-4
18938,95,1.0E-4
18939,95,1.0E-4
18940,95,1.0E-4
18941,95,1.0E-4
18942,95,1.0E-4
18943,95,1.0E-4
18944,95,1.0E-4
18945,95,1.0E-4
18946,95,1.0E-4
18947,95,1.0E-4
18948,95,1.0E-4
18949,95,1.0E-4
18950,95,1.0E-4
18951,95,1.0E-4
18952,95,1.0E-4
18953,95,1.0E-4
18954,95,1.0E-4
18955,95,1.0E-4
18956,95,1.0E-4
18957,95,1.0E-4
18958,95,1.0E-4
18959,95,1.0E-4
18960,95,1.0E-4
18961,95,1.0E-4
18962,95,1.0E-4
18963,95,1.0E-4
18964,95,1.0E-4
18965,95,1.0E-4
18966,95,1.0E-4
18967,95,1.0E-4
18968,95,1.0E-4
18969,95,1.0E-4
18970,95,1.0E-4
18971,95,1.0E-4
18972,95,1.0E-4
18973,95,1.0E-4
18974,95,1.0E-4
18975,95,1.0E-4
18976,95,1.0E-4
18977,95,1.0E-4
18978,95,1.0E-4
18979,95,1.0E-4
18980,95,1.0E-4
18981,95,1.0E-4
18982,95,1.0E-4
18983,95,1.0E-4
18984,95,1.0E-4
18985,95,1.0E-4
18986,95,1.0E-4
18987,95,1.0E-4
18988,95,1.0E-4
18989,95,1.0E-4
18990,95,1.0E-4
18991,95,1.0E-4
18992,95,1.0E-4
18993,95,1.0E-4
18994,95,1.0E-4
18995,95,1.0E-4
18996,95,1.0E-4
18997,95,1.0E-4
18998,95,1.0E-4
18999,95,1.0E-4
19000,95,1.0E-4
19001,95,1.0E-4
19002,95,1.0E-4
19003,95,1.0E-4
19004,95,1.0E-4
19005,95,1.0E-4
19006,95,1.0E-4
19007,95,1.0E-4
19008,95,1.0E-4
19009,95,1.0E-4
19010,95,1.0E-4
19011,95,1.0E-4
19012,95,1.0E-4
19013,95,1.0E-4
19014,95,1.0E-4
19015,95,1.0E-4
19016,95,1.0E-4
19017,95,1.0E-4
19018,95,1.0E-4
19019,95,1.0E-4
19020,95,1.0E-4
19021,95,1.0E-4
19022,95,1.0E-4
19023,95,1.0E-4
19024,95,1.0E-4
19025,95,1.0E-4
19026,95,1.0E-4
19027,95,1.0E-4
19028,95,1.0E-4
19029,95,1.0E-4
19030,95,1.0E-4
19031,95,1.0E-4
19032,95,1.0E-4
19033,95,1.0E-4
19034,95,1.0E-4
19035,95,1.0E-4
19036,95,1.0E-4
19037,95,1.0E-4
19038,95,1.0E-4
19039,95,1.0E-4
19040,95,1.0E-4
19041,95,1.0E-4
19042,95,1.0E-4
19043,95,1.0E-4
19044,95,1.0E-4
19045,95,1.0E-4
19046,95,1.0E-4
19047,95,1.0E-4
19048,95,1.0E-4
19049,95,1.0E-4
19050,95,1.0E-4
19051,95,1.0E-4
19052,95,1.0E-4
19053,95,1.0E-4
19054,95,1.0E-4
19055,95,1.0E-4
19056,95,1.0E-4
19057,95,1.0E-4
19058,95,1.0E-4
19059,95,1.0E-4
19060,95,1.0E-4
19061,95,1.0E-4
19062,95,1.0E-4
19063,95,1.0E-4
19064,95,1.0E-4
19065,95,1.0E-4
19066,95,1.0E-4
19067,95,1.0E-4
19068,95,1.0E-4
19069,95,1.0E-4
19070,95,1.0E-4
19071,95,1.0E-4
19072,95,1.0E-4
19073,95,1.0E-4
19074,95,1.0E-4
19075,95,1.0E-4
19076,95,1.0E-4
19077,95,1.0E-4
19078,95,1.0E-4
19079,95,1.0E-4
19080,95,1.0E-4
19081,95,1.0E-4
19082,95,1.0E-4
19083,95,1.0E-4
19084,95,1.0E-4
19085,95,1.0E-4
19086,95,1.0E-4
19087,95,1.0E-4
19088,95,1.0E-4
19089,95,1.0E-4
19090,95,1.0E-4
19091,95,1.0E-4
19092,95,1.0E-4
19093,95,1.0E-4
19094,95,1.0E-4
19095,95,1.0E-4
19096,95,1.0E-4
19097,95,1.0E-4
19098,95,1.0E-4
19099,95,1.0E-4
19100,95,1.0E-4
19101,95,1.0E-4
19102,95,1.0E-4
19103,95,1.0E-4
19104,95,1.0E-4
19105,95,1.0E-4
19106,95,1.0E-4
19107,95,1.0E-4
19108,95,1.0E-4
19109,95,1.0E-4
19110,95,1.0E-4
19111,95,1.0E-4
19112,95,1.0E-4
19113,95,1.0E-4
19114,95,1.0E-4
19115,95,1.0E-4
19116,95,1.0E-4
19117,95,1.0E-4
19118,95,1.0E-4
19119,95,1.0E-4
19120,95,1.0E-4
19121,95,1.0E-4
19122,95,1.0E-4
19123,95,1.0E-4
19124,95,1.0E-4
19125,95,1.0E-4
19126,95,1.0E-4
19127,95,1.0E-4
19128,95,1.0E-4
19129,95,1.0E-4
19130,95,1.0E-4
19131,95,1.0E-4
19132,95,1.0E-4
19133,95,1.0E-4
19134,95,1.0E-4
19135,95,1.0E-4
19136,95,1.0E-4
19137,95,1.0E-4
19138,95,1.0E-4
19139,95,1.0E-4
19140,95,1.0E-4
19141,95,1.0E-4
19142,95,1.0E-4
19143,95,1.0E-4
19144,95,1.0E-4
19145,95,1.0E-4
19146,95,1.0E-4
19147,95,1.0E-4
19148,95,1.0E-4
19149,95,1.0E-4
19150,95,1.0E-4
19151,95,1.0E-4
19152,95,1.0E-4
19153,95,1.0E-4
19154,95,1.0E-4
19155,95,1.0E-4
19156,95,1.0E-4
19157,95,1.0E-4
19158,95,1.0E-4
19159,95,1.0E-4
19160,95,1.0E-4
19161,95,1.0E-4
19162,95,1.0E-4
19163,95,1.0E-4
19164,95,1.0E-4
19165,95,1.0E-4
19166,95,1.0E-4
19167,95,1.0E-4
19168,95,1.0E-4
19169,95,1.0E-4
19170,95,1.0E-4
19171,95,1.0E-4
19172,95,1.0E-4
19173,95,1.0E-4
19174,95,1.0E-4
19175,95,1.0E-4
19176,95,1.0E-4
19177,95,1.0E-4
19178,95,1.0E-4
19179,95,1.0E-4
19180,95,1.0E-4
19181,95,1.0E-4
19182,95,1.0E-4
19183,95,1.0E-4
19184,95,1.0E-4
19185,95,1.0E-4
19186,95,1.0E-4
19187,95,1.0E-4
19188,95,1.0E-4
19189,95,1.0E-4
19190,95,1.0E-4
19191,95,1.0E-4
19192,95,1.0E-4
19193,95,1.0E-4
19194,95,1.0E-4
19195,95,1.0E-4
19196,95,1.0E-4
19197,95,1.0E-4
19198,95,1.0E-4
19199,95,1.0E-4
19200,95,1.0E-4
19201,95,1.0E-4
19202,95,1.0E-4
19203,95,1.0E-4
19204,95,1.0E-4
19205,95,1.0E-4
19206,95,1.0E-4
19207,95,1.0E-4
19208,95,1.0E-4
19209,95,1.0E-4
19210,95,1.0E-4
19211,95,1.0E-4
19212,95,1.0E-4
19213,95,1.0E-4
19214,95,1.0E-4
19215,95,1.0E-4
19216,95,1.0E-4
19217,95,1.0E-4
19218,95,1.0E-4
19219,95,1.0E-4
19220,95,1.0E-4
19221,95,1.0E-4
19222,95,1.0E-4
19223,95,1.0E-4
19224,95,1.0E-4
19225,95,1.0E-4
19226,95,1.0E-4
19227,95,1.0E-4
19228,95,1.0E-4
19229,95,1.0E-4
19230,95,1.0E-4
19231,95,1.0E-4
19232,95,1.0E-4
19233,95,1.0E-4
19234,95,1.0E-4
19235,95,1.0E-4
19236,95,1.0E-4
19237,95,1.0E-4
19238,95,1.0E-4
19239,95,1.0E-4
19240,95,1.0E-4
19241,95,1.0E-4
19242,95,1.0E-4
19243,95,1.0E-4
19244,95,1.0E-4
19245,95,1.0E-4
19246,95,1.0E-4
19247,95,1.0E-4
19248,95,1.0E-4
19249,95,1.0E-4
19250,95,1.0E-4
19251,95,1.0E-4
19252,95,1.0E-4
19253,95,1.0E-4
19254,95,1.0E-4
19255,95,1.0E-4
19256,95,1.0E-4
19257,95,1.0E-4
19258,95,1.0E-4
19259,95,1.0E-4
19260,95,1.0E-4
19261,95,1.0E-4
19262,95,1.0E-4
19263,95,1.0E-4
19264,95,1.0E-4
19265,95,1.0E-4
19266,95,1.0E-4
19267,95,1.0E-4
19268,95,1.0E-4
19269,95,1.0E-4
19270,95,1.0E-4
19271,95,1.0E-4
19272,95,1.0E-4
19273,95,1.0E-4
19274,95,1.0E-4
19275,95,1.0E-4
19276,95,1.0E-4
19277,95,1.0E-4
19278,95,1.0E-4
19279,95,1.0E-4
19280,95,1.0E-4
19281,95,1.0E-4
19282,95,1.0E-4
19283,95,1.0E-4
19284,95,1.0E-4
19285,95,1.0E-4
19286,95,1.0E-4
19287,95,1.0E-4
19288,95,1.0E-4
19289,95,1.0E-4
19290,95,1.0E-4
19291,95,1.0E-4
19292,95,1.0E-4
19293,95,1.0E-4
19294,95,1.0E-4
19295,95,1.0E-4
19296,95,1.0E-4
19297,95,1.0E-4
19298,95,1.0E-4
19299,95,1.0E-4
19300,95,1.0E-4
19301,95,1.0E-4
19302,95,1.0E-4
19303,95,1.0E-4
19304,95,1.0E-4
19305,95,1.0E-4
19306,95,1.0E-4
19307,95,1.0E-4
19308,95,1.0E-4
19309,95,1.0E-4
19310,95,1.0E-4
19311,95,1.0E-4
19312,95,1.0E-4
19313,95,1.0E-4
19314,95,1.0E-4
19315,95,1.0E-4
19316,95,1.0E-4
19317,95,1.0E-4
19318,95,1.0E-4
19319,95,1.0E-4
19320,95,1.0E-4
19321,95,1.0E-4
19322,95,1.0E-4
19323,95,1.0E-4
19324,95,1.0E-4
19325,95,1.0E-4
19326,95,1.0E-4
19327,95,1.0E-4
19328,95,1.0E-4
19329,95,1.0E-4
19330,95,1.0E-4
19331,95,1.0E-4
19332,95,1.0E-4
19333,95,1.0E-4
19334,95,1.0E-4
19335,95,1.0E-4
19336,95,1.0E-4
19337,95,1.0E-4
19338,95,1.0E-4
19339,95,1.0E-4
19340,95,1.0E-4
19341,95,1.0E-4
19342,95,1.0E-4
19343,95,1.0E-4
19344,95,1.0E-4
19345,95,1.0E-4
19346,95,1.0E-4
19347,95,1.0E-4
19348,95,1.0E-4
19349,95,1.0E-4
19350,95,1.0E-4
19351,95,1.0E-4
19352,95,1.0E-4
19353,95,1.0E-4
19354,95,1.0E-4
19355,95,1.0E-4
19356,95,1.0E-4
19357,95,1.0E-4
19358,95,1.0E-4
19359,95,1.0E-4
19360,95,1.0E-4
19361,95,1.0E-4
19362,95,1.0E-4
19363,95,1.0E-4
19364,95,1.0E-4
19365,95,1.0E-4
19366,95,1.0E-4
19367,95,1.0E-4
19368,95,1.0E-4
19369,95,1.0E-4
19370,95,1.0E-4
19371,95,1.0E-4
19372,95,1.0E-4
19373,95,1.0E-4
19374,95,1.0E-4
19375,95,1.0E-4
19376,95,1.0E-4
19377,95,1.0E-4
19378,95,1.0E-4
19379,95,1.0E-4
19380,95,1.0E-4
19381,95,1.0E-4
19382,95,1.0E-4
19383,95,1.0E-4
19384,95,1.0E-4
19385,95,1.0E-4
19386,95,1.0E-4
19387,95,1.0E-4
19388,95,1.0E-4
19389,95,1.0E-4
19390,95,1.0E-4
19391,95,1.0E-4
19392,95,1.0E-4
19393,95,1.0E-4
19394,95,1.0E-4
19395,95,1.0E-4
19396,95,1.0E-4
19397,95,1.0E-4
19398,95,1.0E-4
19399,95,1.0E-4
19400,95,1.0E-4
19401,95,1.0E-4
19402,95,1.0E-4
19403,95,1.0E-4
19404,95,1.0E-4
19405,95,1.0E-4
19406,95,1.0E-4
19407,95,1.0E-4
19408,95,1.0E-4
19409,95,1.0E-4
19410,95,1.0E-4
19411,95,1.0E-4
19412,95,1.0E-4
19413,95,1.0E-4
19414,95,1.0E-4
19415,95,1.0E-4
19416,95,1.0E-4
19417,95,1.0E-4
19418,95,1.0E-4
19419,95,1.0E-4
19420,95,1.0E-4
19421,95,1.0E-4
19422,95,1.0E-4
19423,95,1.0E-4
19424,95,1.0E-4
19425,95,1.0E-4
19426,95,1.0E-4
19427,95,1.0E-4
19428,95,1.0E-4
19429,95,1.0E-4
19430,95,1.0E-4
19431,95,1.0E-4
19432,95,1.0E-4
19433,95,1.0E-4
19434,95,1.0E-4
19435,95,1.0E-4
19436,95,1.0E-4
19437,95,1.0E-4
19438,95,1.0E-4
19439,95,1.0E-4
19440,95,1.0E-4
19441,95,1.0E-4
19442,95,1.0E-4
19443,95,1.0E-4
19444,95,1.0E-4
19445,95,1.0E-4
19446,95,1.0E-4
19447,95,1.0E-4
19448,95,1.0E-4
19449,95,1.0E-4
19450,95,1.0E-4
19451,95,1.0E-4
19452,95,1.0E-4
19453,95,1.0E-4
19454,95,1.0E-4
19455,95,1.0E-4
19456,95,1.0E-4
19457,95,1.0E-4
19458,95,1.0E-4
19459,95,1.0E-4
19460,95,1.0E-4
19461,95,1.0E-4
19462,95,1.0E-4
19463,95,1.0E-4
19464,95,1.0E-4
19465,95,1.0E-4
19466,95,1.0E-4
19467,95,1.0E-4
19468,95,1.0E-4
19469,95,1.0E-4
19470,95,1.0E-4
19471,95,1.0E-4
19472,95,1.0E-4
19473,95,1.0E-4
19474,95,1.0E-4
19475,95,1.0E-4
19476,95,1.0E-4
19477,95,1.0E-4
19478,95,1.0E-4
19479,95,1.0E-4
19480,95,1.0E-4
19481,95,1.0E-4
19482,95,1.0E-4
19483,95,1.0E-4
19484,95,1.0E-4
19485,95,1.0E-4
19486,95,1.0E-4
19487,95,1.0E-4
19488,95,1.0E-4
19489,95,1.0E-4
19490,95,1.0E-4
19491,95,1.0E-4
19492,95,1.0E-4
19493,95,1.0E-4
19494,95,1.0E-4
19495,95,1.0E-4
19496,95,1.0E-4
19497,95,1.0E-4
19498,95,1.0E-4
19499,95,1.0E-4
19500,95,1.0E-4
19501,95,1.0E-4
19502,95,1.0E-4
19503,95,1.0E-4
19504,95,1.0E-4
19505,95,1.0E-4
19506,95,1.0E-4
19507,95,1.0E-4
19508,95,1.0E-4
19509,95,1.0E-4
19510,95,1.0E-4
19511,95,1.0E-4
19512,95,1.0E-4
19513,95,1.0E-4
19514,95,1.0E-4
19515,95,1.0E-4
19516,95,1.0E-4
19517,95,1.0E-4
19518,95,1.0E-4
19519,95,1.0E-4
19520,95,1.0E-4
19521,95,1.0E-4
19522,95,1.0E-4
19523,95,1.0E-4
19524,95,1.0E-4
19525,95,1.0E-4
19526,95,1.0E-4
19527,95,1.0E-4
19528,95,1.0E-4
19529,95,1.0E-4
19530,95,1.0E-4
19531,95,1.0E-4
19532,95,1.0E-4
19533,95,1.0E-4
19534,95,1.0E-4
19535,95,1.0E-4
19536,95,1.0E-4
19537,95,1.0E-4
19538,95,1.0E-4
19539,95,1.0E-4
19540,95,1.0E-4
19541,95,1.0E-4
19542,95,1.0E-4
19543,95,1.0E-4
19544,95,1.0E-4
19545,95,1.0E-4
19546,95,1.0E-4
19547,95,1.0E-4
19548,95,1.0E-4
19549,95,1.0E-4
19550,95,1.0E-4
19551,95,1.0E-4
19552,95,1.0E-4
19553,95,1.0E-4
19554,95,1.0E-4
19555,95,1.0E-4
19556,95,1.0E-4
19557,95,1.0E-4
19558,95,1.0E-4
19559,95,1.0E-4
19560,95,1.0E-4
19561,95,1.0E-4
19562,95,1.0E-4
19563,95,1.0E-4
19564,95,1.0E-4
19565,95,1.0E-4
19566,95,1.0E-4
19567,95,1.0E-4
19568,95,1.0E-4
19569,95,1.0E-4
19570,95,1.0E-4
19571,95,1.0E-4
19572,95,1.0E-4
19573,95,1.0E-4
19574,95,1.0E-4
19575,95,1.0E-4
19576,95,1.0E-4
19577,95,1.0E-4
19578,95,1.0E-4
19579,95,1.0E-4
19580,95,1.0E-4
19581,95,1.0E-4
19582,95,1.0E-4
19583,95,1.0E-4
19584,95,1.0E-4
19585,95,1.0E-4
19586,95,1.0E-4
19587,95,1.0E-4
19588,95,1.0E-4
19589,95,1.0E-4
19590,95,1.0E-4
19591,95,1.0E-4
19592,95,1.0E-4
19593,95,1.0E-4
19594,95,1.0E-4
19595,95,1.0E-4
19596,95,1.0E-4
19597,95,1.0E-4
19598,95,1.0E-4
19599,95,1.0E-4
19600,95,1.0E-4
19601,95,1.0E-4
19602,95,1.0E-4
19603,95,1.0E-4
19604,95,1.0E-4
19605,95,1.0E-4
19606,95,1.0E-4
19607,95,1.0E-4
19608,95,1.0E-4
19609,95,1.0E-4
19610,95,1.0E-4
19611,95,1.0E-4
19612,95,1.0E-4
19613,95,1.0E-4
19614,95,1.0E-4
19615,95,1.0E-4
19616,95,1.0E-4
19617,95,1.0E-4
19618,95,1.0E-4
19619,95,1.0E-4
19620,95,1.0E-4
19621,95,1.0E-4
19622,95,1.0E-4
19623,95,1.0E-4
19624,95,1.0E-4
19625,95,1.0E-4
19626,95,1.0E-4
19627,95,1.0E-4
19628,95,1.0E-4
19629,95,1.0E-4
19630,95,1.0E-4
19631,95,1.0E-4
19632,95,1.0E-4
19633,95,1.0E-4
19634,95,1.0E-4
19635,95,1.0E-4
19636,95,1.0E-4
19637,95,1.0E-4
19638,95,1.0E-4
19639,95,1.0E-4
19640,95,1.0E-4
19641,95,1.0E-4
19642,95,1.0E-4
19643,95,1.0E-4
19644,95,1.0E-4
19645,95,1.0E-4
19646,95,1.0E-4
19647,95,1.0E-4
19648,95,1.0E-4
19649,95,1.0E-4
19650,95,1.0E-4
19651,95,1.0E-4
19652,95,1.0E-4
19653,95,1.0E-4
19654,95,1.0E-4
19655,95,1.0E-4
19656,95,1.0E-4
19657,95,1.0E-4
19658,95,1.0E-4
19659,95,1.0E-4
19660,95,1.0E-4
19661,95,1.0E-4
19662,95,1.0E-4
19663,95,1.0E-4
19664,95,1.0E-4
19665,95,1.0E-4
19666,95,1.0E-4
19667,95,1.0E-4
19668,95,1.0E-4
19669,95,1.0E-4
19670,95,1.0E-4
19671,95,1.0E-4
19672,95,1.0E-4
19673,95,1.0E-4
19674,95,1.0E-4
19675,95,1.0E-4
19676,95,1.0E-4
19677,95,1.0E-4
19678,95,1.0E-4
19679,95,1.0E-4
19680,95,1.0E-4
19681,95,1.0E-4
19682,95,1.0E-4
19683,95,1.0E-4
19684,95,1.0E-4
19685,95,1.0E-4
19686,95,1.0E-4
19687,95,1.0E-4
19688,95,1.0E-4
19689,95,1.0E-4
19690,95,1.0E-4
19691,95,1.0E-4
19692,95,1.0E-4
19693,95,1.0E-4
19694,95,1.0E-4
19695,95,1.0E-4
19696,95,1.0E-4
19697,95,1.0E-4
19698,95,1.0E-4
19699,95,1.0E-4
19700,95,1.0E-4
19701,95,1.0E-4
19702,95,1.0E-4
19703,95,1.0E-4
19704,95,1.0E-4
19705,95,1.0E-4
19706,95,1.0E-4
19707,95,1.0E-4
19708,95,1.0E-4
19709,95,1.0E-4
19710,95,1.0E-4
19711,95,1.0E-4
19712,95,1.0E-4
19713,95,1.0E-4
19714,95,1.0E-4
19715,95,1.0E-4
19716,95,1.0E-4
19717,95,1.0E-4
19718,95,1.0E-4
19719,95,1.0E-4
19720,95,1.0E-4
19721,95,1.0E-4
19722,95,1.0E-4
19723,95,1.0E-4
19724,95,1.0E-4
19725,95,1.0E-4
19726,95,1.0E-4
19727,95,1.0E-4
19728,95,1.0E-4
19729,95,1.0E-4
19730,95,1.0E-4
19731,95,1.0E-4
19732,95,1.0E-4
19733,95,1.0E-4
19734,95,1.0E-4
19735,95,1.0E-4
19736,95,1.0E-4
19737,95,1.0E-4
19738,95,1.0E-4
19739,95,1.0E-4
19740,95,1.0E-4
19741,95,1.0E-4
19742,95,1.0E-4
19743,95,1.0E-4
19744,95,1.0E-4
19745,95,1.0E-4
19746,95,1.0E-4
19747,95,1.0E-4
19748,95,1.0E-4
19749,95,1.0E-4
19750,95,1.0E-4
19751,95,1.0E-4
19752,95,1.0E-4
19753,95,1.0E-4
19754,95,1.0E-4
19755,95,1.0E-4
19756,95,1.0E-4
19757,95,1.0E-4
19758,95,1.0E-4
19759,95,1.0E-4
19760,95,1.0E-4
19761,95,1.0E-4
19762,95,1.0E-4
19763,95,1.0E-4
19764,95,1.0E-4
19765,95,1.0E-4
19766,95,1.0E-4
19767,95,1.0E-4
19768,95,1.0E-4
19769,95,1.0E-4
19770,95,1.0E-4
19771,95,1.0E-4
19772,95,1.0E-4
19773,95,1.0E-4
19774,95,1.0E-4
19775,95,1.0E-4
19776,95,1.0E-4
19777,95,1.0E-4
19778,95,1.0E-4
19779,95,1.0E-4
19780,95,1.0E-4
19781,95,1.0E-4
19782,95,1.0E-4
19783,95,1.0E-4
19784,95,1.0E-4
19785,95,1.0E-4
19786,95,1.0E-4
19787,95,1.0E-4
19788,95,1.0E-4
19789,95,1.0E-4
19790,95,1.0E-4
19791,95,1.0E-4
19792,95,1.0E-4
19793,95,1.0E-4
19794,95,1.0E-4
19795,95,1.0E-4
19796,95,1.0E-4
19797,95,1.0E-4
19798,95,1.0E-4
19799,95,1.0E-4
19800,95,1.0E-4
19801,95,1.0E-4
19802,95,1.0E-4
19803,95,1.0E-4
19804,95,1.0E-4
19805,95,1.0E-4
19806,95,1.0E-4
19807,95,1.0E-4
19808,95,1.0E-4
19809,95,1.0E-4
19810,95,1.0E-4
19811,95,1.0E-4
19812,95,1.0E-4
19813,95,1.0E-4
19814,95,1.0E-4
19815,95,1.0E-4
19816,95,1.0E-4
19817,95,1.0E-4
19818,95,1.0E-4
19819,95,1.0E-4
19820,95,1.0E-4
19821,95,1.0E-4
19822,95,1.0E-4
19823,95,1.0E-4
19824,95,1.0E-4
19825,95,1.0E-4
19826,95,1.0E-4
19827,95,1.0E-4
19828,95,1.0E-4
19829,95,1.0E-4
19830,95,1.0E-4
19831,95,1.0E-4
19832,95,1.0E-4
19833,95,1.0E-4
19834,95,1.0E-4
19835,95,1.0E-4
19836,95,1.0E-4
19837,95,1.0E-4
19838,95,1.0E-4
19839,95,1.0E-4
19840,95,1.0E-4
19841,95,1.0E-4
19842,95,1.0E-4
19843,95,1.0E-4
19844,95,1.0E-4
19845,95,1.0E-4
19846,95,1.0E-4
19847,95,1.0E-4
19848,95,1.0E-4
19849,95,1.0E-4
19850,95,1.0E-4
19851,95,1.0E-4
19852,95,1.0E-4
19853,95,1.0E-4
19854,95,1.0E-4
19855,95,1.0E-4
19856,95,1.0E-4
19857,95,1.0E-4
19858,95,1.0E-4
19859,95,1.0E-4
19860,95,1.0E-4
19861,95,1.0E-4
19862,95,1.0E-4
19863,95,1.0E-4
19864,95,1.0E-4
19865,95,1.0E-4
19866,95,1.0E-4
19867,95,1.0E-4
19868,95,1.0E-4
19869,95,1.0E-4
19870,95,1.0E-4
19871,95,1.0E-4
19872,95,1.0E-4
19873,95,1.0E-4
19874,95,1.0E-4
19875,95,1.0E-4
19876,95,1.0E-4
19877,95,1.0E-4
19878,95,1.0E-4
19879,95,1.0E-4
19880,95,1.0E-4
19881,95,1.0E-4
19882,95,1.0E-4
19883,95,1.0E-4
19884,95,1.0E-4
19885,95,1.0E-4
19886,95,1.0E-4
19887,95,1.0E-4
19888,95,1.0E-4
19889,95,1.0E-4
19890,95,1.0E-4
19891,95,1.0E-4
19892,95,1.0E-4
19893,95,1.0E-4
19894,95,1.0E-4
19895,95,1.0E-4
19896,95,1.0E-4
19897,95,1.0E-4
19898,95,1.0E-4
19899,95,1.0E-4
19900,95,1.0E-4
19901,95,1.0E-4
19902,95,1.0E-4
19903,95,1.0E-4
19904,95,1.0E-4
19905,95,1.0E-4
19906,95,1.0E-4
19907,95,1.0E-4
19908,95,1.0E-4
19909,95,1.0E-4
19910,95,1.0E-4
19911,95,1.0E-4
19912,95,1.0E-4
19913,95,1.0E-4
19914,95,1.0E-4
19915,95,1.0E-4
19916,95,1.0E-4
19917,95,1.0E-4
19918,95,1.0E-4
19919,95,1.0E-4
19920,95,1.0E-4
19921,95,1.0E-4
19922,95,1.0E-4
19923,95,1.0E-4
19924,95,1.0E-4
19925,95,1.0E-4
19926,95,1.0E-4
19927,95,1.0E-4
19928,95,1.0E-4
19929,95,1.0E-4
19930,95,1.0E-4
19931,95,1.0E-4
19932,95,1.0E-4
19933,95,1.0E-4
19934,95,1.0E-4
19935,95,1.0E-4
19936,95,1.0E-4
19937,95,1.0E-4
19938,95,1.0E-4
19939,95,1.0E-4
19940,95,1.0E-4
19941,95,1.0E-4
19942,95,1.0E-4
19943,95,1.0E-4
19944,95,1.0E-4
19945,95,1.0E-4
19946,95,1.0E-4
19947,95,1.0E-4
19948,95,1.0E-4
19949,95,1.0E-4
19950,95,1.0E-4
19951,95,1.0E-4
19952,95,1.0E-4
19953,95,1.0E-4
19954,95,1.0E-4
19955,95,1.0E-4
19956,95,1.0E-4
19957,95,1.0E-4
19958,95,1.0E-4
19959,95,1.0E-4
19960,95,1.0E-4
19961,95,1.0E-4
19962,95,1.0E-4
19963,95,1.0E-4
19964,95,1.0E-4
19965,95,1.0E-4
19966,95,1.0E-4
19967,95,1.0E-4
19968,95,1.0E-4
19969,95,1.0E-4
19970,95,1.0E-4
19971,95,1.0E-4
19972,95,1.0E-4
19973,95,1.0E-4
19974,95,1.0E-4
19975,95,1.0E-4
19976,95,1.0E-4
19977,95,1.0E-4
19978,95,1.0E-4
19979,95,1.0E-4
19980,95,1.0E-4
19981,95,1.0E-4
19982,95,1.0E-4
19983,95,1.0E-4
19984,95,1.0E-4
19985,95,1.0E-4
19986,95,1.0E-4
19987,95,1.0E-4
19988,95,1.0E-4
19989,95,1.0E-4
19990,95,1.0E-4
19991,95,1.0E-4
19992,95,1.0E-4
19993,95,1.0E-4
19994,95,1.0E-4
19995,95,1.0E-4
19996,95,1.0E-4
19997,95,1.0E-4
19998,95,1.0E-4
19999,95,1.0E-4
20000,95,1.0E-4
20001,95,1.0E-4
20002,95,1.0E-4
20003,95,1.0E-4
20004,95,1.0E-4
20005,95,1.0E-4
20006,95,1.0E-4
20007,95,1.0E-4
20008,95,1.0E-4
20009,95,1.0E-4
20010,95,1.0E-4
20011,95,1.0E-4
20012,95,1.0E-4
20013,95,1.0E-4
20014,95,1.0E-4
20015,95,1.0E-4
20016,95,1.0E-4
20017,95,1.0E-4
20018,95,1.0E-4
20019,95,1.0E-4
20020,95,1.0E-4
20021,95,1.0E-4
20022,95,1.0E-4
20023,95,1.0E-4
20024,95,1.0E-4
20025,95,1.0E-4
20026,95,1.0E-4
20027,95,1.0E-4
20028,95,1.0E-4
20029,95,1.0E-4
20030,95,1.0E-4
20031,95,1.0E-4
20032,95,1.0E-4
20033,95,1.0E-4
20034,95,1.0E-4
20035,95,1.0E-4
20036,95,1.0E-4
20037,95,1.0E-4
20038,95,1.0E-4
20039,95,1.0E-4
20040,95,1.0E-4
20041,95,1.0E-4
20042,95,1.0E-4
20043,95,1.0E-4
20044,95,1.0E-4
20045,95,1.0E-4
20046,95,1.0E-4
20047,95,1.0E-4
20048,95,1.0E-4
20049,95,1.0E-4
20050,95,1.0E-4
20051,95,1.0E-4
20052,95,1.0E-4
20053,95,1.0E-4
20054,95,1.0E-4
20055,95,1.0E-4
20056,95,1.0E-4
20057,95,1.0E-4
20058,95,1.0E-4
20059,95,1.0E-4
20060,95,1.0E-4
20061,95,1.0E-4
20062,95,1.0E-4
20063,95,1.0E-4
20064,95,1.0E-4
20065,95,1.0E-4
20066,95,1.0E-4
20067,95,1.0E-4
20068,95,1.0E-4
20069,95,1.0E-4
20070,95,1.0E-4
20071,95,1.0E-4
20072,95,1.0E-4
20073,95,1.0E-4
20074,95,1.0E-4
20075,95,1.0E-4
20076,95,1.0E-4
20077,95,1.0E-4
20078,95,1.0E-4
20079,95,1.0E-4
20080,95,1.0E-4
20081,95,1.0E-4
20082,95,1.0E-4
20083,95,1.0E-4
20084,95,1.0E-4
20085,95,1.0E-4
20086,95,1.0E-4
20087,95,1.0E-4
20088,95,1.0E-4
20089,95,1.0E-4
20090,95,1.0E-4
20091,95,1.0E-4
20092,95,1.0E-4
20093,95,1.0E-4
20094,95,1.0E-4
20095,95,1.0E-4
20096,95,1.0E-4
20097,95,1.0E-4
20098,95,1.0E-4
20099,95,1.0E-4
20100,95,1.0E-4
20101,95,1.0E-4
20102,95,1.0E-4
20103,95,1.0E-4
20104,95,1.0E-4
20105,95,1.0E-4
20106,95,1.0E-4
20107,95,1.0E-4
20108,95,1.0E-4
20109,95,1.0E-4
20110,95,1.0E-4
20111,95,1.0E-4
20112,95,1.0E-4
20113,95,1.0E-4
20114,95,1.0E-4
20115,95,1.0E-4
20116,95,1.0E-4
20117,95,1.0E-4
20118,95,1.0E-4
20119,95,1.0E-4
20120,95,1.0E-4
20121,95,1.0E-4
20122,95,1.0E-4
20123,95,1.0E-4
20124,95,1.0E-4
20125,95,1.0E-4
20126,95,1.0E-4
20127,95,1.0E-4
20128,95,1.0E-4
20129,95,1.0E-4
20130,95,1.0E-4
20131,95,1.0E-4
20132,95,1.0E-4
20133,95,1.0E-4
20134,95,1.0E-4
20135,95,1.0E-4
20136,95,1.0E-4
20137,95,1.0E-4
20138,95,1.0E-4
20139,95,1.0E-4
20140,95,1.0E-4
20141,95,1.0E-4
20142,95,1.0E-4
20143,95,1.0E-4
20144,95,1.0E-4
20145,95,1.0E-4
20146,95,1.0E-4
20147,95,1.0E-4
20148,95,1.0E-4
20149,95,1.0E-4
20150,95,1.0E-4
20151,95,1.0E-4
20152,95,1.0E-4
20153,95,1.0E-4
20154,95,1.0E-4
20155,95,1.0E-4
20156,95,1.0E-4
20157,95,1.0E-4
20158,95,1.0E-4
20159,95,1.0E-4
20160,95,1.0E-4
20161,95,1.0E-4
20162,95,1.0E-4
20163,95,1.0E-4
20164,95,1.0E-4
20165,95,1.0E-4
20166,95,1.0E-4
20167,95,1.0E-4
20168,95,1.0E-4
20169,95,1.0E-4
20170,95,1.0E-4
20171,95,1.0E-4
20172,95,1.0E-4
20173,95,1.0E-4
20174,95,1.0E-4
20175,95,1.0E-4
20176,95,1.0E-4
20177,95,1.0E-4
20178,95,1.0E-4
20179,95,1.0E-4
20180,95,1.0E-4
20181,95,1.0E-4
20182,95,1.0E-4
20183,95,1.0E-4
20184,95,1.0E-4
20185,95,1.0E-4
20186,95,1.0E-4
20187,95,1.0E-4
20188,95,1.0E-4
20189,95,1.0E-4
20190,95,1.0E-4
20191,95,1.0E-4
20192,95,1.0E-4
20193,95,1.0E-4
20194,95,1.0E-4
20195,95,1.0E-4
20196,95,1.0E-4
20197,95,1.0E-4
20198,95,1.0E-4
20199,95,1.0E-4
20200,95,1.0E-4
20201,95,1.0E-4
20202,95,1.0E-4
20203,95,1.0E-4
20204,95,1.0E-4
20205,95,1.0E-4
20206,95,1.0E-4
20207,95,1.0E-4
20208,95,1.0E-4
20209,95,1.0E-4
20210,95,1.0E-4
20211,95,1.0E-4
20212,95,1.0E-4
20213,95,1.0E-4
20214,95,1.0E-4
20215,95,1.0E-4
20216,95,1.0E-4
20217,95,1.0E-4
20218,95,1.0E-4
20219,95,1.0E-4
20220,95,1.0E-4
20221,95,1.0E-4
20222,95,1.0E-4
20223,95,1.0E-4
20224,95,1.0E-4
20225,95,1.0E-4
20226,95,1.0E-4
20227,95,1.0E-4
20228,95,1.0E-4
20229,95,1.0E-4
20230,95,1.0E-4
20231,95,1.0E-4
20232,95,1.0E-4
20233,95,1.0E-4
20234,95,1.0E-4
20235,95,1.0E-4
20236,95,1.0E-4
20237,95,1.0E-4
20238,95,1.0E-4
20239,95,1.0E-4
20240,95,1.0E-4
20241,95,1.0E-4
20242,95,1.0E-4
20243,95,1.0E-4
20244,95,1.0E-4
20245,95,1.0E-4
20246,95,1.0E-4
20247,95,1.0E-4
20248,95,1.0E-4
20249,95,1.0E-4
20250,95,1.0E-4
20251,95,1.0E-4
20252,95,1.0E-4
20253,95,1.0E-4
20254,95,1.0E-4
20255,95,1.0E-4
20256,95,1.0E-4
20257,95,1.0E-4
20258,95,1.0E-4
20259,95,1.0E-4
20260,95,1.0E-4
20261,95,1.0E-4
20262,95,1.0E-4
20263,95,1.0E-4
20264,95,1.0E-4
20265,95,1.0E-4
20266,95,1.0E-4
20267,95,1.0E-4
20268,95,1.0E-4
20269,95,1.0E-4
20270,95,1.0E-4
20271,95,1.0E-4
20272,95,1.0E-4
20273,95,1.0E-4
20274,95,1.0E-4
20275,95,1.0E-4
20276,95,1.0E-4
20277,95,1.0E-4
20278,95,1.0E-4
20279,95,1.0E-4
20280,95,1.0E-4
20281,95,1.0E-4
20282,95,1.0E-4
20283,95,1.0E-4
20284,95,1.0E-4
20285,95,1.0E-4
20286,95,1.0E-4
20287,95,1.0E-4
20288,95,1.0E-4
20289,95,1.0E-4
20290,95,1.0E-4
20291,95,1.0E-4
20292,95,1.0E-4
20293,95,1.0E-4
20294,95,1.0E-4
20295,95,1.0E-4
20296,95,1.0E-4
20297,95,1.0E-4
20298,95,1.0E-4
20299,95,1.0E-4
20300,95,1.0E-4
20301,95,1.0E-4
20302,95,1.0E-4
20303,95,1.0E-4
20304,95,1.0E-4
20305,95,1.0E-4
20306,95,1.0E-4
20307,95,1.0E-4
20308,95,1.0E-4
20309,95,1.0E-4
20310,95,1.0E-4
20311,95,1.0E-4
20312,95,1.0E-4
20313,95,1.0E-4
20314,95,1.0E-4
20315,95,1.0E-4
20316,95,1.0E-4
20317,95,1.0E-4
20318,95,1.0E-4
20319,95,1.0E-4
20320,95,1.0E-4
20321,95,1.0E-4
20322,95,1.0E-4
20323,95,1.0E-4
20324,95,1.0E-4
20325,95,1.0E-4
20326,95,1.0E-4
20327,95,1.0E-4
20328,95,1.0E-4
20329,95,1.0E-4
20330,95,1.0E-4
20331,95,1.0E-4
20332,95,1.0E-4
20333,95,1.0E-4
20334,95,1.0E-4
20335,95,1.0E-4
20336,95,1.0E-4
20337,95,1.0E-4
20338,95,1.0E-4
20339,95,1.0E-4
20340,95,1.0E-4
20341,95,1.0E-4
20342,95,1.0E-4
20343,95,1.0E-4
20344,95,1.0E-4
20345,95,1.0E-4
20346,95,1.0E-4
20347,95,1.0E-4
20348,95,1.0E-4
20349,95,1.0E-4
20350,95,1.0E-4
20351,95,1.0E-4
20352,95,1.0E-4
20353,95,1.0E-4
20354,95,1.0E-4
20355,95,1.0E-4
20356,95,1.0E-4
20357,95,1.0E-4
20358,95,1.0E-4
20359,95,1.0E-4
20360,95,1.0E-4
20361,95,1.0E-4
20362,95,1.0E-4
20363,95,1.0E-4
20364,95,1.0E-4
20365,95,1.0E-4
20366,95,1.0E-4
20367,95,1.0E-4
20368,95,1.0E-4
20369,95,1.0E-4
20370,95,1.0E-4
20371,95,1.0E-4
20372,95,1.0E-4
20373,95,1.0E-4
20374,95,1.0E-4
20375,95,1.0E-4
20376,95,1.0E-4
20377,95,1.0E-4
20378,95,1.0E-4
20379,95,1.0E-4
20380,95,1.0E-4
20381,95,1.0E-4
20382,95,1.0E-4
20383,95,1.0E-4
20384,95,1.0E-4
20385,95,1.0E-4
20386,95,1.0E-4
20387,95,1.0E-4
20388,95,1.0E-4
20389,95,1.0E-4
20390,95,1.0E-4
20391,95,1.0E-4
20392,95,1.0E-4
20393,95,1.0E-4
20394,95,1.0E-4
20395,95,1.0E-4
20396,95,1.0E-4
20397,95,1.0E-4
20398,95,1.0E-4
20399,95,1.0E-4
20400,95,1.0E-4
20401,95,1.0E-4
20402,95,1.0E-4
20403,95,1.0E-4
20404,95,1.0E-4
20405,95,1.0E-4
20406,95,1.0E-4
20407,95,1.0E-4
20408,95,1.0E-4
20409,95,1.0E-4
20410,95,1.0E-4
20411,95,1.0E-4
20412,95,1.0E-4
20413,95,1.0E-4
20414,95,1.0E-4
20415,95,1.0E-4
20416,95,1.0E-4
20417,95,1.0E-4
20418,95,1.0E-4
20419,95,1.0E-4
20420,95,1.0E-4
20421,95,1.0E-4
20422,95,1.0E-4
20423,95,1.0E-4
20424,95,1.0E-4
20425,95,1.0E-4
20426,95,1.0E-4
20427,95,1.0E-4
20428,95,1.0E-4
20429,95,1.0E-4
20430,95,1.0E-4
20431,95,1.0E-4
20432,95,1.0E-4
20433,95,1.0E-4
20434,95,1.0E-4
20435,95,1.0E-4
20436,95,1.0E-4
20437,95,1.0E-4
20438,95,1.0E-4
20439,95,1.0E-4
20440,95,1.0E-4
20441,95,1.0E-4
20442,95,1.0E-4
20443,95,1.0E-4
20444,95,1.0E-4
20445,95,1.0E-4
20446,95,1.0E-4
20447,95,1.0E-4
20448,95,1.0E-4
20449,95,1.0E-4
20450,95,1.0E-4
20451,95,1.0E-4
20452,95,1.0E-4
20453,95,1.0E-4
20454,95,1.0E-4
20455,95,1.0E-4
20456,95,1.0E-4
20457,95,1.0E-4
20458,95,1.0E-4
20459,95,1.0E-4
20460,95,1.0E-4
20461,95,1.0E-4
20462,95,1.0E-4
20463,95,1.0E-4
20464,95,1.0E-4
20465,95,1.0E-4
20466,95,1.0E-4
20467,95,1.0E-4
20468,95,1.0E-4
20469,95,1.0E-4
20470,95,1.0E-4
20471,95,1.0E-4
20472,95,1.0E-4
20473,95,1.0E-4
20474,95,1.0E-4
20475,95,1.0E-4
20476,95,1.0E-4
20477,95,1.0E-4
20478,95,1.0E-4
20479,95,1.0E-4
20480,95,1.0E-4
20481,95,1.0E-4
20482,95,1.0E-4
20483,95,1.0E-4
20484,95,1.0E-4
20485,95,1.0E-4
20486,95,1.0E-4
20487,95,1.0E-4
20488,95,1.0E-4
20489,95,1.0E-4
20490,95,1.0E-4
20491,95,1.0E-4
20492,95,1.0E-4
20493,95,1.0E-4
20494,95,1.0E-4
20495,95,1.0E-4
20496,95,1.0E-4
20497,95,1.0E-4
20498,95,1.0E-4
20499,95,1.0E-4
20500,95,1.0E-4
20501,95,1.0E-4
20502,95,1.0E-4
20503,95,1.0E-4
20504,95,1.0E-4
20505,95,1.0E-4
20506,95,1.0E-4
20507,95,1.0E-4
20508,95,1.0E-4
20509,95,1.0E-4
20510,95,1.0E-4
20511,95,1.0E-4
20512,95,1.0E-4
20513,95,1.0E-4
20514,95,1.0E-4
20515,95,1.0E-4
20516,95,1.0E-4
20517,95,1.0E-4
20518,95,1.0E-4
20519,95,1.0E-4
20520,95,1.0E-4
20521,95,1.0E-4
20522,95,1.0E-4
20523,95,1.0E-4
20524,95,1.0E-4
20525,95,1.0E-4
20526,95,1.0E-4
20527,95,1.0E-4
20528,95,1.0E-4
20529,95,1.0E-4
20530,95,1.0E-4
20531,95,1.0E-4
20532,95,1.0E-4
20533,95,1.0E-4
20534,95,1.0E-4
20535,95,1.0E-4
20536,95,1.0E-4
20537,95,1.0E-4
20538,95,1.0E-4
20539,95,1.0E-4
20540,95,1.0E-4
20541,95,1.0E-4
20542,95,1.0E-4
20543,95,1.0E-4
20544,95,1.0E-4
20545,95,1.0E-4
20546,95,1.0E-4
20547,95,1.0E-4
20548,95,1.0E-4
20549,95,1.0E-4
20550,95,1.0E-4
20551,95,1.0E-4
20552,95,1.0E-4
20553,95,1.0E-4
20554,95,1.0E-4
20555,95,1.0E-4
20556,95,1.0E-4
20557,95,1.0E-4
20558,95,1.0E-4
20559,95,1.0E-4
20560,95,1.0E-4
20561,95,1.0E-4
20562,95,1.0E-4
20563,95,1.0E-4
20564,95,1.0E-4
20565,95,1.0E-4
20566,95,1.0E-4
20567,95,1.0E-4
20568,95,1.0E-4
20569,95,1.0E-4
20570,95,1.0E-4
20571,95,1.0E-4
20572,95,1.0E-4
20573,95,1.0E-4
20574,95,1.0E-4
20575,95,1.0E-4
20576,95,1.0E-4
20577,95,1.0E-4
20578,95,1.0E-4
20579,95,1.0E-4
20580,95,1.0E-4
20581,95,1.0E-4
20582,95,1.0E-4
20583,95,1.0E-4
20584,95,1.0E-4
20585,95,1.0E-4
20586,95,1.0E-4
20587,95,1.0E-4
20588,95,1.0E-4
20589,95,1.0E-4
20590,95,1.0E-4
20591,95,1.0E-4
20592,95,1.0E-4
20593,95,1.0E-4
20594,95,1.0E-4
20595,95,1.0E-4
20596,95,1.0E-4
20597,95,1.0E-4
20598,95,1.0E-4
20599,95,1.0E-4
20600,95,1.0E-4
20601,95,1.0E-4
20602,95,1.0E-4
20603,95,1.0E-4
20604,95,1.0E-4
20605,95,1.0E-4
20606,95,1.0E-4
20607,95,1.0E-4
20608,95,1.0E-4
20609,95,1.0E-4
20610,95,1.0E-4
20611,95,1.0E-4
20612,95,1.0E-4
20613,95,1.0E-4
20614,95,1.0E-4
20615,95,1.0E-4
20616,95,1.0E-4
20617,95,1.0E-4
20618,95,1.0E-4
20619,95,1.0E-4
20620,95,1.0E-4
20621,95,1.0E-4
20622,95,1.0E-4
20623,95,1.0E-4
20624,95,1.0E-4
20625,95,1.0E-4
20626,95,1.0E-4
20627,95,1.0E-4
20628,95,1.0E-4
20629,95,1.0E-4
20630,95,1.0E-4
20631,95,1.0E-4
20632,95,1.0E-4
20633,95,1.0E-4
20634,95,1.0E-4
20635,95,1.0E-4
20636,95,1.0E-4
20637,95,1.0E-4
20638,95,1.0E-4
20639,95,1.0E-4
20640,95,1.0E-4
20641,95,1.0E-4
20642,95,1.0E-4
20643,95,1.0E-4
20644,95,1.0E-4
20645,95,1.0E-4
20646,95,1.0E-4
20647,95,1.0E-4
20648,95,1.0E-4
20649,95,1.0E-4
20650,95,1.0E-4
20651,95,1.0E-4
20652,95,1.0E-4
20653,95,1.0E-4
20654,95,1.0E-4
20655,95,1.0E-4
20656,95,1.0E-4
20657,95,1.0E-4
20658,95,1.0E-4
20659,95,1.0E-4
20660,95,1.0E-4
20661,95,1.0E-4
20662,95,1.0E-4
20663,95,1.0E-4
20664,95,1.0E-4
20665,95,1.0E-4
20666,95,1.0E-4
20667,95,1.0E-4
20668,95,1.0E-4
20669,95,1.0E-4
20670,95,1.0E-4
20671,95,1.0E-4
20672,95,1.0E-4
20673,95,1.0E-4
20674,95,1.0E-4
20675,95,1.0E-4
20676,95,1.0E-4
20677,95,1.0E-4
20678,95,1.0E-4
20679,95,1.0E-4
20680,95,1.0E-4
20681,95,1.0E-4
20682,95,1.0E-4
20683,95,1.0E-4
20684,95,1.0E-4
20685,95,1.0E-4
20686,95,1.0E-4
20687,95,1.0E-4
20688,95,1.0E-4
20689,95,1.0E-4
20690,95,1.0E-4
20691,95,1.0E-4
20692,95,1.0E-4
20693,95,1.0E-4
20694,95,1.0E-4
20695,95,1.0E-4
20696,95,1.0E-4
20697,95,1.0E-4
20698,95,1.0E-4
20699,95,1.0E-4
20700,95,1.0E-4
20701,95,1.0E-4
20702,95,1.0E-4
20703,95,1.0E-4
20704,95,1.0E-4
20705,95,1.0E-4
20706,95,1.0E-4
20707,95,1.0E-4
20708,95,1.0E-4
20709,95,1.0E-4
20710,95,1.0E-4
20711,95,1.0E-4
20712,95,1.0E-4
20713,95,1.0E-4
20714,95,1.0E-4
20715,95,1.0E-4
20716,95,1.0E-4
20717,95,1.0E-4
20718,95,1.0E-4
20719,95,1.0E-4
20720,95,1.0E-4
20721,95,1.0E-4
20722,95,1.0E-4
20723,95,1.0E-4
20724,95,1.0E-4
20725,95,1.0E-4
20726,95,1.0E-4
20727,95,1.0E-4
20728,95,1.0E-4
20729,95,1.0E-4
20730,95,1.0E-4
20731,95,1.0E-4
20732,95,1.0E-4
20733,95,1.0E-4
20734,95,1.0E-4
20735,95,1.0E-4
20736,95,1.0E-4
20737,95,1.0E-4
20738,95,1.0E-4
20739,95,1.0E-4
20740,95,1.0E-4
20741,95,1.0E-4
20742,95,1.0E-4
20743,95,1.0E-4
20744,95,1.0E-4
20745,95,1.0E-4
20746,95,1.0E-4
20747,95,1.0E-4
20748,95,1.0E-4
20749,95,1.0E-4
20750,95,1.0E-4
20751,95,1.0E-4
20752,95,1.0E-4
20753,95,1.0E-4
20754,95,1.0E-4
20755,95,1.0E-4
20756,95,1.0E-4
20757,95,1.0E-4
20758,95,1.0E-4
20759,95,1.0E-4
20760,95,1.0E-4
20761,95,1.0E-4
20762,95,1.0E-4
20763,95,1.0E-4
20764,95,1.0E-4
20765,95,1.0E-4
20766,95,1.0E-4
20767,95,1.0E-4
20768,95,1.0E-4
20769,95,1.0E-4
20770,95,1.0E-4
20771,95,1.0E-4
20772,95,1.0E-4
20773,95,1.0E-4
20774,95,1.0E-4
20775,95,1.0E-4
20776,95,1.0E-4
20777,95,1.0E-4
20778,95,1.0E-4
20779,95,1.0E-4
20780,95,1.0E-4
20781,95,1.0E-4
20782,95,1.0E-4
20783,95,1.0E-4
20784,95,1.0E-4
20785,95,1.0E-4
20786,95,1.0E-4
20787,95,1.0E-4
20788,95,1.0E-4
20789,95,1.0E-4
20790,95,1.0E-4
20791,95,1.0E-4
20792,95,1.0E-4
20793,95,1.0E-4
20794,95,1.0E-4
20795,95,1.0E-4
20796,95,1.0E-4
20797,95,1.0E-4
20798,95,1.0E-4
20799,95,1.0E-4
20800,95,1.0E-4
20801,95,1.0E-4
20802,95,1.0E-4
20803,95,1.0E-4
20804,95,1.0E-4
20805,95,1.0E-4
20806,95,1.0E-4
20807,95,1.0E-4
20808,95,1.0E-4
20809,95,1.0E-4
20810,95,1.0E-4
20811,95,1.0E-4
20812,95,1.0E-4
20813,95,1.0E-4
20814,95,1.0E-4
20815,95,1.0E-4
20816,95,1.0E-4
20817,95,1.0E-4
20818,95,1.0E-4
20819,95,1.0E-4
20820,95,1.0E-4
20821,95,1.0E-4
20822,95,1.0E-4
20823,95,1.0E-4
20824,95,1.0E-4
20825,95,1.0E-4
20826,95,1.0E-4
20827,95,1.0E-4
20828,95,1.0E-4
20829,95,1.0E-4
20830,95,1.0E-4
20831,95,1.0E-4
20832,95,1.0E-4
20833,95,1.0E-4
20834,95,1.0E-4
20835,95,1.0E-4
20836,95,1.0E-4
20837,95,1.0E-4
20838,95,1.0E-4
20839,95,1.0E-4
20840,95,1.0E-4
20841,95,1.0E-4
20842,95,1.0E-4
20843,95,1.0E-4
20844,95,1.0E-4
20845,95,1.0E-4
20846,95,1.0E-4
20847,95,1.0E-4
20848,95,1.0E-4
20849,95,1.0E-4
20850,95,1.0E-4
20851,95,1.0E-4
20852,95,1.0E-4
20853,95,1.0E-4
20854,95,1.0E-4
20855,95,1.0E-4
20856,95,1.0E-4
20857,95,1.0E-4
20858,95,1.0E-4
20859,95,1.0E-4
20860,95,1.0E-4
20861,95,1.0E-4
20862,95,1.0E-4
20863,95,1.0E-4
20864,95,1.0E-4
20865,95,1.0E-4
20866,95,1.0E-4
20867,95,1.0E-4
20868,95,1.0E-4
20869,95,1.0E-4
20870,95,1.0E-4
20871,95,1.0E-4
20872,95,1.0E-4
20873,95,1.0E-4
20874,95,1.0E-4
20875,95,1.0E-4
20876,95,1.0E-4
20877,95,1.0E-4
20878,95,1.0E-4
20879,95,1.0E-4
20880,95,1.0E-4
20881,95,1.0E-4
20882,95,1.0E-4
20883,95,1.0E-4
20884,95,1.0E-4
20885,95,1.0E-4
20886,95,1.0E-4
20887,95,1.0E-4
20888,95,1.0E-4
20889,95,1.0E-4
20890,95,1.0E-4
20891,95,1.0E-4
20892,95,1.0E-4
20893,95,1.0E-4
20894,95,1.0E-4
20895,95,1.0E-4
20896,95,1.0E-4
20897,95,1.0E-4
20898,95,1.0E-4
20899,95,1.0E-4
20900,95,1.0E-4
20901,95,1.0E-4
20902,95,1.0E-4
20903,95,1.0E-4
20904,95,1.0E-4
20905,95,1.0E-4
20906,95,1.0E-4
20907,95,1.0E-4
20908,95,1.0E-4
20909,95,1.0E-4
20910,95,1.0E-4
20911,95,1.0E-4
20912,95,1.0E-4
20913,95,1.0E-4
20914,95,1.0E-4
20915,95,1.0E-4
20916,95,1.0E-4
20917,95,1.0E-4
20918,95,1.0E-4
20919,95,1.0E-4
20920,95,1.0E-4
20921,95,1.0E-4
20922,95,1.0E-4
20923,95,1.0E-4
20924,95,1.0E-4
20925,95,1.0E-4
20926,95,1.0E-4
20927,95,1.0E-4
20928,95,1.0E-4
20929,95,1.0E-4
20930,95,1.0E-4
20931,95,1.0E-4
20932,95,1.0E-4
20933,95,1.0E-4
20934,95,1.0E-4
20935,95,1.0E-4
20936,95,1.0E-4
20937,95,1.0E-4
20938,95,1.0E-4
20939,95,1.0E-4
20940,95,1.0E-4
20941,95,1.0E-4
20942,95,1.0E-4
20943,95,1.0E-4
20944,95,1.0E-4
20945,95,1.0E-4
20946,95,1.0E-4
20947,95,1.0E-4
20948,95,1.0E-4
20949,95,1.0E-4
20950,95,1.0E-4
20951,95,1.0E-4
20952,95,1.0E-4
20953,95,1.0E-4
20954,95,1.0E-4
20955,95,1.0E-4
20956,95,1.0E-4
20957,95,1.0E-4
20958,95,1.0E-4
20959,95,1.0E-4
20960,95,1.0E-4
20961,95,1.0E-4
20962,95,1.0E-4
20963,95,1.0E-4
20964,95,1.0E-4
20965,95,1.0E-4
20966,95,1.0E-4
20967,95,1.0E-4
20968,95,1.0E-4
20969,95,1.0E-4
20970,95,1.0E-4
20971,95,1.0E-4
20972,95,1.0E-4
20973,95,1.0E-4
20974,95,1.0E-4
20975,95,1.0E-4
20976,95,1.0E-4
20977,95,1.0E-4
20978,95,1.0E-4
20979,95,1.0E-4
20980,95,1.0E-4
20981,95,1.0E-4
20982,95,1.0E-4
20983,95,1.0E-4
20984,95,1.0E-4
20985,95,1.0E-4
20986,95,1.0E-4
20987,95,1.0E-4
20988,95,1.0E-4
20989,95,1.0E-4
20990,95,1.0E-4
20991,95,1.0E-4
20992,95,1.0E-4
20993,95,1.0E-4
20994,95,1.0E-4
20995,95,1.0E-4
20996,95,1.0E-4
20997,95,1.0E-4
20998,95,1.0E-4
20999,95,1.0E-4
21000,95,1.0E-4
21001,95,1.0E-4
21002,95,1.0E-4
21003,95,1.0E-4
21004,95,1.0E-4
21005,95,1.0E-4
21006,95,1.0E-4
21007,95,1.0E-4
21008,95,1.0E-4
21009,95,1.0E-4
21010,95,1.0E-4
21011,95,1.0E-4
21012,95,1.0E-4
21013,95,1.0E-4
21014,95,1.0E-4
21015,95,1.0E-4
21016,95,1.0E-4
21017,95,1.0E-4
21018,95,1.0E-4
21019,95,1.0E-4
21020,95,1.0E-4
21021,95,1.0E-4
21022,95,1.0E-4
21023,95,1.0E-4
21024,95,1.0E-4
21025,95,1.0E-4
21026,95,1.0E-4
21027,95,1.0E-4
21028,95,1.0E-4
21029,95,1.0E-4
21030,95,1.0E-4
21031,95,1.0E-4
21032,95,1.0E-4
21033,95,1.0E-4
21034,95,1.0E-4
21035,95,1.0E-4
21036,95,1.0E-4
21037,95,1.0E-4
21038,95,1.0E-4
21039,95,1.0E-4
21040,95,1.0E-4
21041,95,1.0E-4
21042,95,1.0E-4
21043,95,1.0E-4
21044,95,1.0E-4
21045,95,1.0E-4
21046,95,1.0E-4
21047,95,1.0E-4
21048,95,1.0E-4
21049,95,1.0E-4
21050,95,1.0E-4
21051,95,1.0E-4
21052,95,1.0E-4
21053,95,1.0E-4
21054,95,1.0E-4
21055,95,1.0E-4
21056,95,1.0E-4
21057,95,1.0E-4
21058,95,1.0E-4
21059,95,1.0E-4
21060,95,1.0E-4
21061,95,1.0E-4
21062,95,1.0E-4
21063,95,1.0E-4
21064,95,1.0E-4
21065,95,1.0E-4
21066,95,1.0E-4
21067,95,1.0E-4
21068,95,1.0E-4
21069,95,1.0E-4
21070,95,1.0E-4
21071,95,1.0E-4
21072,95,1.0E-4
21073,95,1.0E-4
21074,95,1.0E-4
21075,95,1.0E-4
21076,95,1.0E-4
21077,95,1.0E-4
21078,95,1.0E-4
21079,95,1.0E-4
21080,95,1.0E-4
21081,95,1.0E-4
21082,95,1.0E-4
21083,95,1.0E-4
21084,95,1.0E-4
21085,95,1.0E-4
21086,95,1.0E-4
21087,95,1.0E-4
21088,95,1.0E-4
21089,95,1.0E-4
21090,95,1.0E-4
21091,95,1.0E-4
21092,95,1.0E-4
21093,95,1.0E-4
21094,95,1.0E-4
21095,95,1.0E-4
21096,95,1.0E-4
21097,95,1.0E-4
21098,95,1.0E-4
21099,95,1.0E-4
21100,95,1.0E-4
21101,95,1.0E-4
21102,95,1.0E-4
21103,95,1.0E-4
21104,95,1.0E-4
21105,95,1.0E-4
21106,95,1.0E-4
21107,95,1.0E-4
21108,95,1.0E-4
21109,95,1.0E-4
21110,95,1.0E-4
21111,95,1.0E-4
21112,95,1.0E-4
21113,95,1.0E-4
21114,95,1.0E-4
21115,95,1.0E-4
21116,95,1.0E-4
21117,95,1.0E-4
21118,95,1.0E-4
21119,95,1.0E-4
21120,95,1.0E-4
21121,95,1.0E-4
21122,95,1.0E-4
21123,95,1.0E-4
21124,95,1.0E-4
21125,95,1.0E-4
21126,95,1.0E-4
21127,95,1.0E-4
21128,95,1.0E-4
21129,95,1.0E-4
21130,95,1.0E-4
21131,95,1.0E-4
21132,95,1.0E-4
21133,95,1.0E-4
21134,95,1.0E-4
21135,95,1.0E-4
21136,95,1.0E-4
21137,95,1.0E-4
21138,95,1.0E-4
21139,95,1.0E-4
21140,95,1.0E-4
21141,95,1.0E-4
21142,95,1.0E-4
21143,95,1.0E-4
21144,95,1.0E-4
21145,95,1.0E-4
21146,95,1.0E-4
21147,95,1.0E-4
21148,95,1.0E-4
21149,95,1.0E-4
21150,95,1.0E-4
21151,95,1.0E-4
21152,95,1.0E-4
21153,95,1.0E-4
21154,95,1.0E-4
21155,95,1.0E-4
21156,95,1.0E-4
21157,95,1.0E-4
21158,95,1.0E-4
21159,95,1.0E-4
21160,95,1.0E-4
21161,95,1.0E-4
21162,95,1.0E-4
21163,95,1.0E-4
21164,95,1.0E-4
21165,95,1.0E-4
21166,95,1.0E-4
21167,95,1.0E-4
21168,95,1.0E-4
21169,95,1.0E-4
21170,95,1.0E-4
21171,95,1.0E-4
21172,95,1.0E-4
21173,95,1.0E-4
21174,95,1.0E-4
21175,95,1.0E-4
21176,95,1.0E-4
21177,95,1.0E-4
21178,95,1.0E-4
21179,95,1.0E-4
21180,95,1.0E-4
21181,95,1.0E-4
21182,95,1.0E-4
21183,95,1.0E-4
21184,95,1.0E-4
21185,95,1.0E-4
21186,95,1.0E-4
21187,95,1.0E-4
21188,95,1.0E-4
21189,95,1.0E-4
21190,95,1.0E-4
21191,95,1.0E-4
21192,95,1.0E-4
21193,95,1.0E-4
21194,95,1.0E-4
21195,95,1.0E-4
21196,95,1.0E-4
21197,95,1.0E-4
21198,95,1.0E-4
21199,95,1.0E-4
21200,95,1.0E-4
21201,95,1.0E-4
21202,95,1.0E-4
21203,95,1.0E-4
21204,95,1.0E-4
21205,95,1.0E-4
21206,95,1.0E-4
21207,95,1.0E-4
21208,95,1.0E-4
21209,95,1.0E-4
21210,95,1.0E-4
21211,95,1.0E-4
21212,95,1.0E-4
21213,95,1.0E-4
21214,95,1.0E-4
21215,95,1.0E-4
21216,95,1.0E-4
21217,95,1.0E-4
21218,95,1.0E-4
21219,95,1.0E-4
21220,95,1.0E-4
21221,95,1.0E-4
21222,95,1.0E-4
21223,95,1.0E-4
21224,95,1.0E-4
21225,95,1.0E-4
21226,95,1.0E-4
21227,95,1.0E-4
21228,95,1.0E-4
21229,95,1.0E-4
21230,95,1.0E-4
21231,95,1.0E-4
21232,95,1.0E-4
21233,95,1.0E-4
21234,95,1.0E-4
21235,95,1.0E-4
21236,95,1.0E-4
21237,95,1.0E-4
21238,95,1.0E-4
21239,95,1.0E-4
21240,95,1.0E-4
21241,95,1.0E-4
21242,95,1.0E-4
21243,95,1.0E-4
21244,95,1.0E-4
21245,95,1.0E-4
21246,95,1.0E-4
21247,95,1.0E-4
21248,95,1.0E-4
21249,95,1.0E-4
21250,95,1.0E-4
21251,95,1.0E-4
21252,95,1.0E-4
21253,95,1.0E-4
21254,95,1.0E-4
21255,95,1.0E-4
21256,95,1.0E-4
21257,95,1.0E-4
21258,95,1.0E-4
21259,95,1.0E-4
21260,95,1.0E-4
21261,95,1.0E-4
21262,95,1.0E-4
21263,95,1.0E-4
21264,95,1.0E-4
21265,95,1.0E-4
21266,95,1.0E-4
21267,95,1.0E-4
21268,95,1.0E-4
21269,95,1.0E-4
21270,95,1.0E-4
21271,95,1.0E-4
21272,95,1.0E-4
21273,95,1.0E-4
21274,95,1.0E-4
21275,95,1.0E-4
21276,95,1.0E-4
21277,95,1.0E-4
21278,95,1.0E-4
21279,95,1.0E-4
21280,95,1.0E-4
21281,95,1.0E-4
21282,95,1.0E-4
21283,95,1.0E-4
21284,95,1.0E-4
21285,95,1.0E-4
21286,95,1.0E-4
21287,95,1.0E-4
21288,95,1.0E-4
21289,95,1.0E-4
21290,95,1.0E-4
21291,95,1.0E-4
21292,95,1.0E-4
21293,95,1.0E-4
21294,95,1.0E-4
21295,95,1.0E-4
21296,95,1.0E-4
21297,95,1.0E-4
21298,95,1.0E-4
21299,95,1.0E-4
21300,95,1.0E-4
21301,95,1.0E-4
21302,95,1.0E-4
21303,95,1.0E-4
21304,95,1.0E-4
21305,95,1.0E-4
21306,95,1.0E-4
21307,95,1.0E-4
21308,95,1.0E-4
21309,95,1.0E-4
21310,95,1.0E-4
21311,95,1.0E-4
21312,95,1.0E-4
21313,95,1.0E-4
21314,95,1.0E-4
21315,95,1.0E-4
21316,95,1.0E-4
21317,95,1.0E-4
21318,95,1.0E-4
21319,95,1.0E-4
21320,95,1.0E-4
21321,95,1.0E-4
21322,95,1.0E-4
21323,95,1.0E-4
21324,95,1.0E-4
21325,95,1.0E-4
21326,95,1.0E-4
21327,95,1.0E-4
21328,95,1.0E-4
21329,95,1.0E-4
21330,95,1.0E-4
21331,95,1.0E-4
21332,95,1.0E-4
21333,95,1.0E-4
21334,95,1.0E-4
21335,95,1.0E-4
21336,95,1.0E-4
21337,95,1.0E-4
21338,95,1.0E-4
21339,95,1.0E-4
21340,95,1.0E-4
21341,95,1.0E-4
21342,95,1.0E-4
21343,95,1.0E-4
21344,95,1.0E-4
21345,95,1.0E-4
21346,95,1.0E-4
21347,95,1.0E-4
21348,95,1.0E-4
21349,95,1.0E-4
21350,95,1.0E-4
21351,95,1.0E-4
21352,95,1.0E-4
21353,95,1.0E-4
21354,95,1.0E-4
21355,95,1.0E-4
21356,95,1.0E-4
21357,95,1.0E-4
21358,95,1.0E-4
21359,95,1.0E-4
21360,95,1.0E-4
21361,95,1.0E-4
21362,95,1.0E-4
21363,95,1.0E-4
21364,95,1.0E-4
21365,95,1.0E-4
21366,95,1.0E-4
21367,95,1.0E-4
21368,95,1.0E-4
21369,95,1.0E-4
21370,95,1.0E-4
21371,95,1.0E-4
21372,95,1.0E-4
21373,95,1.0E-4
21374,95,1.0E-4
21375,95,1.0E-4
21376,95,1.0E-4
21377,95,1.0E-4
21378,95,1.0E-4
21379,95,1.0E-4
21380,95,1.0E-4
21381,95,1.0E-4
21382,95,1.0E-4
21383,95,1.0E-4
21384,95,1.0E-4
21385,95,1.0E-4
21386,95,1.0E-4
21387,95,1.0E-4
21388,95,1.0E-4
21389,95,1.0E-4
21390,95,1.0E-4
21391,95,1.0E-4
21392,95,1.0E-4
21393,95,1.0E-4
21394,95,1.0E-4
21395,95,1.0E-4
21396,95,1.0E-4
21397,95,1.0E-4
21398,95,1.0E-4
21399,95,1.0E-4
21400,95,1.0E-4
21401,95,1.0E-4
21402,95,1.0E-4
21403,95,1.0E-4
21404,95,1.0E-4
21405,95,1.0E-4
21406,95,1.0E-4
21407,95,1.0E-4
21408,95,1.0E-4
21409,95,1.0E-4
21410,95,1.0E-4
21411,95,1.0E-4
21412,95,1.0E-4
21413,95,1.0E-4
21414,95,1.0E-4
21415,95,1.0E-4
21416,95,1.0E-4
21417,95,1.0E-4
21418,95,1.0E-4
21419,95,1.0E-4
21420,95,1.0E-4
21421,95,1.0E-4
21422,95,1.0E-4
21423,95,1.0E-4
21424,95,1.0E-4
21425,95,1.0E-4
21426,95,1.0E-4
21427,95,1.0E-4
21428,95,1.0E-4
21429,95,1.0E-4
21430,95,1.0E-4
21431,95,1.0E-4
21432,95,1.0E-4
21433,95,1.0E-4
21434,95,1.0E-4
21435,95,1.0E-4
21436,95,1.0E-4
21437,95,1.0E-4
21438,95,1.0E-4
21439,95,1.0E-4
21440,95,1.0E-4
21441,95,1.0E-4
21442,95,1.0E-4
21443,95,1.0E-4
21444,95,1.0E-4
21445,95,1.0E-4
21446,95,1.0E-4
21447,95,1.0E-4
21448,95,1.0E-4
21449,95,1.0E-4
21450,95,1.0E-4
21451,95,1.0E-4
21452,95,1.0E-4
21453,95,1.0E-4
21454,95,1.0E-4
21455,95,1.0E-4
21456,95,1.0E-4
21457,95,1.0E-4
21458,95,1.0E-4
21459,95,1.0E-4
21460,95,1.0E-4
21461,95,1.0E-4
21462,95,1.0E-4
21463,95,1.0E-4
21464,95,1.0E-4
21465,95,1.0E-4
21466,95,1.0E-4
21467,95,1.0E-4
21468,95,1.0E-4
21469,95,1.0E-4
21470,95,1.0E-4
21471,95,1.0E-4
21472,95,1.0E-4
21473,95,1.0E-4
21474,95,1.0E-4
21475,95,1.0E-4
21476,95,1.0E-4
21477,95,1.0E-4
21478,95,1.0E-4
21479,95,1.0E-4
21480,95,1.0E-4
21481,95,1.0E-4
21482,95,1.0E-4
21483,95,1.0E-4
21484,95,1.0E-4
21485,95,1.0E-4
21486,95,1.0E-4
21487,95,1.0E-4
21488,95,1.0E-4
21489,95,1.0E-4
21490,95,1.0E-4
21491,95,1.0E-4
21492,95,1.0E-4
21493,95,1.0E-4
21494,95,1.0E-4
21495,95,1.0E-4
21496,95,1.0E-4
21497,95,1.0E-4
21498,95,1.0E-4
21499,95,1.0E-4
21500,95,1.0E-4
21501,95,1.0E-4
21502,95,1.0E-4
21503,95,1.0E-4
21504,95,1.0E-4
21505,95,1.0E-4
21506,95,1.0E-4
21507,95,1.0E-4
21508,95,1.0E-4
21509,95,1.0E-4
21510,95,1.0E-4
21511,95,1.0E-4
21512,95,1.0E-4
21513,95,1.0E-4
21514,95,1.0E-4
21515,95,1.0E-4
21516,95,1.0E-4
21517,95,1.0E-4
21518,95,1.0E-4
21519,95,1.0E-4
21520,95,1.0E-4
21521,95,1.0E-4
21522,95,1.0E-4
21523,95,1.0E-4
21524,95,1.0E-4
21525,95,1.0E-4
21526,95,1.0E-4
21527,95,1.0E-4
21528,95,1.0E-4
21529,95,1.0E-4
21530,95,1.0E-4
21531,95,1.0E-4
21532,95,1.0E-4
21533,95,1.0E-4
21534,95,1.0E-4
21535,95,1.0E-4
21536,95,1.0E-4
21537,95,1.0E-4
21538,95,1.0E-4
21539,95,1.0E-4
21540,95,1.0E-4
21541,95,1.0E-4
21542,95,1.0E-4
21543,95,1.0E-4
21544,95,1.0E-4
21545,95,1.0E-4
21546,95,1.0E-4
21547,95,1.0E-4
21548,95,1.0E-4
21549,95,1.0E-4
21550,95,1.0E-4
21551,95,1.0E-4
21552,95,1.0E-4
21553,95,1.0E-4
21554,95,1.0E-4
21555,95,1.0E-4
21556,95,1.0E-4
21557,95,1.0E-4
21558,95,1.0E-4
21559,95,1.0E-4
21560,95,1.0E-4
21561,95,1.0E-4
21562,95,1.0E-4
21563,95,1.0E-4
21564,95,1.0E-4
21565,95,1.0E-4
21566,95,1.0E-4
21567,95,1.0E-4
21568,95,1.0E-4
21569,95,1.0E-4
21570,95,1.0E-4
21571,95,1.0E-4
21572,95,1.0E-4
21573,95,1.0E-4
21574,95,1.0E-4
21575,95,1.0E-4
21576,95,1.0E-4
21577,95,1.0E-4
21578,95,1.0E-4
21579,95,1.0E-4
21580,95,1.0E-4
21581,95,1.0E-4
21582,95,1.0E-4
21583,95,1.0E-4
21584,95,1.0E-4
21585,95,1.0E-4
21586,95,1.0E-4
21587,95,1.0E-4
21588,95,1.0E-4
21589,95,1.0E-4
21590,95,1.0E-4
21591,95,1.0E-4
21592,95,1.0E-4
21593,95,1.0E-4
21594,95,1.0E-4
21595,95,1.0E-4
21596,95,1.0E-4
21597,95,1.0E-4
21598,95,1.0E-4
21599,95,1.0E-4
21600,95,1.0E-4
21601,95,1.0E-4
21602,95,1.0E-4
21603,95,1.0E-4
21604,95,1.0E-4
21605,95,1.0E-4
21606,95,1.0E-4
21607,95,1.0E-4
21608,95,1.0E-4
21609,95,1.0E-4
21610,95,1.0E-4
21611,95,1.0E-4
21612,95,1.0E-4
21613,95,1.0E-4
21614,95,1.0E-4
21615,95,1.0E-4
21616,95,1.0E-4
21617,95,1.0E-4
21618,95,1.0E-4
21619,95,1.0E-4
21620,95,1.0E-4
21621,95,1.0E-4
21622,95,1.0E-4
21623,95,1.0E-4
21624,95,1.0E-4
21625,95,1.0E-4
21626,95,1.0E-4
21627,95,1.0E-4
21628,95,1.0E-4
21629,95,1.0E-4
21630,95,1.0E-4
21631,95,1.0E-4
21632,95,1.0E-4
21633,95,1.0E-4
21634,95,1.0E-4
21635,95,1.0E-4
21636,95,1.0E-4
21637,95,1.0E-4
21638,95,1.0E-4
21639,95,1.0E-4
21640,95,1.0E-4
21641,95,1.0E-4
21642,95,1.0E-4
21643,95,1.0E-4
21644,95,1.0E-4
21645,95,1.0E-4
21646,95,1.0E-4
21647,95,1.0E-4
21648,95,1.0E-4
21649,95,1.0E-4
21650,95,1.0E-4
21651,95,1.0E-4
21652,95,1.0E-4
21653,95,1.0E-4
21654,95,1.0E-4
21655,95,1.0E-4
21656,95,1.0E-4
21657,95,1.0E-4
21658,95,1.0E-4
21659,95,1.0E-4
21660,95,1.0E-4
21661,95,1.0E-4
21662,95,1.0E-4
21663,95,1.0E-4
21664,95,1.0E-4
21665,95,1.0E-4
21666,95,1.0E-4
21667,95,1.0E-4
21668,95,1.0E-4
21669,95,1.0E-4
21670,95,1.0E-4
21671,95,1.0E-4
21672,95,1.0E-4
21673,95,1.0E-4
21674,95,1.0E-4
21675,95,1.0E-4
21676,95,1.0E-4
21677,95,1.0E-4
21678,95,1.0E-4
21679,95,1.0E-4
21680,95,1.0E-4
21681,95,1.0E-4
21682,95,1.0E-4
21683,95,1.0E-4
21684,95,1.0E-4
21685,95,1.0E-4
21686,95,1.0E-4
21687,95,1.0E-4
21688,95,1.0E-4
21689,95,1.0E-4
21690,95,1.0E-4
21691,95,1.0E-4
21692,95,1.0E-4
21693,95,1.0E-4
21694,95,1.0E-4
21695,95,1.0E-4
21696,95,1.0E-4
21697,95,1.0E-4
21698,95,1.0E-4
21699,95,1.0E-4
21700,95,1.0E-4
21701,95,1.0E-4
21702,95,1.0E-4
21703,95,1.0E-4
21704,95,1.0E-4
21705,95,1.0E-4
21706,95,1.0E-4
21707,95,1.0E-4
21708,95,1.0E-4
21709,95,1.0E-4
21710,95,1.0E-4
21711,95,1.0E-4
21712,95,1.0E-4
21713,95,1.0E-4
21714,95,1.0E-4
21715,95,1.0E-4
21716,95,1.0E-4
21717,95,1.0E-4
21718,95,1.0E-4
21719,95,1.0E-4
21720,95,1.0E-4
21721,95,1.0E-4
21722,95,1.0E-4
21723,95,1.0E-4
21724,95,1.0E-4
21725,95,1.0E-4
21726,95,1.0E-4
21727,95,1.0E-4
21728,95,1.0E-4
21729,95,1.0E-4
21730,95,1.0E-4
21731,95,1.0E-4
21732,95,1.0E-4
21733,95,1.0E-4
21734,95,1.0E-4
21735,95,1.0E-4
21736,95,1.0E-4
21737,95,1.0E-4
21738,95,1.0E-4
21739,95,1.0E-4
21740,95,1.0E-4
21741,95,1.0E-4
21742,95,1.0E-4
21743,95,1.0E-4
21744,95,1.0E-4
21745,95,1.0E-4
21746,95,1.0E-4
21747,95,1.0E-4
21748,95,1.0E-4
21749,95,1.0E-4
21750,95,1.0E-4
21751,95,1.0E-4
21752,95,1.0E-4
21753,95,1.0E-4
21754,95,1.0E-4
21755,95,1.0E-4
21756,95,1.0E-4
21757,95,1.0E-4
21758,95,1.0E-4
21759,95,1.0E-4
21760,95,1.0E-4
21761,95,1.0E-4
21762,95,1.0E-4
21763,95,1.0E-4
21764,95,1.0E-4
21765,95,1.0E-4
21766,95,1.0E-4
21767,95,1.0E-4
21768,95,1.0E-4
21769,95,1.0E-4
21770,95,1.0E-4
21771,95,1.0E-4
21772,95,1.0E-4
21773,95,1.0E-4
21774,95,1.0E-4
21775,95,1.0E-4
21776,95,1.0E-4
21777,95,1.0E-4
21778,95,1.0E-4
21779,95,1.0E-4
21780,95,1.0E-4
21781,95,1.0E-4
21782,95,1.0E-4
21783,95,1.0E-4
21784,95,1.0E-4
21785,95,1.0E-4
21786,95,1.0E-4
21787,95,1.0E-4
21788,95,1.0E-4
21789,95,1.0E-4
21790,95,1.0E-4
21791,95,1.0E-4
21792,95,1.0E-4
21793,95,1.0E-4
21794,95,1.0E-4
21795,95,1.0E-4
21796,95,1.0E-4
21797,95,1.0E-4
21798,95,1.0E-4
21799,95,1.0E-4
21800,95,1.0E-4
21801,95,1.0E-4
21802,95,1.0E-4
21803,95,1.0E-4
21804,95,1.0E-4
21805,95,1.0E-4
21806,95,1.0E-4
21807,95,1.0E-4
21808,95,1.0E-4
21809,95,1.0E-4
21810,95,1.0E-4
21811,95,1.0E-4
21812,95,1.0E-4
21813,95,1.0E-4
21814,95,1.0E-4
21815,95,1.0E-4
21816,95,1.0E-4
21817,95,1.0E-4
21818,95,1.0E-4
21819,95,1.0E-4
21820,95,1.0E-4
21821,95,1.0E-4
21822,95,1.0E-4
21823,95,1.0E-4
21824,95,1.0E-4
21825,95,1.0E-4
21826,95,1.0E-4
21827,95,1.0E-4
21828,95,1.0E-4
21829,95,1.0E-4
21830,95,1.0E-4
21831,95,1.0E-4
21832,95,1.0E-4
21833,95,1.0E-4
21834,95,1.0E-4
21835,95,1.0E-4
21836,95,1.0E-4
21837,95,1.0E-4
21838,95,1.0E-4
21839,95,1.0E-4
21840,95,1.0E-4
21841,95,1.0E-4
21842,95,1.0E-4
21843,95,1.0E-4
21844,95,1.0E-4
21845,95,1.0E-4
21846,95,1.0E-4
21847,95,1.0E-4
21848,95,1.0E-4
21849,95,1.0E-4
21850,95,1.0E-4
21851,95,1.0E-4
21852,95,1.0E-4
21853,95,1.0E-4
21854,95,1.0E-4
21855,95,1.0E-4
21856,95,1.0E-4
21857,95,1.0E-4
21858,95,1.0E-4
21859,95,1.0E-4
21860,95,1.0E-4
21861,95,1.0E-4
21862,95,1.0E-4
21863,95,1.0E-4
21864,95,1.0E-4
21865,95,1.0E-4
21866,95,1.0E-4
21867,95,1.0E-4
21868,95,1.0E-4
21869,95,1.0E-4
21870,95,1.0E-4
21871,95,1.0E-4
21872,95,1.0E-4
21873,95,1.0E-4
21874,95,1.0E-4
21875,95,1.0E-4
21876,95,1.0E-4
21877,95,1.0E-4
21878,95,1.0E-4
21879,95,1.0E-4
21880,95,1.0E-4
21881,95,1.0E-4
21882,95,1.0E-4
21883,95,1.0E-4
21884,95,1.0E-4
21885,95,1.0E-4
21886,95,1.0E-4
21887,95,1.0E-4
21888,95,1.0E-4
21889,95,1.0E-4
21890,95,1.0E-4
21891,95,1.0E-4
21892,95,1.0E-4
21893,95,1.0E-4
21894,95,1.0E-4
21895,95,1.0E-4
21896,95,1.0E-4
21897,95,1.0E-4
21898,95,1.0E-4
21899,95,1.0E-4
21900,95,1.0E-4
21901,95,1.0E-4
21902,95,1.0E-4
21903,95,1.0E-4
21904,95,1.0E-4
21905,95,1.0E-4
21906,95,1.0E-4
21907,95,1.0E-4
21908,95,1.0E-4
21909,95,1.0E-4
21910,95,1.0E-4
21911,95,1.0E-4
21912,95,1.0E-4
21913,95,1.0E-4
21914,95,1.0E-4
21915,95,1.0E-4
21916,95,1.0E-4
21917,95,1.0E-4
21918,95,1.0E-4
21919,95,1.0E-4
21920,95,1.0E-4
21921,95,1.0E-4
21922,95,1.0E-4
21923,95,1.0E-4
21924,95,1.0E-4
21925,95,1.0E-4
21926,95,1.0E-4
21927,95,1.0E-4
21928,95,1.0E-4
21929,95,1.0E-4
21930,95,1.0E-4
21931,95,1.0E-4
21932,95,1.0E-4
21933,95,1.0E-4
21934,95,1.0E-4
21935,95,1.0E-4
21936,95,1.0E-4
21937,95,1.0E-4
21938,95,1.0E-4
21939,95,1.0E-4
21940,95,1.0E-4
21941,95,1.0E-4
21942,95,1.0E-4
21943,95,1.0E-4
21944,95,1.0E-4
21945,95,1.0E-4
21946,95,1.0E-4
21947,95,1.0E-4
21948,95,1.0E-4
21949,95,1.0E-4
21950,95,1.0E-4
21951,95,1.0E-4
21952,95,1.0E-4
21953,95,1.0E-4
21954,95,1.0E-4
21955,95,1.0E-4
21956,95,1.0E-4
21957,95,1.0E-4
21958,95,1.0E-4
21959,95,1.0E-4
21960,95,1.0E-4
21961,95,1.0E-4
21962,95,1.0E-4
21963,95,1.0E-4
21964,95,1.0E-4
21965,95,1.0E-4
21966,95,1.0E-4
21967,95,1.0E-4
21968,95,1.0E-4
21969,95,1.0E-4
21970,95,1.0E-4
21971,95,1.0E-4
21972,95,1.0E-4
21973,95,1.0E-4
21974,95,1.0E-4
21975,95,1.0E-4
21976,95,1.0E-4
21977,95,1.0E-4
21978,95,1.0E-4
21979,95,1.0E-4
21980,95,1.0E-4
21981,95,1.0E-4
21982,95,1.0E-4
21983,95,1.0E-4
21984,95,1.0E-4
21985,95,1.0E-4
21986,95,1.0E-4
21987,95,1.0E-4
21988,95,1.0E-4
21989,95,1.0E-4
21990,95,1.0E-4
21991,95,1.0E-4
21992,95,1.0E-4
21993,95,1.0E-4
21994,95,1.0E-4
21995,95,1.0E-4
21996,95,1.0E-4
21997,95,1.0E-4
21998,95,1.0E-4
21999,95,1.0E-4
22000,95,1.0E-4
22001,95,1.0E-4
22002,95,1.0E-4
22003,95,1.0E-4
22004,95,1.0E-4
22005,95,1.0E-4
22006,95,1.0E-4
22007,95,1.0E-4
22008,95,1.0E-4
22009,95,1.0E-4
22010,95,1.0E-4
22011,95,1.0E-4
22012,95,1.0E-4
22013,95,1.0E-4
22014,95,1.0E-4
22015,95,1.0E-4
22016,95,1.0E-4
22017,95,1.0E-4
22018,95,1.0E-4
22019,95,1.0E-4
22020,95,1.0E-4
22021,95,1.0E-4
22022,95,1.0E-4
22023,95,1.0E-4
22024,95,1.0E-4
22025,95,1.0E-4
22026,95,1.0E-4
22027,95,1.0E-4
22028,95,1.0E-4
22029,95,1.0E-4
22030,95,1.0E-4
22031,95,1.0E-4
22032,95,1.0E-4
22033,95,1.0E-4
22034,95,1.0E-4
22035,95,1.0E-4
22036,95,1.0E-4
22037,95,1.0E-4
22038,95,1.0E-4
22039,95,1.0E-4
22040,95,1.0E-4
22041,95,1.0E-4
22042,95,1.0E-4
22043,95,1.0E-4
22044,95,1.0E-4
22045,95,1.0E-4
22046,95,1.0E-4
22047,95,1.0E-4
22048,95,1.0E-4
22049,95,1.0E-4
22050,95,1.0E-4
22051,95,1.0E-4
22052,95,1.0E-4
22053,95,1.0E-4
22054,95,1.0E-4
22055,95,1.0E-4
22056,95,1.0E-4
22057,95,1.0E-4
22058,95,1.0E-4
22059,95,1.0E-4
22060,95,1.0E-4
22061,95,1.0E-4
22062,95,1.0E-4
22063,95,1.0E-4
22064,95,1.0E-4
22065,95,1.0E-4
22066,95,1.0E-4
22067,95,1.0E-4
22068,95,1.0E-4
22069,95,1.0E-4
22070,95,1.0E-4
22071,95,1.0E-4
22072,95,1.0E-4
22073,95,1.0E-4
22074,95,1.0E-4
22075,95,1.0E-4
22076,95,1.0E-4
22077,95,1.0E-4
22078,95,1.0E-4
22079,95,1.0E-4
22080,95,1.0E-4
22081,95,1.0E-4
22082,95,1.0E-4
22083,95,1.0E-4
22084,95,1.0E-4
22085,95,1.0E-4
22086,95,1.0E-4
22087,95,1.0E-4
22088,95,1.0E-4
22089,95,1.0E-4
22090,95,1.0E-4
22091,95,1.0E-4
22092,95,1.0E-4
22093,95,1.0E-4
22094,95,1.0E-4
22095,95,1.0E-4
22096,95,1.0E-4
22097,95,1.0E-4
22098,95,1.0E-4
22099,95,1.0E-4
22100,95,1.0E-4
22101,95,1.0E-4
22102,95,1.0E-4
22103,95,1.0E-4
22104,95,1.0E-4
22105,95,1.0E-4
22106,95,1.0E-4
22107,95,1.0E-4
22108,95,1.0E-4
22109,95,1.0E-4
22110,95,1.0E-4
22111,95,1.0E-4
22112,95,1.0E-4
22113,95,1.0E-4
22114,95,1.0E-4
22115,95,1.0E-4
22116,95,1.0E-4
22117,95,1.0E-4
22118,95,1.0E-4
22119,95,1.0E-4
22120,95,1.0E-4
22121,95,1.0E-4
22122,95,1.0E-4
22123,95,1.0E-4
22124,95,1.0E-4
22125,95,1.0E-4
22126,95,1.0E-4
22127,95,1.0E-4
22128,95,1.0E-4
22129,95,1.0E-4
22130,95,1.0E-4
22131,95,1.0E-4
22132,95,1.0E-4
22133,95,1.0E-4
22134,95,1.0E-4
22135,95,1.0E-4
22136,95,1.0E-4
22137,95,1.0E-4
22138,95,1.0E-4
22139,95,1.0E-4
22140,95,1.0E-4
22141,95,1.0E-4
22142,95,1.0E-4
22143,95,1.0E-4
22144,95,1.0E-4
22145,95,1.0E-4
22146,95,1.0E-4
22147,95,1.0E-4
22148,95,1.0E-4
22149,95,1.0E-4
22150,95,1.0E-4
22151,95,1.0E-4
22152,95,1.0E-4
22153,95,1.0E-4
22154,95,1.0E-4
22155,95,1.0E-4
22156,95,1.0E-4
22157,95,1.0E-4
22158,95,1.0E-4
22159,95,1.0E-4
22160,95,1.0E-4
22161,95,1.0E-4
22162,95,1.0E-4
22163,95,1.0E-4
22164,95,1.0E-4
22165,95,1.0E-4
22166,95,1.0E-4
22167,95,1.0E-4
22168,95,1.0E-4
22169,95,1.0E-4
22170,95,1.0E-4
22171,95,1.0E-4
22172,95,1.0E-4
22173,95,1.0E-4
22174,95,1.0E-4
22175,95,1.0E-4
22176,95,1.0E-4
22177,95,1.0E-4
22178,95,1.0E-4
22179,95,1.0E-4
22180,95,1.0E-4
22181,95,1.0E-4
22182,95,1.0E-4
22183,95,1.0E-4
22184,95,1.0E-4
22185,95,1.0E-4
22186,95,1.0E-4
22187,95,1.0E-4
22188,95,1.0E-4
22189,95,1.0E-4
22190,95,1.0E-4
22191,95,1.0E-4
22192,95,1.0E-4
22193,95,1.0E-4
22194,95,1.0E-4
22195,95,1.0E-4
22196,95,1.0E-4
22197,95,1.0E-4
22198,95,1.0E-4
22199,95,1.0E-4
22200,95,1.0E-4
22201,95,1.0E-4
22202,95,1.0E-4
22203,95,1.0E-4
22204,95,1.0E-4
22205,95,1.0E-4
22206,95,1.0E-4
22207,95,1.0E-4
22208,95,1.0E-4
22209,95,1.0E-4
22210,95,1.0E-4
22211,95,1.0E-4
22212,95,1.0E-4
22213,95,1.0E-4
22214,95,1.0E-4
22215,95,1.0E-4
22216,95,1.0E-4
22217,95,1.0E-4
22218,95,1.0E-4
22219,95,1.0E-4
22220,95,1.0E-4
22221,95,1.0E-4
22222,95,1.0E-4
22223,95,1.0E-4
22224,95,1.0E-4
22225,95,1.0E-4
22226,95,1.0E-4
22227,95,1.0E-4
22228,95,1.0E-4
22229,95,1.0E-4
22230,95,1.0E-4
22231,95,1.0E-4
22232,95,1.0E-4
22233,95,1.0E-4
22234,95,1.0E-4
22235,95,1.0E-4
22236,95,1.0E-4
22237,95,1.0E-4
22238,95,1.0E-4
22239,95,1.0E-4
22240,95,1.0E-4
22241,95,1.0E-4
22242,95,1.0E-4
22243,95,1.0E-4
22244,95,1.0E-4
22245,95,1.0E-4
22246,95,1.0E-4
22247,95,1.0E-4
22248,95,1.0E-4
22249,95,1.0E-4
22250,95,1.0E-4
22251,95,1.0E-4
22252,95,1.0E-4
22253,95,1.0E-4
22254,95,1.0E-4
22255,95,1.0E-4
22256,95,1.0E-4
22257,95,1.0E-4
22258,95,1.0E-4
22259,95,1.0E-4
22260,95,1.0E-4
22261,95,1.0E-4
22262,95,1.0E-4
22263,95,1.0E-4
22264,95,1.0E-4
22265,95,1.0E-4
22266,95,1.0E-4
22267,95,1.0E-4
22268,95,1.0E-4
22269,95,1.0E-4
22270,95,1.0E-4
22271,95,1.0E-4
22272,95,1.0E-4
22273,95,1.0E-4
22274,95,1.0E-4
22275,95,1.0E-4
22276,95,1.0E-4
22277,95,1.0E-4
22278,95,1.0E-4
22279,95,1.0E-4
22280,95,1.0E-4
22281,95,1.0E-4
22282,95,1.0E-4
22283,95,1.0E-4
22284,95,1.0E-4
22285,95,1.0E-4
22286,95,1.0E-4
22287,95,1.0E-4
22288,95,1.0E-4
22289,95,1.0E-4
22290,95,1.0E-4
22291,95,1.0E-4
22292,95,1.0E-4
22293,95,1.0E-4
22294,95,1.0E-4
22295,95,1.0E-4
22296,95,1.0E-4
22297,95,1.0E-4
22298,95,1.0E-4
22299,95,1.0E-4
22300,95,1.0E-4
22301,95,1.0E-4
22302,95,1.0E-4
22303,95,1.0E-4
22304,95,1.0E-4
22305,95,1.0E-4
22306,95,1.0E-4
22307,95,1.0E-4
22308,95,1.0E-4
22309,95,1.0E-4
22310,95,1.0E-4
22311,95,1.0E-4
22312,95,1.0E-4
22313,95,1.0E-4
22314,95,1.0E-4
22315,95,1.0E-4
22316,95,1.0E-4
22317,95,1.0E-4
22318,95,1.0E-4
22319,95,1.0E-4
22320,95,1.0E-4
22321,95,1.0E-4
22322,95,1.0E-4
22323,95,1.0E-4
22324,95,1.0E-4
22325,95,1.0E-4
22326,95,1.0E-4
22327,95,1.0E-4
22328,95,1.0E-4
22329,95,1.0E-4
22330,95,1.0E-4
22331,95,1.0E-4
22332,95,1.0E-4
22333,95,1.0E-4
22334,95,1.0E-4
22335,95,1.0E-4
22336,95,1.0E-4
22337,95,1.0E-4
22338,95,1.0E-4
22339,95,1.0E-4
22340,95,1.0E-4
22341,95,1.0E-4
22342,95,1.0E-4
22343,95,1.0E-4
22344,95,1.0E-4
22345,95,1.0E-4
22346,95,1.0E-4
22347,95,1.0E-4
22348,95,1.0E-4
22349,95,1.0E-4
22350,95,1.0E-4
22351,95,1.0E-4
22352,95,1.0E-4
22353,95,1.0E-4
22354,95,1.0E-4
22355,95,1.0E-4
22356,95,1.0E-4
22357,95,1.0E-4
22358,95,1.0E-4
22359,95,1.0E-4
22360,95,1.0E-4
22361,95,1.0E-4
22362,95,1.0E-4
22363,95,1.0E-4
22364,95,1.0E-4
22365,95,1.0E-4
22366,95,1.0E-4
22367,95,1.0E-4
22368,95,1.0E-4
22369,95,1.0E-4
22370,95,1.0E-4
22371,95,1.0E-4
22372,95,1.0E-4
22373,95,1.0E-4
22374,95,1.0E-4
22375,95,1.0E-4
22376,95,1.0E-4
22377,95,1.0E-4
22378,95,1.0E-4
22379,95,1.0E-4
22380,95,1.0E-4
22381,95,1.0E-4
22382,95,1.0E-4
22383,95,1.0E-4
22384,95,1.0E-4
22385,95,1.0E-4
22386,95,1.0E-4
22387,95,1.0E-4
22388,95,1.0E-4
22389,95,1.0E-4
22390,95,1.0E-4
22391,95,1.0E-4
22392,95,1.0E-4
22393,95,1.0E-4
22394,95,1.0E-4
22395,95,1.0E-4
22396,95,1.0E-4
22397,95,1.0E-4
22398,95,1.0E-4
22399,95,1.0E-4
22400,95,1.0E-4
22401,95,1.0E-4
22402,95,1.0E-4
22403,95,1.0E-4
22404,95,1.0E-4
22405,95,1.0E-4
22406,95,1.0E-4
22407,95,1.0E-4
22408,95,1.0E-4
22409,95,1.0E-4
22410,95,1.0E-4
22411,95,1.0E-4
22412,95,1.0E-4
22413,95,1.0E-4
22414,95,1.0E-4
22415,95,1.0E-4
22416,95,1.0E-4
22417,95,1.0E-4
22418,95,1.0E-4
22419,95,1.0E-4
22420,95,1.0E-4
22421,95,1.0E-4
22422,95,1.0E-4
22423,95,1.0E-4
22424,95,1.0E-4
22425,95,1.0E-4
22426,95,1.0E-4
22427,95,1.0E-4
22428,95,1.0E-4
22429,95,1.0E-4
22430,95,1.0E-4
22431,95,1.0E-4
22432,95,1.0E-4
22433,95,1.0E-4
22434,95,1.0E-4
22435,95,1.0E-4
22436,95,1.0E-4
22437,95,1.0E-4
22438,95,1.0E-4
22439,95,1.0E-4
22440,95,1.0E-4
22441,95,1.0E-4
22442,95,1.0E-4
22443,95,1.0E-4
22444,95,1.0E-4
22445,95,1.0E-4
22446,95,1.0E-4
22447,95,1.0E-4
22448,95,1.0E-4
22449,95,1.0E-4
22450,95,1.0E-4
22451,95,1.0E-4
22452,95,1.0E-4
22453,95,1.0E-4
22454,95,1.0E-4
22455,95,1.0E-4
22456,95,1.0E-4
22457,95,1.0E-4
22458,95,1.0E-4
22459,95,1.0E-4
22460,95,1.0E-4
22461,95,1.0E-4
22462,95,1.0E-4
22463,95,1.0E-4
22464,95,1.0E-4
22465,95,1.0E-4
22466,95,1.0E-4
22467,95,1.0E-4
22468,95,1.0E-4
22469,95,1.0E-4
22470,95,1.0E-4
22471,95,1.0E-4
22472,95,1.0E-4
22473,95,1.0E-4
22474,95,1.0E-4
22475,95,1.0E-4
22476,95,1.0E-4
22477,95,1.0E-4
22478,95,1.0E-4
22479,95,1.0E-4
22480,95,1.0E-4
22481,95,1.0E-4
22482,95,1.0E-4
22483,95,1.0E-4
22484,95,1.0E-4
22485,95,1.0E-4
22486,95,1.0E-4
22487,95,1.0E-4
22488,95,1.0E-4
22489,95,1.0E-4
22490,95,1.0E-4
22491,95,1.0E-4
22492,95,1.0E-4
22493,95,1.0E-4
22494,95,1.0E-4
22495,95,1.0E-4
22496,95,1.0E-4
22497,95,1.0E-4
22498,95,1.0E-4
22499,95,1.0E-4
22500,95,1.0E-4
22501,95,1.0E-4
22502,95,1.0E-4
22503,95,1.0E-4
22504,95,1.0E-4
22505,95,1.0E-4
22506,95,1.0E-4
22507,95,1.0E-4
22508,95,1.0E-4
22509,95,1.0E-4
22510,95,1.0E-4
22511,95,1.0E-4
22512,95,1.0E-4
22513,95,1.0E-4
22514,95,1.0E-4
22515,95,1.0E-4
22516,95,1.0E-4
22517,95,1.0E-4
22518,95,1.0E-4
22519,95,1.0E-4
22520,95,1.0E-4
22521,95,1.0E-4
22522,95,1.0E-4
22523,95,1.0E-4
22524,95,1.0E-4
22525,95,1.0E-4
22526,95,1.0E-4
22527,95,1.0E-4
22528,95,1.0E-4
22529,95,1.0E-4
22530,95,1.0E-4
22531,95,1.0E-4
22532,95,1.0E-4
22533,95,1.0E-4
22534,95,1.0E-4
22535,95,1.0E-4
22536,95,1.0E-4
22537,95,1.0E-4
22538,95,1.0E-4
22539,95,1.0E-4
22540,95,1.0E-4
22541,95,1.0E-4
22542,95,1.0E-4
22543,95,1.0E-4
22544,95,1.0E-4
22545,95,1.0E-4
22546,95,1.0E-4
22547,95,1.0E-4
22548,95,1.0E-4
22549,95,1.0E-4
22550,95,1.0E-4
22551,95,1.0E-4
22552,95,1.0E-4
22553,95,1.0E-4
22554,95,1.0E-4
22555,95,1.0E-4
22556,95,1.0E-4
22557,95,1.0E-4
22558,95,1.0E-4
22559,95,1.0E-4
22560,95,1.0E-4
22561,95,1.0E-4
22562,95,1.0E-4
22563,95,1.0E-4
22564,95,1.0E-4
22565,95,1.0E-4
22566,95,1.0E-4
22567,95,1.0E-4
22568,95,1.0E-4
22569,95,1.0E-4
22570,95,1.0E-4
22571,95,1.0E-4
22572,95,1.0E-4
22573,95,1.0E-4
22574,95,1.0E-4
22575,95,1.0E-4
22576,95,1.0E-4
22577,95,1.0E-4
22578,95,1.0E-4
22579,95,1.0E-4
22580,95,1.0E-4
22581,95,1.0E-4
22582,95,1.0E-4
22583,95,1.0E-4
22584,95,1.0E-4
22585,95,1.0E-4
22586,95,1.0E-4
22587,95,1.0E-4
22588,95,1.0E-4
22589,95,1.0E-4
22590,95,1.0E-4
22591,95,1.0E-4
22592,95,1.0E-4
22593,95,1.0E-4
22594,95,1.0E-4
22595,95,1.0E-4
22596,95,1.0E-4
22597,95,1.0E-4
22598,95,1.0E-4
22599,95,1.0E-4
22600,95,1.0E-4
22601,95,1.0E-4
22602,95,1.0E-4
22603,95,1.0E-4
22604,95,1.0E-4
22605,95,1.0E-4
22606,95,1.0E-4
22607,95,1.0E-4
22608,95,1.0E-4
22609,95,1.0E-4
22610,95,1.0E-4
22611,95,1.0E-4
22612,95,1.0E-4
22613,95,1.0E-4
22614,95,1.0E-4
22615,95,1.0E-4
22616,95,1.0E-4
22617,95,1.0E-4
22618,95,1.0E-4
22619,95,1.0E-4
22620,95,1.0E-4
22621,95,1.0E-4
22622,95,1.0E-4
22623,95,1.0E-4
22624,95,1.0E-4
22625,95,1.0E-4
22626,95,1.0E-4
22627,95,1.0E-4
22628,95,1.0E-4
22629,95,1.0E-4
22630,95,1.0E-4
22631,95,1.0E-4
22632,95,1.0E-4
22633,95,1.0E-4
22634,95,1.0E-4
22635,95,1.0E-4
22636,95,1.0E-4
22637,95,1.0E-4
22638,95,1.0E-4
22639,95,1.0E-4
22640,95,1.0E-4
22641,95,1.0E-4
22642,95,1.0E-4
22643,95,1.0E-4
22644,95,1.0E-4
22645,95,1.0E-4
22646,95,1.0E-4
22647,95,1.0E-4
22648,95,1.0E-4
22649,95,1.0E-4
22650,95,1.0E-4
22651,95,1.0E-4
22652,95,1.0E-4
22653,95,1.0E-4
22654,95,1.0E-4
22655,95,1.0E-4
22656,95,1.0E-4
22657,95,1.0E-4
22658,95,1.0E-4
22659,95,1.0E-4
22660,95,1.0E-4
22661,95,1.0E-4
22662,95,1.0E-4
22663,95,1.0E-4
22664,95,1.0E-4
22665,95,1.0E-4
22666,95,1.0E-4
22667,95,1.0E-4
22668,95,1.0E-4
22669,95,1.0E-4
22670,95,1.0E-4
22671,95,1.0E-4
22672,95,1.0E-4
22673,95,1.0E-4
22674,95,1.0E-4
22675,95,1.0E-4
22676,95,1.0E-4
22677,95,1.0E-4
22678,95,1.0E-4
22679,95,1.0E-4
22680,95,1.0E-4
22681,95,1.0E-4
22682,95,1.0E-4
22683,95,1.0E-4
22684,95,1.0E-4
22685,95,1.0E-4
22686,95,1.0E-4
22687,95,1.0E-4
22688,95,1.0E-4
22689,95,1.0E-4
22690,95,1.0E-4
22691,95,1.0E-4
22692,95,1.0E-4
22693,95,1.0E-4
22694,95,1.0E-4
22695,95,1.0E-4
22696,95,1.0E-4
22697,95,1.0E-4
22698,95,1.0E-4
22699,95,1.0E-4
22700,95,1.0E-4
22701,95,1.0E-4
22702,95,1.0E-4
22703,95,1.0E-4
22704,95,1.0E-4
22705,95,1.0E-4
22706,95,1.0E-4
22707,95,1.0E-4
22708,95,1.0E-4
22709,95,1.0E-4
22710,95,1.0E-4
22711,95,1.0E-4
22712,95,1.0E-4
22713,95,1.0E-4
22714,95,1.0E-4
22715,95,1.0E-4
22716,95,1.0E-4
22717,95,1.0E-4
22718,95,1.0E-4
22719,95,1.0E-4
22720,95,1.0E-4
22721,95,1.0E-4
22722,95,1.0E-4
22723,95,1.0E-4
22724,95,1.0E-4
22725,95,1.0E-4
22726,95,1.0E-4
22727,95,1.0E-4
22728,95,1.0E-4
22729,95,1.0E-4
22730,95,1.0E-4
22731,95,1.0E-4
22732,95,1.0E-4
22733,95,1.0E-4
22734,95,1.0E-4
22735,95,1.0E-4
22736,95,1.0E-4
22737,95,1.0E-4
22738,95,1.0E-4
22739,95,1.0E-4
22740,95,1.0E-4
22741,95,1.0E-4
22742,95,1.0E-4
22743,95,1.0E-4
22744,95,1.0E-4
22745,95,1.0E-4
22746,95,1.0E-4
22747,95,1.0E-4
22748,95,1.0E-4
22749,95,1.0E-4
22750,95,1.0E-4
22751,95,1.0E-4
22752,95,1.0E-4
22753,95,1.0E-4
22754,95,1.0E-4
22755,95,1.0E-4
22756,95,1.0E-4
22757,95,1.0E-4
22758,95,1.0E-4
22759,95,1.0E-4
22760,95,1.0E-4
22761,95,1.0E-4
22762,95,1.0E-4
22763,95,1.0E-4
22764,95,1.0E-4
22765,95,1.0E-4
22766,95,1.0E-4
22767,95,1.0E-4
22768,95,1.0E-4
22769,95,1.0E-4
22770,95,1.0E-4
22771,95,1.0E-4
22772,95,1.0E-4
22773,95,1.0E-4
22774,95,1.0E-4
22775,95,1.0E-4
22776,95,1.0E-4
22777,95,1.0E-4
22778,95,1.0E-4
22779,95,1.0E-4
22780,95,1.0E-4
22781,95,1.0E-4
22782,95,1.0E-4
22783,95,1.0E-4
22784,95,1.0E-4
22785,95,1.0E-4
22786,95,1.0E-4
22787,95,1.0E-4
22788,95,1.0E-4
22789,95,1.0E-4
22790,95,1.0E-4
22791,95,1.0E-4
22792,95,1.0E-4
22793,95,1.0E-4
22794,95,1.0E-4
22795,95,1.0E-4
22796,95,1.0E-4
22797,95,1.0E-4
22798,95,1.0E-4
22799,95,1.0E-4
22800,95,1.0E-4
22801,95,1.0E-4
22802,95,1.0E-4
22803,95,1.0E-4
22804,95,1.0E-4
22805,95,1.0E-4
22806,95,1.0E-4
22807,95,1.0E-4
22808,95,1.0E-4
22809,95,1.0E-4
22810,95,1.0E-4
22811,95,1.0E-4
22812,95,1.0E-4
22813,95,1.0E-4
22814,95,1.0E-4
22815,95,1.0E-4
22816,95,1.0E-4
22817,95,1.0E-4
22818,95,1.0E-4
22819,95,1.0E-4
22820,95,1.0E-4
22821,95,1.0E-4
22822,95,1.0E-4
22823,95,1.0E-4
22824,95,1.0E-4
22825,95,1.0E-4
22826,95,1.0E-4
22827,95,1.0E-4
22828,95,1.0E-4
22829,95,1.0E-4
22830,95,1.0E-4
22831,95,1.0E-4
22832,95,1.0E-4
22833,95,1.0E-4
22834,95,1.0E-4
22835,95,1.0E-4
22836,95,1.0E-4
22837,95,1.0E-4
22838,95,1.0E-4
22839,95,1.0E-4
22840,95,1.0E-4
22841,95,1.0E-4
22842,95,1.0E-4
22843,95,1.0E-4
22844,95,1.0E-4
22845,95,1.0E-4
22846,95,1.0E-4
22847,95,1.0E-4
22848,95,1.0E-4
22849,95,1.0E-4
22850,95,1.0E-4
22851,95,1.0E-4
22852,95,1.0E-4
22853,95,1.0E-4
22854,95,1.0E-4
22855,95,1.0E-4
22856,95,1.0E-4
22857,95,1.0E-4
22858,95,1.0E-4
22859,95,1.0E-4
22860,95,1.0E-4
22861,95,1.0E-4
22862,95,1.0E-4
22863,95,1.0E-4
22864,95,1.0E-4
22865,95,1.0E-4
22866,95,1.0E-4
22867,95,1.0E-4
22868,95,1.0E-4
22869,95,1.0E-4
22870,95,1.0E-4
22871,95,1.0E-4
22872,95,1.0E-4
22873,95,1.0E-4
22874,95,1.0E-4
22875,95,1.0E-4
22876,95,1.0E-4
22877,95,1.0E-4
22878,95,1.0E-4
22879,95,1.0E-4
22880,95,1.0E-4
22881,95,1.0E-4
22882,95,1.0E-4
22883,95,1.0E-4
22884,95,1.0E-4
22885,95,1.0E-4
22886,95,1.0E-4
22887,95,1.0E-4
22888,95,1.0E-4
22889,95,1.0E-4
22890,95,1.0E-4
22891,95,1.0E-4
22892,95,1.0E-4
22893,95,1.0E-4
22894,95,1.0E-4
22895,95,1.0E-4
22896,95,1.0E-4
22897,95,1.0E-4
22898,95,1.0E-4
22899,95,1.0E-4
22900,95,1.0E-4
22901,95,1.0E-4
22902,95,1.0E-4
22903,95,1.0E-4
22904,95,1.0E-4
22905,95,1.0E-4
22906,95,1.0E-4
22907,95,1.0E-4
22908,95,1.0E-4
22909,95,1.0E-4
22910,95,1.0E-4
22911,95,1.0E-4
22912,95,1.0E-4
22913,95,1.0E-4
22914,95,1.0E-4
22915,95,1.0E-4
22916,95,1.0E-4
22917,95,1.0E-4
22918,95,1.0E-4
22919,95,1.0E-4
22920,95,1.0E-4
22921,95,1.0E-4
22922,95,1.0E-4
22923,95,1.0E-4
22924,95,1.0E-4
22925,95,1.0E-4
22926,95,1.0E-4
22927,95,1.0E-4
22928,95,1.0E-4
22929,95,1.0E-4
22930,95,1.0E-4
22931,95,1.0E-4
22932,95,1.0E-4
22933,95,1.0E-4
22934,95,1.0E-4
22935,95,1.0E-4
22936,95,1.0E-4
22937,95,1.0E-4
22938,95,1.0E-4
22939,95,1.0E-4
22940,95,1.0E-4
22941,95,1.0E-4
22942,95,1.0E-4
22943,95,1.0E-4
22944,95,1.0E-4
22945,95,1.0E-4
22946,95,1.0E-4
22947,95,1.0E-4
22948,95,1.0E-4
22949,95,1.0E-4
22950,95,1.0E-4
22951,95,1.0E-4
22952,95,1.0E-4
22953,95,1.0E-4
22954,95,1.0E-4
22955,95,1.0E-4
22956,95,1.0E-4
22957,95,1.0E-4
22958,95,1.0E-4
22959,95,1.0E-4
22960,95,1.0E-4
22961,95,1.0E-4
22962,95,1.0E-4
22963,95,1.0E-4
22964,95,1.0E-4
22965,95,1.0E-4
22966,95,1.0E-4
22967,95,1.0E-4
22968,95,1.0E-4
22969,95,1.0E-4
22970,95,1.0E-4
22971,95,1.0E-4
22972,95,1.0E-4
22973,95,1.0E-4
22974,95,1.0E-4
22975,95,1.0E-4
22976,95,1.0E-4
22977,95,1.0E-4
22978,95,1.0E-4
22979,95,1.0E-4
22980,95,1.0E-4
22981,95,1.0E-4
22982,95,1.0E-4
22983,95,1.0E-4
22984,95,1.0E-4
22985,95,1.0E-4
22986,95,1.0E-4
22987,95,1.0E-4
22988,95,1.0E-4
22989,95,1.0E-4
22990,95,1.0E-4
22991,95,1.0E-4
22992,95,1.0E-4
22993,95,1.0E-4
22994,95,1.0E-4
22995,95,1.0E-4
22996,95,1.0E-4
22997,95,1.0E-4
22998,95,1.0E-4
22999,95,1.0E-4
23000,95,1.0E-4
23001,95,1.0E-4
23002,95,1.0E-4
23003,95,1.0E-4
23004,95,1.0E-4
23005,95,1.0E-4
23006,95,1.0E-4
23007,95,1.0E-4
23008,95,1.0E-4
23009,95,1.0E-4
23010,95,1.0E-4
23011,95,1.0E-4
23012,95,1.0E-4
23013,95,1.0E-4
23014,95,1.0E-4
23015,95,1.0E-4
23016,95,1.0E-4
23017,95,1.0E-4
23018,95,1.0E-4
23019,95,1.0E-4
23020,95,1.0E-4
23021,95,1.0E-4
23022,95,1.0E-4
23023,95,1.0E-4
23024,95,1.0E-4
23025,95,1.0E-4
23026,95,1.0E-4
23027,95,1.0E-4
23028,95,1.0E-4
23029,95,1.0E-4
23030,95,1.0E-4
23031,95,1.0E-4
23032,95,1.0E-4
23033,95,1.0E-4
23034,95,1.0E-4
23035,95,1.0E-4
23036,95,1.0E-4
23037,95,1.0E-4
23038,95,1.0E-4
23039,95,1.0E-4
23040,95,1.0E-4
23041,95,1.0E-4
23042,95,1.0E-4
23043,95,1.0E-4
23044,95,1.0E-4
23045,95,1.0E-4
23046,95,1.0E-4
23047,95,1.0E-4
23048,95,1.0E-4
23049,95,1.0E-4
23050,95,1.0E-4
23051,95,1.0E-4
23052,95,1.0E-4
23053,95,1.0E-4
23054,95,1.0E-4
23055,95,1.0E-4
23056,95,1.0E-4
23057,95,1.0E-4
23058,95,1.0E-4
23059,95,1.0E-4
23060,95,1.0E-4
23061,95,1.0E-4
23062,95,1.0E-4
23063,95,1.0E-4
23064,95,1.0E-4
23065,95,1.0E-4
23066,95,1.0E-4
23067,95,1.0E-4
23068,95,1.0E-4
23069,95,1.0E-4
23070,95,1.0E-4
23071,95,1.0E-4
23072,95,1.0E-4
23073,95,1.0E-4
23074,95,1.0E-4
23075,95,1.0E-4
23076,95,1.0E-4
23077,95,1.0E-4
23078,95,1.0E-4
23079,95,1.0E-4
23080,95,1.0E-4
23081,95,1.0E-4
23082,95,1.0E-4
23083,95,1.0E-4
23084,95,1.0E-4
23085,95,1.0E-4
23086,95,1.0E-4
23087,95,1.0E-4
23088,95,1.0E-4
23089,95,1.0E-4
23090,95,1.0E-4
23091,95,1.0E-4
23092,95,1.0E-4
23093,95,1.0E-4
23094,95,1.0E-4
23095,95,1.0E-4
23096,95,1.0E-4
23097,95,1.0E-4
23098,95,1.0E-4
23099,95,1.0E-4
23100,95,1.0E-4
23101,95,1.0E-4
23102,95,1.0E-4
23103,95,1.0E-4
23104,95,1.0E-4
23105,95,1.0E-4
23106,95,1.0E-4
23107,95,1.0E-4
23108,95,1.0E-4
23109,95,1.0E-4
23110,95,1.0E-4
23111,95,1.0E-4
23112,95,1.0E-4
23113,95,1.0E-4
23114,95,1.0E-4
23115,95,1.0E-4
23116,95,1.0E-4
23117,95,1.0E-4
23118,95,1.0E-4
23119,95,1.0E-4
23120,95,1.0E-4
23121,95,1.0E-4
23122,95,1.0E-4
23123,95,1.0E-4
23124,95,1.0E-4
23125,95,1.0E-4
23126,95,1.0E-4
23127,95,1.0E-4
23128,95,1.0E-4
23129,95,1.0E-4
23130,95,1.0E-4
23131,95,1.0E-4
23132,95,1.0E-4
23133,95,1.0E-4
23134,95,1.0E-4
23135,95,1.0E-4
23136,95,1.0E-4
23137,95,1.0E-4
23138,95,1.0E-4
23139,95,1.0E-4
23140,95,1.0E-4
23141,95,1.0E-4
23142,95,1.0E-4
23143,95,1.0E-4
23144,95,1.0E-4
23145,95,1.0E-4
23146,95,1.0E-4
23147,95,1.0E-4
23148,95,1.0E-4
23149,95,1.0E-4
23150,95,1.0E-4
23151,95,1.0E-4
23152,95,1.0E-4
23153,95,1.0E-4
23154,95,1.0E-4
23155,95,1.0E-4
23156,95,1.0E-4
23157,95,1.0E-4
23158,95,1.0E-4
23159,95,1.0E-4
23160,95,1.0E-4
23161,95,1.0E-4
23162,95,1.0E-4
23163,95,1.0E-4
23164,95,1.0E-4
23165,95,1.0E-4
23166,95,1.0E-4
23167,95,1.0E-4
23168,95,1.0E-4
23169,95,1.0E-4
23170,95,1.0E-4
23171,95,1.0E-4
23172,95,1.0E-4
23173,95,1.0E-4
23174,95,1.0E-4
23175,95,1.0E-4
23176,95,1.0E-4
23177,95,1.0E-4
23178,95,1.0E-4
23179,95,1.0E-4
23180,95,1.0E-4
23181,95,1.0E-4
23182,95,1.0E-4
23183,95,1.0E-4
23184,95,1.0E-4
23185,95,1.0E-4
23186,95,1.0E-4
23187,95,1.0E-4
23188,95,1.0E-4
23189,95,1.0E-4
23190,95,1.0E-4
23191,95,1.0E-4
23192,95,1.0E-4
23193,95,1.0E-4
23194,95,1.0E-4
23195,95,1.0E-4
23196,95,1.0E-4
23197,95,1.0E-4
23198,95,1.0E-4
23199,95,1.0E-4
23200,95,1.0E-4
23201,95,1.0E-4
23202,95,1.0E-4
23203,95,1.0E-4
23204,95,1.0E-4
23205,95,1.0E-4
23206,95,1.0E-4
23207,95,1.0E-4
23208,95,1.0E-4
23209,95,1.0E-4
23210,95,1.0E-4
23211,95,1.0E-4
23212,95,1.0E-4
23213,95,1.0E-4
23214,95,1.0E-4
23215,95,1.0E-4
23216,95,1.0E-4
23217,95,1.0E-4
23218,95,1.0E-4
23219,95,1.0E-4
23220,95,1.0E-4
23221,95,1.0E-4
23222,95,1.0E-4
23223,95,1.0E-4
23224,95,1.0E-4
23225,95,1.0E-4
23226,95,1.0E-4
23227,95,1.0E-4
23228,95,1.0E-4
23229,95,1.0E-4
23230,95,1.0E-4
23231,95,1.0E-4
23232,95,1.0E-4
23233,95,1.0E-4
23234,95,1.0E-4
23235,95,1.0E-4
23236,95,1.0E-4
23237,95,1.0E-4
23238,95,1.0E-4
23239,95,1.0E-4
23240,95,1.0E-4
23241,95,1.0E-4
23242,95,1.0E-4
23243,95,1.0E-4
23244,95,1.0E-4
23245,95,1.0E-4
23246,95,1.0E-4
23247,95,1.0E-4
23248,95,1.0E-4
23249,95,1.0E-4
23250,95,1.0E-4
23251,95,1.0E-4
23252,95,1.0E-4
23253,95,1.0E-4
23254,95,1.0E-4
23255,95,1.0E-4
23256,95,1.0E-4
23257,95,1.0E-4
23258,95,1.0E-4
23259,95,1.0E-4
23260,95,1.0E-4
23261,95,1.0E-4
23262,95,1.0E-4
23263,95,1.0E-4
23264,95,1.0E-4
23265,95,1.0E-4
23266,95,1.0E-4
23267,95,1.0E-4
23268,95,1.0E-4
23269,95,1.0E-4
23270,95,1.0E-4
23271,95,1.0E-4
23272,95,1.0E-4
23273,95,1.0E-4
23274,95,1.0E-4
23275,95,1.0E-4
23276,95,1.0E-4
23277,95,1.0E-4
23278,95,1.0E-4
23279,95,1.0E-4
23280,95,1.0E-4
23281,95,1.0E-4
23282,95,1.0E-4
23283,95,1.0E-4
23284,95,1.0E-4
23285,95,1.0E-4
23286,95,1.0E-4
23287,95,1.0E-4
23288,95,1.0E-4
23289,95,1.0E-4
23290,95,1.0E-4
23291,95,1.0E-4
23292,95,1.0E-4
23293,95,1.0E-4
23294,95,1.0E-4
23295,95,1.0E-4
23296,95,1.0E-4
23297,95,1.0E-4
23298,95,1.0E-4
23299,95,1.0E-4
23300,95,1.0E-4
23301,95,1.0E-4
23302,95,1.0E-4
23303,95,1.0E-4
23304,95,1.0E-4
23305,95,1.0E-4
23306,95,1.0E-4
23307,95,1.0E-4
23308,95,1.0E-4
23309,95,1.0E-4
23310,95,1.0E-4
23311,95,1.0E-4
23312,95,1.0E-4
23313,95,1.0E-4
23314,95,1.0E-4
23315,95,1.0E-4
23316,95,1.0E-4
23317,95,1.0E-4
23318,95,1.0E-4
23319,95,1.0E-4
23320,95,1.0E-4
23321,95,1.0E-4
23322,95,1.0E-4
23323,95,1.0E-4
23324,95,1.0E-4
23325,95,1.0E-4
23326,95,1.0E-4
23327,95,1.0E-4
23328,95,1.0E-4
23329,95,1.0E-4
23330,95,1.0E-4
23331,95,1.0E-4
23332,95,1.0E-4
23333,95,1.0E-4
23334,95,1.0E-4
23335,95,1.0E-4
23336,95,1.0E-4
23337,95,1.0E-4
23338,95,1.0E-4
23339,95,1.0E-4
23340,95,1.0E-4
23341,95,1.0E-4
23342,95,1.0E-4
23343,95,1.0E-4
23344,95,1.0E-4
23345,95,1.0E-4
23346,95,1.0E-4
23347,95,1.0E-4
23348,95,1.0E-4
23349,95,1.0E-4
23350,95,1.0E-4
23351,95,1.0E-4
23352,95,1.0E-4
23353,95,1.0E-4
23354,95,1.0E-4
23355,95,1.0E-4
23356,95,1.0E-4
23357,95,1.0E-4
23358,95,1.0E-4
23359,95,1.0E-4
23360,95,1.0E-4
23361,95,1.0E-4
23362,95,1.0E-4
23363,95,1.0E-4
23364,95,1.0E-4
23365,95,1.0E-4
23366,95,1.0E-4
23367,95,1.0E-4
23368,95,1.0E-4
23369,95,1.0E-4
23370,95,1.0E-4
23371,95,1.0E-4
23372,95,1.0E-4
23373,95,1.0E-4
23374,95,1.0E-4
23375,95,1.0E-4
23376,95,1.0E-4
23377,95,1.0E-4
23378,95,1.0E-4
23379,95,1.0E-4
23380,95,1.0E-4
23381,95,1.0E-4
23382,95,1.0E-4
23383,95,1.0E-4
23384,95,1.0E-4
23385,95,1.0E-4
23386,95,1.0E-4
23387,95,1.0E-4
23388,95,1.0E-4
23389,95,1.0E-4
23390,95,1.0E-4
23391,95,1.0E-4
23392,95,1.0E-4
23393,95,1.0E-4
23394,95,1.0E-4
23395,95,1.0E-4
23396,95,1.0E-4
23397,95,1.0E-4
23398,95,1.0E-4
23399,95,1.0E-4
23400,95,1.0E-4
23401,95,1.0E-4
23402,95,1.0E-4
23403,95,1.0E-4
23404,95,1.0E-4
23405,95,1.0E-4
23406,95,1.0E-4
23407,95,1.0E-4
23408,95,1.0E-4
23409,95,1.0E-4
23410,95,1.0E-4
23411,95,1.0E-4
23412,95,1.0E-4
23413,95,1.0E-4
23414,95,1.0E-4
23415,95,1.0E-4
23416,95,1.0E-4
23417,95,1.0E-4
23418,95,1.0E-4
23419,95,1.0E-4
23420,95,1.0E-4
23421,95,1.0E-4
23422,95,1.0E-4
23423,95,1.0E-4
23424,95,1.0E-4
23425,95,1.0E-4
23426,95,1.0E-4
23427,95,1.0E-4
23428,95,1.0E-4
23429,95,1.0E-4
23430,95,1.0E-4
23431,95,1.0E-4
23432,95,1.0E-4
23433,95,1.0E-4
23434,95,1.0E-4
23435,95,1.0E-4
23436,95,1.0E-4
23437,95,1.0E-4
23438,95,1.0E-4
23439,95,1.0E-4
23440,95,1.0E-4
23441,95,1.0E-4
23442,95,1.0E-4
23443,95,1.0E-4
23444,95,1.0E-4
23445,95,1.0E-4
23446,95,1.0E-4
23447,95,1.0E-4
23448,95,1.0E-4
23449,95,1.0E-4
23450,95,1.0E-4
23451,95,1.0E-4
23452,95,1.0E-4
23453,95,1.0E-4
23454,95,1.0E-4
23455,95,1.0E-4
23456,95,1.0E-4
23457,95,1.0E-4
23458,95,1.0E-4
23459,95,1.0E-4
23460,95,1.0E-4
23461,95,1.0E-4
23462,95,1.0E-4
23463,95,1.0E-4
23464,95,1.0E-4
23465,95,1.0E-4
23466,95,1.0E-4
23467,95,1.0E-4
23468,95,1.0E-4
23469,95,1.0E-4
23470,95,1.0E-4
23471,95,1.0E-4
23472,95,1.0E-4
23473,95,1.0E-4
23474,95,1.0E-4
23475,95,1.0E-4
23476,95,1.0E-4
23477,95,1.0E-4
23478,95,1.0E-4
23479,95,1.0E-4
23480,95,1.0E-4
23481,95,1.0E-4
23482,95,1.0E-4
23483,95,1.0E-4
23484,95,1.0E-4
23485,95,1.0E-4
23486,95,1.0E-4
23487,95,1.0E-4
23488,95,1.0E-4
23489,95,1.0E-4
23490,95,1.0E-4
23491,95,1.0E-4
23492,95,1.0E-4
23493,95,1.0E-4
23494,95,1.0E-4
23495,95,1.0E-4
23496,95,1.0E-4
23497,95,1.0E-4
23498,95,1.0E-4
23499,95,1.0E-4
23500,95,1.0E-4
23501,95,1.0E-4
23502,95,1.0E-4
23503,95,1.0E-4
23504,95,1.0E-4
23505,95,1.0E-4
23506,95,1.0E-4
23507,95,1.0E-4
23508,95,1.0E-4
23509,95,1.0E-4
23510,95,1.0E-4
23511,95,1.0E-4
23512,95,1.0E-4
23513,95,1.0E-4
23514,95,1.0E-4
23515,95,1.0E-4
23516,95,1.0E-4
23517,95,1.0E-4
23518,95,1.0E-4
23519,95,1.0E-4
23520,95,1.0E-4
23521,95,1.0E-4
23522,95,1.0E-4
23523,95,1.0E-4
23524,95,1.0E-4
23525,95,1.0E-4
23526,95,1.0E-4
23527,95,1.0E-4
23528,95,1.0E-4
23529,95,1.0E-4
23530,95,1.0E-4
23531,95,1.0E-4
23532,95,1.0E-4
23533,95,1.0E-4
23534,95,1.0E-4
23535,95,1.0E-4
23536,95,1.0E-4
23537,95,1.0E-4
23538,95,1.0E-4
23539,95,1.0E-4
23540,95,1.0E-4
23541,95,1.0E-4
23542,95,1.0E-4
23543,95,1.0E-4
23544,95,1.0E-4
23545,95,1.0E-4
23546,95,1.0E-4
23547,95,1.0E-4
23548,95,1.0E-4
23549,95,1.0E-4
23550,95,1.0E-4
23551,95,1.0E-4
23552,95,1.0E-4
23553,95,1.0E-4
23554,95,1.0E-4
23555,95,1.0E-4
23556,95,1.0E-4
23557,95,1.0E-4
23558,95,1.0E-4
23559,95,1.0E-4
23560,95,1.0E-4
23561,95,1.0E-4
23562,95,1.0E-4
23563,95,1.0E-4
23564,95,1.0E-4
23565,95,1.0E-4
23566,95,1.0E-4
23567,95,1.0E-4
23568,95,1.0E-4
23569,95,1.0E-4
23570,95,1.0E-4
23571,95,1.0E-4
23572,95,1.0E-4
23573,95,1.0E-4
23574,95,1.0E-4
23575,95,1.0E-4
23576,95,1.0E-4
23577,95,1.0E-4
23578,95,1.0E-4
23579,95,1.0E-4
23580,95,1.0E-4
23581,95,1.0E-4
23582,95,1.0E-4
23583,95,1.0E-4
23584,95,1.0E-4
23585,95,1.0E-4
23586,95,1.0E-4
23587,95,1.0E-4
23588,95,1.0E-4
23589,95,1.0E-4
23590,95,1.0E-4
23591,95,1.0E-4
23592,95,1.0E-4
23593,95,1.0E-4
23594,95,1.0E-4
23595,95,1.0E-4
23596,95,1.0E-4
23597,95,1.0E-4
23598,95,1.0E-4
23599,95,1.0E-4
23600,95,1.0E-4
23601,95,1.0E-4
23602,95,1.0E-4
23603,95,1.0E-4
23604,95,1.0E-4
23605,95,1.0E-4
23606,95,1.0E-4
23607,95,1.0E-4
23608,95,1.0E-4
23609,95,1.0E-4
23610,95,1.0E-4
23611,95,1.0E-4
23612,95,1.0E-4
23613,95,1.0E-4
23614,95,1.0E-4
23615,95,1.0E-4
23616,95,1.0E-4
23617,95,1.0E-4
23618,95,1.0E-4
23619,95,1.0E-4
23620,95,1.0E-4
23621,95,1.0E-4
23622,95,1.0E-4
23623,95,1.0E-4
23624,95,1.0E-4
23625,95,1.0E-4
23626,95,1.0E-4
23627,95,1.0E-4
23628,95,1.0E-4
23629,95,1.0E-4
23630,95,1.0E-4
23631,95,1.0E-4
23632,95,1.0E-4
23633,95,1.0E-4
23634,95,1.0E-4
23635,95,1.0E-4
23636,95,1.0E-4
23637,95,1.0E-4
23638,95,1.0E-4
23639,95,1.0E-4
23640,95,1.0E-4
23641,95,1.0E-4
23642,95,1.0E-4
23643,95,1.0E-4
23644,95,1.0E-4
23645,95,1.0E-4
23646,95,1.0E-4
23647,95,1.0E-4
23648,95,1.0E-4
23649,95,1.0E-4
23650,95,1.0E-4
23651,95,1.0E-4
23652,95,1.0E-4
23653,95,1.0E-4
23654,95,1.0E-4
23655,95,1.0E-4
23656,95,1.0E-4
23657,95,1.0E-4
23658,95,1.0E-4
23659,95,1.0E-4
23660,95,1.0E-4
23661,95,1.0E-4
23662,95,1.0E-4
23663,95,1.0E-4
23664,95,1.0E-4
23665,95,1.0E-4
23666,95,1.0E-4
23667,95,1.0E-4
23668,95,1.0E-4
23669,95,1.0E-4
23670,95,1.0E-4
23671,95,1.0E-4
23672,95,1.0E-4
23673,95,1.0E-4
23674,95,1.0E-4
23675,95,1.0E-4
23676,95,1.0E-4
23677,95,1.0E-4
23678,95,1.0E-4
23679,95,1.0E-4
23680,95,1.0E-4
23681,95,1.0E-4
23682,95,1.0E-4
23683,95,1.0E-4
23684,95,1.0E-4
23685,95,1.0E-4
23686,95,1.0E-4
23687,95,1.0E-4
23688,95,1.0E-4
23689,95,1.0E-4
23690,95,1.0E-4
23691,95,1.0E-4
23692,95,1.0E-4
23693,95,1.0E-4
23694,95,1.0E-4
23695,95,1.0E-4
23696,95,1.0E-4
23697,95,1.0E-4
23698,95,1.0E-4
23699,95,1.0E-4
23700,95,1.0E-4
23701,95,1.0E-4
23702,95,1.0E-4
23703,95,1.0E-4
23704,95,1.0E-4
23705,95,1.0E-4
23706,95,1.0E-4
23707,95,1.0E-4
23708,95,1.0E-4
23709,95,1.0E-4
23710,95,1.0E-4
23711,95,1.0E-4
23712,95,1.0E-4
23713,95,1.0E-4
23714,95,1.0E-4
23715,95,1.0E-4
23716,95,1.0E-4
23717,95,1.0E-4
23718,95,1.0E-4
23719,95,1.0E-4
23720,95,1.0E-4
23721,95,1.0E-4
23722,95,1.0E-4
23723,95,1.0E-4
23724,95,1.0E-4
23725,95,1.0E-4
23726,95,1.0E-4
23727,95,1.0E-4
23728,95,1.0E-4
23729,95,1.0E-4
23730,95,1.0E-4
23731,95,1.0E-4
23732,95,1.0E-4
23733,95,1.0E-4
23734,95,1.0E-4
23735,95,1.0E-4
23736,95,1.0E-4
23737,95,1.0E-4
23738,95,1.0E-4
23739,95,1.0E-4
23740,95,1.0E-4
23741,95,1.0E-4
23742,95,1.0E-4
23743,95,1.0E-4
23744,95,1.0E-4
23745,95,1.0E-4
23746,95,1.0E-4
23747,95,1.0E-4
23748,95,1.0E-4
23749,95,1.0E-4
23750,95,1.0E-4
23751,95,1.0E-4
23752,95,1.0E-4
23753,95,1.0E-4
23754,95,1.0E-4
23755,95,1.0E-4
23756,95,1.0E-4
23757,95,1.0E-4
23758,95,1.0E-4
23759,95,1.0E-4
23760,95,1.0E-4
23761,95,1.0E-4
23762,95,1.0E-4
23763,95,1.0E-4
23764,95,1.0E-4
23765,95,1.0E-4
23766,95,1.0E-4
23767,95,1.0E-4
23768,95,1.0E-4
23769,95,1.0E-4
23770,95,1.0E-4
23771,95,1.0E-4
23772,95,1.0E-4
23773,95,1.0E-4
23774,95,1.0E-4
23775,95,1.0E-4
23776,95,1.0E-4
23777,95,1.0E-4
23778,95,1.0E-4
23779,95,1.0E-4
23780,95,1.0E-4
23781,95,1.0E-4
23782,95,1.0E-4
23783,95,1.0E-4
23784,95,1.0E-4
23785,95,1.0E-4
23786,95,1.0E-4
23787,95,1.0E-4
23788,95,1.0E-4
23789,95,1.0E-4
23790,95,1.0E-4
23791,95,1.0E-4
23792,95,1.0E-4
23793,95,1.0E-4
23794,95,1.0E-4
23795,95,1.0E-4
23796,95,1.0E-4
23797,95,1.0E-4
23798,95,1.0E-4
23799,95,1.0E-4
23800,95,1.0E-4
23801,95,1.0E-4
23802,95,1.0E-4
23803,95,1.0E-4
23804,95,1.0E-4
23805,95,1.0E-4
23806,95,1.0E-4
23807,95,1.0E-4
23808,95,1.0E-4
23809,95,1.0E-4
23810,95,1.0E-4
23811,95,1.0E-4
23812,95,1.0E-4
23813,95,1.0E-4
23814,95,1.0E-4
23815,95,1.0E-4
23816,95,1.0E-4
23817,95,1.0E-4
23818,95,1.0E-4
23819,95,1.0E-4
23820,95,1.0E-4
23821,95,1.0E-4
23822,95,1.0E-4
23823,95,1.0E-4
23824,95,1.0E-4
23825,95,1.0E-4
23826,95,1.0E-4
23827,95,1.0E-4
23828,95,1.0E-4
23829,95,1.0E-4
23830,95,1.0E-4
23831,95,1.0E-4
23832,95,1.0E-4
23833,95,1.0E-4
23834,95,1.0E-4
23835,95,1.0E-4
23836,95,1.0E-4
23837,95,1.0E-4
23838,95,1.0E-4
23839,95,1.0E-4
23840,95,1.0E-4
23841,95,1.0E-4
23842,95,1.0E-4
23843,95,1.0E-4
23844,95,1.0E-4
23845,95,1.0E-4
23846,95,1.0E-4
23847,95,1.0E-4
23848,95,1.0E-4
23849,95,1.0E-4
23850,95,1.0E-4
23851,95,1.0E-4
23852,95,1.0E-4
23853,95,1.0E-4
23854,95,1.0E-4
23855,95,1.0E-4
23856,95,1.0E-4
23857,95,1.0E-4
23858,95,1.0E-4
23859,95,1.0E-4
23860,95,1.0E-4
23861,95,1.0E-4
23862,95,1.0E-4
23863,95,1.0E-4
23864,95,1.0E-4
23865,95,1.0E-4
23866,95,1.0E-4
23867,95,1.0E-4
23868,95,1.0E-4
23869,95,1.0E-4
23870,95,1.0E-4
23871,95,1.0E-4
23872,95,1.0E-4
23873,95,1.0E-4
23874,95,1.0E-4
23875,95,1.0E-4
23876,95,1.0E-4
23877,95,1.0E-4
23878,95,1.0E-4
23879,95,1.0E-4
23880,95,1.0E-4
23881,95,1.0E-4
23882,95,1.0E-4
23883,95,1.0E-4
23884,95,1.0E-4
23885,95,1.0E-4
23886,95,1.0E-4
23887,95,1.0E-4
23888,95,1.0E-4
23889,95,1.0E-4
23890,95,1.0E-4
23891,95,1.0E-4
23892,95,1.0E-4
23893,95,1.0E-4
23894,95,1.0E-4
23895,95,1.0E-4
23896,95,1.0E-4
23897,95,1.0E-4
23898,95,1.0E-4
23899,95,1.0E-4
23900,95,1.0E-4
23901,95,1.0E-4
23902,95,1.0E-4
23903,95,1.0E-4
23904,95,1.0E-4
23905,95,1.0E-4
23906,95,1.0E-4
23907,95,1.0E-4
23908,95,1.0E-4
23909,95,1.0E-4
23910,95,1.0E-4
23911,95,1.0E-4
23912,95,1.0E-4
23913,95,1.0E-4
23914,95,1.0E-4
23915,95,1.0E-4
23916,95,1.0E-4
23917,95,1.0E-4
23918,95,1.0E-4
23919,95,1.0E-4
23920,95,1.0E-4
23921,95,1.0E-4
23922,95,1.0E-4
23923,95,1.0E-4
23924,95,1.0E-4
23925,95,1.0E-4
23926,95,1.0E-4
23927,95,1.0E-4
23928,95,1.0E-4
23929,95,1.0E-4
23930,95,1.0E-4
23931,95,1.0E-4
23932,95,1.0E-4
23933,95,1.0E-4
23934,95,1.0E-4
23935,95,1.0E-4
23936,95,1.0E-4
23937,95,1.0E-4
23938,95,1.0E-4
23939,95,1.0E-4
23940,95,1.0E-4
23941,95,1.0E-4
23942,95,1.0E-4
23943,95,1.0E-4
23944,95,1.0E-4
23945,95,1.0E-4
23946,95,1.0E-4
23947,95,1.0E-4
23948,95,1.0E-4
23949,95,1.0E-4
23950,95,1.0E-4
23951,95,1.0E-4
23952,95,1.0E-4
23953,95,1.0E-4
23954,95,1.0E-4
23955,95,1.0E-4
23956,95,1.0E-4
23957,95,1.0E-4
23958,95,1.0E-4
23959,95,1.0E-4
23960,95,1.0E-4
23961,95,1.0E-4
23962,95,1.0E-4
23963,95,1.0E-4
23964,95,1.0E-4
23965,95,1.0E-4
23966,95,1.0E-4
23967,95,1.0E-4
23968,95,1.0E-4
23969,95,1.0E-4
23970,95,1.0E-4
23971,95,1.0E-4
23972,95,1.0E-4
23973,95,1.0E-4
23974,95,1.0E-4
23975,95,1.0E-4
23976,95,1.0E-4
23977,95,1.0E-4
23978,95,1.0E-4
23979,95,1.0E-4
23980,95,1.0E-4
23981,95,1.0E-4
23982,95,1.0E-4
23983,95,1.0E-4
23984,95,1.0E-4
23985,95,1.0E-4
23986,95,1.0E-4
23987,95,1.0E-4
23988,95,1.0E-4
23989,95,1.0E-4
23990,95,1.0E-4
23991,95,1.0E-4
23992,95,1.0E-4
23993,95,1.0E-4
23994,95,1.0E-4
23995,95,1.0E-4
23996,95,1.0E-4
23997,95,1.0E-4
23998,95,1.0E-4
23999,95,1.0E-4
24000,95,1.0E-4
24001,95,1.0E-4
24002,95,1.0E-4
24003,95,1.0E-4
24004,95,1.0E-4
24005,95,1.0E-4
24006,95,1.0E-4
24007,95,1.0E-4
24008,95,1.0E-4
24009,95,1.0E-4
24010,95,1.0E-4
24011,95,1.0E-4
24012,95,1.0E-4
24013,95,1.0E-4
24014,95,1.0E-4
24015,95,1.0E-4
24016,95,1.0E-4
24017,95,1.0E-4
24018,95,1.0E-4
24019,95,1.0E-4
24020,95,1.0E-4
24021,95,1.0E-4
24022,95,1.0E-4
24023,95,1.0E-4
24024,95,1.0E-4
24025,95,1.0E-4
24026,95,1.0E-4
24027,95,1.0E-4
24028,95,1.0E-4
24029,95,1.0E-4
24030,95,1.0E-4
24031,95,1.0E-4
24032,95,1.0E-4
24033,95,1.0E-4
24034,95,1.0E-4
24035,95,1.0E-4
24036,95,1.0E-4
24037,95,1.0E-4
24038,95,1.0E-4
24039,95,1.0E-4
24040,95,1.0E-4
24041,95,1.0E-4
24042,95,1.0E-4
24043,95,1.0E-4
24044,95,1.0E-4
24045,95,1.0E-4
24046,95,1.0E-4
24047,95,1.0E-4
24048,95,1.0E-4
24049,95,1.0E-4
24050,95,1.0E-4
24051,95,1.0E-4
24052,95,1.0E-4
24053,95,1.0E-4
24054,95,1.0E-4
24055,95,1.0E-4
24056,95,1.0E-4
24057,95,1.0E-4
24058,95,1.0E-4
24059,95,1.0E-4
24060,95,1.0E-4
24061,95,1.0E-4
24062,95,1.0E-4
24063,95,1.0E-4
24064,95,1.0E-4
24065,95,1.0E-4
24066,95,1.0E-4
24067,95,1.0E-4
24068,95,1.0E-4
24069,95,1.0E-4
24070,95,1.0E-4
24071,95,1.0E-4
24072,95,1.0E-4
24073,95,1.0E-4
24074,95,1.0E-4
24075,95,1.0E-4
24076,95,1.0E-4
24077,95,1.0E-4
24078,95,1.0E-4
24079,95,1.0E-4
24080,95,1.0E-4
24081,95,1.0E-4
24082,95,1.0E-4
24083,95,1.0E-4
24084,95,1.0E-4
24085,95,1.0E-4
24086,95,1.0E-4
24087,95,1.0E-4
24088,95,1.0E-4
24089,95,1.0E-4
24090,95,1.0E-4
24091,95,1.0E-4
24092,95,1.0E-4
24093,95,1.0E-4
24094,95,1.0E-4
24095,95,1.0E-4
24096,95,1.0E-4
24097,95,1.0E-4
24098,95,1.0E-4
24099,95,1.0E-4
24100,95,1.0E-4
24101,95,1.0E-4
24102,95,1.0E-4
24103,95,1.0E-4
24104,95,1.0E-4
24105,95,1.0E-4
24106,95,1.0E-4
24107,95,1.0E-4
24108,95,1.0E-4
24109,95,1.0E-4
24110,95,1.0E-4
24111,95,1.0E-4
24112,95,1.0E-4
24113,95,1.0E-4
24114,95,1.0E-4
24115,95,1.0E-4
24116,95,1.0E-4
24117,95,1.0E-4
24118,95,1.0E-4
24119,95,1.0E-4
24120,95,1.0E-4
24121,95,1.0E-4
24122,95,1.0E-4
24123,95,1.0E-4
24124,95,1.0E-4
24125,95,1.0E-4
24126,95,1.0E-4
24127,95,1.0E-4
24128,95,1.0E-4
24129,95,1.0E-4
24130,95,1.0E-4
24131,95,1.0E-4
24132,95,1.0E-4
24133,95,1.0E-4
24134,95,1.0E-4
24135,95,1.0E-4
24136,95,1.0E-4
24137,95,1.0E-4
24138,95,1.0E-4
24139,95,1.0E-4
24140,95,1.0E-4
24141,95,1.0E-4
24142,95,1.0E-4
24143,95,1.0E-4
24144,95,1.0E-4
24145,95,1.0E-4
24146,95,1.0E-4
24147,95,1.0E-4
24148,95,1.0E-4
24149,95,1.0E-4
24150,95,1.0E-4
24151,95,1.0E-4
24152,95,1.0E-4
24153,95,1.0E-4
24154,95,1.0E-4
24155,95,1.0E-4
24156,95,1.0E-4
24157,95,1.0E-4
24158,95,1.0E-4
24159,95,1.0E-4
24160,95,1.0E-4
24161,95,1.0E-4
24162,95,1.0E-4
24163,95,1.0E-4
24164,95,1.0E-4
24165,95,1.0E-4
24166,95,1.0E-4
24167,95,1.0E-4
24168,95,1.0E-4
24169,95,1.0E-4
24170,95,1.0E-4
24171,95,1.0E-4
24172,95,1.0E-4
24173,95,1.0E-4
24174,95,1.0E-4
24175,95,1.0E-4
24176,95,1.0E-4
24177,95,1.0E-4
24178,95,1.0E-4
24179,95,1.0E-4
24180,95,1.0E-4
24181,95,1.0E-4
24182,95,1.0E-4
24183,95,1.0E-4
24184,95,1.0E-4
24185,95,1.0E-4
24186,95,1.0E-4
24187,95,1.0E-4
24188,95,1.0E-4
24189,95,1.0E-4
24190,95,1.0E-4
24191,95,1.0E-4
24192,95,1.0E-4
24193,95,1.0E-4
24194,95,1.0E-4
24195,95,1.0E-4
24196,95,1.0E-4
24197,95,1.0E-4
24198,95,1.0E-4
24199,95,1.0E-4
24200,95,1.0E-4
24201,95,1.0E-4
24202,95,1.0E-4
24203,95,1.0E-4
24204,95,1.0E-4
24205,95,1.0E-4
24206,95,1.0E-4
24207,95,1.0E-4
24208,95,1.0E-4
24209,95,1.0E-4
24210,95,1.0E-4
24211,95,1.0E-4
24212,95,1.0E-4
24213,95,1.0E-4
24214,95,1.0E-4
24215,95,1.0E-4
24216,95,1.0E-4
24217,95,1.0E-4
24218,95,1.0E-4
24219,95,1.0E-4
24220,95,1.0E-4
24221,95,1.0E-4
24222,95,1.0E-4
24223,95,1.0E-4
24224,95,1.0E-4
24225,95,1.0E-4
24226,95,1.0E-4
24227,95,1.0E-4
24228,95,1.0E-4
24229,95,1.0E-4
24230,95,1.0E-4
24231,95,1.0E-4
24232,95,1.0E-4
24233,95,1.0E-4
24234,95,1.0E-4
24235,95,1.0E-4
24236,95,1.0E-4
24237,95,1.0E-4
24238,95,1.0E-4
24239,95,1.0E-4
24240,95,1.0E-4
24241,95,1.0E-4
24242,95,1.0E-4
24243,95,1.0E-4
24244,95,1.0E-4
24245,95,1.0E-4
24246,95,1.0E-4
24247,95,1.0E-4
24248,95,1.0E-4
24249,95,1.0E-4
24250,95,1.0E-4
24251,95,1.0E-4
24252,95,1.0E-4
24253,95,1.0E-4
24254,95,1.0E-4
24255,95,1.0E-4
24256,95,1.0E-4
24257,95,1.0E-4
24258,95,1.0E-4
24259,95,1.0E-4
24260,95,1.0E-4
24261,95,1.0E-4
24262,95,1.0E-4
24263,95,1.0E-4
24264,95,1.0E-4
24265,95,1.0E-4
24266,95,1.0E-4
24267,95,1.0E-4
24268,95,1.0E-4
24269,95,1.0E-4
24270,95,1.0E-4
24271,95,1.0E-4
24272,95,1.0E-4
24273,95,1.0E-4
24274,95,1.0E-4
24275,95,1.0E-4
24276,95,1.0E-4
24277,95,1.0E-4
24278,95,1.0E-4
24279,95,1.0E-4
24280,95,1.0E-4
24281,95,1.0E-4
24282,95,1.0E-4
24283,95,1.0E-4
24284,95,1.0E-4
24285,95,1.0E-4
24286,95,1.0E-4
24287,95,1.0E-4
24288,95,1.0E-4
24289,95,1.0E-4
24290,95,1.0E-4
24291,95,1.0E-4
24292,95,1.0E-4
24293,95,1.0E-4
24294,95,1.0E-4
24295,95,1.0E-4
24296,95,1.0E-4
24297,95,1.0E-4
24298,95,1.0E-4
24299,95,1.0E-4
24300,95,1.0E-4
24301,95,1.0E-4
24302,95,1.0E-4
24303,95,1.0E-4
24304,95,1.0E-4
24305,95,1.0E-4
24306,95,1.0E-4
24307,95,1.0E-4
24308,95,1.0E-4
24309,95,1.0E-4
24310,95,1.0E-4
24311,95,1.0E-4
24312,95,1.0E-4
24313,95,1.0E-4
24314,95,1.0E-4
24315,95,1.0E-4
24316,95,1.0E-4
24317,95,1.0E-4
24318,95,1.0E-4
24319,95,1.0E-4
24320,95,1.0E-4
24321,95,1.0E-4
24322,95,1.0E-4
24323,95,1.0E-4
24324,95,1.0E-4
24325,95,1.0E-4
24326,95,1.0E-4
24327,95,1.0E-4
24328,95,1.0E-4
24329,95,1.0E-4
24330,95,1.0E-4
24331,95,1.0E-4
24332,95,1.0E-4
24333,95,1.0E-4
24334,95,1.0E-4
24335,95,1.0E-4
24336,95,1.0E-4
24337,95,1.0E-4
24338,95,1.0E-4
24339,95,1.0E-4
24340,95,1.0E-4
24341,95,1.0E-4
24342,95,1.0E-4
24343,95,1.0E-4
24344,95,1.0E-4
24345,95,1.0E-4
24346,95,1.0E-4
24347,95,1.0E-4
24348,95,1.0E-4
24349,95,1.0E-4
24350,95,1.0E-4
24351,95,1.0E-4
24352,95,1.0E-4
24353,95,1.0E-4
24354,95,1.0E-4
24355,95,1.0E-4
24356,95,1.0E-4
24357,95,1.0E-4
24358,95,1.0E-4
24359,95,1.0E-4
24360,95,1.0E-4
24361,95,1.0E-4
24362,95,1.0E-4
24363,95,1.0E-4
24364,95,1.0E-4
24365,95,1.0E-4
24366,95,1.0E-4
24367,95,1.0E-4
24368,95,1.0E-4
24369,95,1.0E-4
24370,95,1.0E-4
24371,95,1.0E-4
24372,95,1.0E-4
24373,95,1.0E-4
24374,95,1.0E-4
24375,95,1.0E-4
24376,95,1.0E-4
24377,95,1.0E-4
24378,95,1.0E-4
24379,95,1.0E-4
24380,95,1.0E-4
24381,95,1.0E-4
24382,95,1.0E-4
24383,95,1.0E-4
24384,95,1.0E-4
24385,95,1.0E-4
24386,95,1.0E-4
24387,95,1.0E-4
24388,95,1.0E-4
24389,95,1.0E-4
24390,95,1.0E-4
24391,95,1.0E-4
24392,95,1.0E-4
24393,95,1.0E-4
24394,95,1.0E-4
24395,95,1.0E-4
24396,95,1.0E-4
24397,95,1.0E-4
24398,95,1.0E-4
24399,95,1.0E-4
24400,95,1.0E-4
24401,95,1.0E-4
24402,95,1.0E-4
24403,95,1.0E-4
24404,95,1.0E-4
24405,95,1.0E-4
24406,95,1.0E-4
24407,95,1.0E-4
24408,95,1.0E-4
24409,95,1.0E-4
24410,95,1.0E-4
24411,95,1.0E-4
24412,95,1.0E-4
24413,95,1.0E-4
24414,95,1.0E-4
24415,95,1.0E-4
24416,95,1.0E-4
24417,95,1.0E-4
24418,95,1.0E-4
24419,95,1.0E-4
24420,95,1.0E-4
24421,95,1.0E-4
24422,95,1.0E-4
24423,95,1.0E-4
24424,95,1.0E-4
24425,95,1.0E-4
24426,95,1.0E-4
24427,95,1.0E-4
24428,95,1.0E-4
24429,95,1.0E-4
24430,95,1.0E-4
24431,95,1.0E-4
24432,95,1.0E-4
24433,95,1.0E-4
24434,95,1.0E-4
24435,95,1.0E-4
24436,95,1.0E-4
24437,95,1.0E-4
24438,95,1.0E-4
24439,95,1.0E-4
24440,95,1.0E-4
24441,95,1.0E-4
24442,95,1.0E-4
24443,95,1.0E-4
24444,95,1.0E-4
24445,95,1.0E-4
24446,95,1.0E-4
24447,95,1.0E-4
24448,95,1.0E-4
24449,95,1.0E-4
24450,95,1.0E-4
24451,95,1.0E-4
24452,95,1.0E-4
24453,95,1.0E-4
24454,95,1.0E-4
24455,95,1.0E-4
24456,95,1.0E-4
24457,95,1.0E-4
24458,95,1.0E-4
24459,95,1.0E-4
24460,95,1.0E-4
24461,95,1.0E-4
24462,95,1.0E-4
24463,95,1.0E-4
24464,95,1.0E-4
24465,95,1.0E-4
24466,95,1.0E-4
24467,95,1.0E-4
24468,95,1.0E-4
24469,95,1.0E-4
24470,95,1.0E-4
24471,95,1.0E-4
24472,95,1.0E-4
24473,95,1.0E-4
24474,95,1.0E-4
24475,95,1.0E-4
24476,95,1.0E-4
24477,95,1.0E-4
24478,95,1.0E-4
24479,95,1.0E-4
24480,95,1.0E-4
24481,95,1.0E-4
24482,95,1.0E-4
24483,95,1.0E-4
24484,95,1.0E-4
24485,95,1.0E-4
24486,95,1.0E-4
24487,95,1.0E-4
24488,95,1.0E-4
24489,95,1.0E-4
24490,95,1.0E-4
24491,95,1.0E-4
24492,95,1.0E-4
24493,95,1.0E-4
24494,95,1.0E-4
24495,95,1.0E-4
24496,95,1.0E-4
24497,95,1.0E-4
24498,95,1.0E-4
24499,95,1.0E-4
24500,95,1.0E-4
24501,95,1.0E-4
24502,95,1.0E-4
24503,95,1.0E-4
24504,95,1.0E-4
24505,95,1.0E-4
24506,95,1.0E-4
24507,95,1.0E-4
24508,95,1.0E-4
24509,95,1.0E-4
24510,95,1.0E-4
24511,95,1.0E-4
24512,95,1.0E-4
24513,95,1.0E-4
24514,95,1.0E-4
24515,95,1.0E-4
24516,95,1.0E-4
24517,95,1.0E-4
24518,95,1.0E-4
24519,95,1.0E-4
24520,95,1.0E-4
24521,95,1.0E-4
24522,95,1.0E-4
24523,95,1.0E-4
24524,95,1.0E-4
24525,95,1.0E-4
24526,95,1.0E-4
24527,95,1.0E-4
24528,95,1.0E-4
24529,95,1.0E-4
24530,95,1.0E-4
24531,95,1.0E-4
24532,95,1.0E-4
24533,95,1.0E-4
24534,95,1.0E-4
24535,95,1.0E-4
24536,95,1.0E-4
24537,95,1.0E-4
24538,95,1.0E-4
24539,95,1.0E-4
24540,95,1.0E-4
24541,95,1.0E-4
24542,95,1.0E-4
24543,95,1.0E-4
24544,95,1.0E-4
24545,95,1.0E-4
24546,95,1.0E-4
24547,95,1.0E-4
24548,95,1.0E-4
24549,95,1.0E-4
24550,95,1.0E-4
24551,95,1.0E-4
24552,95,1.0E-4
24553,95,1.0E-4
24554,95,1.0E-4
24555,95,1.0E-4
24556,95,1.0E-4
24557,95,1.0E-4
24558,95,1.0E-4
24559,95,1.0E-4
24560,95,1.0E-4
24561,95,1.0E-4
24562,95,1.0E-4
24563,95,1.0E-4
24564,95,1.0E-4
24565,95,1.0E-4
24566,95,1.0E-4
24567,95,1.0E-4
24568,95,1.0E-4
24569,95,1.0E-4
24570,95,1.0E-4
24571,95,1.0E-4
24572,95,1.0E-4
24573,95,1.0E-4
24574,95,1.0E-4
24575,95,1.0E-4
24576,95,1.0E-4
24577,95,1.0E-4
24578,95,1.0E-4
24579,95,1.0E-4
24580,95,1.0E-4
24581,95,1.0E-4
24582,95,1.0E-4
24583,95,1.0E-4
24584,95,1.0E-4
24585,95,1.0E-4
24586,95,1.0E-4
24587,95,1.0E-4
24588,95,1.0E-4
24589,95,1.0E-4
24590,95,1.0E-4
24591,95,1.0E-4
24592,95,1.0E-4
24593,95,1.0E-4
24594,95,1.0E-4
24595,95,1.0E-4
24596,95,1.0E-4
24597,95,1.0E-4
24598,95,1.0E-4
24599,95,1.0E-4
24600,95,1.0E-4
24601,95,1.0E-4
24602,95,1.0E-4
24603,95,1.0E-4
24604,95,1.0E-4
24605,95,1.0E-4
24606,95,1.0E-4
24607,95,1.0E-4
24608,95,1.0E-4
24609,95,1.0E-4
24610,95,1.0E-4
24611,95,1.0E-4
24612,95,1.0E-4
24613,95,1.0E-4
24614,95,1.0E-4
24615,95,1.0E-4
24616,95,1.0E-4
24617,95,1.0E-4
24618,95,1.0E-4
24619,95,1.0E-4
24620,95,1.0E-4
24621,95,1.0E-4
24622,95,1.0E-4
24623,95,1.0E-4
24624,95,1.0E-4
24625,95,1.0E-4
24626,95,1.0E-4
24627,95,1.0E-4
24628,95,1.0E-4
24629,95,1.0E-4
24630,95,1.0E-4
24631,95,1.0E-4
24632,95,1.0E-4
24633,95,1.0E-4
24634,95,1.0E-4
24635,95,1.0E-4
24636,95,1.0E-4
24637,95,1.0E-4
24638,95,1.0E-4
24639,95,1.0E-4
24640,95,1.0E-4
24641,95,1.0E-4
24642,95,1.0E-4
24643,95,1.0E-4
24644,95,1.0E-4
24645,95,1.0E-4
24646,95,1.0E-4
24647,95,1.0E-4
24648,95,1.0E-4
24649,95,1.0E-4
24650,95,1.0E-4
24651,95,1.0E-4
24652,95,1.0E-4
24653,95,1.0E-4
24654,95,1.0E-4
24655,95,1.0E-4
24656,95,1.0E-4
24657,95,1.0E-4
24658,95,1.0E-4
24659,95,1.0E-4
24660,95,1.0E-4
24661,95,1.0E-4
24662,95,1.0E-4
24663,95,1.0E-4
24664,95,1.0E-4
24665,95,1.0E-4
24666,95,1.0E-4
24667,95,1.0E-4
24668,95,1.0E-4
24669,95,1.0E-4
24670,95,1.0E-4
24671,95,1.0E-4
24672,95,1.0E-4
24673,95,1.0E-4
24674,95,1.0E-4
24675,95,1.0E-4
24676,95,1.0E-4
24677,95,1.0E-4
24678,95,1.0E-4
24679,95,1.0E-4
24680,95,1.0E-4
24681,95,1.0E-4
24682,95,1.0E-4
24683,95,1.0E-4
24684,95,1.0E-4
24685,95,1.0E-4
24686,95,1.0E-4
24687,95,1.0E-4
24688,95,1.0E-4
24689,95,1.0E-4
24690,95,1.0E-4
24691,95,1.0E-4
24692,95,1.0E-4
24693,95,1.0E-4
24694,95,1.0E-4
24695,95,1.0E-4
24696,95,1.0E-4
24697,95,1.0E-4
24698,95,1.0E-4
24699,95,1.0E-4
24700,95,1.0E-4
24701,95,1.0E-4
24702,95,1.0E-4
24703,95,1.0E-4
24704,95,1.0E-4
24705,95,1.0E-4
24706,95,1.0E-4
24707,95,1.0E-4
24708,95,1.0E-4
24709,95,1.0E-4
24710,95,1.0E-4
24711,95,1.0E-4
24712,95,1.0E-4
24713,95,1.0E-4
24714,95,1.0E-4
24715,95,1.0E-4
24716,95,1.0E-4
24717,95,1.0E-4
24718,95,1.0E-4
24719,95,1.0E-4
24720,95,1.0E-4
24721,95,1.0E-4
24722,95,1.0E-4
24723,95,1.0E-4
24724,95,1.0E-4
24725,95,1.0E-4
24726,95,1.0E-4
24727,95,1.0E-4
24728,95,1.0E-4
24729,95,1.0E-4
24730,95,1.0E-4
24731,95,1.0E-4
24732,95,1.0E-4
24733,95,1.0E-4
24734,95,1.0E-4
24735,95,1.0E-4
24736,95,1.0E-4
24737,95,1.0E-4
24738,95,1.0E-4
24739,95,1.0E-4
24740,95,1.0E-4
24741,95,1.0E-4
24742,95,1.0E-4
24743,95,1.0E-4
24744,95,1.0E-4
24745,95,1.0E-4
24746,95,1.0E-4
24747,95,1.0E-4
24748,95,1.0E-4
24749,95,1.0E-4
24750,95,1.0E-4
24751,95,1.0E-4
24752,95,1.0E-4
24753,95,1.0E-4
24754,95,1.0E-4
24755,95,1.0E-4
24756,95,1.0E-4
24757,95,1.0E-4
24758,95,1.0E-4
24759,95,1.0E-4
24760,95,1.0E-4
24761,95,1.0E-4
24762,95,1.0E-4
24763,95,1.0E-4
24764,95,1.0E-4
24765,95,1.0E-4
24766,95,1.0E-4
24767,95,1.0E-4
24768,95,1.0E-4
24769,95,1.0E-4
24770,95,1.0E-4
24771,95,1.0E-4
24772,95,1.0E-4
24773,95,1.0E-4
24774,95,1.0E-4
24775,95,1.0E-4
24776,95,1.0E-4
24777,95,1.0E-4
24778,95,1.0E-4
24779,95,1.0E-4
24780,95,1.0E-4
24781,95,1.0E-4
24782,95,1.0E-4
24783,95,1.0E-4
24784,95,1.0E-4
24785,95,1.0E-4
24786,95,1.0E-4
24787,95,1.0E-4
24788,95,1.0E-4
24789,95,1.0E-4
24790,95,1.0E-4
24791,95,1.0E-4
24792,95,1.0E-4
24793,95,1.0E-4
24794,95,1.0E-4
24795,95,1.0E-4
24796,95,1.0E-4
24797,95,1.0E-4
24798,95,1.0E-4
24799,95,1.0E-4
24800,95,1.0E-4
24801,95,1.0E-4
24802,95,1.0E-4
24803,95,1.0E-4
24804,95,1.0E-4
24805,95,1.0E-4
24806,95,1.0E-4
24807,95,1.0E-4
24808,95,1.0E-4
24809,95,1.0E-4
24810,95,1.0E-4
24811,95,1.0E-4
24812,95,1.0E-4
24813,95,1.0E-4
24814,95,1.0E-4
24815,95,1.0E-4
24816,95,1.0E-4
24817,95,1.0E-4
24818,95,1.0E-4
24819,95,1.0E-4
24820,95,1.0E-4
24821,95,1.0E-4
24822,95,1.0E-4
24823,95,1.0E-4
24824,95,1.0E-4
24825,95,1.0E-4
24826,95,1.0E-4
24827,95,1.0E-4
24828,95,1.0E-4
24829,95,1.0E-4
24830,95,1.0E-4
24831,95,1.0E-4
24832,95,1.0E-4
24833,95,1.0E-4
24834,95,1.0E-4
24835,95,1.0E-4
24836,95,1.0E-4
24837,95,1.0E-4
24838,95,1.0E-4
24839,95,1.0E-4
24840,95,1.0E-4
24841,95,1.0E-4
24842,95,1.0E-4
24843,95,1.0E-4
24844,95,1.0E-4
24845,95,1.0E-4
24846,95,1.0E-4
24847,95,1.0E-4
24848,95,1.0E-4
24849,95,1.0E-4
24850,95,1.0E-4
24851,95,1.0E-4
24852,95,1.0E-4
24853,95,1.0E-4
24854,95,1.0E-4
24855,95,1.0E-4
24856,95,1.0E-4
24857,95,1.0E-4
24858,95,1.0E-4
24859,95,1.0E-4
24860,95,1.0E-4
24861,95,1.0E-4
24862,95,1.0E-4
24863,95,1.0E-4
24864,95,1.0E-4
24865,95,1.0E-4
24866,95,1.0E-4
24867,95,1.0E-4
24868,95,1.0E-4
24869,95,1.0E-4
24870,95,1.0E-4
24871,95,1.0E-4
24872,95,1.0E-4
24873,95,1.0E-4
24874,95,1.0E-4
24875,95,1.0E-4
24876,95,1.0E-4
24877,95,1.0E-4
24878,95,1.0E-4
24879,95,1.0E-4
24880,95,1.0E-4
24881,95,1.0E-4
24882,95,1.0E-4
24883,95,1.0E-4
24884,95,1.0E-4
24885,95,1.0E-4
24886,95,1.0E-4
24887,95,1.0E-4
24888,95,1.0E-4
24889,95,1.0E-4
24890,95,1.0E-4
24891,95,1.0E-4
24892,95,1.0E-4
24893,95,1.0E-4
24894,95,1.0E-4
24895,95,1.0E-4
24896,95,1.0E-4
24897,95,1.0E-4
24898,95,1.0E-4
24899,95,1.0E-4
24900,95,1.0E-4
24901,95,1.0E-4
24902,95,1.0E-4
24903,95,1.0E-4
24904,95,1.0E-4
24905,95,1.0E-4
24906,95,1.0E-4
24907,95,1.0E-4
24908,95,1.0E-4
24909,95,1.0E-4
24910,95,1.0E-4
24911,95,1.0E-4
24912,95,1.0E-4
24913,95,1.0E-4
24914,95,1.0E-4
24915,95,1.0E-4
24916,95,1.0E-4
24917,95,1.0E-4
24918,95,1.0E-4
24919,95,1.0E-4
24920,95,1.0E-4
24921,95,1.0E-4
24922,95,1.0E-4
24923,95,1.0E-4
24924,95,1.0E-4
24925,95,1.0E-4
24926,95,1.0E-4
24927,95,1.0E-4
24928,95,1.0E-4
24929,95,1.0E-4
24930,95,1.0E-4
24931,95,1.0E-4
24932,95,1.0E-4
24933,95,1.0E-4
24934,95,1.0E-4
24935,95,1.0E-4
24936,95,1.0E-4
24937,95,1.0E-4
24938,95,1.0E-4
24939,95,1.0E-4
24940,95,1.0E-4
24941,95,1.0E-4
24942,95,1.0E-4
24943,95,1.0E-4
24944,95,1.0E-4
24945,95,1.0E-4
24946,95,1.0E-4
24947,95,1.0E-4
24948,95,1.0E-4
24949,95,1.0E-4
24950,95,1.0E-4
24951,95,1.0E-4
24952,95,1.0E-4
24953,95,1.0E-4
24954,95,1.0E-4
24955,95,1.0E-4
24956,95,1.0E-4
24957,95,1.0E-4
24958,95,1.0E-4
24959,95,1.0E-4
24960,95,1.0E-4
24961,95,1.0E-4
24962,95,1.0E-4
24963,95,1.0E-4
24964,95,1.0E-4
24965,95,1.0E-4
24966,95,1.0E-4
24967,95,1.0E-4
24968,95,1.0E-4
24969,95,1.0E-4
24970,95,1.0E-4
24971,95,1.0E-4
24972,95,1.0E-4
24973,95,1.0E-4
24974,95,1.0E-4
24975,95,1.0E-4
24976,95,1.0E-4
24977,95,1.0E-4
24978,95,1.0E-4
24979,95,1.0E-4
24980,95,1.0E-4
24981,95,1.0E-4
24982,95,1.0E-4
24983,95,1.0E-4
24984,95,1.0E-4
24985,95,1.0E-4
24986,95,1.0E-4
24987,95,1.0E-4
24988,95,1.0E-4
24989,95,1.0E-4
24990,95,1.0E-4
24991,95,1.0E-4
24992,95,1.0E-4
24993,95,1.0E-4
24994,95,1.0E-4
24995,95,1.0E-4
24996,95,1.0E-4
24997,95,1.0E-4
24998,95,1.0E-4
24999,95,1.0E-4
25000,95,1.0E-4
25001,95,1.0E-4
25002,95,1.0E-4
25003,95,1.0E-4
25004,95,1.0E-4
25005,95,1.0E-4
25006,95,1.0E-4
25007,95,1.0E-4
25008,95,1.0E-4
25009,95,1.0E-4
25010,95,1.0E-4
25011,95,1.0E-4
25012,95,1.0E-4
25013,95,1.0E-4
25014,95,1.0E-4
25015,95,1.0E-4
25016,95,1.0E-4
25017,95,1.0E-4
25018,95,1.0E-4
25019,95,1.0E-4
25020,95,1.0E-4
25021,95,1.0E-4
25022,95,1.0E-4
25023,95,1.0E-4
25024,95,1.0E-4
25025,95,1.0E-4
25026,95,1.0E-4
25027,95,1.0E-4
25028,95,1.0E-4
25029,95,1.0E-4
25030,95,1.0E-4
25031,95,1.0E-4
25032,95,1.0E-4
25033,95,1.0E-4
25034,95,1.0E-4
25035,95,1.0E-4
25036,95,1.0E-4
25037,95,1.0E-4
25038,95,1.0E-4
25039,95,1.0E-4
25040,95,1.0E-4
25041,95,1.0E-4
25042,95,1.0E-4
25043,95,1.0E-4
25044,95,1.0E-4
25045,95,1.0E-4
25046,95,1.0E-4
25047,95,1.0E-4
25048,95,1.0E-4
25049,95,1.0E-4
25050,95,1.0E-4
25051,95,1.0E-4
25052,95,1.0E-4
25053,95,1.0E-4
25054,95,1.0E-4
25055,95,1.0E-4
25056,95,1.0E-4
25057,95,1.0E-4
25058,95,1.0E-4
25059,95,1.0E-4
25060,95,1.0E-4
25061,95,1.0E-4
25062,95,1.0E-4
25063,95,1.0E-4
25064,95,1.0E-4
25065,95,1.0E-4
25066,95,1.0E-4
25067,95,1.0E-4
25068,95,1.0E-4
25069,95,1.0E-4
25070,95,1.0E-4
25071,95,1.0E-4
25072,95,1.0E-4
25073,95,1.0E-4
25074,95,1.0E-4
25075,95,1.0E-4
25076,95,1.0E-4
25077,95,1.0E-4
25078,95,1.0E-4
25079,95,1.0E-4
25080,95,1.0E-4
25081,95,1.0E-4
25082,95,1.0E-4
25083,95,1.0E-4
25084,95,1.0E-4
25085,95,1.0E-4
25086,95,1.0E-4
25087,95,1.0E-4
25088,95,1.0E-4
25089,95,1.0E-4
25090,95,1.0E-4
25091,95,1.0E-4
25092,95,1.0E-4
25093,95,1.0E-4
25094,95,1.0E-4
25095,95,1.0E-4
25096,95,1.0E-4
25097,95,1.0E-4
25098,95,1.0E-4
25099,95,1.0E-4
25100,95,1.0E-4
25101,95,1.0E-4
25102,95,1.0E-4
25103,95,1.0E-4
25104,95,1.0E-4
25105,95,1.0E-4
25106,95,1.0E-4
25107,95,1.0E-4
25108,95,1.0E-4
25109,95,1.0E-4
25110,95,1.0E-4
25111,95,1.0E-4
25112,95,1.0E-4
25113,95,1.0E-4
25114,95,1.0E-4
25115,95,1.0E-4
25116,95,1.0E-4
25117,95,1.0E-4
25118,95,1.0E-4
25119,95,1.0E-4
25120,95,1.0E-4
25121,95,1.0E-4
25122,95,1.0E-4
25123,95,1.0E-4
25124,95,1.0E-4
25125,95,1.0E-4
25126,95,1.0E-4
25127,95,1.0E-4
25128,95,1.0E-4
25129,95,1.0E-4
25130,95,1.0E-4
25131,95,1.0E-4
25132,95,1.0E-4
25133,95,1.0E-4
25134,95,1.0E-4
25135,95,1.0E-4
25136,95,1.0E-4
25137,95,1.0E-4
25138,95,1.0E-4
25139,95,1.0E-4
25140,95,1.0E-4
25141,95,1.0E-4
25142,95,1.0E-4
25143,95,1.0E-4
25144,95,1.0E-4
25145,95,1.0E-4
25146,95,1.0E-4
25147,95,1.0E-4
25148,95,1.0E-4
25149,95,1.0E-4
25150,95,1.0E-4
25151,95,1.0E-4
25152,95,1.0E-4
25153,95,1.0E-4
25154,95,1.0E-4
25155,95,1.0E-4
25156,95,1.0E-4
25157,95,1.0E-4
25158,95,1.0E-4
25159,95,1.0E-4
25160,95,1.0E-4
25161,95,1.0E-4
25162,95,1.0E-4
25163,95,1.0E-4
25164,95,1.0E-4
25165,95,1.0E-4
25166,95,1.0E-4
25167,95,1.0E-4
25168,95,1.0E-4
25169,95,1.0E-4
25170,95,1.0E-4
25171,95,1.0E-4
25172,95,1.0E-4
25173,95,1.0E-4
25174,95,1.0E-4
25175,95,1.0E-4
25176,95,1.0E-4
25177,95,1.0E-4
25178,95,1.0E-4
25179,95,1.0E-4
25180,95,1.0E-4
25181,95,1.0E-4
25182,95,1.0E-4
25183,95,1.0E-4
25184,95,1.0E-4
25185,95,1.0E-4
25186,95,1.0E-4
25187,95,1.0E-4
25188,95,1.0E-4
25189,95,1.0E-4
25190,95,1.0E-4
25191,95,1.0E-4
25192,95,1.0E-4
25193,95,1.0E-4
25194,95,1.0E-4
25195,95,1.0E-4
25196,95,1.0E-4
25197,95,1.0E-4
25198,95,1.0E-4
25199,95,1.0E-4
25200,95,1.0E-4
25201,95,1.0E-4
25202,95,1.0E-4
25203,95,1.0E-4
25204,95,1.0E-4
25205,95,1.0E-4
25206,95,1.0E-4
25207,95,1.0E-4
25208,95,1.0E-4
25209,95,1.0E-4
25210,95,1.0E-4
25211,95,1.0E-4
25212,95,1.0E-4
25213,95,1.0E-4
25214,95,1.0E-4
25215,95,1.0E-4
25216,95,1.0E-4
25217,95,1.0E-4
25218,95,1.0E-4
25219,95,1.0E-4
25220,95,1.0E-4
25221,95,1.0E-4
25222,95,1.0E-4
25223,95,1.0E-4
25224,95,1.0E-4
25225,95,1.0E-4
25226,95,1.0E-4
25227,95,1.0E-4
25228,95,1.0E-4
25229,95,1.0E-4
25230,95,1.0E-4
25231,95,1.0E-4
25232,95,1.0E-4
25233,95,1.0E-4
25234,95,1.0E-4
25235,95,1.0E-4
25236,95,1.0E-4
25237,95,1.0E-4
25238,95,1.0E-4
25239,95,1.0E-4
25240,95,1.0E-4
25241,95,1.0E-4
25242,95,1.0E-4
25243,95,1.0E-4
25244,95,1.0E-4
25245,95,1.0E-4
25246,95,1.0E-4
25247,95,1.0E-4
25248,95,1.0E-4
25249,95,1.0E-4
25250,95,1.0E-4
25251,95,1.0E-4
25252,95,1.0E-4
25253,95,1.0E-4
25254,95,1.0E-4
25255,95,1.0E-4
25256,95,1.0E-4
25257,95,1.0E-4
25258,95,1.0E-4
25259,95,1.0E-4
25260,95,1.0E-4
25261,95,1.0E-4
25262,95,1.0E-4
25263,95,1.0E-4
25264,95,1.0E-4
25265,95,1.0E-4
25266,95,1.0E-4
25267,95,1.0E-4
25268,95,1.0E-4
25269,95,1.0E-4
25270,95,1.0E-4
25271,95,1.0E-4
25272,95,1.0E-4
25273,95,1.0E-4
25274,95,1.0E-4
25275,95,1.0E-4
25276,95,1.0E-4
25277,95,1.0E-4
25278,95,1.0E-4
25279,95,1.0E-4
25280,95,1.0E-4
25281,95,1.0E-4
25282,95,1.0E-4
25283,95,1.0E-4
25284,95,1.0E-4
25285,95,1.0E-4
25286,95,1.0E-4
25287,95,1.0E-4
25288,95,1.0E-4
25289,95,1.0E-4
25290,95,1.0E-4
25291,95,1.0E-4
25292,95,1.0E-4
25293,95,1.0E-4
25294,95,1.0E-4
25295,95,1.0E-4
25296,95,1.0E-4
25297,95,1.0E-4
25298,95,1.0E-4
25299,95,1.0E-4
25300,95,1.0E-4
25301,95,1.0E-4
25302,95,1.0E-4
25303,95,1.0E-4
25304,95,1.0E-4
25305,95,1.0E-4
25306,95,1.0E-4
25307,95,1.0E-4
25308,95,1.0E-4
25309,95,1.0E-4
25310,95,1.0E-4
25311,95,1.0E-4
25312,95,1.0E-4
25313,95,1.0E-4
25314,95,1.0E-4
25315,95,1.0E-4
25316,95,1.0E-4
25317,95,1.0E-4
25318,95,1.0E-4
25319,95,1.0E-4
25320,95,1.0E-4
25321,95,1.0E-4
25322,95,1.0E-4
25323,95,1.0E-4
25324,95,1.0E-4
25325,95,1.0E-4
25326,95,1.0E-4
25327,95,1.0E-4
25328,95,1.0E-4
25329,95,1.0E-4
25330,95,1.0E-4
25331,95,1.0E-4
25332,95,1.0E-4
25333,95,1.0E-4
25334,95,1.0E-4
25335,95,1.0E-4
25336,95,1.0E-4
25337,95,1.0E-4
25338,95,1.0E-4
25339,95,1.0E-4
25340,95,1.0E-4
25341,95,1.0E-4
25342,95,1.0E-4
25343,95,1.0E-4
25344,95,1.0E-4
25345,95,1.0E-4
25346,95,1.0E-4
25347,95,1.0E-4
25348,95,1.0E-4
25349,95,1.0E-4
25350,95,1.0E-4
25351,95,1.0E-4
25352,95,1.0E-4
25353,95,1.0E-4
25354,95,1.0E-4
25355,95,1.0E-4
25356,95,1.0E-4
25357,95,1.0E-4
25358,95,1.0E-4
25359,95,1.0E-4
25360,95,1.0E-4
25361,95,1.0E-4
25362,95,1.0E-4
25363,95,1.0E-4
25364,95,1.0E-4
25365,95,1.0E-4
25366,95,1.0E-4
25367,95,1.0E-4
25368,95,1.0E-4
25369,95,1.0E-4
25370,95,1.0E-4
25371,95,1.0E-4
25372,95,1.0E-4
25373,95,1.0E-4
25374,95,1.0E-4
25375,95,1.0E-4
25376,95,1.0E-4
25377,95,1.0E-4
25378,95,1.0E-4
25379,95,1.0E-4
25380,95,1.0E-4
25381,95,1.0E-4
25382,95,1.0E-4
25383,95,1.0E-4
25384,95,1.0E-4
25385,95,1.0E-4
25386,95,1.0E-4
25387,95,1.0E-4
25388,95,1.0E-4
25389,95,1.0E-4
25390,95,1.0E-4
25391,95,1.0E-4
25392,95,1.0E-4
25393,95,1.0E-4
25394,95,1.0E-4
25395,95,1.0E-4
25396,95,1.0E-4
25397,95,1.0E-4
25398,95,1.0E-4
25399,95,1.0E-4
25400,95,1.0E-4
25401,95,1.0E-4
25402,95,1.0E-4
25403,95,1.0E-4
25404,95,1.0E-4
25405,95,1.0E-4
25406,95,1.0E-4
25407,95,1.0E-4
25408,95,1.0E-4
25409,95,1.0E-4
25410,95,1.0E-4
25411,95,1.0E-4
25412,95,1.0E-4
25413,95,1.0E-4
25414,95,1.0E-4
25415,95,1.0E-4
25416,95,1.0E-4
25417,95,1.0E-4
25418,95,1.0E-4
25419,95,1.0E-4
25420,95,1.0E-4
25421,95,1.0E-4
25422,95,1.0E-4
25423,95,1.0E-4
25424,95,1.0E-4
25425,95,1.0E-4
25426,95,1.0E-4
25427,95,1.0E-4
25428,95,1.0E-4
25429,95,1.0E-4
25430,95,1.0E-4
25431,95,1.0E-4
25432,95,1.0E-4
25433,95,1.0E-4
25434,95,1.0E-4
25435,95,1.0E-4
25436,95,1.0E-4
25437,95,1.0E-4
25438,95,1.0E-4
25439,95,1.0E-4
25440,95,1.0E-4
25441,95,1.0E-4
25442,95,1.0E-4
25443,95,1.0E-4
25444,95,1.0E-4
25445,95,1.0E-4
25446,95,1.0E-4
25447,95,1.0E-4
25448,95,1.0E-4
25449,95,1.0E-4
25450,95,1.0E-4
25451,95,1.0E-4
25452,95,1.0E-4
25453,95,1.0E-4
25454,95,1.0E-4
25455,95,1.0E-4
25456,95,1.0E-4
25457,95,1.0E-4
25458,95,1.0E-4
25459,95,1.0E-4
25460,95,1.0E-4
25461,95,1.0E-4
25462,95,1.0E-4
25463,95,1.0E-4
25464,95,1.0E-4
25465,95,1.0E-4
25466,95,1.0E-4
25467,95,1.0E-4
25468,95,1.0E-4
25469,95,1.0E-4
25470,95,1.0E-4
25471,95,1.0E-4
25472,95,1.0E-4
25473,95,1.0E-4
25474,95,1.0E-4
25475,95,1.0E-4
25476,95,1.0E-4
25477,95,1.0E-4
25478,95,1.0E-4
25479,95,1.0E-4
25480,95,1.0E-4
25481,95,1.0E-4
25482,95,1.0E-4
25483,95,1.0E-4
25484,95,1.0E-4
25485,95,1.0E-4
25486,95,1.0E-4
25487,95,1.0E-4
25488,95,1.0E-4
25489,95,1.0E-4
25490,95,1.0E-4
25491,95,1.0E-4
25492,95,1.0E-4
25493,95,1.0E-4
25494,95,1.0E-4
25495,95,1.0E-4
25496,95,1.0E-4
25497,95,1.0E-4
25498,95,1.0E-4
25499,95,1.0E-4
25500,95,1.0E-4
25501,95,1.0E-4
25502,95,1.0E-4
25503,95,1.0E-4
25504,95,1.0E-4
25505,95,1.0E-4
25506,95,1.0E-4
25507,95,1.0E-4
25508,95,1.0E-4
25509,95,1.0E-4
25510,95,1.0E-4
25511,95,1.0E-4
25512,95,1.0E-4
25513,95,1.0E-4
25514,95,1.0E-4
25515,95,1.0E-4
25516,95,1.0E-4
25517,95,1.0E-4
25518,95,1.0E-4
25519,95,1.0E-4
25520,95,1.0E-4
25521,95,1.0E-4
25522,95,1.0E-4
25523,95,1.0E-4
25524,95,1.0E-4
25525,95,1.0E-4
25526,95,1.0E-4
25527,95,1.0E-4
25528,95,1.0E-4
25529,95,1.0E-4
25530,95,1.0E-4
25531,95,1.0E-4
25532,95,1.0E-4
25533,95,1.0E-4
25534,95,1.0E-4
25535,95,1.0E-4
25536,95,1.0E-4
25537,95,1.0E-4
25538,95,1.0E-4
25539,95,1.0E-4
25540,95,1.0E-4
25541,95,1.0E-4
25542,95,1.0E-4
25543,95,1.0E-4
25544,95,1.0E-4
25545,95,1.0E-4
25546,95,1.0E-4
25547,95,1.0E-4
25548,95,1.0E-4
25549,95,1.0E-4
25550,95,1.0E-4
25551,95,1.0E-4
25552,95,1.0E-4
25553,95,1.0E-4
25554,95,1.0E-4
25555,95,1.0E-4
25556,95,1.0E-4
25557,95,1.0E-4
25558,95,1.0E-4
25559,95,1.0E-4
25560,95,1.0E-4
25561,95,1.0E-4
25562,95,1.0E-4
25563,95,1.0E-4
25564,95,1.0E-4
25565,95,1.0E-4
25566,95,1.0E-4
25567,95,1.0E-4
25568,95,1.0E-4
25569,95,1.0E-4
25570,95,1.0E-4
25571,95,1.0E-4
25572,95,1.0E-4
25573,95,1.0E-4
25574,95,1.0E-4
25575,95,1.0E-4
25576,95,1.0E-4
25577,95,1.0E-4
25578,95,1.0E-4
25579,95,1.0E-4
25580,95,1.0E-4
25581,95,1.0E-4
25582,95,1.0E-4
25583,95,1.0E-4
25584,95,1.0E-4
25585,95,1.0E-4
25586,95,1.0E-4
25587,95,1.0E-4
25588,95,1.0E-4
25589,95,1.0E-4
25590,95,1.0E-4
25591,95,1.0E-4
25592,95,1.0E-4
25593,95,1.0E-4
25594,95,1.0E-4
25595,95,1.0E-4
25596,95,1.0E-4
25597,95,1.0E-4
25598,95,1.0E-4
25599,95,1.0E-4
25600,95,1.0E-4
25601,95,1.0E-4
25602,95,1.0E-4
25603,95,1.0E-4
25604,95,1.0E-4
25605,95,1.0E-4
25606,95,1.0E-4
25607,95,1.0E-4
25608,95,1.0E-4
25609,95,1.0E-4
25610,95,1.0E-4
25611,95,1.0E-4
25612,95,1.0E-4
25613,95,1.0E-4
25614,95,1.0E-4
25615,95,1.0E-4
25616,95,1.0E-4
25617,95,1.0E-4
25618,95,1.0E-4
25619,95,1.0E-4
25620,95,1.0E-4
25621,95,1.0E-4
25622,95,1.0E-4
25623,95,1.0E-4
25624,95,1.0E-4
25625,95,1.0E-4
25626,95,1.0E-4
25627,95,1.0E-4
25628,95,1.0E-4
25629,95,1.0E-4
25630,95,1.0E-4
25631,95,1.0E-4
25632,95,1.0E-4
25633,95,1.0E-4
25634,95,1.0E-4
25635,95,1.0E-4
25636,95,1.0E-4
25637,95,1.0E-4
25638,95,1.0E-4
25639,95,1.0E-4
25640,95,1.0E-4
25641,95,1.0E-4
25642,95,1.0E-4
25643,95,1.0E-4
25644,95,1.0E-4
25645,95,1.0E-4
25646,95,1.0E-4
25647,95,1.0E-4
25648,95,1.0E-4
25649,95,1.0E-4
25650,95,1.0E-4
25651,95,1.0E-4
25652,95,1.0E-4
25653,95,1.0E-4
25654,95,1.0E-4
25655,95,1.0E-4
25656,95,1.0E-4
25657,95,1.0E-4
25658,95,1.0E-4
25659,95,1.0E-4
25660,95,1.0E-4
25661,95,1.0E-4
25662,95,1.0E-4
25663,95,1.0E-4
25664,95,1.0E-4
25665,95,1.0E-4
25666,95,1.0E-4
25667,95,1.0E-4
25668,95,1.0E-4
25669,95,1.0E-4
25670,95,1.0E-4
25671,95,1.0E-4
25672,95,1.0E-4
25673,95,1.0E-4
25674,95,1.0E-4
25675,95,1.0E-4
25676,95,1.0E-4
25677,95,1.0E-4
25678,95,1.0E-4
25679,95,1.0E-4
25680,95,1.0E-4
25681,95,1.0E-4
25682,95,1.0E-4
25683,95,1.0E-4
25684,95,1.0E-4
25685,95,1.0E-4
25686,95,1.0E-4
25687,95,1.0E-4
25688,95,1.0E-4
25689,95,1.0E-4
25690,95,1.0E-4
25691,95,1.0E-4
25692,95,1.0E-4
25693,95,1.0E-4
25694,95,1.0E-4
25695,95,1.0E-4
25696,95,1.0E-4
25697,95,1.0E-4
25698,95,1.0E-4
25699,95,1.0E-4
25700,95,1.0E-4
25701,95,1.0E-4
25702,95,1.0E-4
25703,95,1.0E-4
25704,95,1.0E-4
25705,95,1.0E-4
25706,95,1.0E-4
25707,95,1.0E-4
25708,95,1.0E-4
25709,95,1.0E-4
25710,95,1.0E-4
25711,95,1.0E-4
25712,95,1.0E-4
25713,95,1.0E-4
25714,95,1.0E-4
25715,95,1.0E-4
25716,95,1.0E-4
25717,95,1.0E-4
25718,95,1.0E-4
25719,95,1.0E-4
25720,95,1.0E-4
25721,95,1.0E-4
25722,95,1.0E-4
25723,95,1.0E-4
25724,95,1.0E-4
25725,95,1.0E-4
25726,95,1.0E-4
25727,95,1.0E-4
25728,95,1.0E-4
25729,95,1.0E-4
25730,95,1.0E-4
25731,95,1.0E-4
25732,95,1.0E-4
25733,95,1.0E-4
25734,95,1.0E-4
25735,95,1.0E-4
25736,95,1.0E-4
25737,95,1.0E-4
25738,95,1.0E-4
25739,95,1.0E-4
25740,95,1.0E-4
25741,95,1.0E-4
25742,95,1.0E-4
25743,95,1.0E-4
25744,95,1.0E-4
25745,95,1.0E-4
25746,95,1.0E-4
25747,95,1.0E-4
25748,95,1.0E-4
25749,95,1.0E-4
25750,95,1.0E-4
25751,95,1.0E-4
25752,95,1.0E-4
25753,95,1.0E-4
25754,95,1.0E-4
25755,95,1.0E-4
25756,95,1.0E-4
25757,95,1.0E-4
25758,95,1.0E-4
25759,95,1.0E-4
25760,95,1.0E-4
25761,95,1.0E-4
25762,95,1.0E-4
25763,95,1.0E-4
25764,95,1.0E-4
25765,95,1.0E-4
25766,95,1.0E-4
25767,95,1.0E-4
25768,95,1.0E-4
25769,95,1.0E-4
25770,95,1.0E-4
25771,95,1.0E-4
25772,95,1.0E-4
25773,95,1.0E-4
25774,95,1.0E-4
25775,95,1.0E-4
25776,95,1.0E-4
25777,95,1.0E-4
25778,95,1.0E-4
25779,95,1.0E-4
25780,95,1.0E-4
25781,95,1.0E-4
25782,95,1.0E-4
25783,95,1.0E-4
25784,95,1.0E-4
25785,95,1.0E-4
25786,95,1.0E-4
25787,95,1.0E-4
25788,95,1.0E-4
25789,95,1.0E-4
25790,95,1.0E-4
25791,95,1.0E-4
25792,95,1.0E-4
25793,95,1.0E-4
25794,95,1.0E-4
25795,95,1.0E-4
25796,95,1.0E-4
25797,95,1.0E-4
25798,95,1.0E-4
25799,95,1.0E-4
25800,95,1.0E-4
25801,95,1.0E-4
25802,95,1.0E-4
25803,95,1.0E-4
25804,95,1.0E-4
25805,95,1.0E-4
25806,95,1.0E-4
25807,95,1.0E-4
25808,95,1.0E-4
25809,95,1.0E-4
25810,95,1.0E-4
25811,95,1.0E-4
25812,95,1.0E-4
25813,95,1.0E-4
25814,95,1.0E-4
25815,95,1.0E-4
25816,95,1.0E-4
25817,95,1.0E-4
25818,95,1.0E-4
25819,95,1.0E-4
25820,95,1.0E-4
25821,95,1.0E-4
25822,95,1.0E-4
25823,95,1.0E-4
25824,95,1.0E-4
25825,95,1.0E-4
25826,95,1.0E-4
25827,95,1.0E-4
25828,95,1.0E-4
25829,95,1.0E-4
25830,95,1.0E-4
25831,95,1.0E-4
25832,95,1.0E-4
25833,95,1.0E-4
25834,95,1.0E-4
25835,95,1.0E-4
25836,95,1.0E-4
25837,95,1.0E-4
25838,95,1.0E-4
25839,95,1.0E-4
25840,95,1.0E-4
25841,95,1.0E-4
25842,95,1.0E-4
25843,95,1.0E-4
25844,95,1.0E-4
25845,95,1.0E-4
25846,95,1.0E-4
25847,95,1.0E-4
25848,95,1.0E-4
25849,95,1.0E-4
25850,95,1.0E-4
25851,95,1.0E-4
25852,95,1.0E-4
25853,95,1.0E-4
25854,95,1.0E-4
25855,95,1.0E-4
25856,95,1.0E-4
25857,95,1.0E-4
25858,95,1.0E-4
25859,95,1.0E-4
25860,95,1.0E-4
25861,95,1.0E-4
25862,95,1.0E-4
25863,95,1.0E-4
25864,95,1.0E-4
25865,95,1.0E-4
25866,95,1.0E-4
25867,95,1.0E-4
25868,95,1.0E-4
25869,95,1.0E-4
25870,95,1.0E-4
25871,95,1.0E-4
25872,95,1.0E-4
25873,95,1.0E-4
25874,95,1.0E-4
25875,95,1.0E-4
25876,95,1.0E-4
25877,95,1.0E-4
25878,95,1.0E-4
25879,95,1.0E-4
25880,95,1.0E-4
25881,95,1.0E-4
25882,95,1.0E-4
25883,95,1.0E-4
25884,95,1.0E-4
25885,95,1.0E-4
25886,95,1.0E-4
25887,95,1.0E-4
25888,95,1.0E-4
25889,95,1.0E-4
25890,95,1.0E-4
25891,95,1.0E-4
25892,95,1.0E-4
25893,95,1.0E-4
25894,95,1.0E-4
25895,95,1.0E-4
25896,95,1.0E-4
25897,95,1.0E-4
25898,95,1.0E-4
25899,95,1.0E-4
25900,95,1.0E-4
25901,95,1.0E-4
25902,95,1.0E-4
25903,95,1.0E-4
25904,95,1.0E-4
25905,95,1.0E-4
25906,95,1.0E-4
25907,95,1.0E-4
25908,95,1.0E-4
25909,95,1.0E-4
25910,95,1.0E-4
25911,95,1.0E-4
25912,95,1.0E-4
25913,95,1.0E-4
25914,95,1.0E-4
25915,95,1.0E-4
25916,95,1.0E-4
25917,95,1.0E-4
25918,95,1.0E-4
25919,95,1.0E-4
25920,95,1.0E-4
25921,95,1.0E-4
25922,95,1.0E-4
25923,95,1.0E-4
25924,95,1.0E-4
25925,95,1.0E-4
25926,95,1.0E-4
25927,95,1.0E-4
25928,95,1.0E-4
25929,95,1.0E-4
25930,95,1.0E-4
25931,95,1.0E-4
25932,95,1.0E-4
25933,95,1.0E-4
25934,95,1.0E-4
25935,95,1.0E-4
25936,95,1.0E-4
25937,95,1.0E-4
25938,95,1.0E-4
25939,95,1.0E-4
25940,95,1.0E-4
25941,95,1.0E-4
25942,95,1.0E-4
25943,95,1.0E-4
25944,95,1.0E-4
25945,95,1.0E-4
25946,95,1.0E-4
25947,95,1.0E-4
25948,95,1.0E-4
25949,95,1.0E-4
25950,95,1.0E-4
25951,95,1.0E-4
25952,95,1.0E-4
25953,95,1.0E-4
25954,95,1.0E-4
25955,95,1.0E-4
25956,95,1.0E-4
25957,95,1.0E-4
25958,95,1.0E-4
25959,95,1.0E-4
25960,95,1.0E-4
25961,95,1.0E-4
25962,95,1.0E-4
25963,95,1.0E-4
25964,95,1.0E-4
25965,95,1.0E-4
25966,95,1.0E-4
25967,95,1.0E-4
25968,95,1.0E-4
25969,95,1.0E-4
25970,95,1.0E-4
25971,95,1.0E-4
25972,95,1.0E-4
25973,95,1.0E-4
25974,95,1.0E-4
25975,95,1.0E-4
25976,95,1.0E-4
25977,95,1.0E-4
25978,95,1.0E-4
25979,95,1.0E-4
25980,95,1.0E-4
25981,95,1.0E-4
25982,95,1.0E-4
25983,95,1.0E-4
25984,95,1.0E-4
25985,95,1.0E-4
25986,95,1.0E-4
25987,95,1.0E-4
25988,95,1.0E-4
25989,95,1.0E-4
25990,95,1.0E-4
25991,95,1.0E-4
25992,95,1.0E-4
25993,95,1.0E-4
25994,95,1.0E-4
25995,95,1.0E-4
25996,95,1.0E-4
25997,95,1.0E-4
25998,95,1.0E-4
25999,95,1.0E-4
26000,95,1.0E-4
26001,95,1.0E-4
26002,95,1.0E-4
26003,95,1.0E-4
26004,95,1.0E-4
26005,95,1.0E-4
26006,95,1.0E-4
26007,95,1.0E-4
26008,95,1.0E-4
26009,95,1.0E-4
26010,95,1.0E-4
26011,95,1.0E-4
26012,95,1.0E-4
26013,95,1.0E-4
26014,95,1.0E-4
26015,95,1.0E-4
26016,95,1.0E-4
26017,95,1.0E-4
26018,95,1.0E-4
26019,95,1.0E-4
26020,95,1.0E-4
26021,95,1.0E-4
26022,95,1.0E-4
26023,95,1.0E-4
26024,95,1.0E-4
26025,95,1.0E-4
26026,95,1.0E-4
26027,95,1.0E-4
26028,95,1.0E-4
26029,95,1.0E-4
26030,95,1.0E-4
26031,95,1.0E-4
26032,95,1.0E-4
26033,95,1.0E-4
26034,95,1.0E-4
26035,95,1.0E-4
26036,95,1.0E-4
26037,95,1.0E-4
26038,95,1.0E-4
26039,95,1.0E-4
26040,95,1.0E-4
26041,95,1.0E-4
26042,95,1.0E-4
26043,95,1.0E-4
26044,95,1.0E-4
26045,95,1.0E-4
26046,95,1.0E-4
26047,95,1.0E-4
26048,95,1.0E-4
26049,95,1.0E-4
26050,95,1.0E-4
26051,95,1.0E-4
26052,95,1.0E-4
26053,95,1.0E-4
26054,95,1.0E-4
26055,95,1.0E-4
26056,95,1.0E-4
26057,95,1.0E-4
26058,95,1.0E-4
26059,95,1.0E-4
26060,95,1.0E-4
26061,95,1.0E-4
26062,95,1.0E-4
26063,95,1.0E-4
26064,95,1.0E-4
26065,95,1.0E-4
26066,95,1.0E-4
26067,95,1.0E-4
26068,95,1.0E-4
26069,95,1.0E-4
26070,95,1.0E-4
26071,95,1.0E-4
26072,95,1.0E-4
26073,95,1.0E-4
26074,95,1.0E-4
26075,95,1.0E-4
26076,95,1.0E-4
26077,95,1.0E-4
26078,95,1.0E-4
26079,95,1.0E-4
26080,95,1.0E-4
26081,95,1.0E-4
26082,95,1.0E-4
26083,95,1.0E-4
26084,95,1.0E-4
26085,95,1.0E-4
26086,95,1.0E-4
26087,95,1.0E-4
26088,95,1.0E-4
26089,95,1.0E-4
26090,95,1.0E-4
26091,95,1.0E-4
26092,95,1.0E-4
26093,95,1.0E-4
26094,95,1.0E-4
26095,95,1.0E-4
26096,95,1.0E-4
26097,95,1.0E-4
26098,95,1.0E-4
26099,95,1.0E-4
26100,95,1.0E-4
26101,95,1.0E-4
26102,95,1.0E-4
26103,95,1.0E-4
26104,95,1.0E-4
26105,95,1.0E-4
26106,95,1.0E-4
26107,95,1.0E-4
26108,95,1.0E-4
26109,95,1.0E-4
26110,95,1.0E-4
26111,95,1.0E-4
26112,95,1.0E-4
26113,95,1.0E-4
26114,95,1.0E-4
26115,95,1.0E-4
26116,95,1.0E-4
26117,95,1.0E-4
26118,95,1.0E-4
26119,95,1.0E-4
26120,95,1.0E-4
26121,95,1.0E-4
26122,95,1.0E-4
26123,95,1.0E-4
26124,95,1.0E-4
26125,95,1.0E-4
26126,95,1.0E-4
26127,95,1.0E-4
26128,95,1.0E-4
26129,95,1.0E-4
26130,95,1.0E-4
26131,95,1.0E-4
26132,95,1.0E-4
26133,95,1.0E-4
26134,95,1.0E-4
26135,95,1.0E-4
26136,95,1.0E-4
26137,95,1.0E-4
26138,95,1.0E-4
26139,95,1.0E-4
26140,95,1.0E-4
26141,95,1.0E-4
26142,95,1.0E-4
26143,95,1.0E-4
26144,95,1.0E-4
26145,95,1.0E-4
26146,95,1.0E-4
26147,95,1.0E-4
26148,95,1.0E-4
26149,95,1.0E-4
26150,95,1.0E-4
26151,95,1.0E-4
26152,95,1.0E-4
26153,95,1.0E-4
26154,95,1.0E-4
26155,95,1.0E-4
26156,95,1.0E-4
26157,95,1.0E-4
26158,95,1.0E-4
26159,95,1.0E-4
26160,95,1.0E-4
26161,95,1.0E-4
26162,95,1.0E-4
26163,95,1.0E-4
26164,95,1.0E-4
26165,95,1.0E-4
26166,95,1.0E-4
26167,95,1.0E-4
26168,95,1.0E-4
26169,95,1.0E-4
26170,95,1.0E-4
26171,95,1.0E-4
26172,95,1.0E-4
26173,95,1.0E-4
26174,95,1.0E-4
26175,95,1.0E-4
26176,95,1.0E-4
26177,95,1.0E-4
26178,95,1.0E-4
26179,95,1.0E-4
26180,95,1.0E-4
26181,95,1.0E-4
26182,95,1.0E-4
26183,95,1.0E-4
26184,95,1.0E-4
26185,95,1.0E-4
26186,95,1.0E-4
26187,95,1.0E-4
26188,95,1.0E-4
26189,95,1.0E-4
26190,95,1.0E-4
26191,95,1.0E-4
26192,95,1.0E-4
26193,95,1.0E-4
26194,95,1.0E-4
26195,95,1.0E-4
26196,95,1.0E-4
26197,95,1.0E-4
26198,95,1.0E-4
26199,95,1.0E-4
26200,95,1.0E-4
26201,95,1.0E-4
26202,95,1.0E-4
26203,95,1.0E-4
26204,95,1.0E-4
26205,95,1.0E-4
26206,95,1.0E-4
26207,95,1.0E-4
26208,95,1.0E-4
26209,95,1.0E-4
26210,95,1.0E-4
26211,95,1.0E-4
26212,95,1.0E-4
26213,95,1.0E-4
26214,95,1.0E-4
26215,95,1.0E-4
26216,95,1.0E-4
26217,95,1.0E-4
26218,95,1.0E-4
26219,95,1.0E-4
26220,95,1.0E-4
26221,95,1.0E-4
26222,95,1.0E-4
26223,95,1.0E-4
26224,95,1.0E-4
26225,95,1.0E-4
26226,95,1.0E-4
26227,95,1.0E-4
26228,95,1.0E-4
26229,95,1.0E-4
26230,95,1.0E-4
26231,95,1.0E-4
26232,95,1.0E-4
26233,95,1.0E-4
26234,95,1.0E-4
26235,95,1.0E-4
26236,95,1.0E-4
26237,95,1.0E-4
26238,95,1.0E-4
26239,95,1.0E-4
26240,95,1.0E-4
26241,95,1.0E-4
26242,95,1.0E-4
26243,95,1.0E-4
26244,95,1.0E-4
26245,95,1.0E-4
26246,95,1.0E-4
26247,95,1.0E-4
26248,95,1.0E-4
26249,95,1.0E-4
26250,95,1.0E-4
26251,95,1.0E-4
26252,95,1.0E-4
26253,95,1.0E-4
26254,95,1.0E-4
26255,95,1.0E-4
26256,95,1.0E-4
26257,95,1.0E-4
26258,95,1.0E-4
26259,95,1.0E-4
26260,95,1.0E-4
26261,95,1.0E-4
26262,95,1.0E-4
26263,95,1.0E-4
26264,95,1.0E-4
26265,95,1.0E-4
26266,95,1.0E-4
26267,95,1.0E-4
26268,95,1.0E-4
26269,95,1.0E-4
26270,95,1.0E-4
26271,95,1.0E-4
26272,95,1.0E-4
26273,95,1.0E-4
26274,95,1.0E-4
26275,95,1.0E-4
26276,95,1.0E-4
26277,95,1.0E-4
26278,95,1.0E-4
26279,95,1.0E-4
26280,95,1.0E-4
26281,95,1.0E-4
26282,95,1.0E-4
26283,95,1.0E-4
26284,95,1.0E-4
26285,95,1.0E-4
26286,95,1.0E-4
26287,95,1.0E-4
26288,95,1.0E-4
26289,95,1.0E-4
26290,95,1.0E-4
26291,95,1.0E-4
26292,95,1.0E-4
26293,95,1.0E-4
26294,95,1.0E-4
26295,95,1.0E-4
26296,95,1.0E-4
26297,95,1.0E-4
26298,95,1.0E-4
26299,95,1.0E-4
26300,95,1.0E-4
26301,95,1.0E-4
26302,95,1.0E-4
26303,95,1.0E-4
26304,95,1.0E-4
26305,95,1.0E-4
26306,95,1.0E-4
26307,95,1.0E-4
26308,95,1.0E-4
26309,95,1.0E-4
26310,95,1.0E-4
26311,95,1.0E-4
26312,95,1.0E-4
26313,95,1.0E-4
26314,95,1.0E-4
26315,95,1.0E-4
26316,95,1.0E-4
26317,95,1.0E-4
26318,95,1.0E-4
26319,95,1.0E-4
26320,95,1.0E-4
26321,95,1.0E-4
26322,95,1.0E-4
26323,95,1.0E-4
26324,95,1.0E-4
26325,95,1.0E-4
26326,95,1.0E-4
26327,95,1.0E-4
26328,95,1.0E-4
26329,95,1.0E-4
26330,95,1.0E-4
26331,95,1.0E-4
26332,95,1.0E-4
26333,95,1.0E-4
26334,95,1.0E-4
26335,95,1.0E-4
26336,95,1.0E-4
26337,95,1.0E-4
26338,95,1.0E-4
26339,95,1.0E-4
26340,95,1.0E-4
26341,95,1.0E-4
26342,95,1.0E-4
26343,95,1.0E-4
26344,95,1.0E-4
26345,95,1.0E-4
26346,95,1.0E-4
26347,95,1.0E-4
26348,95,1.0E-4
26349,95,1.0E-4
26350,95,1.0E-4
26351,95,1.0E-4
26352,95,1.0E-4
26353,95,1.0E-4
26354,95,1.0E-4
26355,95,1.0E-4
26356,95,1.0E-4
26357,95,1.0E-4
26358,95,1.0E-4
26359,95,1.0E-4
26360,95,1.0E-4
26361,95,1.0E-4
26362,95,1.0E-4
26363,95,1.0E-4
26364,95,1.0E-4
26365,95,1.0E-4
26366,95,1.0E-4
26367,95,1.0E-4
26368,95,1.0E-4
26369,95,1.0E-4
26370,95,1.0E-4
26371,95,1.0E-4
26372,95,1.0E-4
26373,95,1.0E-4
26374,95,1.0E-4
26375,95,1.0E-4
26376,95,1.0E-4
26377,95,1.0E-4
26378,95,1.0E-4
26379,95,1.0E-4
26380,95,1.0E-4
26381,95,1.0E-4
26382,95,1.0E-4
26383,95,1.0E-4
26384,95,1.0E-4
26385,95,1.0E-4
26386,95,1.0E-4
26387,95,1.0E-4
26388,95,1.0E-4
26389,95,1.0E-4
26390,95,1.0E-4
26391,95,1.0E-4
26392,95,1.0E-4
26393,95,1.0E-4
26394,95,1.0E-4
26395,95,1.0E-4
26396,95,1.0E-4
26397,95,1.0E-4
26398,95,1.0E-4
26399,95,1.0E-4
26400,95,1.0E-4
26401,95,1.0E-4
26402,95,1.0E-4
26403,95,1.0E-4
26404,95,1.0E-4
26405,95,1.0E-4
26406,95,1.0E-4
26407,95,1.0E-4
26408,95,1.0E-4
26409,95,1.0E-4
26410,95,1.0E-4
26411,95,1.0E-4
26412,95,1.0E-4
26413,95,1.0E-4
26414,95,1.0E-4
26415,95,1.0E-4
26416,95,1.0E-4
26417,95,1.0E-4
26418,95,1.0E-4
26419,95,1.0E-4
26420,95,1.0E-4
26421,95,1.0E-4
26422,95,1.0E-4
26423,95,1.0E-4
26424,95,1.0E-4
26425,95,1.0E-4
26426,95,1.0E-4
26427,95,1.0E-4
26428,95,1.0E-4
26429,95,1.0E-4
26430,95,1.0E-4
26431,95,1.0E-4
26432,95,1.0E-4
26433,95,1.0E-4
26434,95,1.0E-4
26435,95,1.0E-4
26436,95,1.0E-4
26437,95,1.0E-4
26438,95,1.0E-4
26439,95,1.0E-4
26440,95,1.0E-4
26441,95,1.0E-4
26442,95,1.0E-4
26443,95,1.0E-4
26444,95,1.0E-4
26445,95,1.0E-4
26446,95,1.0E-4
26447,95,1.0E-4
26448,95,1.0E-4
26449,95,1.0E-4
26450,95,1.0E-4
26451,95,1.0E-4
26452,95,1.0E-4
26453,95,1.0E-4
26454,95,1.0E-4
26455,95,1.0E-4
26456,95,1.0E-4
26457,95,1.0E-4
26458,95,1.0E-4
26459,95,1.0E-4
26460,95,1.0E-4
26461,95,1.0E-4
26462,95,1.0E-4
26463,95,1.0E-4
26464,95,1.0E-4
26465,95,1.0E-4
26466,95,1.0E-4
26467,95,1.0E-4
26468,95,1.0E-4
26469,95,1.0E-4
26470,95,1.0E-4
26471,95,1.0E-4
26472,95,1.0E-4
26473,95,1.0E-4
26474,95,1.0E-4
26475,95,1.0E-4
26476,95,1.0E-4
26477,95,1.0E-4
26478,95,1.0E-4
26479,95,1.0E-4
26480,95,1.0E-4
26481,95,1.0E-4
26482,95,1.0E-4
26483,95,1.0E-4
26484,95,1.0E-4
26485,95,1.0E-4
26486,95,1.0E-4
26487,95,1.0E-4
26488,95,1.0E-4
26489,95,1.0E-4
26490,95,1.0E-4
26491,95,1.0E-4
26492,95,1.0E-4
26493,95,1.0E-4
26494,95,1.0E-4
26495,95,1.0E-4
26496,95,1.0E-4
26497,95,1.0E-4
26498,95,1.0E-4
26499,95,1.0E-4
26500,95,1.0E-4
26501,95,1.0E-4
26502,95,1.0E-4
26503,95,1.0E-4
26504,95,1.0E-4
26505,95,1.0E-4
26506,95,1.0E-4
26507,95,1.0E-4
26508,95,1.0E-4
26509,95,1.0E-4
26510,95,1.0E-4
26511,95,1.0E-4
26512,95,1.0E-4
26513,95,1.0E-4
26514,95,1.0E-4
26515,95,1.0E-4
26516,95,1.0E-4
26517,95,1.0E-4
26518,95,1.0E-4
26519,95,1.0E-4
26520,95,1.0E-4
26521,95,1.0E-4
26522,95,1.0E-4
26523,95,1.0E-4
26524,95,1.0E-4
26525,95,1.0E-4
26526,95,1.0E-4
26527,95,1.0E-4
26528,95,1.0E-4
26529,95,1.0E-4
26530,95,1.0E-4
26531,95,1.0E-4
26532,95,1.0E-4
26533,95,1.0E-4
26534,95,1.0E-4
26535,95,1.0E-4
26536,95,1.0E-4
26537,95,1.0E-4
26538,95,1.0E-4
26539,95,1.0E-4
26540,95,1.0E-4
26541,95,1.0E-4
26542,95,1.0E-4
26543,95,1.0E-4
26544,95,1.0E-4
26545,95,1.0E-4
26546,95,1.0E-4
26547,95,1.0E-4
26548,95,1.0E-4
26549,95,1.0E-4
26550,95,1.0E-4
26551,95,1.0E-4
26552,95,1.0E-4
26553,95,1.0E-4
26554,95,1.0E-4
26555,95,1.0E-4
26556,95,1.0E-4
26557,95,1.0E-4
26558,95,1.0E-4
26559,95,1.0E-4
26560,95,1.0E-4
26561,95,1.0E-4
26562,95,1.0E-4
26563,95,1.0E-4
26564,95,1.0E-4
26565,95,1.0E-4
26566,95,1.0E-4
26567,95,1.0E-4
26568,95,1.0E-4
26569,95,1.0E-4
26570,95,1.0E-4
26571,95,1.0E-4
26572,95,1.0E-4
26573,95,1.0E-4
26574,95,1.0E-4
26575,95,1.0E-4
26576,95,1.0E-4
26577,95,1.0E-4
26578,95,1.0E-4
26579,95,1.0E-4
26580,95,1.0E-4
26581,95,1.0E-4
26582,95,1.0E-4
26583,95,1.0E-4
26584,95,1.0E-4
26585,95,1.0E-4
26586,95,1.0E-4
26587,95,1.0E-4
26588,95,1.0E-4
26589,95,1.0E-4
26590,95,1.0E-4
26591,95,1.0E-4
26592,95,1.0E-4
26593,95,1.0E-4
26594,95,1.0E-4
26595,95,1.0E-4
26596,95,1.0E-4
26597,95,1.0E-4
26598,95,1.0E-4
26599,95,1.0E-4
26600,95,1.0E-4
26601,95,1.0E-4
26602,95,1.0E-4
26603,95,1.0E-4
26604,95,1.0E-4
26605,95,1.0E-4
26606,95,1.0E-4
26607,95,1.0E-4
26608,95,1.0E-4
26609,95,1.0E-4
26610,95,1.0E-4
26611,95,1.0E-4
26612,95,1.0E-4
26613,95,1.0E-4
26614,95,1.0E-4
26615,95,1.0E-4
26616,95,1.0E-4
26617,95,1.0E-4
26618,95,1.0E-4
26619,95,1.0E-4
26620,95,1.0E-4
26621,95,1.0E-4
26622,95,1.0E-4
26623,95,1.0E-4
26624,95,1.0E-4
26625,95,1.0E-4
26626,95,1.0E-4
26627,95,1.0E-4
26628,95,1.0E-4
26629,95,1.0E-4
26630,95,1.0E-4
26631,95,1.0E-4
26632,95,1.0E-4
26633,95,1.0E-4
26634,95,1.0E-4
26635,95,1.0E-4
26636,95,1.0E-4
26637,95,1.0E-4
26638,95,1.0E-4
26639,95,1.0E-4
26640,95,1.0E-4
26641,95,1.0E-4
26642,95,1.0E-4
26643,95,1.0E-4
26644,95,1.0E-4
26645,95,1.0E-4
26646,95,1.0E-4
26647,95,1.0E-4
26648,95,1.0E-4
26649,95,1.0E-4
26650,95,1.0E-4
26651,95,1.0E-4
26652,95,1.0E-4
26653,95,1.0E-4
26654,95,1.0E-4
26655,95,1.0E-4
26656,95,1.0E-4
26657,95,1.0E-4
26658,95,1.0E-4
26659,95,1.0E-4
26660,95,1.0E-4
26661,95,1.0E-4
26662,95,1.0E-4
26663,95,1.0E-4
26664,95,1.0E-4
26665,95,1.0E-4
26666,95,1.0E-4
26667,95,1.0E-4
26668,95,1.0E-4
26669,95,1.0E-4
26670,95,1.0E-4
26671,95,1.0E-4
26672,95,1.0E-4
26673,95,1.0E-4
26674,95,1.0E-4
26675,95,1.0E-4
26676,95,1.0E-4
26677,95,1.0E-4
26678,95,1.0E-4
26679,95,1.0E-4
26680,95,1.0E-4
26681,95,1.0E-4
26682,95,1.0E-4
26683,95,1.0E-4
26684,95,1.0E-4
26685,95,1.0E-4
26686,95,1.0E-4
26687,95,1.0E-4
26688,95,1.0E-4
26689,95,1.0E-4
26690,95,1.0E-4
26691,95,1.0E-4
26692,95,1.0E-4
26693,95,1.0E-4
26694,95,1.0E-4
26695,95,1.0E-4
26696,95,1.0E-4
26697,95,1.0E-4
26698,95,1.0E-4
26699,95,1.0E-4
26700,95,1.0E-4
26701,95,1.0E-4
26702,95,1.0E-4
26703,95,1.0E-4
26704,95,1.0E-4
26705,95,1.0E-4
26706,95,1.0E-4
26707,95,1.0E-4
26708,95,1.0E-4
26709,95,1.0E-4
26710,95,1.0E-4
26711,95,1.0E-4
26712,95,1.0E-4
26713,95,1.0E-4
26714,95,1.0E-4
26715,95,1.0E-4
26716,95,1.0E-4
26717,95,1.0E-4
26718,95,1.0E-4
26719,95,1.0E-4
26720,95,1.0E-4
26721,95,1.0E-4
26722,95,1.0E-4
26723,95,1.0E-4
26724,95,1.0E-4
26725,95,1.0E-4
26726,95,1.0E-4
26727,95,1.0E-4
26728,95,1.0E-4
26729,95,1.0E-4
26730,95,1.0E-4
26731,95,1.0E-4
26732,95,1.0E-4
26733,95,1.0E-4
26734,95,1.0E-4
26735,95,1.0E-4
26736,95,1.0E-4
26737,95,1.0E-4
26738,95,1.0E-4
26739,95,1.0E-4
26740,95,1.0E-4
26741,95,1.0E-4
26742,95,1.0E-4
26743,95,1.0E-4
26744,95,1.0E-4
26745,95,1.0E-4
26746,95,1.0E-4
26747,95,1.0E-4
26748,95,1.0E-4
26749,95,1.0E-4
26750,95,1.0E-4
26751,95,1.0E-4
26752,95,1.0E-4
26753,95,1.0E-4
26754,95,1.0E-4
26755,95,1.0E-4
26756,95,1.0E-4
26757,95,1.0E-4
26758,95,1.0E-4
26759,95,1.0E-4
26760,95,1.0E-4
26761,95,1.0E-4
26762,95,1.0E-4
26763,95,1.0E-4
26764,95,1.0E-4
26765,95,1.0E-4
26766,95,1.0E-4
26767,95,1.0E-4
26768,95,1.0E-4
26769,95,1.0E-4
26770,95,1.0E-4
26771,95,1.0E-4
26772,95,1.0E-4
26773,95,1.0E-4
26774,95,1.0E-4
26775,95,1.0E-4
26776,95,1.0E-4
26777,95,1.0E-4
26778,95,1.0E-4
26779,95,1.0E-4
26780,95,1.0E-4
26781,95,1.0E-4
26782,95,1.0E-4
26783,95,1.0E-4
26784,95,1.0E-4
26785,95,1.0E-4
26786,95,1.0E-4
26787,95,1.0E-4
26788,95,1.0E-4
26789,95,1.0E-4
26790,95,1.0E-4
26791,95,1.0E-4
26792,95,1.0E-4
26793,95,1.0E-4
26794,95,1.0E-4
26795,95,1.0E-4
26796,95,1.0E-4
26797,95,1.0E-4
26798,95,1.0E-4
26799,95,1.0E-4
26800,95,1.0E-4
26801,95,1.0E-4
26802,95,1.0E-4
26803,95,1.0E-4
26804,95,1.0E-4
26805,95,1.0E-4
26806,95,1.0E-4
26807,95,1.0E-4
26808,95,1.0E-4
26809,95,1.0E-4
26810,95,1.0E-4
26811,95,1.0E-4
26812,95,1.0E-4
26813,95,1.0E-4
26814,95,1.0E-4
26815,95,1.0E-4
26816,95,1.0E-4
26817,95,1.0E-4
26818,95,1.0E-4
26819,95,1.0E-4
26820,95,1.0E-4
26821,95,1.0E-4
26822,95,1.0E-4
26823,95,1.0E-4
26824,95,1.0E-4
26825,95,1.0E-4
26826,95,1.0E-4
26827,95,1.0E-4
26828,95,1.0E-4
26829,95,1.0E-4
26830,95,1.0E-4
26831,95,1.0E-4
26832,95,1.0E-4
26833,95,1.0E-4
26834,95,1.0E-4
26835,95,1.0E-4
26836,95,1.0E-4
26837,95,1.0E-4
26838,95,1.0E-4
26839,95,1.0E-4
26840,95,1.0E-4
26841,95,1.0E-4
26842,95,1.0E-4
26843,95,1.0E-4
26844,95,1.0E-4
26845,95,1.0E-4
26846,95,1.0E-4
26847,95,1.0E-4
26848,95,1.0E-4
26849,95,1.0E-4
26850,95,1.0E-4
26851,95,1.0E-4
26852,95,1.0E-4
26853,95,1.0E-4
26854,95,1.0E-4
26855,95,1.0E-4
26856,95,1.0E-4
26857,95,1.0E-4
26858,95,1.0E-4
26859,95,1.0E-4
26860,95,1.0E-4
26861,95,1.0E-4
26862,95,1.0E-4
26863,95,1.0E-4
26864,95,1.0E-4
26865,95,1.0E-4
26866,95,1.0E-4
26867,95,1.0E-4
26868,95,1.0E-4
26869,95,1.0E-4
26870,95,1.0E-4
26871,95,1.0E-4
26872,95,1.0E-4
26873,95,1.0E-4
26874,95,1.0E-4
26875,95,1.0E-4
26876,95,1.0E-4
26877,95,1.0E-4
26878,95,1.0E-4
26879,95,1.0E-4
26880,95,1.0E-4
26881,95,1.0E-4
26882,95,1.0E-4
26883,95,1.0E-4
26884,95,1.0E-4
26885,95,1.0E-4
26886,95,1.0E-4
26887,95,1.0E-4
26888,95,1.0E-4
26889,95,1.0E-4
26890,95,1.0E-4
26891,95,1.0E-4
26892,95,1.0E-4
26893,95,1.0E-4
26894,95,1.0E-4
26895,95,1.0E-4
26896,95,1.0E-4
26897,95,1.0E-4
26898,95,1.0E-4
26899,95,1.0E-4
26900,95,1.0E-4
26901,95,1.0E-4
26902,95,1.0E-4
26903,95,1.0E-4
26904,95,1.0E-4
26905,95,1.0E-4
26906,95,1.0E-4
26907,95,1.0E-4
26908,95,1.0E-4
26909,95,1.0E-4
26910,95,1.0E-4
26911,95,1.0E-4
26912,95,1.0E-4
26913,95,1.0E-4
26914,95,1.0E-4
26915,95,1.0E-4
26916,95,1.0E-4
26917,95,1.0E-4
26918,95,1.0E-4
26919,95,1.0E-4
26920,95,1.0E-4
26921,95,1.0E-4
26922,95,1.0E-4
26923,95,1.0E-4
26924,95,1.0E-4
26925,95,1.0E-4
26926,95,1.0E-4
26927,95,1.0E-4
26928,95,1.0E-4
26929,95,1.0E-4
26930,95,1.0E-4
26931,95,1.0E-4
26932,95,1.0E-4
26933,95,1.0E-4
26934,95,1.0E-4
26935,95,1.0E-4
26936,95,1.0E-4
26937,95,1.0E-4
26938,95,1.0E-4
26939,95,1.0E-4
26940,95,1.0E-4
26941,95,1.0E-4
26942,95,1.0E-4
26943,95,1.0E-4
26944,95,1.0E-4
26945,95,1.0E-4
26946,95,1.0E-4
26947,95,1.0E-4
26948,95,1.0E-4
26949,95,1.0E-4
26950,95,1.0E-4
26951,95,1.0E-4
26952,95,1.0E-4
26953,95,1.0E-4
26954,95,1.0E-4
26955,95,1.0E-4
26956,95,1.0E-4
26957,95,1.0E-4
26958,95,1.0E-4
26959,95,1.0E-4
26960,95,1.0E-4
26961,95,1.0E-4
26962,95,1.0E-4
26963,95,1.0E-4
26964,95,1.0E-4
26965,95,1.0E-4
26966,95,1.0E-4
26967,95,1.0E-4
26968,95,1.0E-4
26969,95,1.0E-4
26970,95,1.0E-4
26971,95,1.0E-4
26972,95,1.0E-4
26973,95,1.0E-4
26974,95,1.0E-4
26975,95,1.0E-4
26976,95,1.0E-4
26977,95,1.0E-4
26978,95,1.0E-4
26979,95,1.0E-4
26980,95,1.0E-4
26981,95,1.0E-4
26982,95,1.0E-4
26983,95,1.0E-4
26984,95,1.0E-4
26985,95,1.0E-4
26986,95,1.0E-4
26987,95,1.0E-4
26988,95,1.0E-4
26989,95,1.0E-4
26990,95,1.0E-4
26991,95,1.0E-4
26992,95,1.0E-4
26993,95,1.0E-4
26994,95,1.0E-4
26995,95,1.0E-4
26996,95,1.0E-4
26997,95,1.0E-4
26998,95,1.0E-4
26999,95,1.0E-4
27000,95,1.0E-4
27001,95,1.0E-4
27002,95,1.0E-4
27003,95,1.0E-4
27004,95,1.0E-4
27005,95,1.0E-4
27006,95,1.0E-4
27007,95,1.0E-4
27008,95,1.0E-4
27009,95,1.0E-4
27010,95,1.0E-4
27011,95,1.0E-4
27012,95,1.0E-4
27013,95,1.0E-4
27014,95,1.0E-4
27015,95,1.0E-4
27016,95,1.0E-4
27017,95,1.0E-4
27018,95,1.0E-4
27019,95,1.0E-4
27020,95,1.0E-4
27021,95,1.0E-4
27022,95,1.0E-4
27023,95,1.0E-4
27024,95,1.0E-4
27025,95,1.0E-4
27026,95,1.0E-4
27027,95,1.0E-4
27028,95,1.0E-4
27029,95,1.0E-4
27030,95,1.0E-4
27031,95,1.0E-4
27032,95,1.0E-4
27033,95,1.0E-4
27034,95,1.0E-4
27035,95,1.0E-4
27036,95,1.0E-4
27037,95,1.0E-4
27038,95,1.0E-4
27039,95,1.0E-4
27040,95,1.0E-4
27041,95,1.0E-4
27042,95,1.0E-4
27043,95,1.0E-4
27044,95,1.0E-4
27045,95,1.0E-4
27046,95,1.0E-4
27047,95,1.0E-4
27048,95,1.0E-4
27049,95,1.0E-4
27050,95,1.0E-4
27051,95,1.0E-4
27052,95,1.0E-4
27053,95,1.0E-4
27054,95,1.0E-4
27055,95,1.0E-4
27056,95,1.0E-4
27057,95,1.0E-4
27058,95,1.0E-4
27059,95,1.0E-4
27060,95,1.0E-4
27061,95,1.0E-4
27062,95,1.0E-4
27063,95,1.0E-4
27064,95,1.0E-4
27065,95,1.0E-4
27066,95,1.0E-4
27067,95,1.0E-4
27068,95,1.0E-4
27069,95,1.0E-4
27070,95,1.0E-4
27071,95,1.0E-4
27072,95,1.0E-4
27073,95,1.0E-4
27074,95,1.0E-4
27075,95,1.0E-4
27076,95,1.0E-4
27077,95,1.0E-4
27078,95,1.0E-4
27079,95,1.0E-4
27080,95,1.0E-4
27081,95,1.0E-4
27082,95,1.0E-4
27083,95,1.0E-4
27084,95,1.0E-4
27085,95,1.0E-4
27086,95,1.0E-4
27087,95,1.0E-4
27088,95,1.0E-4
27089,95,1.0E-4
27090,95,1.0E-4
27091,95,1.0E-4
27092,95,1.0E-4
27093,95,1.0E-4
27094,95,1.0E-4
27095,95,1.0E-4
27096,95,1.0E-4
27097,95,1.0E-4
27098,95,1.0E-4
27099,95,1.0E-4
27100,95,1.0E-4
27101,95,1.0E-4
27102,95,1.0E-4
27103,95,1.0E-4
27104,95,1.0E-4
27105,95,1.0E-4
27106,95,1.0E-4
27107,95,1.0E-4
27108,95,1.0E-4
27109,95,1.0E-4
27110,95,1.0E-4
27111,95,1.0E-4
27112,95,1.0E-4
27113,95,1.0E-4
27114,95,1.0E-4
27115,95,1.0E-4
27116,95,1.0E-4
27117,95,1.0E-4
27118,95,1.0E-4
27119,95,1.0E-4
27120,95,1.0E-4
27121,95,1.0E-4
27122,95,1.0E-4
27123,95,1.0E-4
27124,95,1.0E-4
27125,95,1.0E-4
27126,95,1.0E-4
27127,95,1.0E-4
27128,95,1.0E-4
27129,95,1.0E-4
27130,95,1.0E-4
27131,95,1.0E-4
27132,95,1.0E-4
27133,95,1.0E-4
27134,95,1.0E-4
27135,95,1.0E-4
27136,95,1.0E-4
27137,95,1.0E-4
27138,95,1.0E-4
27139,95,1.0E-4
27140,95,1.0E-4
27141,95,1.0E-4
27142,95,1.0E-4
27143,95,1.0E-4
27144,95,1.0E-4
27145,95,1.0E-4
27146,95,1.0E-4
27147,95,1.0E-4
27148,95,1.0E-4
27149,95,1.0E-4
27150,95,1.0E-4
27151,95,1.0E-4
27152,95,1.0E-4
27153,95,1.0E-4
27154,95,1.0E-4
27155,95,1.0E-4
27156,95,1.0E-4
27157,95,1.0E-4
27158,95,1.0E-4
27159,95,1.0E-4
27160,95,1.0E-4
27161,95,1.0E-4
27162,95,1.0E-4
27163,95,1.0E-4
27164,95,1.0E-4
27165,95,1.0E-4
27166,95,1.0E-4
27167,95,1.0E-4
27168,95,1.0E-4
27169,95,1.0E-4
27170,95,1.0E-4
27171,95,1.0E-4
27172,95,1.0E-4
27173,95,1.0E-4
27174,95,1.0E-4
27175,95,1.0E-4
27176,95,1.0E-4
27177,95,1.0E-4
27178,95,1.0E-4
27179,95,1.0E-4
27180,95,1.0E-4
27181,95,1.0E-4
27182,95,1.0E-4
27183,95,1.0E-4
27184,95,1.0E-4
27185,95,1.0E-4
27186,95,1.0E-4
27187,95,1.0E-4
27188,95,1.0E-4
27189,95,1.0E-4
27190,95,1.0E-4
27191,95,1.0E-4
27192,95,1.0E-4
27193,95,1.0E-4
27194,95,1.0E-4
27195,95,1.0E-4
27196,95,1.0E-4
27197,95,1.0E-4
27198,95,1.0E-4
27199,95,1.0E-4
27200,95,1.0E-4
27201,95,1.0E-4
27202,95,1.0E-4
27203,95,1.0E-4
27204,95,1.0E-4
27205,95,1.0E-4
27206,95,1.0E-4
27207,95,1.0E-4
27208,95,1.0E-4
27209,95,1.0E-4
27210,95,1.0E-4
27211,95,1.0E-4
27212,95,1.0E-4
27213,95,1.0E-4
27214,95,1.0E-4
27215,95,1.0E-4
27216,95,1.0E-4
27217,95,1.0E-4
27218,95,1.0E-4
27219,95,1.0E-4
27220,95,1.0E-4
27221,95,1.0E-4
27222,95,1.0E-4
27223,95,1.0E-4
27224,95,1.0E-4
27225,95,1.0E-4
27226,95,1.0E-4
27227,95,1.0E-4
27228,95,1.0E-4
27229,95,1.0E-4
27230,95,1.0E-4
27231,95,1.0E-4
27232,95,1.0E-4
27233,95,1.0E-4
27234,95,1.0E-4
27235,95,1.0E-4
27236,95,1.0E-4
27237,95,1.0E-4
27238,95,1.0E-4
27239,95,1.0E-4
27240,95,1.0E-4
27241,95,1.0E-4
27242,95,1.0E-4
27243,95,1.0E-4
27244,95,1.0E-4
27245,95,1.0E-4
27246,95,1.0E-4
27247,95,1.0E-4
27248,95,1.0E-4
27249,95,1.0E-4
27250,95,1.0E-4
27251,95,1.0E-4
27252,95,1.0E-4
27253,95,1.0E-4
27254,95,1.0E-4
27255,95,1.0E-4
27256,95,1.0E-4
27257,95,1.0E-4
27258,95,1.0E-4
27259,95,1.0E-4
27260,95,1.0E-4
27261,95,1.0E-4
27262,95,1.0E-4
27263,95,1.0E-4
27264,95,1.0E-4
27265,95,1.0E-4
27266,95,1.0E-4
27267,95,1.0E-4
27268,95,1.0E-4
27269,95,1.0E-4
27270,95,1.0E-4
27271,95,1.0E-4
27272,95,1.0E-4
27273,95,1.0E-4
27274,95,1.0E-4
27275,95,1.0E-4
27276,95,1.0E-4
27277,95,1.0E-4
27278,95,1.0E-4
27279,95,1.0E-4
27280,95,1.0E-4
27281,95,1.0E-4
27282,95,1.0E-4
27283,95,1.0E-4
27284,95,1.0E-4
27285,95,1.0E-4
27286,95,1.0E-4
27287,95,1.0E-4
27288,95,1.0E-4
27289,95,1.0E-4
27290,95,1.0E-4
27291,95,1.0E-4
27292,95,1.0E-4
27293,95,1.0E-4
27294,95,1.0E-4
27295,95,1.0E-4
27296,95,1.0E-4
27297,95,1.0E-4
27298,95,1.0E-4
27299,95,1.0E-4
27300,95,1.0E-4
27301,95,1.0E-4
27302,95,1.0E-4
27303,95,1.0E-4
27304,95,1.0E-4
27305,95,1.0E-4
27306,95,1.0E-4
27307,95,1.0E-4
27308,95,1.0E-4
27309,95,1.0E-4
27310,95,1.0E-4
27311,95,1.0E-4
27312,95,1.0E-4
27313,95,1.0E-4
27314,95,1.0E-4
27315,95,1.0E-4
27316,95,1.0E-4
27317,95,1.0E-4
27318,95,1.0E-4
27319,95,1.0E-4
27320,95,1.0E-4
27321,95,1.0E-4
27322,95,1.0E-4
27323,95,1.0E-4
27324,95,1.0E-4
27325,95,1.0E-4
27326,95,1.0E-4
27327,95,1.0E-4
27328,95,1.0E-4
27329,95,1.0E-4
27330,95,1.0E-4
27331,95,1.0E-4
27332,95,1.0E-4
27333,95,1.0E-4
27334,95,1.0E-4
27335,95,1.0E-4
27336,95,1.0E-4
27337,95,1.0E-4
27338,95,1.0E-4
27339,95,1.0E-4
27340,95,1.0E-4
27341,95,1.0E-4
27342,95,1.0E-4
27343,95,1.0E-4
27344,95,1.0E-4
27345,95,1.0E-4
27346,95,1.0E-4
27347,95,1.0E-4
27348,95,1.0E-4
27349,95,1.0E-4
27350,95,1.0E-4
27351,95,1.0E-4
27352,95,1.0E-4
27353,95,1.0E-4
27354,95,1.0E-4
27355,95,1.0E-4
27356,95,1.0E-4
27357,95,1.0E-4
27358,95,1.0E-4
27359,95,1.0E-4
27360,95,1.0E-4
27361,95,1.0E-4
27362,95,1.0E-4
27363,95,1.0E-4
27364,95,1.0E-4
27365,95,1.0E-4
27366,95,1.0E-4
27367,95,1.0E-4
27368,95,1.0E-4
27369,95,1.0E-4
27370,95,1.0E-4
27371,95,1.0E-4
27372,95,1.0E-4
27373,95,1.0E-4
27374,95,1.0E-4
27375,95,1.0E-4
27376,95,1.0E-4
27377,95,1.0E-4
27378,95,1.0E-4
27379,95,1.0E-4
27380,95,1.0E-4
27381,95,1.0E-4
27382,95,1.0E-4
27383,95,1.0E-4
27384,95,1.0E-4
27385,95,1.0E-4
27386,95,1.0E-4
27387,95,1.0E-4
27388,95,1.0E-4
27389,95,1.0E-4
27390,95,1.0E-4
27391,95,1.0E-4
27392,95,1.0E-4
27393,95,1.0E-4
27394,95,1.0E-4
27395,95,1.0E-4
27396,95,1.0E-4
27397,95,1.0E-4
27398,95,1.0E-4
27399,95,1.0E-4
27400,95,1.0E-4
27401,95,1.0E-4
27402,95,1.0E-4
27403,95,1.0E-4
27404,95,1.0E-4
27405,95,1.0E-4
27406,95,1.0E-4
27407,95,1.0E-4
27408,95,1.0E-4
27409,95,1.0E-4
27410,95,1.0E-4
27411,95,1.0E-4
27412,95,1.0E-4
27413,95,1.0E-4
27414,95,1.0E-4
27415,95,1.0E-4
27416,95,1.0E-4
27417,95,1.0E-4
27418,95,1.0E-4
27419,95,1.0E-4
27420,95,1.0E-4
27421,95,1.0E-4
27422,95,1.0E-4
27423,95,1.0E-4
27424,95,1.0E-4
27425,95,1.0E-4
27426,95,1.0E-4
27427,95,1.0E-4
27428,95,1.0E-4
27429,95,1.0E-4
27430,95,1.0E-4
27431,95,1.0E-4
27432,95,1.0E-4
27433,95,1.0E-4
27434,95,1.0E-4
27435,95,1.0E-4
27436,95,1.0E-4
27437,95,1.0E-4
27438,95,1.0E-4
27439,95,1.0E-4
27440,95,1.0E-4
27441,95,1.0E-4
27442,95,1.0E-4
27443,95,1.0E-4
27444,95,1.0E-4
27445,95,1.0E-4
27446,95,1.0E-4
27447,95,1.0E-4
27448,95,1.0E-4
27449,95,1.0E-4
27450,95,1.0E-4
27451,95,1.0E-4
27452,95,1.0E-4
27453,95,1.0E-4
27454,95,1.0E-4
27455,95,1.0E-4
27456,95,1.0E-4
27457,95,1.0E-4
27458,95,1.0E-4
27459,95,1.0E-4
27460,95,1.0E-4
27461,95,1.0E-4
27462,95,1.0E-4
27463,95,1.0E-4
27464,95,1.0E-4
27465,95,1.0E-4
27466,95,1.0E-4
27467,95,1.0E-4
27468,95,1.0E-4
27469,95,1.0E-4
27470,95,1.0E-4
27471,95,1.0E-4
27472,95,1.0E-4
27473,95,1.0E-4
27474,95,1.0E-4
27475,95,1.0E-4
27476,95,1.0E-4
27477,95,1.0E-4
27478,95,1.0E-4
27479,95,1.0E-4
27480,95,1.0E-4
27481,95,1.0E-4
27482,95,1.0E-4
27483,95,1.0E-4
27484,95,1.0E-4
27485,95,1.0E-4
27486,95,1.0E-4
27487,95,1.0E-4
27488,95,1.0E-4
27489,95,1.0E-4
27490,95,1.0E-4
27491,95,1.0E-4
27492,95,1.0E-4
27493,95,1.0E-4
27494,95,1.0E-4
27495,95,1.0E-4
27496,95,1.0E-4
27497,95,1.0E-4
27498,95,1.0E-4
27499,95,1.0E-4
27500,95,1.0E-4
27501,95,1.0E-4
27502,95,1.0E-4
27503,95,1.0E-4
27504,95,1.0E-4
27505,95,1.0E-4
27506,95,1.0E-4
27507,95,1.0E-4
27508,95,1.0E-4
27509,95,1.0E-4
27510,95,1.0E-4
27511,95,1.0E-4
27512,95,1.0E-4
27513,95,1.0E-4
27514,95,1.0E-4
27515,95,1.0E-4
27516,95,1.0E-4
27517,95,1.0E-4
27518,95,1.0E-4
27519,95,1.0E-4
27520,95,1.0E-4
27521,95,1.0E-4
27522,95,1.0E-4
27523,95,1.0E-4
27524,95,1.0E-4
27525,95,1.0E-4
27526,95,1.0E-4
27527,95,1.0E-4
27528,95,1.0E-4
27529,95,1.0E-4
27530,95,1.0E-4
27531,95,1.0E-4
27532,95,1.0E-4
27533,95,1.0E-4
27534,95,1.0E-4
27535,95,1.0E-4
27536,95,1.0E-4
27537,95,1.0E-4
27538,95,1.0E-4
27539,95,1.0E-4
27540,95,1.0E-4
27541,95,1.0E-4
27542,95,1.0E-4
27543,95,1.0E-4
27544,95,1.0E-4
27545,95,1.0E-4
27546,95,1.0E-4
27547,95,1.0E-4
27548,95,1.0E-4
27549,95,1.0E-4
27550,95,1.0E-4
27551,95,1.0E-4
27552,95,1.0E-4
27553,95,1.0E-4
27554,95,1.0E-4
27555,95,1.0E-4
27556,95,1.0E-4
27557,95,1.0E-4
27558,95,1.0E-4
27559,95,1.0E-4
27560,95,1.0E-4
27561,95,1.0E-4
27562,95,1.0E-4
27563,95,1.0E-4
27564,95,1.0E-4
27565,95,1.0E-4
27566,95,1.0E-4
27567,95,1.0E-4
27568,95,1.0E-4
27569,95,1.0E-4
27570,95,1.0E-4
27571,95,1.0E-4
27572,95,1.0E-4
27573,95,1.0E-4
27574,95,1.0E-4
27575,95,1.0E-4
27576,95,1.0E-4
27577,95,1.0E-4
27578,95,1.0E-4
27579,95,1.0E-4
27580,95,1.0E-4
27581,95,1.0E-4
27582,95,1.0E-4
27583,95,1.0E-4
27584,95,1.0E-4
27585,95,1.0E-4
27586,95,1.0E-4
27587,95,1.0E-4
27588,95,1.0E-4
27589,95,1.0E-4
27590,95,1.0E-4
27591,95,1.0E-4
27592,95,1.0E-4
27593,95,1.0E-4
27594,95,1.0E-4
27595,95,1.0E-4
27596,95,1.0E-4
27597,95,1.0E-4
27598,95,1.0E-4
27599,95,1.0E-4
27600,95,1.0E-4
27601,95,1.0E-4
27602,95,1.0E-4
27603,95,1.0E-4
27604,95,1.0E-4
27605,95,1.0E-4
27606,95,1.0E-4
27607,95,1.0E-4
27608,95,1.0E-4
27609,95,1.0E-4
27610,95,1.0E-4
27611,95,1.0E-4
27612,95,1.0E-4
27613,95,1.0E-4
27614,95,1.0E-4
27615,95,1.0E-4
27616,95,1.0E-4
27617,95,1.0E-4
27618,95,1.0E-4
27619,95,1.0E-4
27620,95,1.0E-4
27621,95,1.0E-4
27622,95,1.0E-4
27623,95,1.0E-4
27624,95,1.0E-4
27625,95,1.0E-4
27626,95,1.0E-4
27627,95,1.0E-4
27628,95,1.0E-4
27629,95,1.0E-4
27630,95,1.0E-4
27631,95,1.0E-4
27632,95,1.0E-4
27633,95,1.0E-4
27634,95,1.0E-4
27635,95,1.0E-4
27636,95,1.0E-4
27637,95,1.0E-4
27638,95,1.0E-4
27639,95,1.0E-4
27640,95,1.0E-4
27641,95,1.0E-4
27642,95,1.0E-4
27643,95,1.0E-4
27644,95,1.0E-4
27645,95,1.0E-4
27646,95,1.0E-4
27647,95,1.0E-4
27648,95,1.0E-4
27649,95,1.0E-4
27650,95,1.0E-4
27651,95,1.0E-4
27652,95,1.0E-4
27653,95,1.0E-4
27654,95,1.0E-4
27655,95,1.0E-4
27656,95,1.0E-4
27657,95,1.0E-4
27658,95,1.0E-4
27659,95,1.0E-4
27660,95,1.0E-4
27661,95,1.0E-4
27662,95,1.0E-4
27663,95,1.0E-4
27664,95,1.0E-4
27665,95,1.0E-4
27666,95,1.0E-4
27667,95,1.0E-4
27668,95,1.0E-4
27669,95,1.0E-4
27670,95,1.0E-4
27671,95,1.0E-4
27672,95,1.0E-4
27673,95,1.0E-4
27674,95,1.0E-4
27675,95,1.0E-4
27676,95,1.0E-4
27677,95,1.0E-4
27678,95,1.0E-4
27679,95,1.0E-4
27680,95,1.0E-4
27681,95,1.0E-4
27682,95,1.0E-4
27683,95,1.0E-4
27684,95,1.0E-4
27685,95,1.0E-4
27686,95,1.0E-4
27687,95,1.0E-4
27688,95,1.0E-4
27689,95,1.0E-4
27690,95,1.0E-4
27691,95,1.0E-4
27692,95,1.0E-4
27693,95,1.0E-4
27694,95,1.0E-4
27695,95,1.0E-4
27696,95,1.0E-4
27697,95,1.0E-4
27698,95,1.0E-4
27699,95,1.0E-4
27700,95,1.0E-4
27701,95,1.0E-4
27702,95,1.0E-4
27703,95,1.0E-4
27704,95,1.0E-4
27705,95,1.0E-4
27706,95,1.0E-4
27707,95,1.0E-4
27708,95,1.0E-4
27709,95,1.0E-4
27710,95,1.0E-4
27711,95,1.0E-4
27712,95,1.0E-4
27713,95,1.0E-4
27714,95,1.0E-4
27715,95,1.0E-4
27716,95,1.0E-4
27717,95,1.0E-4
27718,95,1.0E-4
27719,95,1.0E-4
27720,95,1.0E-4
27721,95,1.0E-4
27722,95,1.0E-4
27723,95,1.0E-4
27724,95,1.0E-4
27725,95,1.0E-4
27726,95,1.0E-4
27727,95,1.0E-4
27728,95,1.0E-4
27729,95,1.0E-4
27730,95,1.0E-4
27731,95,1.0E-4
27732,95,1.0E-4
27733,95,1.0E-4
27734,95,1.0E-4
27735,95,1.0E-4
27736,95,1.0E-4
27737,95,1.0E-4
27738,95,1.0E-4
27739,95,1.0E-4
27740,95,1.0E-4
27741,95,1.0E-4
27742,95,1.0E-4
27743,95,1.0E-4
27744,95,1.0E-4
27745,95,1.0E-4
27746,95,1.0E-4
27747,95,1.0E-4
27748,95,1.0E-4
27749,95,1.0E-4
27750,95,1.0E-4
27751,95,1.0E-4
27752,95,1.0E-4
27753,95,1.0E-4
27754,95,1.0E-4
27755,95,1.0E-4
27756,95,1.0E-4
27757,95,1.0E-4
27758,95,1.0E-4
27759,95,1.0E-4
27760,95,1.0E-4
27761,95,1.0E-4
27762,95,1.0E-4
27763,95,1.0E-4
27764,95,1.0E-4
27765,95,1.0E-4
27766,95,1.0E-4
27767,95,1.0E-4
27768,95,1.0E-4
27769,95,1.0E-4
27770,95,1.0E-4
27771,95,1.0E-4
27772,95,1.0E-4
27773,95,1.0E-4
27774,95,1.0E-4
27775,95,1.0E-4
27776,95,1.0E-4
27777,95,1.0E-4
27778,95,1.0E-4
27779,95,1.0E-4
27780,95,1.0E-4
27781,95,1.0E-4
27782,95,1.0E-4
27783,95,1.0E-4
27784,95,1.0E-4
27785,95,1.0E-4
27786,95,1.0E-4
27787,95,1.0E-4
27788,95,1.0E-4
27789,95,1.0E-4
27790,95,1.0E-4
27791,95,1.0E-4
27792,95,1.0E-4
27793,95,1.0E-4
27794,95,1.0E-4
27795,95,1.0E-4
27796,95,1.0E-4
27797,95,1.0E-4
27798,95,1.0E-4
27799,95,1.0E-4
27800,95,1.0E-4
27801,95,1.0E-4
27802,95,1.0E-4
27803,95,1.0E-4
27804,95,1.0E-4
27805,95,1.0E-4
27806,95,1.0E-4
27807,95,1.0E-4
27808,95,1.0E-4
27809,95,1.0E-4
27810,95,1.0E-4
27811,95,1.0E-4
27812,95,1.0E-4
27813,95,1.0E-4
27814,95,1.0E-4
27815,95,1.0E-4
27816,95,1.0E-4
27817,95,1.0E-4
27818,95,1.0E-4
27819,95,1.0E-4
27820,95,1.0E-4
27821,95,1.0E-4
27822,95,1.0E-4
27823,95,1.0E-4
27824,95,1.0E-4
27825,95,1.0E-4
27826,95,1.0E-4
27827,95,1.0E-4
27828,95,1.0E-4
27829,95,1.0E-4
27830,95,1.0E-4
27831,95,1.0E-4
27832,95,1.0E-4
27833,95,1.0E-4
27834,95,1.0E-4
27835,95,1.0E-4
27836,95,1.0E-4
27837,95,1.0E-4
27838,95,1.0E-4
27839,95,1.0E-4
27840,95,1.0E-4
27841,95,1.0E-4
27842,95,1.0E-4
27843,95,1.0E-4
27844,95,1.0E-4
27845,95,1.0E-4
27846,95,1.0E-4
27847,95,1.0E-4
27848,95,1.0E-4
27849,95,1.0E-4
27850,95,1.0E-4
27851,95,1.0E-4
27852,95,1.0E-4
27853,95,1.0E-4
27854,95,1.0E-4
27855,95,1.0E-4
27856,95,1.0E-4
27857,95,1.0E-4
27858,95,1.0E-4
27859,95,1.0E-4
27860,95,1.0E-4
27861,95,1.0E-4
27862,95,1.0E-4
27863,95,1.0E-4
27864,95,1.0E-4
27865,95,1.0E-4
27866,95,1.0E-4
27867,95,1.0E-4
27868,95,1.0E-4
27869,95,1.0E-4
27870,95,1.0E-4
27871,95,1.0E-4
27872,95,1.0E-4
27873,95,1.0E-4
27874,95,1.0E-4
27875,95,1.0E-4
27876,95,1.0E-4
27877,95,1.0E-4
27878,95,1.0E-4
27879,95,1.0E-4
27880,95,1.0E-4
27881,95,1.0E-4
27882,95,1.0E-4
27883,95,1.0E-4
27884,95,1.0E-4
27885,95,1.0E-4
27886,95,1.0E-4
27887,95,1.0E-4
27888,95,1.0E-4
27889,95,1.0E-4
27890,95,1.0E-4
27891,95,1.0E-4
27892,95,1.0E-4
27893,95,1.0E-4
27894,95,1.0E-4
27895,95,1.0E-4
27896,95,1.0E-4
27897,95,1.0E-4
27898,95,1.0E-4
27899,95,1.0E-4
27900,95,1.0E-4
27901,95,1.0E-4
27902,95,1.0E-4
27903,95,1.0E-4
27904,95,1.0E-4
27905,95,1.0E-4
27906,95,1.0E-4
27907,95,1.0E-4
27908,95,1.0E-4
27909,95,1.0E-4
27910,95,1.0E-4
27911,95,1.0E-4
27912,95,1.0E-4
27913,95,1.0E-4
27914,95,1.0E-4
27915,95,1.0E-4
27916,95,1.0E-4
27917,95,1.0E-4
27918,95,1.0E-4
27919,95,1.0E-4
27920,95,1.0E-4
27921,95,1.0E-4
27922,95,1.0E-4
27923,95,1.0E-4
27924,95,1.0E-4
27925,95,1.0E-4
27926,95,1.0E-4
27927,95,1.0E-4
27928,95,1.0E-4
27929,95,1.0E-4
27930,95,1.0E-4
27931,95,1.0E-4
27932,95,1.0E-4
27933,95,1.0E-4
27934,95,1.0E-4
27935,95,1.0E-4
27936,95,1.0E-4
27937,95,1.0E-4
27938,95,1.0E-4
27939,95,1.0E-4
27940,95,1.0E-4
27941,95,1.0E-4
27942,95,1.0E-4
27943,95,1.0E-4
27944,95,1.0E-4
27945,95,1.0E-4
27946,95,1.0E-4
27947,95,1.0E-4
27948,95,1.0E-4
27949,95,1.0E-4
27950,95,1.0E-4
27951,95,1.0E-4
27952,95,1.0E-4
27953,95,1.0E-4
27954,95,1.0E-4
27955,95,1.0E-4
27956,95,1.0E-4
27957,95,1.0E-4
27958,95,1.0E-4
27959,95,1.0E-4
27960,95,1.0E-4
27961,95,1.0E-4
27962,95,1.0E-4
27963,95,1.0E-4
27964,95,1.0E-4
27965,95,1.0E-4
27966,95,1.0E-4
27967,95,1.0E-4
27968,95,1.0E-4
27969,95,1.0E-4
27970,95,1.0E-4
27971,95,1.0E-4
27972,95,1.0E-4
27973,95,1.0E-4
27974,95,1.0E-4
27975,95,1.0E-4
27976,95,1.0E-4
27977,95,1.0E-4
27978,95,1.0E-4
27979,95,1.0E-4
27980,95,1.0E-4
27981,95,1.0E-4
27982,95,1.0E-4
27983,95,1.0E-4
27984,95,1.0E-4
27985,95,1.0E-4
27986,95,1.0E-4
27987,95,1.0E-4
27988,95,1.0E-4
27989,95,1.0E-4
27990,95,1.0E-4
27991,95,1.0E-4
27992,95,1.0E-4
27993,95,1.0E-4
27994,95,1.0E-4
27995,95,1.0E-4
27996,95,1.0E-4
27997,95,1.0E-4
27998,95,1.0E-4
27999,95,1.0E-4
28000,95,1.0E-4
28001,95,1.0E-4
28002,95,1.0E-4
28003,95,1.0E-4
28004,95,1.0E-4
28005,95,1.0E-4
28006,95,1.0E-4
28007,95,1.0E-4
28008,95,1.0E-4
28009,95,1.0E-4
28010,95,1.0E-4
28011,95,1.0E-4
28012,95,1.0E-4
28013,95,1.0E-4
28014,95,1.0E-4
28015,95,1.0E-4
28016,95,1.0E-4
28017,95,1.0E-4
28018,95,1.0E-4
28019,95,1.0E-4
28020,95,1.0E-4
28021,95,1.0E-4
28022,95,1.0E-4
28023,95,1.0E-4
28024,95,1.0E-4
28025,95,1.0E-4
28026,95,1.0E-4
28027,95,1.0E-4
28028,95,1.0E-4
28029,95,1.0E-4
28030,95,1.0E-4
28031,95,1.0E-4
28032,95,1.0E-4
28033,95,1.0E-4
28034,95,1.0E-4
28035,95,1.0E-4
28036,95,1.0E-4
28037,95,1.0E-4
28038,95,1.0E-4
28039,95,1.0E-4
28040,95,1.0E-4
28041,95,1.0E-4
28042,95,1.0E-4
28043,95,1.0E-4
28044,95,1.0E-4
28045,95,1.0E-4
28046,95,1.0E-4
28047,95,1.0E-4
28048,95,1.0E-4
28049,95,1.0E-4
28050,95,1.0E-4
28051,95,1.0E-4
28052,95,1.0E-4
28053,95,1.0E-4
28054,95,1.0E-4
28055,95,1.0E-4
28056,95,1.0E-4
28057,95,1.0E-4
28058,95,1.0E-4
28059,95,1.0E-4
28060,95,1.0E-4
28061,95,1.0E-4
28062,95,1.0E-4
28063,95,1.0E-4
28064,95,1.0E-4
28065,95,1.0E-4
28066,95,1.0E-4
28067,95,1.0E-4
28068,95,1.0E-4
28069,95,1.0E-4
28070,95,1.0E-4
28071,95,1.0E-4
28072,95,1.0E-4
28073,95,1.0E-4
28074,95,1.0E-4
28075,95,1.0E-4
28076,95,1.0E-4
28077,95,1.0E-4
28078,95,1.0E-4
28079,95,1.0E-4
28080,95,1.0E-4
28081,95,1.0E-4
28082,95,1.0E-4
28083,95,1.0E-4
28084,95,1.0E-4
28085,95,1.0E-4
28086,95,1.0E-4
28087,95,1.0E-4
28088,95,1.0E-4
28089,95,1.0E-4
28090,95,1.0E-4
28091,95,1.0E-4
28092,95,1.0E-4
28093,95,1.0E-4
28094,95,1.0E-4
28095,95,1.0E-4
28096,95,1.0E-4
28097,95,1.0E-4
28098,95,1.0E-4
28099,95,1.0E-4
28100,95,1.0E-4
28101,95,1.0E-4
28102,95,1.0E-4
28103,95,1.0E-4
28104,95,1.0E-4
28105,95,1.0E-4
28106,95,1.0E-4
28107,95,1.0E-4
28108,95,1.0E-4
28109,95,1.0E-4
28110,95,1.0E-4
28111,95,1.0E-4
28112,95,1.0E-4
28113,95,1.0E-4
28114,95,1.0E-4
28115,95,1.0E-4
28116,95,1.0E-4
28117,95,1.0E-4
28118,95,1.0E-4
28119,95,1.0E-4
28120,95,1.0E-4
28121,95,1.0E-4
28122,95,1.0E-4
28123,95,1.0E-4
28124,95,1.0E-4
28125,95,1.0E-4
28126,95,1.0E-4
28127,95,1.0E-4
28128,95,1.0E-4
28129,95,1.0E-4
28130,95,1.0E-4
28131,95,1.0E-4
28132,95,1.0E-4
28133,95,1.0E-4
28134,95,1.0E-4
28135,95,1.0E-4
28136,95,1.0E-4
28137,95,1.0E-4
28138,95,1.0E-4
28139,95,1.0E-4
28140,95,1.0E-4
28141,95,1.0E-4
28142,95,1.0E-4
28143,95,1.0E-4
28144,95,1.0E-4
28145,95,1.0E-4
28146,95,1.0E-4
28147,95,1.0E-4
28148,95,1.0E-4
28149,95,1.0E-4
28150,95,1.0E-4
28151,95,1.0E-4
28152,95,1.0E-4
28153,95,1.0E-4
28154,95,1.0E-4
28155,95,1.0E-4
28156,95,1.0E-4
28157,95,1.0E-4
28158,95,1.0E-4
28159,95,1.0E-4
28160,95,1.0E-4
28161,95,1.0E-4
28162,95,1.0E-4
28163,95,1.0E-4
28164,95,1.0E-4
28165,95,1.0E-4
28166,95,1.0E-4
28167,95,1.0E-4
28168,95,1.0E-4
28169,95,1.0E-4
28170,95,1.0E-4
28171,95,1.0E-4
28172,95,1.0E-4
28173,95,1.0E-4
28174,95,1.0E-4
28175,95,1.0E-4
28176,95,1.0E-4
28177,95,1.0E-4
28178,95,1.0E-4
28179,95,1.0E-4
28180,95,1.0E-4
28181,95,1.0E-4
28182,95,1.0E-4
28183,95,1.0E-4
28184,95,1.0E-4
28185,95,1.0E-4
28186,95,1.0E-4
28187,95,1.0E-4
28188,95,1.0E-4
28189,95,1.0E-4
28190,95,1.0E-4
28191,95,1.0E-4
28192,95,1.0E-4
28193,95,1.0E-4
28194,95,1.0E-4
28195,95,1.0E-4
28196,95,1.0E-4
28197,95,1.0E-4
28198,95,1.0E-4
28199,95,1.0E-4
28200,95,1.0E-4
28201,95,1.0E-4
28202,95,1.0E-4
28203,95,1.0E-4
28204,95,1.0E-4
28205,95,1.0E-4
28206,95,1.0E-4
28207,95,1.0E-4
28208,95,1.0E-4
28209,95,1.0E-4
28210,95,1.0E-4
28211,95,1.0E-4
28212,95,1.0E-4
28213,95,1.0E-4
28214,95,1.0E-4
28215,95,1.0E-4
28216,95,1.0E-4
28217,95,1.0E-4
28218,95,1.0E-4
28219,95,1.0E-4
28220,95,1.0E-4
28221,95,1.0E-4
28222,95,1.0E-4
28223,95,1.0E-4
28224,95,1.0E-4
28225,95,1.0E-4
28226,95,1.0E-4
28227,95,1.0E-4
28228,95,1.0E-4
28229,95,1.0E-4
28230,95,1.0E-4
28231,95,1.0E-4
28232,95,1.0E-4
28233,95,1.0E-4
28234,95,1.0E-4
28235,95,1.0E-4
28236,95,1.0E-4
28237,95,1.0E-4
28238,95,1.0E-4
28239,95,1.0E-4
28240,95,1.0E-4
28241,95,1.0E-4
28242,95,1.0E-4
28243,95,1.0E-4
28244,95,1.0E-4
28245,95,1.0E-4
28246,95,1.0E-4
28247,95,1.0E-4
28248,95,1.0E-4
28249,95,1.0E-4
28250,95,1.0E-4
28251,95,1.0E-4
28252,95,1.0E-4
28253,95,1.0E-4
28254,95,1.0E-4
28255,95,1.0E-4
28256,95,1.0E-4
28257,95,1.0E-4
28258,95,1.0E-4
28259,95,1.0E-4
28260,95,1.0E-4
28261,95,1.0E-4
28262,95,1.0E-4
28263,95,1.0E-4
28264,95,1.0E-4
28265,95,1.0E-4
28266,95,1.0E-4
28267,95,1.0E-4
28268,95,1.0E-4
28269,95,1.0E-4
28270,95,1.0E-4
28271,95,1.0E-4
28272,95,1.0E-4
28273,95,1.0E-4
28274,95,1.0E-4
28275,95,1.0E-4
28276,95,1.0E-4
28277,95,1.0E-4
28278,95,1.0E-4
28279,95,1.0E-4
28280,95,1.0E-4
28281,95,1.0E-4
28282,95,1.0E-4
28283,95,1.0E-4
28284,95,1.0E-4
28285,95,1.0E-4
28286,95,1.0E-4
28287,95,1.0E-4
28288,95,1.0E-4
28289,95,1.0E-4
28290,95,1.0E-4
28291,95,1.0E-4
28292,95,1.0E-4
28293,95,1.0E-4
28294,95,1.0E-4
28295,95,1.0E-4
28296,95,1.0E-4
28297,95,1.0E-4
28298,95,1.0E-4
28299,95,1.0E-4
28300,95,1.0E-4
28301,95,1.0E-4
28302,95,1.0E-4
28303,95,1.0E-4
28304,95,1.0E-4
28305,95,1.0E-4
28306,95,1.0E-4
28307,95,1.0E-4
28308,95,1.0E-4
28309,95,1.0E-4
28310,95,1.0E-4
28311,95,1.0E-4
28312,95,1.0E-4
28313,95,1.0E-4
28314,95,1.0E-4
28315,95,1.0E-4
28316,95,1.0E-4
28317,95,1.0E-4
28318,95,1.0E-4
28319,95,1.0E-4
28320,95,1.0E-4
28321,95,1.0E-4
28322,95,1.0E-4
28323,95,1.0E-4
28324,95,1.0E-4
28325,95,1.0E-4
28326,95,1.0E-4
28327,95,1.0E-4
28328,95,1.0E-4
28329,95,1.0E-4
28330,95,1.0E-4
28331,95,1.0E-4
28332,95,1.0E-4
28333,95,1.0E-4
28334,95,1.0E-4
28335,95,1.0E-4
28336,95,1.0E-4
28337,95,1.0E-4
28338,95,1.0E-4
28339,95,1.0E-4
28340,95,1.0E-4
28341,95,1.0E-4
28342,95,1.0E-4
28343,95,1.0E-4
28344,95,1.0E-4
28345,95,1.0E-4
28346,95,1.0E-4
28347,95,1.0E-4
28348,95,1.0E-4
28349,95,1.0E-4
28350,95,1.0E-4
28351,95,1.0E-4
28352,95,1.0E-4
28353,95,1.0E-4
28354,95,1.0E-4
28355,95,1.0E-4
28356,95,1.0E-4
28357,95,1.0E-4
28358,95,1.0E-4
28359,95,1.0E-4
28360,95,1.0E-4
28361,95,1.0E-4
28362,95,1.0E-4
28363,95,1.0E-4
28364,95,1.0E-4
28365,95,1.0E-4
28366,95,1.0E-4
28367,95,1.0E-4
28368,95,1.0E-4
28369,95,1.0E-4
28370,95,1.0E-4
28371,95,1.0E-4
28372,95,1.0E-4
28373,95,1.0E-4
28374,95,1.0E-4
28375,95,1.0E-4
28376,95,1.0E-4
28377,95,1.0E-4
28378,95,1.0E-4
28379,95,1.0E-4
28380,95,1.0E-4
28381,95,1.0E-4
28382,95,1.0E-4
28383,95,1.0E-4
28384,95,1.0E-4
28385,95,1.0E-4
28386,95,1.0E-4
28387,95,1.0E-4
28388,95,1.0E-4
28389,95,1.0E-4
28390,95,1.0E-4
28391,95,1.0E-4
28392,95,1.0E-4
28393,95,1.0E-4
28394,95,1.0E-4
28395,95,1.0E-4
28396,95,1.0E-4
28397,95,1.0E-4
28398,95,1.0E-4
28399,95,1.0E-4
28400,95,1.0E-4
28401,95,1.0E-4
28402,95,1.0E-4
28403,95,1.0E-4
28404,95,1.0E-4
28405,95,1.0E-4
28406,95,1.0E-4
28407,95,1.0E-4
28408,95,1.0E-4
28409,95,1.0E-4
28410,95,1.0E-4
28411,95,1.0E-4
28412,95,1.0E-4
28413,95,1.0E-4
28414,95,1.0E-4
28415,95,1.0E-4
28416,95,1.0E-4
28417,95,1.0E-4
28418,95,1.0E-4
28419,95,1.0E-4
28420,95,1.0E-4
28421,95,1.0E-4
28422,95,1.0E-4
28423,95,1.0E-4
28424,95,1.0E-4
28425,95,1.0E-4
28426,95,1.0E-4
28427,95,1.0E-4
28428,95,1.0E-4
28429,95,1.0E-4
28430,95,1.0E-4
28431,95,1.0E-4
28432,95,1.0E-4
28433,95,1.0E-4
28434,95,1.0E-4
28435,95,1.0E-4
28436,95,1.0E-4
28437,95,1.0E-4
28438,95,1.0E-4
28439,95,1.0E-4
28440,95,1.0E-4
28441,95,1.0E-4
28442,95,1.0E-4
28443,95,1.0E-4
28444,95,1.0E-4
28445,95,1.0E-4
28446,95,1.0E-4
28447,95,1.0E-4
28448,95,1.0E-4
28449,95,1.0E-4
28450,95,1.0E-4
28451,95,1.0E-4
28452,95,1.0E-4
28453,95,1.0E-4
28454,95,1.0E-4
28455,95,1.0E-4
28456,95,1.0E-4
28457,95,1.0E-4
28458,95,1.0E-4
28459,95,1.0E-4
28460,95,1.0E-4
28461,95,1.0E-4
28462,95,1.0E-4
28463,95,1.0E-4
28464,95,1.0E-4
28465,95,1.0E-4
28466,95,1.0E-4
28467,95,1.0E-4
28468,95,1.0E-4
28469,95,1.0E-4
28470,95,1.0E-4
28471,95,1.0E-4
28472,95,1.0E-4
28473,95,1.0E-4
28474,95,1.0E-4
28475,95,1.0E-4
28476,95,1.0E-4
28477,95,1.0E-4
28478,95,1.0E-4
28479,95,1.0E-4
28480,95,1.0E-4
28481,95,1.0E-4
28482,95,1.0E-4
28483,95,1.0E-4
28484,95,1.0E-4
28485,95,1.0E-4
28486,95,1.0E-4
28487,95,1.0E-4
28488,95,1.0E-4
28489,95,1.0E-4
28490,95,1.0E-4
28491,95,1.0E-4
28492,95,1.0E-4
28493,95,1.0E-4
28494,95,1.0E-4
28495,95,1.0E-4
28496,95,1.0E-4
28497,95,1.0E-4
28498,95,1.0E-4
28499,95,1.0E-4
28500,95,1.0E-4
28501,95,1.0E-4
28502,95,1.0E-4
28503,95,1.0E-4
28504,95,1.0E-4
28505,95,1.0E-4
28506,95,1.0E-4
28507,95,1.0E-4
28508,95,1.0E-4
28509,95,1.0E-4
28510,95,1.0E-4
28511,95,1.0E-4
28512,95,1.0E-4
28513,95,1.0E-4
28514,95,1.0E-4
28515,95,1.0E-4
28516,95,1.0E-4
28517,95,1.0E-4
28518,95,1.0E-4
28519,95,1.0E-4
28520,95,1.0E-4
28521,95,1.0E-4
28522,95,1.0E-4
28523,95,1.0E-4
28524,95,1.0E-4
28525,95,1.0E-4
28526,95,1.0E-4
28527,95,1.0E-4
28528,95,1.0E-4
28529,95,1.0E-4
28530,95,1.0E-4
28531,95,1.0E-4
28532,95,1.0E-4
28533,95,1.0E-4
28534,95,1.0E-4
28535,95,1.0E-4
28536,95,1.0E-4
28537,95,1.0E-4
28538,95,1.0E-4
28539,95,1.0E-4
28540,95,1.0E-4
28541,95,1.0E-4
28542,95,1.0E-4
28543,95,1.0E-4
28544,95,1.0E-4
28545,95,1.0E-4
28546,95,1.0E-4
28547,95,1.0E-4
28548,95,1.0E-4
28549,95,1.0E-4
28550,95,1.0E-4
28551,95,1.0E-4
28552,95,1.0E-4
28553,95,1.0E-4
28554,95,1.0E-4
28555,95,1.0E-4
28556,95,1.0E-4
28557,95,1.0E-4
28558,95,1.0E-4
28559,95,1.0E-4
28560,95,1.0E-4
28561,95,1.0E-4
28562,95,1.0E-4
28563,95,1.0E-4
28564,95,1.0E-4
28565,95,1.0E-4
28566,95,1.0E-4
28567,95,1.0E-4
28568,95,1.0E-4
28569,95,1.0E-4
28570,95,1.0E-4
28571,95,1.0E-4
28572,95,1.0E-4
28573,95,1.0E-4
28574,95,1.0E-4
28575,95,1.0E-4
28576,95,1.0E-4
28577,95,1.0E-4
28578,95,1.0E-4
28579,95,1.0E-4
28580,95,1.0E-4
28581,95,1.0E-4
28582,95,1.0E-4
28583,95,1.0E-4
28584,95,1.0E-4
28585,95,1.0E-4
28586,95,1.0E-4
28587,95,1.0E-4
28588,95,1.0E-4
28589,95,1.0E-4
28590,95,1.0E-4
28591,95,1.0E-4
28592,95,1.0E-4
28593,95,1.0E-4
28594,95,1.0E-4
28595,95,1.0E-4
28596,95,1.0E-4
28597,95,1.0E-4
28598,95,1.0E-4
28599,95,1.0E-4
28600,95,1.0E-4
28601,95,1.0E-4
28602,95,1.0E-4
28603,95,1.0E-4
28604,95,1.0E-4
28605,95,1.0E-4
28606,95,1.0E-4
28607,95,1.0E-4
28608,95,1.0E-4
28609,95,1.0E-4
28610,95,1.0E-4
28611,95,1.0E-4
28612,95,1.0E-4
28613,95,1.0E-4
28614,95,1.0E-4
28615,95,1.0E-4
28616,95,1.0E-4
28617,95,1.0E-4
28618,95,1.0E-4
28619,95,1.0E-4
28620,95,1.0E-4
28621,95,1.0E-4
28622,95,1.0E-4
28623,95,1.0E-4
28624,95,1.0E-4
28625,95,1.0E-4
28626,95,1.0E-4
28627,95,1.0E-4
28628,95,1.0E-4
28629,95,1.0E-4
28630,95,1.0E-4
28631,95,1.0E-4
28632,95,1.0E-4
28633,95,1.0E-4
28634,95,1.0E-4
28635,95,1.0E-4
28636,95,1.0E-4
28637,95,1.0E-4
28638,95,1.0E-4
28639,95,1.0E-4
28640,95,1.0E-4
28641,95,1.0E-4
28642,95,1.0E-4
28643,95,1.0E-4
28644,95,1.0E-4
28645,95,1.0E-4
28646,95,1.0E-4
28647,95,1.0E-4
28648,95,1.0E-4
28649,95,1.0E-4
28650,95,1.0E-4
28651,95,1.0E-4
28652,95,1.0E-4
28653,95,1.0E-4
28654,95,1.0E-4
28655,95,1.0E-4
28656,95,1.0E-4
28657,95,1.0E-4
28658,95,1.0E-4
28659,95,1.0E-4
28660,95,1.0E-4
28661,95,1.0E-4
28662,95,1.0E-4
28663,95,1.0E-4
28664,95,1.0E-4
28665,95,1.0E-4
28666,95,1.0E-4
28667,95,1.0E-4
28668,95,1.0E-4
28669,95,1.0E-4
28670,95,1.0E-4
28671,95,1.0E-4
28672,95,1.0E-4
28673,95,1.0E-4
28674,95,1.0E-4
28675,95,1.0E-4
28676,95,1.0E-4
28677,95,1.0E-4
28678,95,1.0E-4
28679,95,1.0E-4
28680,95,1.0E-4
28681,95,1.0E-4
28682,95,1.0E-4
28683,95,1.0E-4
28684,95,1.0E-4
28685,95,1.0E-4
28686,95,1.0E-4
28687,95,1.0E-4
28688,95,1.0E-4
28689,95,1.0E-4
28690,95,1.0E-4
28691,95,1.0E-4
28692,95,1.0E-4
28693,95,1.0E-4
28694,95,1.0E-4
28695,95,1.0E-4
28696,95,1.0E-4
28697,95,1.0E-4
28698,95,1.0E-4
28699,95,1.0E-4
28700,95,1.0E-4
28701,95,1.0E-4
28702,95,1.0E-4
28703,95,1.0E-4
28704,95,1.0E-4
28705,95,1.0E-4
28706,95,1.0E-4
28707,95,1.0E-4
28708,95,1.0E-4
28709,95,1.0E-4
28710,95,1.0E-4
28711,95,1.0E-4
28712,95,1.0E-4
28713,95,1.0E-4
28714,95,1.0E-4
28715,95,1.0E-4
28716,95,1.0E-4
28717,95,1.0E-4
28718,95,1.0E-4
28719,95,1.0E-4
28720,95,1.0E-4
28721,95,1.0E-4
28722,95,1.0E-4
28723,95,1.0E-4
28724,95,1.0E-4
28725,95,1.0E-4
28726,95,1.0E-4
28727,95,1.0E-4
28728,95,1.0E-4
28729,95,1.0E-4
28730,95,1.0E-4
28731,95,1.0E-4
28732,95,1.0E-4
28733,95,1.0E-4
28734,95,1.0E-4
28735,95,1.0E-4
28736,95,1.0E-4
28737,95,1.0E-4
28738,95,1.0E-4
28739,95,1.0E-4
28740,95,1.0E-4
28741,95,1.0E-4
28742,95,1.0E-4
28743,95,1.0E-4
28744,95,1.0E-4
28745,95,1.0E-4
28746,95,1.0E-4
28747,95,1.0E-4
28748,95,1.0E-4
28749,95,1.0E-4
28750,95,1.0E-4
28751,95,1.0E-4
28752,95,1.0E-4
28753,95,1.0E-4
28754,95,1.0E-4
28755,95,1.0E-4
28756,95,1.0E-4
28757,95,1.0E-4
28758,95,1.0E-4
28759,95,1.0E-4
28760,95,1.0E-4
28761,95,1.0E-4
28762,95,1.0E-4
28763,95,1.0E-4
28764,95,1.0E-4
28765,95,1.0E-4
28766,95,1.0E-4
28767,95,1.0E-4
28768,95,1.0E-4
28769,95,1.0E-4
28770,95,1.0E-4
28771,95,1.0E-4
28772,95,1.0E-4
28773,95,1.0E-4
28774,95,1.0E-4
28775,95,1.0E-4
28776,95,1.0E-4
28777,95,1.0E-4
28778,95,1.0E-4
28779,95,1.0E-4
28780,95,1.0E-4
28781,95,1.0E-4
28782,95,1.0E-4
28783,95,1.0E-4
28784,95,1.0E-4
28785,95,1.0E-4
28786,95,1.0E-4
28787,95,1.0E-4
28788,95,1.0E-4
28789,95,1.0E-4
28790,95,1.0E-4
28791,95,1.0E-4
28792,95,1.0E-4
28793,95,1.0E-4
28794,95,1.0E-4
28795,95,1.0E-4
28796,95,1.0E-4
28797,95,1.0E-4
28798,95,1.0E-4
28799,95,1.0E-4
28800,95,1.0E-4
28801,95,1.0E-4
28802,95,1.0E-4
28803,95,1.0E-4
28804,95,1.0E-4
28805,95,1.0E-4
28806,95,1.0E-4
28807,95,1.0E-4
28808,95,1.0E-4
28809,95,1.0E-4
28810,95,1.0E-4
28811,95,1.0E-4
28812,95,1.0E-4
28813,95,1.0E-4
28814,95,1.0E-4
28815,95,1.0E-4
28816,95,1.0E-4
28817,95,1.0E-4
28818,95,1.0E-4
28819,95,1.0E-4
28820,95,1.0E-4
28821,95,1.0E-4
28822,95,1.0E-4
28823,95,1.0E-4
28824,95,1.0E-4
28825,95,1.0E-4
28826,95,1.0E-4
28827,95,1.0E-4
28828,95,1.0E-4
28829,95,1.0E-4
28830,95,1.0E-4
28831,95,1.0E-4
28832,95,1.0E-4
28833,95,1.0E-4
28834,95,1.0E-4
28835,95,1.0E-4
28836,95,1.0E-4
28837,95,1.0E-4
28838,95,1.0E-4
28839,95,1.0E-4
28840,95,1.0E-4
28841,95,1.0E-4
28842,95,1.0E-4
28843,95,1.0E-4
28844,95,1.0E-4
28845,95,1.0E-4
28846,95,1.0E-4
28847,95,1.0E-4
28848,95,1.0E-4
28849,95,1.0E-4
28850,95,1.0E-4
28851,95,1.0E-4
28852,95,1.0E-4
28853,95,1.0E-4
28854,95,1.0E-4
28855,95,1.0E-4
28856,95,1.0E-4
28857,95,1.0E-4
28858,95,1.0E-4
28859,95,1.0E-4
28860,95,1.0E-4
28861,95,1.0E-4
28862,95,1.0E-4
28863,95,1.0E-4
28864,95,1.0E-4
28865,95,1.0E-4
28866,95,1.0E-4
28867,95,1.0E-4
28868,95,1.0E-4
28869,95,1.0E-4
28870,95,1.0E-4
28871,95,1.0E-4
28872,95,1.0E-4
28873,95,1.0E-4
28874,95,1.0E-4
28875,95,1.0E-4
28876,95,1.0E-4
28877,95,1.0E-4
28878,95,1.0E-4
28879,95,1.0E-4
28880,95,1.0E-4
28881,95,1.0E-4
28882,95,1.0E-4
28883,95,1.0E-4
28884,95,1.0E-4
28885,95,1.0E-4
28886,95,1.0E-4
28887,95,1.0E-4
28888,95,1.0E-4
28889,95,1.0E-4
28890,95,1.0E-4
28891,95,1.0E-4
28892,95,1.0E-4
28893,95,1.0E-4
28894,95,1.0E-4
28895,95,1.0E-4
28896,95,1.0E-4
28897,95,1.0E-4
28898,95,1.0E-4
28899,95,1.0E-4
28900,95,1.0E-4
28901,95,1.0E-4
28902,95,1.0E-4
28903,95,1.0E-4
28904,95,1.0E-4
28905,95,1.0E-4
28906,95,1.0E-4
28907,95,1.0E-4
28908,95,1.0E-4
28909,95,1.0E-4
28910,95,1.0E-4
28911,95,1.0E-4
28912,95,1.0E-4
28913,95,1.0E-4
28914,95,1.0E-4
28915,95,1.0E-4
28916,95,1.0E-4
28917,95,1.0E-4
28918,95,1.0E-4
28919,95,1.0E-4
28920,95,1.0E-4
28921,95,1.0E-4
28922,95,1.0E-4
28923,95,1.0E-4
28924,95,1.0E-4
28925,95,1.0E-4
28926,95,1.0E-4
28927,95,1.0E-4
28928,95,1.0E-4
28929,95,1.0E-4
28930,95,1.0E-4
28931,95,1.0E-4
28932,95,1.0E-4
28933,95,1.0E-4
28934,95,1.0E-4
28935,95,1.0E-4
28936,95,1.0E-4
28937,95,1.0E-4
28938,95,1.0E-4
28939,95,1.0E-4
28940,95,1.0E-4
28941,95,1.0E-4
28942,95,1.0E-4
28943,95,1.0E-4
28944,95,1.0E-4
28945,95,1.0E-4
28946,95,1.0E-4
28947,95,1.0E-4
28948,95,1.0E-4
28949,95,1.0E-4
28950,95,1.0E-4
28951,95,1.0E-4
28952,95,1.0E-4
28953,95,1.0E-4
28954,95,1.0E-4
28955,95,1.0E-4
28956,95,1.0E-4
28957,95,1.0E-4
28958,95,1.0E-4
28959,95,1.0E-4
28960,95,1.0E-4
28961,95,1.0E-4
28962,95,1.0E-4
28963,95,1.0E-4
28964,95,1.0E-4
28965,95,1.0E-4
28966,95,1.0E-4
28967,95,1.0E-4
28968,95,1.0E-4
28969,95,1.0E-4
28970,95,1.0E-4
28971,95,1.0E-4
28972,95,1.0E-4
28973,95,1.0E-4
28974,95,1.0E-4
28975,95,1.0E-4
28976,95,1.0E-4
28977,95,1.0E-4
28978,95,1.0E-4
28979,95,1.0E-4
28980,95,1.0E-4
28981,95,1.0E-4
28982,95,1.0E-4
28983,95,1.0E-4
28984,95,1.0E-4
28985,95,1.0E-4
28986,95,1.0E-4
28987,95,1.0E-4
28988,95,1.0E-4
28989,95,1.0E-4
28990,95,1.0E-4
28991,95,1.0E-4
28992,95,1.0E-4
28993,95,1.0E-4
28994,95,1.0E-4
28995,95,1.0E-4
28996,95,1.0E-4
28997,95,1.0E-4
28998,95,1.0E-4
28999,95,1.0E-4
29000,95,1.0E-4
29001,95,1.0E-4
29002,95,1.0E-4
29003,95,1.0E-4
29004,95,1.0E-4
29005,95,1.0E-4
29006,95,1.0E-4
29007,95,1.0E-4
29008,95,1.0E-4
29009,95,1.0E-4
29010,95,1.0E-4
29011,95,1.0E-4
29012,95,1.0E-4
29013,95,1.0E-4
29014,95,1.0E-4
29015,95,1.0E-4
29016,95,1.0E-4
29017,95,1.0E-4
29018,95,1.0E-4
29019,95,1.0E-4
29020,95,1.0E-4
29021,95,1.0E-4
29022,95,1.0E-4
29023,95,1.0E-4
29024,95,1.0E-4
29025,95,1.0E-4
29026,95,1.0E-4
29027,95,1.0E-4
29028,95,1.0E-4
29029,95,1.0E-4
29030,95,1.0E-4
29031,95,1.0E-4
29032,95,1.0E-4
29033,95,1.0E-4
29034,95,1.0E-4
29035,95,1.0E-4
29036,95,1.0E-4
29037,95,1.0E-4
29038,95,1.0E-4
29039,95,1.0E-4
29040,95,1.0E-4
29041,95,1.0E-4
29042,95,1.0E-4
29043,95,1.0E-4
29044,95,1.0E-4
29045,95,1.0E-4
29046,95,1.0E-4
29047,95,1.0E-4
29048,95,1.0E-4
29049,95,1.0E-4
29050,95,1.0E-4
29051,95,1.0E-4
29052,95,1.0E-4
29053,95,1.0E-4
29054,95,1.0E-4
29055,95,1.0E-4
29056,95,1.0E-4
29057,95,1.0E-4
29058,95,1.0E-4
29059,95,1.0E-4
29060,95,1.0E-4
29061,95,1.0E-4
29062,95,1.0E-4
29063,95,1.0E-4
29064,95,1.0E-4
29065,95,1.0E-4
29066,95,1.0E-4
29067,95,1.0E-4
29068,95,1.0E-4
29069,95,1.0E-4
29070,95,1.0E-4
29071,95,1.0E-4
29072,95,1.0E-4
29073,95,1.0E-4
29074,95,1.0E-4
29075,95,1.0E-4
29076,95,1.0E-4
29077,95,1.0E-4
29078,95,1.0E-4
29079,95,1.0E-4
29080,95,1.0E-4
29081,95,1.0E-4
29082,95,1.0E-4
29083,95,1.0E-4
29084,95,1.0E-4
29085,95,1.0E-4
29086,95,1.0E-4
29087,95,1.0E-4
29088,95,1.0E-4
29089,95,1.0E-4
29090,95,1.0E-4
29091,95,1.0E-4
29092,95,1.0E-4
29093,95,1.0E-4
29094,95,1.0E-4
29095,95,1.0E-4
29096,95,1.0E-4
29097,95,1.0E-4
29098,95,1.0E-4
29099,95,1.0E-4
29100,95,1.0E-4
29101,95,1.0E-4
29102,95,1.0E-4
29103,95,1.0E-4
29104,95,1.0E-4
29105,95,1.0E-4
29106,95,1.0E-4
29107,95,1.0E-4
29108,95,1.0E-4
29109,95,1.0E-4
29110,95,1.0E-4
29111,95,1.0E-4
29112,95,1.0E-4
29113,95,1.0E-4
29114,95,1.0E-4
29115,95,1.0E-4
29116,95,1.0E-4
29117,95,1.0E-4
29118,95,1.0E-4
29119,95,1.0E-4
29120,95,1.0E-4
29121,95,1.0E-4
29122,95,1.0E-4
29123,95,1.0E-4
29124,95,1.0E-4
29125,95,1.0E-4
29126,95,1.0E-4
29127,95,1.0E-4
29128,95,1.0E-4
29129,95,1.0E-4
29130,95,1.0E-4
29131,95,1.0E-4
29132,95,1.0E-4
29133,95,1.0E-4
29134,95,1.0E-4
29135,95,1.0E-4
29136,95,1.0E-4
29137,95,1.0E-4
29138,95,1.0E-4
29139,95,1.0E-4
29140,95,1.0E-4
29141,95,1.0E-4
29142,95,1.0E-4
29143,95,1.0E-4
29144,95,1.0E-4
29145,95,1.0E-4
29146,95,1.0E-4
29147,95,1.0E-4
29148,95,1.0E-4
29149,95,1.0E-4
29150,95,1.0E-4
29151,95,1.0E-4
29152,95,1.0E-4
29153,95,1.0E-4
29154,95,1.0E-4
29155,95,1.0E-4
29156,95,1.0E-4
29157,95,1.0E-4
29158,95,1.0E-4
29159,95,1.0E-4
29160,95,1.0E-4
29161,95,1.0E-4
29162,95,1.0E-4
29163,95,1.0E-4
29164,95,1.0E-4
29165,95,1.0E-4
29166,95,1.0E-4
29167,95,1.0E-4
29168,95,1.0E-4
29169,95,1.0E-4
29170,95,1.0E-4
29171,95,1.0E-4
29172,95,1.0E-4
29173,95,1.0E-4
29174,95,1.0E-4
29175,95,1.0E-4
29176,95,1.0E-4
29177,95,1.0E-4
29178,95,1.0E-4
29179,95,1.0E-4
29180,95,1.0E-4
29181,95,1.0E-4
29182,95,1.0E-4
29183,95,1.0E-4
29184,95,1.0E-4
29185,95,1.0E-4
29186,95,1.0E-4
29187,95,1.0E-4
29188,95,1.0E-4
29189,95,1.0E-4
29190,95,1.0E-4
29191,95,1.0E-4
29192,95,1.0E-4
29193,95,1.0E-4
29194,95,1.0E-4
29195,95,1.0E-4
29196,95,1.0E-4
29197,95,1.0E-4
29198,95,1.0E-4
29199,95,1.0E-4
29200,95,1.0E-4
29201,95,1.0E-4
29202,95,1.0E-4
29203,95,1.0E-4
29204,95,1.0E-4
29205,95,1.0E-4
29206,95,1.0E-4
29207,95,1.0E-4
29208,95,1.0E-4
29209,95,1.0E-4
29210,95,1.0E-4
29211,95,1.0E-4
29212,95,1.0E-4
29213,95,1.0E-4
29214,95,1.0E-4
29215,95,1.0E-4
29216,95,1.0E-4
29217,95,1.0E-4
29218,95,1.0E-4
29219,95,1.0E-4
29220,95,1.0E-4
29221,95,1.0E-4
29222,95,1.0E-4
29223,95,1.0E-4
29224,95,1.0E-4
29225,95,1.0E-4
29226,95,1.0E-4
29227,95,1.0E-4
29228,95,1.0E-4
29229,95,1.0E-4
29230,95,1.0E-4
29231,95,1.0E-4
29232,95,1.0E-4
29233,95,1.0E-4
29234,95,1.0E-4
29235,95,1.0E-4
29236,95,1.0E-4
29237,95,1.0E-4
29238,95,1.0E-4
29239,95,1.0E-4
29240,95,1.0E-4
29241,95,1.0E-4
29242,95,1.0E-4
29243,95,1.0E-4
29244,95,1.0E-4
29245,95,1.0E-4
29246,95,1.0E-4
29247,95,1.0E-4
29248,95,1.0E-4
29249,95,1.0E-4
29250,95,1.0E-4
29251,95,1.0E-4
29252,95,1.0E-4
29253,95,1.0E-4
29254,95,1.0E-4
29255,95,1.0E-4
29256,95,1.0E-4
29257,95,1.0E-4
29258,95,1.0E-4
29259,95,1.0E-4
29260,95,1.0E-4
29261,95,1.0E-4
29262,95,1.0E-4
29263,95,1.0E-4
29264,95,1.0E-4
29265,95,1.0E-4
29266,95,1.0E-4
29267,95,1.0E-4
29268,95,1.0E-4
29269,95,1.0E-4
29270,95,1.0E-4
29271,95,1.0E-4
29272,95,1.0E-4
29273,95,1.0E-4
29274,95,1.0E-4
29275,95,1.0E-4
29276,95,1.0E-4
29277,95,1.0E-4
29278,95,1.0E-4
29279,95,1.0E-4
29280,95,1.0E-4
29281,95,1.0E-4
29282,95,1.0E-4
29283,95,1.0E-4
29284,95,1.0E-4
29285,95,1.0E-4
29286,95,1.0E-4
29287,95,1.0E-4
29288,95,1.0E-4
29289,95,1.0E-4
29290,95,1.0E-4
29291,95,1.0E-4
29292,95,1.0E-4
29293,95,1.0E-4
29294,95,1.0E-4
29295,95,1.0E-4
29296,95,1.0E-4
29297,95,1.0E-4
29298,95,1.0E-4
29299,95,1.0E-4
29300,95,1.0E-4
29301,95,1.0E-4
29302,95,1.0E-4
29303,95,1.0E-4
29304,95,1.0E-4
29305,95,1.0E-4
29306,95,1.0E-4
29307,95,1.0E-4
29308,95,1.0E-4
29309,95,1.0E-4
29310,95,1.0E-4
29311,95,1.0E-4
29312,95,1.0E-4
29313,95,1.0E-4
29314,95,1.0E-4
29315,95,1.0E-4
29316,95,1.0E-4
29317,95,1.0E-4
29318,95,1.0E-4
29319,95,1.0E-4
29320,95,1.0E-4
29321,95,1.0E-4
29322,95,1.0E-4
29323,95,1.0E-4
29324,95,1.0E-4
29325,95,1.0E-4
29326,95,1.0E-4
29327,95,1.0E-4
29328,95,1.0E-4
29329,95,1.0E-4
29330,95,1.0E-4
29331,95,1.0E-4
29332,95,1.0E-4
29333,95,1.0E-4
29334,95,1.0E-4
29335,95,1.0E-4
29336,95,1.0E-4
29337,95,1.0E-4
29338,95,1.0E-4
29339,95,1.0E-4
29340,95,1.0E-4
29341,95,1.0E-4
29342,95,1.0E-4
29343,95,1.0E-4
29344,95,1.0E-4
29345,95,1.0E-4
29346,95,1.0E-4
29347,95,1.0E-4
29348,95,1.0E-4
29349,95,1.0E-4
29350,95,1.0E-4
29351,95,1.0E-4
29352,95,1.0E-4
29353,95,1.0E-4
29354,95,1.0E-4
29355,95,1.0E-4
29356,95,1.0E-4
29357,95,1.0E-4
29358,95,1.0E-4
29359,95,1.0E-4
29360,95,1.0E-4
29361,95,1.0E-4
29362,95,1.0E-4
29363,95,1.0E-4
29364,95,1.0E-4
29365,95,1.0E-4
29366,95,1.0E-4
29367,95,1.0E-4
29368,95,1.0E-4
29369,95,1.0E-4
29370,95,1.0E-4
29371,95,1.0E-4
29372,95,1.0E-4
29373,95,1.0E-4
29374,95,1.0E-4
29375,95,1.0E-4
29376,95,1.0E-4
29377,95,1.0E-4
29378,95,1.0E-4
29379,95,1.0E-4
29380,95,1.0E-4
29381,95,1.0E-4
29382,95,1.0E-4
29383,95,1.0E-4
29384,95,1.0E-4
29385,95,1.0E-4
29386,95,1.0E-4
29387,95,1.0E-4
29388,95,1.0E-4
29389,95,1.0E-4
29390,95,1.0E-4
29391,95,1.0E-4
29392,95,1.0E-4
29393,95,1.0E-4
29394,95,1.0E-4
29395,95,1.0E-4
29396,95,1.0E-4
29397,95,1.0E-4
29398,95,1.0E-4
29399,95,1.0E-4
29400,95,1.0E-4
29401,95,1.0E-4
29402,95,1.0E-4
29403,95,1.0E-4
29404,95,1.0E-4
29405,95,1.0E-4
29406,95,1.0E-4
29407,95,1.0E-4
29408,95,1.0E-4
29409,95,1.0E-4
29410,95,1.0E-4
29411,95,1.0E-4
29412,95,1.0E-4
29413,95,1.0E-4
29414,95,1.0E-4
29415,95,1.0E-4
29416,95,1.0E-4
29417,95,1.0E-4
29418,95,1.0E-4
29419,95,1.0E-4
29420,95,1.0E-4
29421,95,1.0E-4
29422,95,1.0E-4
29423,95,1.0E-4
29424,95,1.0E-4
29425,95,1.0E-4
29426,95,1.0E-4
29427,95,1.0E-4
29428,95,1.0E-4
29429,95,1.0E-4
29430,95,1.0E-4
29431,95,1.0E-4
29432,95,1.0E-4
29433,95,1.0E-4
29434,95,1.0E-4
29435,95,1.0E-4
29436,95,1.0E-4
29437,95,1.0E-4
29438,95,1.0E-4
29439,95,1.0E-4
29440,95,1.0E-4
29441,95,1.0E-4
29442,95,1.0E-4
29443,95,1.0E-4
29444,95,1.0E-4
29445,95,1.0E-4
29446,95,1.0E-4
29447,95,1.0E-4
29448,95,1.0E-4
29449,95,1.0E-4
29450,95,1.0E-4
29451,95,1.0E-4
29452,95,1.0E-4
29453,95,1.0E-4
29454,95,1.0E-4
29455,95,1.0E-4
29456,95,1.0E-4
29457,95,1.0E-4
29458,95,1.0E-4
29459,95,1.0E-4
29460,95,1.0E-4
29461,95,1.0E-4
29462,95,1.0E-4
29463,95,1.0E-4
29464,95,1.0E-4
29465,95,1.0E-4
29466,95,1.0E-4
29467,95,1.0E-4
29468,95,1.0E-4
29469,95,1.0E-4
29470,95,1.0E-4
29471,95,1.0E-4
29472,95,1.0E-4
29473,95,1.0E-4
29474,95,1.0E-4
29475,95,1.0E-4
29476,95,1.0E-4
29477,95,1.0E-4
29478,95,1.0E-4
29479,95,1.0E-4
29480,95,1.0E-4
29481,95,1.0E-4
29482,95,1.0E-4
29483,95,1.0E-4
29484,95,1.0E-4
29485,95,1.0E-4
29486,95,1.0E-4
29487,95,1.0E-4
29488,95,1.0E-4
29489,95,1.0E-4
29490,95,1.0E-4
29491,95,1.0E-4
29492,95,1.0E-4
29493,95,1.0E-4
29494,95,1.0E-4
29495,95,1.0E-4
29496,95,1.0E-4
29497,95,1.0E-4
29498,95,1.0E-4
29499,95,1.0E-4
29500,95,1.0E-4
29501,95,1.0E-4
29502,95,1.0E-4
29503,95,1.0E-4
29504,95,1.0E-4
29505,95,1.0E-4
29506,95,1.0E-4
29507,95,1.0E-4
29508,95,1.0E-4
29509,95,1.0E-4
29510,95,1.0E-4
29511,95,1.0E-4
29512,95,1.0E-4
29513,95,1.0E-4
29514,95,1.0E-4
29515,95,1.0E-4
29516,95,1.0E-4
29517,95,1.0E-4
29518,95,1.0E-4
29519,95,1.0E-4
29520,95,1.0E-4
29521,95,1.0E-4
29522,95,1.0E-4
29523,95,1.0E-4
29524,95,1.0E-4
29525,95,1.0E-4
29526,95,1.0E-4
29527,95,1.0E-4
29528,95,1.0E-4
29529,95,1.0E-4
29530,95,1.0E-4
29531,95,1.0E-4
29532,95,1.0E-4
29533,95,1.0E-4
29534,95,1.0E-4
29535,95,1.0E-4
29536,95,1.0E-4
29537,95,1.0E-4
29538,95,1.0E-4
29539,95,1.0E-4
29540,95,1.0E-4
29541,95,1.0E-4
29542,95,1.0E-4
29543,95,1.0E-4
29544,95,1.0E-4
29545,95,1.0E-4
29546,95,1.0E-4
29547,95,1.0E-4
29548,95,1.0E-4
29549,95,1.0E-4
29550,95,1.0E-4
29551,95,1.0E-4
29552,95,1.0E-4
29553,95,1.0E-4
29554,95,1.0E-4
29555,95,1.0E-4
29556,95,1.0E-4
29557,95,1.0E-4
29558,95,1.0E-4
29559,95,1.0E-4
29560,95,1.0E-4
29561,95,1.0E-4
29562,95,1.0E-4
29563,95,1.0E-4
29564,95,1.0E-4
29565,95,1.0E-4
29566,95,1.0E-4
29567,95,1.0E-4
29568,95,1.0E-4
29569,95,1.0E-4
29570,95,1.0E-4
29571,95,1.0E-4
29572,95,1.0E-4
29573,95,1.0E-4
29574,95,1.0E-4
29575,95,1.0E-4
29576,95,1.0E-4
29577,95,1.0E-4
29578,95,1.0E-4
29579,95,1.0E-4
29580,95,1.0E-4
29581,95,1.0E-4
29582,95,1.0E-4
29583,95,1.0E-4
29584,95,1.0E-4
29585,95,1.0E-4
29586,95,1.0E-4
29587,95,1.0E-4
29588,95,1.0E-4
29589,95,1.0E-4
29590,95,1.0E-4
29591,95,1.0E-4
29592,95,1.0E-4
29593,95,1.0E-4
29594,95,1.0E-4
29595,95,1.0E-4
29596,95,1.0E-4
29597,95,1.0E-4
29598,95,1.0E-4
29599,95,1.0E-4
29600,95,1.0E-4
29601,95,1.0E-4
29602,95,1.0E-4
29603,95,1.0E-4
29604,95,1.0E-4
29605,95,1.0E-4
29606,95,1.0E-4
29607,95,1.0E-4
29608,95,1.0E-4
29609,95,1.0E-4
29610,95,1.0E-4
29611,95,1.0E-4
29612,95,1.0E-4
29613,95,1.0E-4
29614,95,1.0E-4
29615,95,1.0E-4
29616,95,1.0E-4
29617,95,1.0E-4
29618,95,1.0E-4
29619,95,1.0E-4
29620,95,1.0E-4
29621,95,1.0E-4
29622,95,1.0E-4
29623,95,1.0E-4
29624,95,1.0E-4
29625,95,1.0E-4
29626,95,1.0E-4
29627,95,1.0E-4
29628,95,1.0E-4
29629,95,1.0E-4
29630,95,1.0E-4
29631,95,1.0E-4
29632,95,1.0E-4
29633,95,1.0E-4
29634,95,1.0E-4
29635,95,1.0E-4
29636,95,1.0E-4
29637,95,1.0E-4
29638,95,1.0E-4
29639,95,1.0E-4
29640,95,1.0E-4
29641,95,1.0E-4
29642,95,1.0E-4
29643,95,1.0E-4
29644,95,1.0E-4
29645,95,1.0E-4
29646,95,1.0E-4
29647,95,1.0E-4
29648,95,1.0E-4
29649,95,1.0E-4
29650,95,1.0E-4
29651,95,1.0E-4
29652,95,1.0E-4
29653,95,1.0E-4
29654,95,1.0E-4
29655,95,1.0E-4
29656,95,1.0E-4
29657,95,1.0E-4
29658,95,1.0E-4
29659,95,1.0E-4
29660,95,1.0E-4
29661,95,1.0E-4
29662,95,1.0E-4
29663,95,1.0E-4
29664,95,1.0E-4
29665,95,1.0E-4
29666,95,1.0E-4
29667,95,1.0E-4
29668,95,1.0E-4
29669,95,1.0E-4
29670,95,1.0E-4
29671,95,1.0E-4
29672,95,1.0E-4
29673,95,1.0E-4
29674,95,1.0E-4
29675,95,1.0E-4
29676,95,1.0E-4
29677,95,1.0E-4
29678,95,1.0E-4
29679,95,1.0E-4
29680,95,1.0E-4
29681,95,1.0E-4
29682,95,1.0E-4
29683,95,1.0E-4
29684,95,1.0E-4
29685,95,1.0E-4
29686,95,1.0E-4
29687,95,1.0E-4
29688,95,1.0E-4
29689,95,1.0E-4
29690,95,1.0E-4
29691,95,1.0E-4
29692,95,1.0E-4
29693,95,1.0E-4
29694,95,1.0E-4
29695,95,1.0E-4
29696,95,1.0E-4
29697,95,1.0E-4
29698,95,1.0E-4
29699,95,1.0E-4
29700,95,1.0E-4
29701,95,1.0E-4
29702,95,1.0E-4
29703,95,1.0E-4
29704,95,1.0E-4
29705,95,1.0E-4
29706,95,1.0E-4
29707,95,1.0E-4
29708,95,1.0E-4
29709,95,1.0E-4
29710,95,1.0E-4
29711,95,1.0E-4
29712,95,1.0E-4
29713,95,1.0E-4
29714,95,1.0E-4
29715,95,1.0E-4
29716,95,1.0E-4
29717,95,1.0E-4
29718,95,1.0E-4
29719,95,1.0E-4
29720,95,1.0E-4
29721,95,1.0E-4
29722,95,1.0E-4
29723,95,1.0E-4
29724,95,1.0E-4
29725,95,1.0E-4
29726,95,1.0E-4
29727,95,1.0E-4
29728,95,1.0E-4
29729,95,1.0E-4
29730,95,1.0E-4
29731,95,1.0E-4
29732,95,1.0E-4
29733,95,1.0E-4
29734,95,1.0E-4
29735,95,1.0E-4
29736,95,1.0E-4
29737,95,1.0E-4
29738,95,1.0E-4
29739,95,1.0E-4
29740,95,1.0E-4
29741,95,1.0E-4
29742,95,1.0E-4
29743,95,1.0E-4
29744,95,1.0E-4
29745,95,1.0E-4
29746,95,1.0E-4
29747,95,1.0E-4
29748,95,1.0E-4
29749,95,1.0E-4
29750,95,1.0E-4
29751,95,1.0E-4
29752,95,1.0E-4
29753,95,1.0E-4
29754,95,1.0E-4
29755,95,1.0E-4
29756,95,1.0E-4
29757,95,1.0E-4
29758,95,1.0E-4
29759,95,1.0E-4
29760,95,1.0E-4
29761,95,1.0E-4
29762,95,1.0E-4
29763,95,1.0E-4
29764,95,1.0E-4
29765,95,1.0E-4
29766,95,1.0E-4
29767,95,1.0E-4
29768,95,1.0E-4
29769,95,1.0E-4
29770,95,1.0E-4
29771,95,1.0E-4
29772,95,1.0E-4
29773,95,1.0E-4
29774,95,1.0E-4
29775,95,1.0E-4
29776,95,1.0E-4
29777,95,1.0E-4
29778,95,1.0E-4
29779,95,1.0E-4
29780,95,1.0E-4
29781,95,1.0E-4
29782,95,1.0E-4
29783,95,1.0E-4
29784,95,1.0E-4
29785,95,1.0E-4
29786,95,1.0E-4
29787,95,1.0E-4
29788,95,1.0E-4
29789,95,1.0E-4
29790,95,1.0E-4
29791,95,1.0E-4
29792,95,1.0E-4
29793,95,1.0E-4
29794,95,1.0E-4
29795,95,1.0E-4
29796,95,1.0E-4
29797,95,1.0E-4
29798,95,1.0E-4
29799,95,1.0E-4
29800,95,1.0E-4
29801,95,1.0E-4
29802,95,1.0E-4
29803,95,1.0E-4
29804,95,1.0E-4
29805,95,1.0E-4
29806,95,1.0E-4
29807,95,1.0E-4
29808,95,1.0E-4
29809,95,1.0E-4
29810,95,1.0E-4
29811,95,1.0E-4
29812,95,1.0E-4
29813,95,1.0E-4
29814,95,1.0E-4
29815,95,1.0E-4
29816,95,1.0E-4
29817,95,1.0E-4
29818,95,1.0E-4
29819,95,1.0E-4
29820,95,1.0E-4
29821,95,1.0E-4
29822,95,1.0E-4
29823,95,1.0E-4
29824,95,1.0E-4
29825,95,1.0E-4
29826,95,1.0E-4
29827,95,1.0E-4
29828,95,1.0E-4
29829,95,1.0E-4
29830,95,1.0E-4
29831,95,1.0E-4
29832,95,1.0E-4
29833,95,1.0E-4
29834,95,1.0E-4
29835,95,1.0E-4
29836,95,1.0E-4
29837,95,1.0E-4
29838,95,1.0E-4
29839,95,1.0E-4
29840,95,1.0E-4
29841,95,1.0E-4
29842,95,1.0E-4
29843,95,1.0E-4
29844,95,1.0E-4
29845,95,1.0E-4
29846,95,1.0E-4
29847,95,1.0E-4
29848,95,1.0E-4
29849,95,1.0E-4
29850,95,1.0E-4
29851,95,1.0E-4
29852,95,1.0E-4
29853,95,1.0E-4
29854,95,1.0E-4
29855,95,1.0E-4
29856,95,1.0E-4
29857,95,1.0E-4
29858,95,1.0E-4
29859,95,1.0E-4
29860,95,1.0E-4
29861,95,1.0E-4
29862,95,1.0E-4
29863,95,1.0E-4
29864,95,1.0E-4
29865,95,1.0E-4
29866,95,1.0E-4
29867,95,1.0E-4
29868,95,1.0E-4
29869,95,1.0E-4
29870,95,1.0E-4
29871,95,1.0E-4
29872,95,1.0E-4
29873,95,1.0E-4
29874,95,1.0E-4
29875,95,1.0E-4
29876,95,1.0E-4
29877,95,1.0E-4
29878,95,1.0E-4
29879,95,1.0E-4
29880,95,1.0E-4
29881,95,1.0E-4
29882,95,1.0E-4
29883,95,1.0E-4
29884,95,1.0E-4
29885,95,1.0E-4
29886,95,1.0E-4
29887,95,1.0E-4
29888,95,1.0E-4
29889,95,1.0E-4
29890,95,1.0E-4
29891,95,1.0E-4
29892,95,1.0E-4
29893,95,1.0E-4
29894,95,1.0E-4
29895,95,1.0E-4
29896,95,1.0E-4
29897,95,1.0E-4
29898,95,1.0E-4
29899,95,1.0E-4
29900,95,1.0E-4
29901,95,1.0E-4
29902,95,1.0E-4
29903,95,1.0E-4
29904,95,1.0E-4
29905,95,1.0E-4
29906,95,1.0E-4
29907,95,1.0E-4
29908,95,1.0E-4
29909,95,1.0E-4
29910,95,1.0E-4
29911,95,1.0E-4
29912,95,1.0E-4
29913,95,1.0E-4
29914,95,1.0E-4
29915,95,1.0E-4
29916,95,1.0E-4
29917,95,1.0E-4
29918,95,1.0E-4
29919,95,1.0E-4
29920,95,1.0E-4
29921,95,1.0E-4
29922,95,1.0E-4
29923,95,1.0E-4
29924,95,1.0E-4
29925,95,1.0E-4
29926,95,1.0E-4
29927,95,1.0E-4
29928,95,1.0E-4
29929,95,1.0E-4
29930,95,1.0E-4
29931,95,1.0E-4
29932,95,1.0E-4
29933,95,1.0E-4
29934,95,1.0E-4
29935,95,1.0E-4
29936,95,1.0E-4
29937,95,1.0E-4
29938,95,1.0E-4
29939,95,1.0E-4
29940,95,1.0E-4
29941,95,1.0E-4
29942,95,1.0E-4
29943,95,1.0E-4
29944,95,1.0E-4
29945,95,1.0E-4
29946,95,1.0E-4
29947,95,1.0E-4
29948,95,1.0E-4
29949,95,1.0E-4
29950,95,1.0E-4
29951,95,1.0E-4
29952,95,1.0E-4
29953,95,1.0E-4
29954,95,1.0E-4
29955,95,1.0E-4
29956,95,1.0E-4
29957,95,1.0E-4
29958,95,1.0E-4
29959,95,1.0E-4
29960,95,1.0E-4
29961,95,1.0E-4
29962,95,1.0E-4
29963,95,1.0E-4
29964,95,1.0E-4
29965,95,1.0E-4
29966,95,1.0E-4
29967,95,1.0E-4
29968,95,1.0E-4
29969,95,1.0E-4
29970,95,1.0E-4
29971,95,1.0E-4
29972,95,1.0E-4
29973,95,1.0E-4
29974,95,1.0E-4
29975,95,1.0E-4
29976,95,1.0E-4
29977,95,1.0E-4
29978,95,1.0E-4
29979,95,1.0E-4
29980,95,1.0E-4
29981,95,1.0E-4
29982,95,1.0E-4
29983,95,1.0E-4
29984,95,1.0E-4
29985,95,1.0E-4
29986,95,1.0E-4
29987,95,1.0E-4
29988,95,1.0E-4
29989,95,1.0E-4
29990,95,1.0E-4
29991,95,1.0E-4
29992,95,1.0E-4
29993,95,1.0E-4
29994,95,1.0E-4
29995,95,1.0E-4
29996,95,1.0E-4
29997,95,1.0E-4
29998,95,1.0E-4
29999,95,1.0E-4
30000,95,1.0E-4
30001,95,1.0E-4
30002,95,1.0E-4
30003,95,1.0E-4
30004,95,1.0E-4
30005,95,1.0E-4
30006,95,1.0E-4
30007,95,1.0E-4
30008,95,1.0E-4
30009,95,1.0E-4
30010,95,1.0E-4
30011,95,1.0E-4
30012,95,1.0E-4
30013,95,1.0E-4
30014,95,1.0E-4
30015,95,1.0E-4
30016,95,1.0E-4
30017,95,1.0E-4
30018,95,1.0E-4
30019,95,1.0E-4
30020,95,1.0E-4
30021,95,1.0E-4
30022,95,1.0E-4
30023,95,1.0E-4
30024,95,1.0E-4
30025,95,1.0E-4
30026,95,1.0E-4
30027,95,1.0E-4
30028,95,1.0E-4
30029,95,1.0E-4
30030,95,1.0E-4
30031,95,1.0E-4
30032,95,1.0E-4
30033,95,1.0E-4
30034,95,1.0E-4
30035,95,1.0E-4
30036,95,1.0E-4
30037,95,1.0E-4
30038,95,1.0E-4
30039,95,1.0E-4
30040,95,1.0E-4
30041,95,1.0E-4
30042,95,1.0E-4
30043,95,1.0E-4
30044,95,1.0E-4
30045,95,1.0E-4
30046,95,1.0E-4
30047,95,1.0E-4
30048,95,1.0E-4
30049,95,1.0E-4
30050,95,1.0E-4
30051,95,1.0E-4
30052,95,1.0E-4
30053,95,1.0E-4
30054,95,1.0E-4
30055,95,1.0E-4
30056,95,1.0E-4
30057,95,1.0E-4
30058,95,1.0E-4
30059,95,1.0E-4
30060,95,1.0E-4
30061,95,1.0E-4
30062,95,1.0E-4
30063,95,1.0E-4
30064,95,1.0E-4
30065,95,1.0E-4
30066,95,1.0E-4
30067,95,1.0E-4
30068,95,1.0E-4
30069,95,1.0E-4
30070,95,1.0E-4
30071,95,1.0E-4
30072,95,1.0E-4
30073,95,1.0E-4
30074,95,1.0E-4
30075,95,1.0E-4
30076,95,1.0E-4
30077,95,1.0E-4
30078,95,1.0E-4
30079,95,1.0E-4
30080,95,1.0E-4
30081,95,1.0E-4
30082,95,1.0E-4
30083,95,1.0E-4
30084,95,1.0E-4
30085,95,1.0E-4
30086,95,1.0E-4
30087,95,1.0E-4
30088,95,1.0E-4
30089,95,1.0E-4
30090,95,1.0E-4
30091,95,1.0E-4
30092,95,1.0E-4
30093,95,1.0E-4
30094,95,1.0E-4
30095,95,1.0E-4
30096,95,1.0E-4
30097,95,1.0E-4
30098,95,1.0E-4
30099,95,1.0E-4
30100,95,1.0E-4
30101,95,1.0E-4
30102,95,1.0E-4
30103,95,1.0E-4
30104,95,1.0E-4
30105,95,1.0E-4
30106,95,1.0E-4
30107,95,1.0E-4
30108,95,1.0E-4
30109,95,1.0E-4
30110,95,1.0E-4
30111,95,1.0E-4
30112,95,1.0E-4
30113,95,1.0E-4
30114,95,1.0E-4
30115,95,1.0E-4
30116,95,1.0E-4
30117,95,1.0E-4
30118,95,1.0E-4
30119,95,1.0E-4
30120,95,1.0E-4
30121,95,1.0E-4
30122,95,1.0E-4
30123,95,1.0E-4
30124,95,1.0E-4
30125,95,1.0E-4
30126,95,1.0E-4
30127,95,1.0E-4
30128,95,1.0E-4
30129,95,1.0E-4
30130,95,1.0E-4
30131,95,1.0E-4
30132,95,1.0E-4
30133,95,1.0E-4
30134,95,1.0E-4
30135,95,1.0E-4
30136,95,1.0E-4
30137,95,1.0E-4
30138,95,1.0E-4
30139,95,1.0E-4
30140,95,1.0E-4
30141,95,1.0E-4
30142,95,1.0E-4
30143,95,1.0E-4
30144,95,1.0E-4
30145,95,1.0E-4
30146,95,1.0E-4
30147,95,1.0E-4
30148,95,1.0E-4
30149,95,1.0E-4
30150,95,1.0E-4
30151,95,1.0E-4
30152,95,1.0E-4
30153,95,1.0E-4
30154,95,1.0E-4
30155,95,1.0E-4
30156,95,1.0E-4
30157,95,1.0E-4
30158,95,1.0E-4
30159,95,1.0E-4
30160,95,1.0E-4
30161,95,1.0E-4
30162,95,1.0E-4
30163,95,1.0E-4
30164,95,1.0E-4
30165,95,1.0E-4
30166,95,1.0E-4
30167,95,1.0E-4
30168,95,1.0E-4
30169,95,1.0E-4
30170,95,1.0E-4
30171,95,1.0E-4
30172,95,1.0E-4
30173,95,1.0E-4
30174,95,1.0E-4
30175,95,1.0E-4
30176,95,1.0E-4
30177,95,1.0E-4
30178,95,1.0E-4
30179,95,1.0E-4
30180,95,1.0E-4
30181,95,1.0E-4
30182,95,1.0E-4
30183,95,1.0E-4
30184,95,1.0E-4
30185,95,1.0E-4
30186,95,1.0E-4
30187,95,1.0E-4
30188,95,1.0E-4
30189,95,1.0E-4
30190,95,1.0E-4
30191,95,1.0E-4
30192,95,1.0E-4
30193,95,1.0E-4
30194,95,1.0E-4
30195,95,1.0E-4
30196,95,1.0E-4
30197,95,1.0E-4
30198,95,1.0E-4
30199,95,1.0E-4
30200,95,1.0E-4
30201,95,1.0E-4
30202,95,1.0E-4
30203,95,1.0E-4
30204,95,1.0E-4
30205,95,1.0E-4
30206,95,1.0E-4
30207,95,1.0E-4
30208,95,1.0E-4
30209,95,1.0E-4
30210,95,1.0E-4
30211,95,1.0E-4
30212,95,1.0E-4
30213,95,1.0E-4
30214,95,1.0E-4
30215,95,1.0E-4
30216,95,1.0E-4
30217,95,1.0E-4
30218,95,1.0E-4
30219,95,1.0E-4
30220,95,1.0E-4
30221,95,1.0E-4
30222,95,1.0E-4
30223,95,1.0E-4
30224,95,1.0E-4
30225,95,1.0E-4
30226,95,1.0E-4
30227,95,1.0E-4
30228,95,1.0E-4
30229,95,1.0E-4
30230,95,1.0E-4
30231,95,1.0E-4
30232,95,1.0E-4
30233,95,1.0E-4
30234,95,1.0E-4
30235,95,1.0E-4
30236,95,1.0E-4
30237,95,1.0E-4
30238,95,1.0E-4
30239,95,1.0E-4
30240,95,1.0E-4
30241,95,1.0E-4
30242,95,1.0E-4
30243,95,1.0E-4
30244,95,1.0E-4
30245,95,1.0E-4
30246,95,1.0E-4
30247,95,1.0E-4
30248,95,1.0E-4
30249,95,1.0E-4
30250,95,1.0E-4
30251,95,1.0E-4
30252,95,1.0E-4
30253,95,1.0E-4
30254,95,1.0E-4
30255,95,1.0E-4
30256,95,1.0E-4
30257,95,1.0E-4
30258,95,1.0E-4
30259,95,1.0E-4
30260,95,1.0E-4
30261,95,1.0E-4
30262,95,1.0E-4
30263,95,1.0E-4
30264,95,1.0E-4
30265,95,1.0E-4
30266,95,1.0E-4
30267,95,1.0E-4
30268,95,1.0E-4
30269,95,1.0E-4
30270,95,1.0E-4
30271,95,1.0E-4
30272,95,1.0E-4
30273,95,1.0E-4
30274,95,1.0E-4
30275,95,1.0E-4
30276,95,1.0E-4
30277,95,1.0E-4
30278,95,1.0E-4
30279,95,1.0E-4
30280,95,1.0E-4
30281,95,1.0E-4
30282,95,1.0E-4
30283,95,1.0E-4
30284,95,1.0E-4
30285,95,1.0E-4
30286,95,1.0E-4
30287,95,1.0E-4
30288,95,1.0E-4
30289,95,1.0E-4
30290,95,1.0E-4
30291,95,1.0E-4
30292,95,1.0E-4
30293,95,1.0E-4
30294,95,1.0E-4
30295,95,1.0E-4
30296,95,1.0E-4
30297,95,1.0E-4
30298,95,1.0E-4
30299,95,1.0E-4
30300,95,1.0E-4
30301,95,1.0E-4
30302,95,1.0E-4
30303,95,1.0E-4
30304,95,1.0E-4
30305,95,1.0E-4
30306,95,1.0E-4
30307,95,1.0E-4
30308,95,1.0E-4
30309,95,1.0E-4
30310,95,1.0E-4
30311,95,1.0E-4
30312,95,1.0E-4
30313,95,1.0E-4
30314,95,1.0E-4
30315,95,1.0E-4
30316,95,1.0E-4
30317,95,1.0E-4
30318,95,1.0E-4
30319,95,1.0E-4
30320,95,1.0E-4
30321,95,1.0E-4
30322,95,1.0E-4
30323,95,1.0E-4
30324,95,1.0E-4
30325,95,1.0E-4
30326,95,1.0E-4
30327,95,1.0E-4
30328,95,1.0E-4
30329,95,1.0E-4
30330,95,1.0E-4
30331,95,1.0E-4
30332,95,1.0E-4
30333,95,1.0E-4
30334,95,1.0E-4
30335,95,1.0E-4
30336,95,1.0E-4
30337,95,1.0E-4
30338,95,1.0E-4
30339,95,1.0E-4
30340,95,1.0E-4
30341,95,1.0E-4
30342,95,1.0E-4
30343,95,1.0E-4
30344,95,1.0E-4
30345,95,1.0E-4
30346,95,1.0E-4
30347,95,1.0E-4
30348,95,1.0E-4
30349,95,1.0E-4
30350,95,1.0E-4
30351,95,1.0E-4
30352,95,1.0E-4
30353,95,1.0E-4
30354,95,1.0E-4
30355,95,1.0E-4
30356,95,1.0E-4
30357,95,1.0E-4
30358,95,1.0E-4
30359,95,1.0E-4
30360,95,1.0E-4
30361,95,1.0E-4
30362,95,1.0E-4
30363,95,1.0E-4
30364,95,1.0E-4
30365,95,1.0E-4
30366,95,1.0E-4
30367,95,1.0E-4
30368,95,1.0E-4
30369,95,1.0E-4
30370,95,1.0E-4
30371,95,1.0E-4
30372,95,1.0E-4
30373,95,1.0E-4
30374,95,1.0E-4
30375,95,1.0E-4
30376,95,1.0E-4
30377,95,1.0E-4
30378,95,1.0E-4
30379,95,1.0E-4
30380,95,1.0E-4
30381,95,1.0E-4
30382,95,1.0E-4
30383,95,1.0E-4
30384,95,1.0E-4
30385,95,1.0E-4
30386,95,1.0E-4
30387,95,1.0E-4
30388,95,1.0E-4
30389,95,1.0E-4
30390,95,1.0E-4
30391,95,1.0E-4
30392,95,1.0E-4
30393,95,1.0E-4
30394,95,1.0E-4
30395,95,1.0E-4
30396,95,1.0E-4
30397,95,1.0E-4
30398,95,1.0E-4
30399,95,1.0E-4
30400,95,1.0E-4
30401,95,1.0E-4
30402,95,1.0E-4
30403,95,1.0E-4
30404,95,1.0E-4
30405,95,1.0E-4
30406,95,1.0E-4
30407,95,1.0E-4
30408,95,1.0E-4
30409,95,1.0E-4
30410,95,1.0E-4
30411,95,1.0E-4
30412,95,1.0E-4
30413,95,1.0E-4
30414,95,1.0E-4
30415,95,1.0E-4
30416,95,1.0E-4
30417,95,1.0E-4
30418,95,1.0E-4
30419,95,1.0E-4
30420,95,1.0E-4
30421,95,1.0E-4
30422,95,1.0E-4
30423,95,1.0E-4
30424,95,1.0E-4
30425,95,1.0E-4
30426,95,1.0E-4
30427,95,1.0E-4
30428,95,1.0E-4
30429,95,1.0E-4
30430,95,1.0E-4
30431,95,1.0E-4
30432,95,1.0E-4
30433,95,1.0E-4
30434,95,1.0E-4
30435,95,1.0E-4
30436,95,1.0E-4
30437,95,1.0E-4
30438,95,1.0E-4
30439,95,1.0E-4
30440,95,1.0E-4
30441,95,1.0E-4
30442,95,1.0E-4
30443,95,1.0E-4
30444,95,1.0E-4
30445,95,1.0E-4
30446,95,1.0E-4
30447,95,1.0E-4
30448,95,1.0E-4
30449,95,1.0E-4
30450,95,1.0E-4
30451,95,1.0E-4
30452,95,1.0E-4
30453,95,1.0E-4
30454,95,1.0E-4
30455,95,1.0E-4
30456,95,1.0E-4
30457,95,1.0E-4
30458,95,1.0E-4
30459,95,1.0E-4
30460,95,1.0E-4
30461,95,1.0E-4
30462,95,1.0E-4
30463,95,1.0E-4
30464,95,1.0E-4
30465,95,1.0E-4
30466,95,1.0E-4
30467,95,1.0E-4
30468,95,1.0E-4
30469,95,1.0E-4
30470,95,1.0E-4
30471,95,1.0E-4
30472,95,1.0E-4
30473,95,1.0E-4
30474,95,1.0E-4
30475,95,1.0E-4
30476,95,1.0E-4
30477,95,1.0E-4
30478,95,1.0E-4
30479,95,1.0E-4
30480,95,1.0E-4
30481,95,1.0E-4
30482,95,1.0E-4
30483,95,1.0E-4
30484,95,1.0E-4
30485,95,1.0E-4
30486,95,1.0E-4
30487,95,1.0E-4
30488,95,1.0E-4
30489,95,1.0E-4
30490,95,1.0E-4
30491,95,1.0E-4
30492,95,1.0E-4
30493,95,1.0E-4
30494,95,1.0E-4
30495,95,1.0E-4
30496,95,1.0E-4
30497,95,1.0E-4
30498,95,1.0E-4
30499,95,1.0E-4
30500,95,1.0E-4
30501,95,1.0E-4
30502,95,1.0E-4
30503,95,1.0E-4
30504,95,1.0E-4
30505,95,1.0E-4
30506,95,1.0E-4
30507,95,1.0E-4
30508,95,1.0E-4
30509,95,1.0E-4
30510,95,1.0E-4
30511,95,1.0E-4
30512,95,1.0E-4
30513,95,1.0E-4
30514,95,1.0E-4
30515,95,1.0E-4
30516,95,1.0E-4
30517,95,1.0E-4
30518,95,1.0E-4
30519,95,1.0E-4
30520,95,1.0E-4
30521,95,1.0E-4
30522,95,1.0E-4
30523,95,1.0E-4
30524,95,1.0E-4
30525,95,1.0E-4
30526,95,1.0E-4
30527,95,1.0E-4
30528,95,1.0E-4
30529,95,1.0E-4
30530,95,1.0E-4
30531,95,1.0E-4
30532,95,1.0E-4
30533,95,1.0E-4
30534,95,1.0E-4
30535,95,1.0E-4
30536,95,1.0E-4
30537,95,1.0E-4
30538,95,1.0E-4
30539,95,1.0E-4
30540,95,1.0E-4
30541,95,1.0E-4
30542,95,1.0E-4
30543,95,1.0E-4
30544,95,1.0E-4
30545,95,1.0E-4
30546,95,1.0E-4
30547,95,1.0E-4
30548,95,1.0E-4
30549,95,1.0E-4
30550,95,1.0E-4
30551,95,1.0E-4
30552,95,1.0E-4
30553,95,1.0E-4
30554,95,1.0E-4
30555,95,1.0E-4
30556,95,1.0E-4
30557,95,1.0E-4
30558,95,1.0E-4
30559,95,1.0E-4
30560,95,1.0E-4
30561,95,1.0E-4
30562,95,1.0E-4
30563,95,1.0E-4
30564,95,1.0E-4
30565,95,1.0E-4
30566,95,1.0E-4
30567,95,1.0E-4
30568,95,1.0E-4
30569,95,1.0E-4
30570,95,1.0E-4
30571,95,1.0E-4
30572,95,1.0E-4
30573,95,1.0E-4
30574,95,1.0E-4
30575,95,1.0E-4
30576,95,1.0E-4
30577,95,1.0E-4
30578,95,1.0E-4
30579,95,1.0E-4
30580,95,1.0E-4
30581,95,1.0E-4
30582,95,1.0E-4
30583,95,1.0E-4
30584,95,1.0E-4
30585,95,1.0E-4
30586,95,1.0E-4
30587,95,1.0E-4
30588,95,1.0E-4
30589,95,1.0E-4
30590,95,1.0E-4
30591,95,1.0E-4
30592,95,1.0E-4
30593,95,1.0E-4
30594,95,1.0E-4
30595,95,1.0E-4
30596,95,1.0E-4
30597,95,1.0E-4
30598,95,1.0E-4
30599,95,1.0E-4
30600,95,1.0E-4
30601,95,1.0E-4
30602,95,1.0E-4
30603,95,1.0E-4
30604,95,1.0E-4
30605,95,1.0E-4
30606,95,1.0E-4
30607,95,1.0E-4
30608,95,1.0E-4
30609,95,1.0E-4
30610,95,1.0E-4
30611,95,1.0E-4
30612,95,1.0E-4
30613,95,1.0E-4
30614,95,1.0E-4
30615,95,1.0E-4
30616,95,1.0E-4
30617,95,1.0E-4
30618,95,1.0E-4
30619,95,1.0E-4
30620,95,1.0E-4
30621,95,1.0E-4
30622,95,1.0E-4
30623,95,1.0E-4
30624,95,1.0E-4
30625,95,1.0E-4
30626,95,1.0E-4
30627,95,1.0E-4
30628,95,1.0E-4
30629,95,1.0E-4
30630,95,1.0E-4
30631,95,1.0E-4
30632,95,1.0E-4
30633,95,1.0E-4
30634,95,1.0E-4
30635,95,1.0E-4
30636,95,1.0E-4
30637,95,1.0E-4
30638,95,1.0E-4
30639,95,1.0E-4
30640,95,1.0E-4
30641,95,1.0E-4
30642,95,1.0E-4
30643,95,1.0E-4
30644,95,1.0E-4
30645,95,1.0E-4
30646,95,1.0E-4
30647,95,1.0E-4
30648,95,1.0E-4
30649,95,1.0E-4
30650,95,1.0E-4
30651,95,1.0E-4
30652,95,1.0E-4
30653,95,1.0E-4
30654,95,1.0E-4
30655,95,1.0E-4
30656,95,1.0E-4
30657,95,1.0E-4
30658,95,1.0E-4
30659,95,1.0E-4
30660,95,1.0E-4
30661,95,1.0E-4
30662,95,1.0E-4
30663,95,1.0E-4
30664,95,1.0E-4
30665,95,1.0E-4
30666,95,1.0E-4
30667,95,1.0E-4
30668,95,1.0E-4
30669,95,1.0E-4
30670,95,1.0E-4
30671,95,1.0E-4
30672,95,1.0E-4
30673,95,1.0E-4
30674,95,1.0E-4
30675,95,1.0E-4
30676,95,1.0E-4
30677,95,1.0E-4
30678,95,1.0E-4
30679,95,1.0E-4
30680,95,1.0E-4
30681,95,1.0E-4
30682,95,1.0E-4
30683,95,1.0E-4
30684,95,1.0E-4
30685,95,1.0E-4
30686,95,1.0E-4
30687,95,1.0E-4
30688,95,1.0E-4
30689,95,1.0E-4
30690,95,1.0E-4
30691,95,1.0E-4
30692,95,1.0E-4
30693,95,1.0E-4
30694,95,1.0E-4
30695,95,1.0E-4
30696,95,1.0E-4
30697,95,1.0E-4
30698,95,1.0E-4
30699,95,1.0E-4
30700,95,1.0E-4
30701,95,1.0E-4
30702,95,1.0E-4
30703,95,1.0E-4
30704,95,1.0E-4
30705,95,1.0E-4
30706,95,1.0E-4
30707,95,1.0E-4
30708,95,1.0E-4
30709,95,1.0E-4
30710,95,1.0E-4
30711,95,1.0E-4
30712,95,1.0E-4
30713,95,1.0E-4
30714,95,1.0E-4
30715,95,1.0E-4
30716,95,1.0E-4
30717,95,1.0E-4
30718,95,1.0E-4
30719,95,1.0E-4
30720,95,1.0E-4
30721,95,1.0E-4
30722,95,1.0E-4
30723,95,1.0E-4
30724,95,1.0E-4
30725,95,1.0E-4
30726,95,1.0E-4
30727,95,1.0E-4
30728,95,1.0E-4
30729,95,1.0E-4
30730,95,1.0E-4
30731,95,1.0E-4
30732,95,1.0E-4
30733,95,1.0E-4
30734,95,1.0E-4
30735,95,1.0E-4
30736,95,1.0E-4
30737,95,1.0E-4
30738,95,1.0E-4
30739,95,1.0E-4
30740,95,1.0E-4
30741,95,1.0E-4
30742,95,1.0E-4
30743,95,1.0E-4
30744,95,1.0E-4
30745,95,1.0E-4
30746,95,1.0E-4
30747,95,1.0E-4
30748,95,1.0E-4
30749,95,1.0E-4
30750,95,1.0E-4
30751,95,1.0E-4
30752,95,1.0E-4
30753,95,1.0E-4
30754,95,1.0E-4
30755,95,1.0E-4
30756,95,1.0E-4
30757,95,1.0E-4
30758,95,1.0E-4
30759,95,1.0E-4
30760,95,1.0E-4
30761,95,1.0E-4
30762,95,1.0E-4
30763,95,1.0E-4
30764,95,1.0E-4
30765,95,1.0E-4
30766,95,1.0E-4
30767,95,1.0E-4
30768,95,1.0E-4
30769,95,1.0E-4
30770,95,1.0E-4
30771,95,1.0E-4
30772,95,1.0E-4
30773,95,1.0E-4
30774,95,1.0E-4
30775,95,1.0E-4
30776,95,1.0E-4
30777,95,1.0E-4
30778,95,1.0E-4
30779,95,1.0E-4
30780,95,1.0E-4
30781,95,1.0E-4
30782,95,1.0E-4
30783,95,1.0E-4
30784,95,1.0E-4
30785,95,1.0E-4
30786,95,1.0E-4
30787,95,1.0E-4
30788,95,1.0E-4
30789,95,1.0E-4
30790,95,1.0E-4
30791,95,1.0E-4
30792,95,1.0E-4
30793,95,1.0E-4
30794,95,1.0E-4
30795,95,1.0E-4
30796,95,1.0E-4
30797,95,1.0E-4
30798,95,1.0E-4
30799,95,1.0E-4
30800,95,1.0E-4
30801,95,1.0E-4
30802,95,1.0E-4
30803,95,1.0E-4
30804,95,1.0E-4
30805,95,1.0E-4
30806,95,1.0E-4
30807,95,1.0E-4
30808,95,1.0E-4
30809,95,1.0E-4
30810,95,1.0E-4
30811,95,1.0E-4
30812,95,1.0E-4
30813,95,1.0E-4
30814,95,1.0E-4
30815,95,1.0E-4
30816,95,1.0E-4
30817,95,1.0E-4
30818,95,1.0E-4
30819,95,1.0E-4
30820,95,1.0E-4
30821,95,1.0E-4
30822,95,1.0E-4
30823,95,1.0E-4
30824,95,1.0E-4
30825,95,1.0E-4
30826,95,1.0E-4
30827,95,1.0E-4
30828,95,1.0E-4
30829,95,1.0E-4
30830,95,1.0E-4
30831,95,1.0E-4
30832,95,1.0E-4
30833,95,1.0E-4
30834,95,1.0E-4
30835,95,1.0E-4
30836,95,1.0E-4
30837,95,1.0E-4
30838,95,1.0E-4
30839,95,1.0E-4
30840,95,1.0E-4
30841,95,1.0E-4
30842,95,1.0E-4
30843,95,1.0E-4
30844,95,1.0E-4
30845,95,1.0E-4
30846,95,1.0E-4
30847,95,1.0E-4
30848,95,1.0E-4
30849,95,1.0E-4
30850,95,1.0E-4
30851,95,1.0E-4
30852,95,1.0E-4
30853,95,1.0E-4
30854,95,1.0E-4
30855,95,1.0E-4
30856,95,1.0E-4
30857,95,1.0E-4
30858,95,1.0E-4
30859,95,1.0E-4
30860,95,1.0E-4
30861,95,1.0E-4
30862,95,1.0E-4
30863,95,1.0E-4
30864,95,1.0E-4
30865,95,1.0E-4
30866,95,1.0E-4
30867,95,1.0E-4
30868,95,1.0E-4
30869,95,1.0E-4
30870,95,1.0E-4
30871,95,1.0E-4
30872,95,1.0E-4
30873,95,1.0E-4
30874,95,1.0E-4
30875,95,1.0E-4
30876,95,1.0E-4
30877,95,1.0E-4
30878,95,1.0E-4
30879,95,1.0E-4
30880,95,1.0E-4
30881,95,1.0E-4
30882,95,1.0E-4
30883,95,1.0E-4
30884,95,1.0E-4
30885,95,1.0E-4
30886,95,1.0E-4
30887,95,1.0E-4
30888,95,1.0E-4
30889,95,1.0E-4
30890,95,1.0E-4
30891,95,1.0E-4
30892,95,1.0E-4
30893,95,1.0E-4
30894,95,1.0E-4
30895,95,1.0E-4
30896,95,1.0E-4
30897,95,1.0E-4
30898,95,1.0E-4
30899,95,1.0E-4
30900,95,1.0E-4
30901,95,1.0E-4
30902,95,1.0E-4
30903,95,1.0E-4
30904,95,1.0E-4
30905,95,1.0E-4
30906,95,1.0E-4
30907,95,1.0E-4
30908,95,1.0E-4
30909,95,1.0E-4
30910,95,1.0E-4
30911,95,1.0E-4
30912,95,1.0E-4
30913,95,1.0E-4
30914,95,1.0E-4
30915,95,1.0E-4
30916,95,1.0E-4
30917,95,1.0E-4
30918,95,1.0E-4
30919,95,1.0E-4
30920,95,1.0E-4
30921,95,1.0E-4
30922,95,1.0E-4
30923,95,1.0E-4
30924,95,1.0E-4
30925,95,1.0E-4
30926,95,1.0E-4
30927,95,1.0E-4
30928,95,1.0E-4
30929,95,1.0E-4
30930,95,1.0E-4
30931,95,1.0E-4
30932,95,1.0E-4
30933,95,1.0E-4
30934,95,1.0E-4
30935,95,1.0E-4
30936,95,1.0E-4
30937,95,1.0E-4
30938,95,1.0E-4
30939,95,1.0E-4
30940,95,1.0E-4
30941,95,1.0E-4
30942,95,1.0E-4
30943,95,1.0E-4
30944,95,1.0E-4
30945,95,1.0E-4
30946,95,1.0E-4
30947,95,1.0E-4
30948,95,1.0E-4
30949,95,1.0E-4
30950,95,1.0E-4
30951,95,1.0E-4
30952,95,1.0E-4
30953,95,1.0E-4
30954,95,1.0E-4
30955,95,1.0E-4
30956,95,1.0E-4
30957,95,1.0E-4
30958,95,1.0E-4
30959,95,1.0E-4
30960,95,1.0E-4
30961,95,1.0E-4
30962,95,1.0E-4
30963,95,1.0E-4
30964,95,1.0E-4
30965,95,1.0E-4
30966,95,1.0E-4
30967,95,1.0E-4
30968,95,1.0E-4
30969,95,1.0E-4
30970,95,1.0E-4
30971,95,1.0E-4
30972,95,1.0E-4
30973,95,1.0E-4
30974,95,1.0E-4
30975,95,1.0E-4
30976,95,1.0E-4
30977,95,1.0E-4
30978,95,1.0E-4
30979,95,1.0E-4
30980,95,1.0E-4
30981,95,1.0E-4
30982,95,1.0E-4
30983,95,1.0E-4
30984,95,1.0E-4
30985,95,1.0E-4
30986,95,1.0E-4
30987,95,1.0E-4
30988,95,1.0E-4
30989,95,1.0E-4
30990,95,1.0E-4
30991,95,1.0E-4
30992,95,1.0E-4
30993,95,1.0E-4
30994,95,1.0E-4
30995,95,1.0E-4
30996,95,1.0E-4
30997,95,1.0E-4
30998,95,1.0E-4
30999,95,1.0E-4
31000,95,1.0E-4
31001,95,1.0E-4
31002,95,1.0E-4
31003,95,1.0E-4
31004,95,1.0E-4
31005,95,1.0E-4
31006,95,1.0E-4
31007,95,1.0E-4
31008,95,1.0E-4
31009,95,1.0E-4
31010,95,1.0E-4
31011,95,1.0E-4
31012,95,1.0E-4
31013,95,1.0E-4
31014,95,1.0E-4
31015,95,1.0E-4
31016,95,1.0E-4
31017,95,1.0E-4
31018,95,1.0E-4
31019,95,1.0E-4
31020,95,1.0E-4
31021,95,1.0E-4
31022,95,1.0E-4
31023,95,1.0E-4
31024,95,1.0E-4
31025,95,1.0E-4
31026,95,1.0E-4
31027,95,1.0E-4
31028,95,1.0E-4
31029,95,1.0E-4
31030,95,1.0E-4
31031,95,1.0E-4
31032,95,1.0E-4
31033,95,1.0E-4
31034,95,1.0E-4
31035,95,1.0E-4
31036,95,1.0E-4
31037,95,1.0E-4
31038,95,1.0E-4
31039,95,1.0E-4
31040,95,1.0E-4
31041,95,1.0E-4
31042,95,1.0E-4
31043,95,1.0E-4
31044,95,1.0E-4
31045,95,1.0E-4
31046,95,1.0E-4
31047,95,1.0E-4
31048,95,1.0E-4
31049,95,1.0E-4
31050,95,1.0E-4
31051,95,1.0E-4
31052,95,1.0E-4
31053,95,1.0E-4
31054,95,1.0E-4
31055,95,1.0E-4
31056,95,1.0E-4
31057,95,1.0E-4
31058,95,1.0E-4
31059,95,1.0E-4
31060,95,1.0E-4
31061,95,1.0E-4
31062,95,1.0E-4
31063,95,1.0E-4
31064,95,1.0E-4
31065,95,1.0E-4
31066,95,1.0E-4
31067,95,1.0E-4
31068,95,1.0E-4
31069,95,1.0E-4
31070,95,1.0E-4
31071,95,1.0E-4
31072,95,1.0E-4
31073,95,1.0E-4
31074,95,1.0E-4
31075,95,1.0E-4
31076,95,1.0E-4
31077,95,1.0E-4
31078,95,1.0E-4
31079,95,1.0E-4
31080,95,1.0E-4
31081,95,1.0E-4
31082,95,1.0E-4
31083,95,1.0E-4
31084,95,1.0E-4
31085,95,1.0E-4
31086,95,1.0E-4
31087,95,1.0E-4
31088,95,1.0E-4
31089,95,1.0E-4
31090,95,1.0E-4
31091,95,1.0E-4
31092,95,1.0E-4
31093,95,1.0E-4
31094,95,1.0E-4
31095,95,1.0E-4
31096,95,1.0E-4
31097,95,1.0E-4
31098,95,1.0E-4
31099,95,1.0E-4
31100,95,1.0E-4
31101,95,1.0E-4
31102,95,1.0E-4
31103,95,1.0E-4
31104,95,1.0E-4
31105,95,1.0E-4
31106,95,1.0E-4
31107,95,1.0E-4
31108,95,1.0E-4
31109,95,1.0E-4
31110,95,1.0E-4
31111,95,1.0E-4
31112,95,1.0E-4
31113,95,1.0E-4
31114,95,1.0E-4
31115,95,1.0E-4
31116,95,1.0E-4
31117,95,1.0E-4
31118,95,1.0E-4
31119,95,1.0E-4
31120,95,1.0E-4
31121,95,1.0E-4
31122,95,1.0E-4
31123,95,1.0E-4
31124,95,1.0E-4
31125,95,1.0E-4
31126,95,1.0E-4
31127,95,1.0E-4
31128,95,1.0E-4
31129,95,1.0E-4
31130,95,1.0E-4
31131,95,1.0E-4
31132,95,1.0E-4
31133,95,1.0E-4
31134,95,1.0E-4
31135,95,1.0E-4
31136,95,1.0E-4
31137,95,1.0E-4
31138,95,1.0E-4
31139,95,1.0E-4
31140,95,1.0E-4
31141,95,1.0E-4
31142,95,1.0E-4
31143,95,1.0E-4
31144,95,1.0E-4
31145,95,1.0E-4
31146,95,1.0E-4
31147,95,1.0E-4
31148,95,1.0E-4
31149,95,1.0E-4
31150,95,1.0E-4
31151,95,1.0E-4
31152,95,1.0E-4
31153,95,1.0E-4
31154,95,1.0E-4
31155,95,1.0E-4
31156,95,1.0E-4
31157,95,1.0E-4
31158,95,1.0E-4
31159,95,1.0E-4
31160,95,1.0E-4
31161,95,1.0E-4
31162,95,1.0E-4
31163,95,1.0E-4
31164,95,1.0E-4
31165,95,1.0E-4
31166,95,1.0E-4
31167,95,1.0E-4
31168,95,1.0E-4
31169,95,1.0E-4
31170,95,1.0E-4
31171,95,1.0E-4
31172,95,1.0E-4
31173,95,1.0E-4
31174,95,1.0E-4
31175,95,1.0E-4
31176,95,1.0E-4
31177,95,1.0E-4
31178,95,1.0E-4
31179,95,1.0E-4
31180,95,1.0E-4
31181,95,1.0E-4
31182,95,1.0E-4
31183,95,1.0E-4
31184,95,1.0E-4
31185,95,1.0E-4
31186,95,1.0E-4
31187,95,1.0E-4
31188,95,1.0E-4
31189,95,1.0E-4
31190,95,1.0E-4
31191,95,1.0E-4
31192,95,1.0E-4
31193,95,1.0E-4
31194,95,1.0E-4
31195,95,1.0E-4
31196,95,1.0E-4
31197,95,1.0E-4
31198,95,1.0E-4
31199,95,1.0E-4
31200,95,1.0E-4
31201,95,1.0E-4
31202,95,1.0E-4
31203,95,1.0E-4
31204,95,1.0E-4
31205,95,1.0E-4
31206,95,1.0E-4
31207,95,1.0E-4
31208,95,1.0E-4
31209,95,1.0E-4
31210,95,1.0E-4
31211,95,1.0E-4
31212,95,1.0E-4
31213,95,1.0E-4
31214,95,1.0E-4
31215,95,1.0E-4
31216,95,1.0E-4
31217,95,1.0E-4
31218,95,1.0E-4
31219,95,1.0E-4
31220,95,1.0E-4
31221,95,1.0E-4
31222,95,1.0E-4
31223,95,1.0E-4
31224,95,1.0E-4
31225,95,1.0E-4
31226,95,1.0E-4
31227,95,1.0E-4
31228,95,1.0E-4
31229,95,1.0E-4
31230,95,1.0E-4
31231,95,1.0E-4
31232,95,1.0E-4
31233,95,1.0E-4
31234,95,1.0E-4
31235,95,1.0E-4
31236,95,1.0E-4
31237,95,1.0E-4
31238,95,1.0E-4
31239,95,1.0E-4
31240,95,1.0E-4
31241,95,1.0E-4
31242,95,1.0E-4
31243,95,1.0E-4
31244,95,1.0E-4
31245,95,1.0E-4
31246,95,1.0E-4
31247,95,1.0E-4
31248,95,1.0E-4
31249,95,1.0E-4
31250,95,1.0E-4
31251,95,1.0E-4
31252,95,1.0E-4
31253,95,1.0E-4
31254,95,1.0E-4
31255,95,1.0E-4
31256,95,1.0E-4
31257,95,1.0E-4
31258,95,1.0E-4
31259,95,1.0E-4
31260,95,1.0E-4
31261,95,1.0E-4
31262,95,1.0E-4
31263,95,1.0E-4
31264,95,1.0E-4
31265,95,1.0E-4
31266,95,1.0E-4
31267,95,1.0E-4
31268,95,1.0E-4
31269,95,1.0E-4
31270,95,1.0E-4
31271,95,1.0E-4
31272,95,1.0E-4
31273,95,1.0E-4
31274,95,1.0E-4
31275,95,1.0E-4
31276,95,1.0E-4
31277,95,1.0E-4
31278,95,1.0E-4
31279,95,1.0E-4
31280,95,1.0E-4
31281,95,1.0E-4
31282,95,1.0E-4
31283,95,1.0E-4
31284,95,1.0E-4
31285,95,1.0E-4
31286,95,1.0E-4
31287,95,1.0E-4
31288,95,1.0E-4
31289,95,1.0E-4
31290,95,1.0E-4
31291,95,1.0E-4
31292,95,1.0E-4
31293,95,1.0E-4
31294,95,1.0E-4
31295,95,1.0E-4
31296,95,1.0E-4
31297,95,1.0E-4
31298,95,1.0E-4
31299,95,1.0E-4
31300,95,1.0E-4
31301,95,1.0E-4
31302,95,1.0E-4
31303,95,1.0E-4
31304,95,1.0E-4
31305,95,1.0E-4
31306,95,1.0E-4
31307,95,1.0E-4
31308,95,1.0E-4
31309,95,1.0E-4
31310,95,1.0E-4
31311,95,1.0E-4
31312,95,1.0E-4
31313,95,1.0E-4
31314,95,1.0E-4
31315,95,1.0E-4
31316,95,1.0E-4
31317,95,1.0E-4
31318,95,1.0E-4
31319,95,1.0E-4
31320,95,1.0E-4
31321,95,1.0E-4
31322,95,1.0E-4
31323,95,1.0E-4
31324,95,1.0E-4
31325,95,1.0E-4
31326,95,1.0E-4
31327,95,1.0E-4
31328,95,1.0E-4
31329,95,1.0E-4
31330,95,1.0E-4
31331,95,1.0E-4
31332,95,1.0E-4
31333,95,1.0E-4
31334,95,1.0E-4
31335,95,1.0E-4
31336,95,1.0E-4
31337,95,1.0E-4
31338,95,1.0E-4
31339,95,1.0E-4
31340,95,1.0E-4
31341,95,1.0E-4
31342,95,1.0E-4
31343,95,1.0E-4
31344,95,1.0E-4
31345,95,1.0E-4
31346,95,1.0E-4
31347,95,1.0E-4
31348,95,1.0E-4
31349,95,1.0E-4
31350,95,1.0E-4
31351,95,1.0E-4
31352,95,1.0E-4
31353,95,1.0E-4
31354,95,1.0E-4
31355,95,1.0E-4
31356,95,1.0E-4
31357,95,1.0E-4
31358,95,1.0E-4
31359,95,1.0E-4
31360,95,1.0E-4
31361,95,1.0E-4
31362,95,1.0E-4
31363,95,1.0E-4
31364,95,1.0E-4
31365,95,1.0E-4
31366,95,1.0E-4
31367,95,1.0E-4
31368,95,1.0E-4
31369,95,1.0E-4
31370,95,1.0E-4
31371,95,1.0E-4
31372,95,1.0E-4
31373,95,1.0E-4
31374,95,1.0E-4
31375,95,1.0E-4
31376,95,1.0E-4
31377,95,1.0E-4
31378,95,1.0E-4
31379,95,1.0E-4
31380,95,1.0E-4
31381,95,1.0E-4
31382,95,1.0E-4
31383,95,1.0E-4
31384,95,1.0E-4
31385,95,1.0E-4
31386,95,1.0E-4
31387,95,1.0E-4
31388,95,1.0E-4
31389,95,1.0E-4
31390,95,1.0E-4
31391,95,1.0E-4
31392,95,1.0E-4
31393,95,1.0E-4
31394,95,1.0E-4
31395,95,1.0E-4
31396,95,1.0E-4
31397,95,1.0E-4
31398,95,1.0E-4
31399,95,1.0E-4
31400,95,1.0E-4
31401,95,1.0E-4
31402,95,1.0E-4
31403,95,1.0E-4
31404,95,1.0E-4
31405,95,1.0E-4
31406,95,1.0E-4
31407,95,1.0E-4
31408,95,1.0E-4
31409,95,1.0E-4
31410,95,1.0E-4
31411,95,1.0E-4
31412,95,1.0E-4
31413,95,1.0E-4
31414,95,1.0E-4
31415,95,1.0E-4
31416,95,1.0E-4
31417,95,1.0E-4
31418,95,1.0E-4
31419,95,1.0E-4
31420,95,1.0E-4
31421,95,1.0E-4
31422,95,1.0E-4
31423,95,1.0E-4
31424,95,1.0E-4
31425,95,1.0E-4
31426,95,1.0E-4
31427,95,1.0E-4
31428,95,1.0E-4
31429,95,1.0E-4
31430,95,1.0E-4
31431,95,1.0E-4
31432,95,1.0E-4
31433,95,1.0E-4
31434,95,1.0E-4
31435,95,1.0E-4
31436,95,1.0E-4
31437,95,1.0E-4
31438,95,1.0E-4
31439,95,1.0E-4
31440,95,1.0E-4
31441,95,1.0E-4
31442,95,1.0E-4
31443,95,1.0E-4
31444,95,1.0E-4
31445,95,1.0E-4
31446,95,1.0E-4
31447,95,1.0E-4
31448,95,1.0E-4
31449,95,1.0E-4
31450,95,1.0E-4
31451,95,1.0E-4
31452,95,1.0E-4
31453,95,1.0E-4
31454,95,1.0E-4
31455,95,1.0E-4
31456,95,1.0E-4
31457,95,1.0E-4
31458,95,1.0E-4
31459,95,1.0E-4
31460,95,1.0E-4
31461,95,1.0E-4
31462,95,1.0E-4
31463,95,1.0E-4
31464,95,1.0E-4
31465,95,1.0E-4
31466,95,1.0E-4
31467,95,1.0E-4
31468,95,1.0E-4
31469,95,1.0E-4
31470,95,1.0E-4
31471,95,1.0E-4
31472,95,1.0E-4
31473,95,1.0E-4
31474,95,1.0E-4
31475,95,1.0E-4
31476,95,1.0E-4
31477,95,1.0E-4
31478,95,1.0E-4
31479,95,1.0E-4
31480,95,1.0E-4
31481,95,1.0E-4
31482,95,1.0E-4
31483,95,1.0E-4
31484,95,1.0E-4
31485,95,1.0E-4
31486,95,1.0E-4
31487,95,1.0E-4
31488,95,1.0E-4
31489,95,1.0E-4
31490,95,1.0E-4
31491,95,1.0E-4
31492,95,1.0E-4
31493,95,1.0E-4
31494,95,1.0E-4
31495,95,1.0E-4
31496,95,1.0E-4
31497,95,1.0E-4
31498,95,1.0E-4
31499,95,1.0E-4
31500,95,1.0E-4
31501,95,1.0E-4
31502,95,1.0E-4
31503,95,1.0E-4
31504,95,1.0E-4
31505,95,1.0E-4
31506,95,1.0E-4
31507,95,1.0E-4
31508,95,1.0E-4
31509,95,1.0E-4
31510,95,1.0E-4
31511,95,1.0E-4
31512,95,1.0E-4
31513,95,1.0E-4
31514,95,1.0E-4
31515,95,1.0E-4
31516,95,1.0E-4
31517,95,1.0E-4
31518,95,1.0E-4
31519,95,1.0E-4
31520,95,1.0E-4
31521,95,1.0E-4
31522,95,1.0E-4
31523,95,1.0E-4
31524,95,1.0E-4
31525,95,1.0E-4
31526,95,1.0E-4
31527,95,1.0E-4
31528,95,1.0E-4
31529,95,1.0E-4
31530,95,1.0E-4
31531,95,1.0E-4
31532,95,1.0E-4
31533,95,1.0E-4
31534,95,1.0E-4
31535,95,1.0E-4
31536,95,1.0E-4
31537,95,1.0E-4
31538,95,1.0E-4
31539,95,1.0E-4
31540,95,1.0E-4
31541,95,1.0E-4
31542,95,1.0E-4
31543,95,1.0E-4
31544,95,1.0E-4
31545,95,1.0E-4
31546,95,1.0E-4
31547,95,1.0E-4
31548,95,1.0E-4
31549,95,1.0E-4
31550,95,1.0E-4
31551,95,1.0E-4
31552,95,1.0E-4
31553,95,1.0E-4
31554,95,1.0E-4
31555,95,1.0E-4
31556,95,1.0E-4
31557,95,1.0E-4
31558,95,1.0E-4
31559,95,1.0E-4
31560,95,1.0E-4
31561,95,1.0E-4
31562,95,1.0E-4
31563,95,1.0E-4
31564,95,1.0E-4
31565,95,1.0E-4
31566,95,1.0E-4
31567,95,1.0E-4
31568,95,1.0E-4
31569,95,1.0E-4
31570,95,1.0E-4
31571,95,1.0E-4
31572,95,1.0E-4
31573,95,1.0E-4
31574,95,1.0E-4
31575,95,1.0E-4
31576,95,1.0E-4
31577,95,1.0E-4
31578,95,1.0E-4
31579,95,1.0E-4
31580,95,1.0E-4
31581,95,1.0E-4
31582,95,1.0E-4
31583,95,1.0E-4
31584,95,1.0E-4
31585,95,1.0E-4
31586,95,1.0E-4
31587,95,1.0E-4
31588,95,1.0E-4
31589,95,1.0E-4
31590,95,1.0E-4
31591,95,1.0E-4
31592,95,1.0E-4
31593,95,1.0E-4
31594,95,1.0E-4
31595,95,1.0E-4
31596,95,1.0E-4
31597,95,1.0E-4
31598,95,1.0E-4
31599,95,1.0E-4
31600,95,1.0E-4
31601,95,1.0E-4
31602,95,1.0E-4
31603,95,1.0E-4
31604,95,1.0E-4
31605,95,1.0E-4
31606,95,1.0E-4
31607,95,1.0E-4
31608,95,1.0E-4
31609,95,1.0E-4
31610,95,1.0E-4
31611,95,1.0E-4
31612,95,1.0E-4
31613,95,1.0E-4
31614,95,1.0E-4
31615,95,1.0E-4
31616,95,1.0E-4
31617,95,1.0E-4
31618,95,1.0E-4
31619,95,1.0E-4
31620,95,1.0E-4
31621,95,1.0E-4
31622,95,1.0E-4
31623,95,1.0E-4
31624,95,1.0E-4
31625,95,1.0E-4
31626,95,1.0E-4
31627,95,1.0E-4
31628,95,1.0E-4
31629,95,1.0E-4
31630,95,1.0E-4
31631,95,1.0E-4
31632,95,1.0E-4
31633,95,1.0E-4
31634,95,1.0E-4
31635,95,1.0E-4
31636,95,1.0E-4
31637,95,1.0E-4
31638,95,1.0E-4
31639,95,1.0E-4
31640,95,1.0E-4
31641,95,1.0E-4
31642,95,1.0E-4
31643,95,1.0E-4
31644,95,1.0E-4
31645,95,1.0E-4
31646,95,1.0E-4
31647,95,1.0E-4
31648,95,1.0E-4
31649,95,1.0E-4
31650,95,1.0E-4
31651,95,1.0E-4
31652,95,1.0E-4
31653,95,1.0E-4
31654,95,1.0E-4
31655,95,1.0E-4
31656,95,1.0E-4
31657,95,1.0E-4
31658,95,1.0E-4
31659,95,1.0E-4
31660,95,1.0E-4
31661,95,1.0E-4
31662,95,1.0E-4
31663,95,1.0E-4
31664,95,1.0E-4
31665,95,1.0E-4
31666,95,1.0E-4
31667,95,1.0E-4
31668,95,1.0E-4
31669,95,1.0E-4
31670,95,1.0E-4
31671,95,1.0E-4
31672,95,1.0E-4
31673,95,1.0E-4
31674,95,1.0E-4
31675,95,1.0E-4
31676,95,1.0E-4
31677,95,1.0E-4
31678,95,1.0E-4
31679,95,1.0E-4
31680,95,1.0E-4
31681,95,1.0E-4
31682,95,1.0E-4
31683,95,1.0E-4
31684,95,1.0E-4
31685,95,1.0E-4
31686,95,1.0E-4
31687,95,1.0E-4
31688,95,1.0E-4
31689,95,1.0E-4
31690,95,1.0E-4
31691,95,1.0E-4
31692,95,1.0E-4
31693,95,1.0E-4
31694,95,1.0E-4
31695,95,1.0E-4
31696,95,1.0E-4
31697,95,1.0E-4
31698,95,1.0E-4
31699,95,1.0E-4
31700,95,1.0E-4
31701,95,1.0E-4
31702,95,1.0E-4
31703,95,1.0E-4
31704,95,1.0E-4
31705,95,1.0E-4
31706,95,1.0E-4
31707,95,1.0E-4
31708,95,1.0E-4
31709,95,1.0E-4
31710,95,1.0E-4
31711,95,1.0E-4
31712,95,1.0E-4
31713,95,1.0E-4
31714,95,1.0E-4
31715,95,1.0E-4
31716,95,1.0E-4
31717,95,1.0E-4
31718,95,1.0E-4
31719,95,1.0E-4
31720,95,1.0E-4
31721,95,1.0E-4
31722,95,1.0E-4
31723,95,1.0E-4
31724,95,1.0E-4
31725,95,1.0E-4
31726,95,1.0E-4
31727,95,1.0E-4
31728,95,1.0E-4
31729,95,1.0E-4
31730,95,1.0E-4
31731,95,1.0E-4
31732,95,1.0E-4
31733,95,1.0E-4
31734,95,1.0E-4
31735,95,1.0E-4
31736,95,1.0E-4
31737,95,1.0E-4
31738,95,1.0E-4
31739,95,1.0E-4
31740,95,1.0E-4
31741,95,1.0E-4
31742,95,1.0E-4
31743,95,1.0E-4
31744,95,1.0E-4
31745,95,1.0E-4
31746,95,1.0E-4
31747,95,1.0E-4
31748,95,1.0E-4
31749,95,1.0E-4
31750,95,1.0E-4
31751,95,1.0E-4
31752,95,1.0E-4
31753,95,1.0E-4
31754,95,1.0E-4
31755,95,1.0E-4
31756,95,1.0E-4
31757,95,1.0E-4
31758,95,1.0E-4
31759,95,1.0E-4
31760,95,1.0E-4
31761,95,1.0E-4
31762,95,1.0E-4
31763,95,1.0E-4
31764,95,1.0E-4
31765,95,1.0E-4
31766,95,1.0E-4
31767,95,1.0E-4
31768,95,1.0E-4
31769,95,1.0E-4
31770,95,1.0E-4
31771,95,1.0E-4
31772,95,1.0E-4
31773,95,1.0E-4
31774,95,1.0E-4
31775,95,1.0E-4
31776,95,1.0E-4
31777,95,1.0E-4
31778,95,1.0E-4
31779,95,1.0E-4
31780,95,1.0E-4
31781,95,1.0E-4
31782,95,1.0E-4
31783,95,1.0E-4
31784,95,1.0E-4
31785,95,1.0E-4
31786,95,1.0E-4
31787,95,1.0E-4
31788,95,1.0E-4
31789,95,1.0E-4
31790,95,1.0E-4
31791,95,1.0E-4
31792,95,1.0E-4
31793,95,1.0E-4
31794,95,1.0E-4
31795,95,1.0E-4
31796,95,1.0E-4
31797,95,1.0E-4
31798,95,1.0E-4
31799,95,1.0E-4
31800,95,1.0E-4
31801,95,1.0E-4
31802,95,1.0E-4
31803,95,1.0E-4
31804,95,1.0E-4
31805,95,1.0E-4
31806,95,1.0E-4
31807,95,1.0E-4
31808,95,1.0E-4
31809,95,1.0E-4
31810,95,1.0E-4
31811,95,1.0E-4
31812,95,1.0E-4
31813,95,1.0E-4
31814,95,1.0E-4
31815,95,1.0E-4
31816,95,1.0E-4
31817,95,1.0E-4
31818,95,1.0E-4
31819,95,1.0E-4
31820,95,1.0E-4
31821,95,1.0E-4
31822,95,1.0E-4
31823,95,1.0E-4
31824,95,1.0E-4
31825,95,1.0E-4
31826,95,1.0E-4
31827,95,1.0E-4
31828,95,1.0E-4
31829,95,1.0E-4
31830,95,1.0E-4
31831,95,1.0E-4
31832,95,1.0E-4
31833,95,1.0E-4
31834,95,1.0E-4
31835,95,1.0E-4
31836,95,1.0E-4
31837,95,1.0E-4
31838,95,1.0E-4
31839,95,1.0E-4
31840,95,1.0E-4
31841,95,1.0E-4
31842,95,1.0E-4
31843,95,1.0E-4
31844,95,1.0E-4
31845,95,1.0E-4
31846,95,1.0E-4
31847,95,1.0E-4
31848,95,1.0E-4
31849,95,1.0E-4
31850,95,1.0E-4
31851,95,1.0E-4
31852,95,1.0E-4
31853,95,1.0E-4
31854,95,1.0E-4
31855,95,1.0E-4
31856,95,1.0E-4
31857,95,1.0E-4
31858,95,1.0E-4
31859,95,1.0E-4
31860,95,1.0E-4
31861,95,1.0E-4
31862,95,1.0E-4
31863,95,1.0E-4
31864,95,1.0E-4
31865,95,1.0E-4
31866,95,1.0E-4
31867,95,1.0E-4
31868,95,1.0E-4
31869,95,1.0E-4
31870,95,1.0E-4
31871,95,1.0E-4
31872,95,1.0E-4
31873,95,1.0E-4
31874,95,1.0E-4
31875,95,1.0E-4
31876,95,1.0E-4
31877,95,1.0E-4
31878,95,1.0E-4
31879,95,1.0E-4
31880,95,1.0E-4
31881,95,1.0E-4
31882,95,1.0E-4
31883,95,1.0E-4
31884,95,1.0E-4
31885,95,1.0E-4
31886,95,1.0E-4
31887,95,1.0E-4
31888,95,1.0E-4
31889,95,1.0E-4
31890,95,1.0E-4
31891,95,1.0E-4
31892,95,1.0E-4
31893,95,1.0E-4
31894,95,1.0E-4
31895,95,1.0E-4
31896,95,1.0E-4
31897,95,1.0E-4
31898,95,1.0E-4
31899,95,1.0E-4
31900,95,1.0E-4
31901,95,1.0E-4
31902,95,1.0E-4
31903,95,1.0E-4
31904,95,1.0E-4
31905,95,1.0E-4
31906,95,1.0E-4
31907,95,1.0E-4
31908,95,1.0E-4
31909,95,1.0E-4
31910,95,1.0E-4
31911,95,1.0E-4
31912,95,1.0E-4
31913,95,1.0E-4
31914,95,1.0E-4
31915,95,1.0E-4
31916,95,1.0E-4
31917,95,1.0E-4
31918,95,1.0E-4
31919,95,1.0E-4
31920,95,1.0E-4
31921,95,1.0E-4
31922,95,1.0E-4
31923,95,1.0E-4
31924,95,1.0E-4
31925,95,1.0E-4
31926,95,1.0E-4
31927,95,1.0E-4
31928,95,1.0E-4
31929,95,1.0E-4
31930,95,1.0E-4
31931,95,1.0E-4
31932,95,1.0E-4
31933,95,1.0E-4
31934,95,1.0E-4
31935,95,1.0E-4
31936,95,1.0E-4
31937,95,1.0E-4
31938,95,1.0E-4
31939,95,1.0E-4
31940,95,1.0E-4
31941,95,1.0E-4
31942,95,1.0E-4
31943,95,1.0E-4
31944,95,1.0E-4
31945,95,1.0E-4
31946,95,1.0E-4
31947,95,1.0E-4
31948,95,1.0E-4
31949,95,1.0E-4
31950,95,1.0E-4
31951,95,1.0E-4
31952,95,1.0E-4
31953,95,1.0E-4
31954,95,1.0E-4
31955,95,1.0E-4
31956,95,1.0E-4
31957,95,1.0E-4
31958,95,1.0E-4
31959,95,1.0E-4
31960,95,1.0E-4
31961,95,1.0E-4
31962,95,1.0E-4
31963,95,1.0E-4
31964,95,1.0E-4
31965,95,1.0E-4
31966,95,1.0E-4
31967,95,1.0E-4
31968,95,1.0E-4
31969,95,1.0E-4
31970,95,1.0E-4
31971,95,1.0E-4
31972,95,1.0E-4
31973,95,1.0E-4
31974,95,1.0E-4
31975,95,1.0E-4
31976,95,1.0E-4
31977,95,1.0E-4
31978,95,1.0E-4
31979,95,1.0E-4
31980,95,1.0E-4
31981,95,1.0E-4
31982,95,1.0E-4
31983,95,1.0E-4
31984,95,1.0E-4
31985,95,1.0E-4
31986,95,1.0E-4
31987,95,1.0E-4
31988,95,1.0E-4
31989,95,1.0E-4
31990,95,1.0E-4
31991,95,1.0E-4
31992,95,1.0E-4
31993,95,1.0E-4
31994,95,1.0E-4
31995,95,1.0E-4
31996,95,1.0E-4
31997,95,1.0E-4
31998,95,1.0E-4
31999,95,1.0E-4
32000,95,1.0E-4
32001,95,1.0E-4
32002,95,1.0E-4
32003,95,1.0E-4
32004,95,1.0E-4
32005,95,1.0E-4
32006,95,1.0E-4
32007,95,1.0E-4
32008,95,1.0E-4
32009,95,1.0E-4
32010,95,1.0E-4
32011,95,1.0E-4
32012,95,1.0E-4
32013,95,1.0E-4
32014,95,1.0E-4
32015,95,1.0E-4
32016,95,1.0E-4
32017,95,1.0E-4
32018,95,1.0E-4
32019,95,1.0E-4
32020,95,1.0E-4
32021,95,1.0E-4
32022,95,1.0E-4
32023,95,1.0E-4
32024,95,1.0E-4
32025,95,1.0E-4
32026,95,1.0E-4
32027,95,1.0E-4
32028,95,1.0E-4
32029,95,1.0E-4
32030,95,1.0E-4
32031,95,1.0E-4
32032,95,1.0E-4
32033,95,1.0E-4
32034,95,1.0E-4
32035,95,1.0E-4
32036,97,1.0E-4
32037,97,2.0E-4
32038,97,1.0E-4
32039,97,1.0E-4
32040,97,1.0E-4
32041,97,1.0E-4
32042,97,1.0E-4
32043,97,1.0E-4
32044,97,1.0E-4
32045,97,1.0E-4
32046,97,1.0E-4
32047,97,1.0E-4
32048,97,1.0E-4
32049,97,1.0E-4
32050,97,1.0E-4
32051,97,1.0E-4
32052,97,1.0E-4
32053,97,1.0E-4
32054,97,1.0E-4
32055,97,1.0E-4
32056,97,1.0E-4
32057,97,1.0E-4
32058,97,1.0E-4
32059,97,1.0E-4
32060,97,1.0E-4
32061,97,1.0E-4
32062,97,1.0E-4
32063,97,1.0E-4
32064,97,1.0E-4
32065,97,1.0E-4
32066,97,1.0E-4
32067,97,1.0E-4
32068,97,1.0E-4
32069,97,1.0E-4
32070,97,1.0E-4
32071,97,1.0E-4
32072,97,1.0E-4
32073,97,1.0E-4
32074,97,1.0E-4
32075,97,1.0E-4
32076,97,1.0E-4
32077,97,1.0E-4
32078,97,1.0E-4
32079,97,1.0E-4
32080,97,1.0E-4
32081,97,1.0E-4
32082,97,1.0E-4
32083,97,1.0E-4
32084,97,1.0E-4
32085,97,1.0E-4
32086,97,1.0E-4
32087,97,1.0E-4
32088,97,1.0E-4
32089,97,1.0E-4
32090,97,1.0E-4
32091,97,1.0E-4
32092,97,1.0E-4
32093,97,1.0E-4
32094,97,1.0E-4
32095,97,1.0E-4
32096,97,1.0E-4
32097,97,1.0E-4
32098,97,1.0E-4
32099,97,1.0E-4
32100,97,1.0E-4
32101,97,1.0E-4
32102,97,1.0E-4
32103,97,1.0E-4
32104,97,1.0E-4
32105,97,1.0E-4
32106,97,1.0E-4
32107,97,1.0E-4
32108,97,1.0E-4
32109,97,1.0E-4
32110,97,1.0E-4
32111,97,1.0E-4
32112,97,1.0E-4
32113,97,1.0E-4
32114,97,1.0E-4
32115,97,1.0E-4
32116,97,1.0E-4
32117,97,1.0E-4
32118,97,1.0E-4
32119,97,1.0E-4
32120,97,1.0E-4
32121,97,1.0E-4
32122,97,1.0E-4
32123,97,1.0E-4
32124,97,1.0E-4
32125,97,1.0E-4
32126,97,1.0E-4
32127,97,1.0E-4
32128,97,1.0E-4
32129,97,1.0E-4
32130,97,1.0E-4
32131,97,1.0E-4
32132,97,1.0E-4
32133,97,1.0E-4
32134,97,1.0E-4
32135,97,1.0E-4
32136,97,1.0E-4
32137,97,1.0E-4
32138,97,1.0E-4
32139,97,1.0E-4
32140,97,1.0E-4
32141,97,1.0E-4
32142,97,1.0E-4
32143,97,1.0E-4
32144,97,1.0E-4
32145,97,1.0E-4
32146,97,1.0E-4
32147,97,1.0E-4
32148,97,1.0E-4
32149,97,1.0E-4
32150,97,1.0E-4
32151,97,1.0E-4
32152,97,1.0E-4
32153,97,1.0E-4
32154,97,1.0E-4
32155,97,1.0E-4
32156,97,1.0E-4
32157,97,1.0E-4
32158,97,1.0E-4
32159,97,1.0E-4
32160,97,1.0E-4
32161,97,1.0E-4
32162,97,1.0E-4
32163,97,1.0E-4
32164,97,1.0E-4
32165,97,1.0E-4
32166,97,1.0E-4
32167,97,1.0E-4
32168,97,1.0E-4
32169,97,1.0E-4
32170,97,1.0E-4
32171,97,1.0E-4
32172,97,1.0E-4
32173,97,1.0E-4
32174,97,1.0E-4
32175,97,1.0E-4
32176,97,1.0E-4
32177,97,1.0E-4
32178,97,1.0E-4
32179,97,1.0E-4
32180,97,1.0E-4
32181,97,1.0E-4
32182,97,1.0E-4
32183,97,1.0E-4
32184,97,1.0E-4
32185,97,1.0E-4
32186,97,1.0E-4
32187,97,1.0E-4
32188,97,1.0E-4
32189,97,1.0E-4
32190,97,1.0E-4
32191,97,1.0E-4
32192,97,1.0E-4
32193,97,1.0E-4
32194,97,1.0E-4
32195,97,1.0E-4
32196,97,1.0E-4
32197,97,1.0E-4
32198,97,1.0E-4
32199,97,1.0E-4
32200,97,1.0E-4
32201,97,1.0E-4
32202,97,1.0E-4
32203,97,1.0E-4
32204,97,1.0E-4
32205,97,1.0E-4
32206,97,1.0E-4
32207,97,1.0E-4
32208,97,1.0E-4
32209,97,1.0E-4
32210,97,1.0E-4
32211,97,1.0E-4
32212,97,1.0E-4
32213,97,1.0E-4
32214,97,1.0E-4
32215,97,1.0E-4
32216,97,1.0E-4
32217,97,1.0E-4
32218,97,1.0E-4
32219,97,1.0E-4
32220,97,1.0E-4
32221,97,1.0E-4
32222,97,1.0E-4
32223,97,1.0E-4
32224,97,1.0E-4
32225,97,1.0E-4
32226,97,1.0E-4
32227,97,1.0E-4
32228,97,1.0E-4
32229,97,1.0E-4
32230,97,1.0E-4
32231,97,1.0E-4
32232,97,1.0E-4
32233,97,1.0E-4
32234,97,1.0E-4
32235,97,1.0E-4
32236,97,1.0E-4
32237,97,1.0E-4
32238,97,1.0E-4
32239,97,1.0E-4
32240,97,1.0E-4
32241,97,1.0E-4
32242,97,1.0E-4
32243,97,1.0E-4
32244,97,1.0E-4
32245,97,1.0E-4
32246,97,1.0E-4
32247,97,1.0E-4
32248,97,1.0E-4
32249,97,1.0E-4
32250,97,1.0E-4
32251,97,1.0E-4
32252,97,1.0E-4
32253,97,1.0E-4
32254,97,1.0E-4
32255,97,1.0E-4
32256,97,1.0E-4
32257,97,1.0E-4
32258,97,1.0E-4
32259,97,1.0E-4
32260,97,1.0E-4
32261,97,1.0E-4
32262,97,1.0E-4
32263,97,1.0E-4
32264,97,1.0E-4
32265,97,1.0E-4
32266,97,1.0E-4
32267,97,1.0E-4
32268,97,1.0E-4
32269,97,1.0E-4
32270,97,1.0E-4
32271,97,1.0E-4
32272,97,1.0E-4
32273,97,1.0E-4
32274,97,1.0E-4
32275,97,1.0E-4
32276,97,1.0E-4
32277,97,1.0E-4
32278,97,1.0E-4
32279,97,1.0E-4
32280,97,1.0E-4
32281,97,1.0E-4
32282,97,1.0E-4
32283,97,1.0E-4
32284,97,1.0E-4
32285,97,1.0E-4
32286,97,1.0E-4
32287,97,1.0E-4
32288,97,1.0E-4
32289,97,1.0E-4
32290,97,1.0E-4
32291,97,1.0E-4
32292,97,1.0E-4
32293,97,1.0E-4
32294,97,1.0E-4
32295,97,1.0E-4
32296,97,1.0E-4
32297,97,1.0E-4
32298,97,1.0E-4
32299,97,1.0E-4
32300,97,1.0E-4
32301,97,1.0E-4
32302,97,1.0E-4
32303,97,1.0E-4
32304,97,1.0E-4
32305,97,1.0E-4
32306,97,1.0E-4
32307,97,1.0E-4
32308,97,1.0E-4
32309,97,1.0E-4
32310,97,1.0E-4
32311,97,1.0E-4
32312,97,1.0E-4
32313,97,1.0E-4
32314,97,1.0E-4
32315,97,1.0E-4
32316,97,1.0E-4
32317,97,1.0E-4
32318,97,1.0E-4
32319,97,1.0E-4
32320,97,1.0E-4
32321,97,1.0E-4
32322,97,1.0E-4
32323,97,1.0E-4
32324,97,1.0E-4
32325,97,1.0E-4
32326,97,1.0E-4
32327,97,1.0E-4
32328,97,1.0E-4
32329,97,1.0E-4
32330,97,1.0E-4
32331,97,1.0E-4
32332,97,1.0E-4
32333,97,1.0E-4
32334,97,1.0E-4
32335,97,1.0E-4
32336,97,1.0E-4
32337,97,1.0E-4
32338,97,1.0E-4
32339,97,1.0E-4
32340,97,1.0E-4
32341,97,1.0E-4
32342,97,1.0E-4
32343,97,1.0E-4
32344,97,1.0E-4
32345,97,1.0E-4
32346,97,1.0E-4
32347,97,1.0E-4
32348,97,1.0E-4
32349,97,1.0E-4
32350,97,1.0E-4
32351,97,1.0E-4
32352,97,1.0E-4
32353,97,1.0E-4
32354,97,1.0E-4
32355,97,1.0E-4
32356,97,1.0E-4
32357,97,1.0E-4
32358,97,1.0E-4
32359,97,1.0E-4
32360,97,1.0E-4
32361,97,1.0E-4
32362,97,1.0E-4
32363,97,1.0E-4
32364,97,1.0E-4
32365,97,1.0E-4
32366,97,1.0E-4
32367,97,1.0E-4
32368,97,1.0E-4
32369,97,1.0E-4
32370,97,1.0E-4
32371,97,1.0E-4
32372,97,1.0E-4
32373,97,1.0E-4
32374,97,1.0E-4
32375,97,1.0E-4
32376,97,1.0E-4
32377,97,1.0E-4
32378,97,1.0E-4
32379,97,1.0E-4
32380,97,1.0E-4
32381,97,1.0E-4
32382,97,1.0E-4
32383,97,1.0E-4
32384,97,1.0E-4
32385,97,1.0E-4
32386,97,1.0E-4
32387,97,1.0E-4
32388,97,1.0E-4
32389,97,1.0E-4
32390,97,1.0E-4
32391,97,1.0E-4
32392,97,1.0E-4
32393,97,1.0E-4
32394,97,1.0E-4
32395,97,1.0E-4
32396,97,1.0E-4
32397,97,1.0E-4
32398,97,1.0E-4
32399,97,1.0E-4
32400,97,1.0E-4
32401,97,1.0E-4
32402,97,1.0E-4
32403,97,1.0E-4
32404,97,1.0E-4
32405,97,1.0E-4
32406,97,1.0E-4
32407,97,1.0E-4
32408,97,1.0E-4
32409,97,1.0E-4
32410,97,1.0E-4
32411,97,1.0E-4
32412,97,1.0E-4
32413,97,1.0E-4
32414,97,1.0E-4
32415,97,1.0E-4
32416,97,1.0E-4
32417,97,1.0E-4
32418,97,1.0E-4
32419,97,1.0E-4
32420,97,1.0E-4
32421,97,1.0E-4
32422,97,1.0E-4
32423,97,1.0E-4
32424,97,1.0E-4
32425,97,1.0E-4
32426,97,1.0E-4
32427,97,1.0E-4
32428,97,1.0E-4
32429,97,1.0E-4
32430,97,1.0E-4
32431,97,1.0E-4
32432,97,1.0E-4
32433,97,1.0E-4
32434,97,1.0E-4
32435,97,1.0E-4
32436,97,1.0E-4
32437,97,1.0E-4
32438,97,1.0E-4
32439,97,1.0E-4
32440,97,1.0E-4
32441,97,1.0E-4
32442,97,1.0E-4
32443,97,1.0E-4
32444,97,1.0E-4
32445,97,1.0E-4
32446,97,1.0E-4
32447,97,1.0E-4
32448,97,1.0E-4
32449,97,1.0E-4
32450,97,1.0E-4
32451,97,1.0E-4
32452,97,1.0E-4
32453,97,1.0E-4
32454,97,1.0E-4
32455,97,1.0E-4
32456,97,1.0E-4
32457,97,1.0E-4
32458,97,1.0E-4
32459,97,1.0E-4
32460,97,1.0E-4
32461,97,1.0E-4
32462,97,1.0E-4
32463,97,1.0E-4
32464,97,1.0E-4
32465,97,1.0E-4
32466,97,1.0E-4
32467,97,1.0E-4
32468,97,1.0E-4
32469,97,1.0E-4
32470,97,1.0E-4
32471,97,1.0E-4
32472,97,1.0E-4
32473,97,1.0E-4
32474,97,1.0E-4
32475,97,1.0E-4
32476,97,1.0E-4
32477,97,1.0E-4
32478,97,1.0E-4
32479,97,1.0E-4
32480,97,1.0E-4
32481,97,1.0E-4
32482,97,1.0E-4
32483,97,1.0E-4
32484,97,1.0E-4
32485,97,1.0E-4
32486,97,1.0E-4
32487,97,1.0E-4
32488,97,1.0E-4
32489,97,1.0E-4
32490,97,1.0E-4
32491,97,1.0E-4
32492,97,1.0E-4
32493,97,1.0E-4
32494,97,1.0E-4
32495,97,1.0E-4
32496,97,1.0E-4
32497,97,1.0E-4
32498,97,1.0E-4
32499,97,1.0E-4
32500,97,1.0E-4
32501,97,1.0E-4
32502,97,1.0E-4
32503,97,1.0E-4
32504,97,1.0E-4
32505,97,1.0E-4
32506,97,1.0E-4
32507,97,1.0E-4
32508,97,1.0E-4
32509,97,1.0E-4
32510,97,1.0E-4
32511,97,1.0E-4
32512,97,1.0E-4
32513,97,1.0E-4
32514,97,1.0E-4
32515,97,1.0E-4
32516,97,1.0E-4
32517,97,1.0E-4
32518,97,1.0E-4
32519,97,1.0E-4
32520,97,1.0E-4
32521,97,1.0E-4
32522,97,1.0E-4
32523,97,1.0E-4
32524,97,1.0E-4
32525,97,1.0E-4
32526,97,1.0E-4
32527,97,1.0E-4
32528,97,1.0E-4
32529,97,1.0E-4
32530,97,1.0E-4
32531,97,1.0E-4
32532,97,1.0E-4
32533,97,1.0E-4
32534,97,1.0E-4
32535,97,1.0E-4
32536,97,1.0E-4
32537,97,1.0E-4
32538,97,1.0E-4
32539,97,1.0E-4
32540,97,1.0E-4
32541,97,1.0E-4
32542,97,1.0E-4
32543,97,1.0E-4
32544,97,1.0E-4
32545,97,1.0E-4
32546,97,1.0E-4
32547,97,1.0E-4
32548,97,1.0E-4
32549,97,1.0E-4
32550,97,1.0E-4
32551,97,1.0E-4
32552,97,1.0E-4
32553,97,1.0E-4
32554,97,1.0E-4
32555,97,1.0E-4
32556,97,1.0E-4
32557,97,1.0E-4
32558,97,1.0E-4
32559,97,1.0E-4
32560,97,1.0E-4
32561,97,1.0E-4
32562,97,1.0E-4
32563,97,1.0E-4
32564,97,1.0E-4
32565,97,1.0E-4
32566,97,1.0E-4
32567,97,1.0E-4
32568,97,1.0E-4
32569,97,1.0E-4
32570,97,1.0E-4
32571,97,1.0E-4
32572,97,1.0E-4
32573,97,1.0E-4
32574,97,1.0E-4
32575,97,1.0E-4
32576,97,1.0E-4
32577,97,1.0E-4
32578,97,1.0E-4
32579,97,1.0E-4
32580,97,1.0E-4
32581,97,1.0E-4
32582,97,1.0E-4
32583,97,1.0E-4
32584,97,1.0E-4
32585,97,1.0E-4
32586,97,1.0E-4
32587,97,1.0E-4
32588,97,1.0E-4
32589,97,1.0E-4
32590,97,1.0E-4
32591,97,1.0E-4
32592,97,1.0E-4
32593,97,1.0E-4
32594,97,1.0E-4
32595,97,1.0E-4
32596,97,1.0E-4
32597,97,1.0E-4
32598,97,1.0E-4
32599,97,1.0E-4
32600,97,1.0E-4
32601,97,1.0E-4
32602,97,1.0E-4
32603,97,1.0E-4
32604,97,1.0E-4
32605,97,1.0E-4
32606,97,1.0E-4
32607,97,1.0E-4
32608,97,1.0E-4
32609,97,1.0E-4
32610,97,1.0E-4
32611,97,1.0E-4
32612,97,1.0E-4
32613,97,1.0E-4
32614,97,1.0E-4
32615,97,1.0E-4
32616,97,1.0E-4
32617,97,1.0E-4
32618,97,1.0E-4
32619,97,1.0E-4
32620,97,1.0E-4
32621,97,1.0E-4
32622,97,1.0E-4
32623,97,1.0E-4
32624,97,1.0E-4
32625,97,1.0E-4
32626,97,1.0E-4
32627,97,1.0E-4
32628,97,1.0E-4
32629,97,1.0E-4
32630,97,1.0E-4
32631,97,1.0E-4
32632,97,1.0E-4
32633,97,1.0E-4
32634,97,1.0E-4
32635,97,1.0E-4
32636,97,1.0E-4
32637,97,1.0E-4
32638,97,1.0E-4
32639,97,1.0E-4
32640,97,1.0E-4
32641,97,1.0E-4
32642,97,1.0E-4
32643,97,1.0E-4
32644,97,1.0E-4
32645,97,1.0E-4
32646,97,1.0E-4
32647,97,1.0E-4
32648,97,1.0E-4
32649,97,1.0E-4
32650,97,1.0E-4
32651,97,1.0E-4
32652,97,1.0E-4
32653,97,1.0E-4
32654,97,1.0E-4
32655,97,1.0E-4
32656,97,1.0E-4
32657,97,1.0E-4
32658,97,1.0E-4
32659,97,1.0E-4
32660,97,1.0E-4
32661,97,1.0E-4
32662,97,1.0E-4
32663,97,1.0E-4
32664,97,1.0E-4
32665,97,1.0E-4
32666,97,1.0E-4
32667,97,1.0E-4
32668,97,1.0E-4
32669,97,1.0E-4
32670,97,1.0E-4
32671,97,1.0E-4
32672,97,1.0E-4
32673,97,1.0E-4
32674,97,1.0E-4
32675,97,1.0E-4
32676,97,1.0E-4
32677,97,1.0E-4
32678,97,1.0E-4
32679,97,1.0E-4
32680,97,1.0E-4
32681,97,1.0E-4
32682,97,1.0E-4
32683,97,1.0E-4
32684,97,1.0E-4
32685,97,1.0E-4
32686,97,1.0E-4
32687,97,1.0E-4
32688,97,1.0E-4
32689,97,1.0E-4
32690,97,1.0E-4
32691,97,1.0E-4
32692,97,1.0E-4
32693,97,1.0E-4
32694,97,1.0E-4
32695,97,1.0E-4
32696,97,1.0E-4
32697,97,1.0E-4
32698,97,1.0E-4
32699,97,1.0E-4
32700,97,1.0E-4
32701,97,1.0E-4
32702,97,1.0E-4
32703,97,1.0E-4
32704,97,1.0E-4
32705,97,1.0E-4
32706,97,1.0E-4
32707,97,1.0E-4
32708,97,1.0E-4
32709,97,1.0E-4
32710,97,1.0E-4
32711,97,1.0E-4
32712,97,1.0E-4
32713,97,1.0E-4
32714,97,1.0E-4
32715,97,1.0E-4
32716,97,1.0E-4
32717,97,1.0E-4
32718,97,1.0E-4
32719,97,1.0E-4
32720,97,1.0E-4
32721,97,1.0E-4
32722,97,1.0E-4
32723,97,1.0E-4
32724,97,1.0E-4
32725,97,1.0E-4
32726,97,1.0E-4
32727,97,1.0E-4
32728,97,1.0E-4
32729,97,1.0E-4
32730,97,1.0E-4
32731,97,1.0E-4
32732,97,1.0E-4
32733,97,1.0E-4
32734,97,1.0E-4
32735,97,1.0E-4
32736,97,1.0E-4
32737,97,1.0E-4
32738,97,1.0E-4
32739,97,1.0E-4
32740,97,1.0E-4
32741,97,1.0E-4
32742,97,1.0E-4
32743,97,1.0E-4
32744,97,1.0E-4
32745,97,1.0E-4
32746,97,1.0E-4
32747,97,1.0E-4
32748,97,1.0E-4
32749,97,1.0E-4
32750,97,1.0E-4
32751,97,1.0E-4
32752,97,1.0E-4
32753,97,1.0E-4
32754,97,1.0E-4
32755,97,1.0E-4
32756,97,1.0E-4
32757,97,1.0E-4
32758,97,1.0E-4
32759,97,1.0E-4
32760,97,1.0E-4
32761,97,1.0E-4
32762,97,1.0E-4
32763,97,1.0E-4
32764,97,1.0E-4
32765,97,1.0E-4
32766,97,1.0E-4
32767,97,1.0E-4
32768,97,1.0E-4
32769,97,1.0E-4
32770,97,1.0E-4
32771,97,1.0E-4
32772,97,1.0E-4
32773,97,1.0E-4
32774,97,1.0E-4
32775,97,1.0E-4
32776,97,1.0E-4
32777,97,1.0E-4
32778,97,1.0E-4
32779,97,1.0E-4
32780,97,1.0E-4
32781,97,1.0E-4
32782,97,1.0E-4
32783,97,1.0E-4
32784,97,1.0E-4
32785,97,1.0E-4
32786,97,1.0E-4
32787,97,1.0E-4
32788,97,1.0E-4
32789,97,1.0E-4
32790,97,1.0E-4
32791,97,1.0E-4
32792,97,1.0E-4
32793,97,1.0E-4
32794,97,1.0E-4
32795,97,1.0E-4
32796,97,1.0E-4
32797,97,1.0E-4
32798,97,1.0E-4
32799,97,1.0E-4
32800,97,1.0E-4
32801,97,1.0E-4
32802,97,1.0E-4
32803,97,1.0E-4
32804,97,1.0E-4
32805,97,1.0E-4
32806,97,1.0E-4
32807,97,1.0E-4
32808,97,1.0E-4
32809,97,1.0E-4
32810,97,1.0E-4
32811,97,1.0E-4
32812,97,1.0E-4
32813,97,1.0E-4
32814,97,1.0E-4
32815,97,1.0E-4
32816,97,1.0E-4
32817,97,1.0E-4
32818,97,1.0E-4
32819,97,1.0E-4
32820,97,1.0E-4
32821,97,1.0E-4
32822,97,1.0E-4
32823,97,1.0E-4
32824,97,1.0E-4
32825,97,1.0E-4
32826,97,1.0E-4
32827,97,1.0E-4
32828,97,1.0E-4
32829,97,1.0E-4
32830,97,1.0E-4
32831,97,1.0E-4
32832,97,1.0E-4
32833,97,1.0E-4
32834,97,1.0E-4
32835,97,1.0E-4
32836,97,1.0E-4
32837,97,1.0E-4
32838,97,1.0E-4
32839,97,1.0E-4
32840,97,1.0E-4
32841,97,1.0E-4
32842,97,1.0E-4
32843,97,1.0E-4
32844,97,1.0E-4
32845,97,1.0E-4
32846,97,1.0E-4
32847,97,1.0E-4
32848,97,1.0E-4
32849,97,1.0E-4
32850,97,1.0E-4
32851,97,1.0E-4
32852,97,1.0E-4
32853,97,1.0E-4
32854,97,1.0E-4
32855,97,1.0E-4
32856,97,1.0E-4
32857,97,1.0E-4
32858,97,1.0E-4
32859,97,1.0E-4
32860,97,1.0E-4
32861,97,1.0E-4
32862,97,1.0E-4
32863,97,1.0E-4
32864,97,1.0E-4
32865,97,1.0E-4
32866,97,1.0E-4
32867,97,1.0E-4
32868,97,1.0E-4
32869,97,1.0E-4
32870,97,1.0E-4
32871,97,1.0E-4
32872,97,1.0E-4
32873,97,1.0E-4
32874,97,1.0E-4
32875,97,1.0E-4
32876,97,1.0E-4
32877,97,1.0E-4
32878,97,1.0E-4
32879,97,1.0E-4
32880,97,1.0E-4
32881,97,1.0E-4
32882,97,1.0E-4
32883,97,1.0E-4
32884,97,1.0E-4
32885,97,1.0E-4
32886,97,1.0E-4
32887,97,1.0E-4
32888,97,1.0E-4
32889,97,1.0E-4
32890,97,1.0E-4
32891,97,1.0E-4
32892,97,1.0E-4
32893,97,1.0E-4
32894,97,1.0E-4
32895,97,1.0E-4
32896,97,1.0E-4
32897,97,1.0E-4
32898,97,1.0E-4
32899,97,1.0E-4
32900,97,1.0E-4
32901,97,1.0E-4
32902,97,1.0E-4
32903,97,1.0E-4
32904,97,1.0E-4
32905,97,1.0E-4
32906,97,1.0E-4
32907,97,1.0E-4
32908,97,1.0E-4
32909,97,1.0E-4
32910,97,1.0E-4
32911,97,1.0E-4
32912,97,1.0E-4
32913,97,1.0E-4
32914,97,1.0E-4
32915,97,1.0E-4
32916,97,1.0E-4
32917,97,1.0E-4
32918,97,1.0E-4
32919,97,1.0E-4
32920,97,1.0E-4
32921,97,1.0E-4
32922,97,1.0E-4
32923,97,1.0E-4
32924,97,1.0E-4
32925,97,1.0E-4
32926,97,1.0E-4
32927,97,1.0E-4
32928,97,1.0E-4
32929,97,1.0E-4
32930,97,1.0E-4
32931,97,1.0E-4
32932,97,1.0E-4
32933,97,1.0E-4
32934,97,1.0E-4
32935,97,1.0E-4
32936,97,1.0E-4
32937,97,1.0E-4
32938,97,1.0E-4
32939,97,1.0E-4
32940,97,1.0E-4
32941,97,1.0E-4
32942,97,1.0E-4
32943,97,1.0E-4
32944,97,1.0E-4
32945,97,1.0E-4
32946,97,1.0E-4
32947,97,1.0E-4
32948,97,1.0E-4
32949,97,1.0E-4
32950,97,1.0E-4
32951,97,1.0E-4
32952,97,1.0E-4
32953,97,1.0E-4
32954,97,1.0E-4
32955,97,1.0E-4
32956,97,1.0E-4
32957,97,1.0E-4
32958,97,1.0E-4
32959,97,1.0E-4
32960,97,1.0E-4
32961,97,1.0E-4
32962,97,1.0E-4
32963,97,1.0E-4
32964,97,1.0E-4
32965,97,1.0E-4
32966,97,1.0E-4
32967,97,1.0E-4
32968,97,1.0E-4
32969,97,1.0E-4
32970,97,1.0E-4
32971,97,1.0E-4
32972,97,1.0E-4
32973,97,1.0E-4
32974,97,1.0E-4
32975,97,1.0E-4
32976,97,1.0E-4
32977,97,1.0E-4
32978,97,1.0E-4
32979,97,1.0E-4
32980,97,1.0E-4
32981,97,1.0E-4
32982,97,1.0E-4
32983,97,1.0E-4
32984,97,1.0E-4
32985,97,1.0E-4
32986,97,1.0E-4
32987,97,1.0E-4
32988,97,1.0E-4
32989,97,1.0E-4
32990,97,1.0E-4
32991,97,1.0E-4
32992,97,1.0E-4
32993,97,1.0E-4
32994,97,1.0E-4
32995,97,1.0E-4
32996,97,1.0E-4
32997,97,1.0E-4
32998,97,1.0E-4
32999,97,1.0E-4
33000,97,1.0E-4
33001,97,1.0E-4
33002,97,1.0E-4
33003,97,1.0E-4
33004,97,1.0E-4
33005,97,1.0E-4
33006,97,1.0E-4
33007,97,1.0E-4
33008,97,1.0E-4
33009,97,1.0E-4
33010,97,1.0E-4
33011,97,1.0E-4
33012,97,1.0E-4
33013,97,1.0E-4
33014,97,1.0E-4
33015,97,1.0E-4
33016,97,1.0E-4
33017,97,1.0E-4
33018,97,1.0E-4
33019,97,1.0E-4
33020,97,1.0E-4
33021,97,1.0E-4
33022,97,1.0E-4
33023,97,1.0E-4
33024,97,1.0E-4
33025,97,1.0E-4
33026,97,1.0E-4
33027,97,1.0E-4
33028,97,1.0E-4
33029,97,1.0E-4
33030,97,1.0E-4
33031,97,1.0E-4
33032,97,1.0E-4
33033,97,1.0E-4
33034,97,1.0E-4
33035,97,1.0E-4
33036,97,1.0E-4
33037,97,1.0E-4
33038,97,1.0E-4
33039,97,1.0E-4
33040,97,1.0E-4
33041,97,1.0E-4
33042,97,1.0E-4
33043,97,1.0E-4
33044,97,1.0E-4
33045,97,1.0E-4
33046,97,1.0E-4
33047,97,1.0E-4
33048,97,1.0E-4
33049,97,1.0E-4
33050,97,1.0E-4
33051,97,1.0E-4
33052,97,1.0E-4
33053,97,1.0E-4
33054,97,1.0E-4
33055,97,1.0E-4
33056,97,1.0E-4
33057,97,1.0E-4
33058,97,1.0E-4
33059,97,1.0E-4
33060,97,1.0E-4
33061,97,1.0E-4
33062,97,1.0E-4
33063,97,1.0E-4
33064,97,1.0E-4
33065,97,1.0E-4
33066,97,1.0E-4
33067,97,1.0E-4
33068,97,1.0E-4
33069,97,1.0E-4
33070,97,1.0E-4
33071,97,1.0E-4
33072,97,1.0E-4
33073,97,1.0E-4
33074,97,1.0E-4
33075,97,1.0E-4
33076,97,1.0E-4
33077,97,1.0E-4
33078,97,1.0E-4
33079,97,1.0E-4
33080,97,1.0E-4
33081,97,1.0E-4
33082,97,1.0E-4
33083,97,1.0E-4
33084,97,1.0E-4
33085,97,1.0E-4
33086,97,1.0E-4
33087,97,1.0E-4
33088,97,1.0E-4
33089,97,1.0E-4
33090,97,1.0E-4
33091,97,1.0E-4
33092,97,1.0E-4
33093,97,1.0E-4
33094,97,1.0E-4
33095,97,1.0E-4
33096,97,1.0E-4
33097,97,1.0E-4
33098,97,1.0E-4
33099,97,1.0E-4
33100,97,1.0E-4
33101,97,1.0E-4
33102,97,1.0E-4
33103,97,1.0E-4
33104,97,1.0E-4
33105,97,1.0E-4
33106,97,1.0E-4
33107,97,1.0E-4
33108,97,1.0E-4
33109,97,1.0E-4
33110,97,1.0E-4
33111,97,1.0E-4
33112,97,1.0E-4
33113,97,1.0E-4
33114,97,1.0E-4
33115,97,1.0E-4
33116,97,1.0E-4
33117,97,1.0E-4
33118,97,1.0E-4
33119,97,1.0E-4
33120,97,1.0E-4
33121,97,1.0E-4
33122,97,1.0E-4
33123,97,1.0E-4
33124,97,1.0E-4
33125,97,1.0E-4
33126,97,1.0E-4
33127,97,1.0E-4
33128,97,1.0E-4
33129,97,1.0E-4
33130,97,1.0E-4
33131,97,1.0E-4
33132,97,1.0E-4
33133,97,1.0E-4
33134,97,1.0E-4
33135,97,1.0E-4
33136,97,1.0E-4
33137,97,1.0E-4
33138,97,1.0E-4
33139,97,1.0E-4
33140,97,1.0E-4
33141,97,1.0E-4
33142,97,1.0E-4
33143,97,1.0E-4
33144,97,1.0E-4
33145,97,1.0E-4
33146,97,1.0E-4
33147,97,1.0E-4
33148,97,1.0E-4
33149,97,1.0E-4
33150,97,1.0E-4
33151,97,1.0E-4
33152,97,1.0E-4
33153,97,1.0E-4
33154,97,1.0E-4
33155,97,1.0E-4
33156,97,1.0E-4
33157,97,1.0E-4
33158,97,1.0E-4
33159,97,1.0E-4
33160,97,1.0E-4
33161,97,1.0E-4
33162,97,1.0E-4
33163,97,1.0E-4
33164,97,1.0E-4
33165,97,1.0E-4
33166,97,1.0E-4
33167,97,1.0E-4
33168,97,1.0E-4
33169,97,1.0E-4
33170,97,1.0E-4
33171,97,1.0E-4
33172,97,1.0E-4
33173,97,1.0E-4
33174,97,1.0E-4
33175,97,1.0E-4
33176,97,1.0E-4
33177,97,1.0E-4
33178,97,1.0E-4
33179,97,1.0E-4
33180,97,1.0E-4
33181,97,1.0E-4
33182,97,1.0E-4
33183,97,1.0E-4
33184,97,1.0E-4
33185,97,1.0E-4
33186,97,1.0E-4
33187,97,1.0E-4
33188,97,1.0E-4
33189,97,1.0E-4
33190,97,1.0E-4
33191,97,1.0E-4
33192,97,1.0E-4
33193,97,1.0E-4
33194,97,1.0E-4
33195,97,1.0E-4
33196,97,1.0E-4
33197,97,1.0E-4
33198,97,1.0E-4
33199,97,1.0E-4
33200,97,1.0E-4
33201,97,1.0E-4
33202,97,1.0E-4
33203,97,1.0E-4
33204,97,1.0E-4
33205,97,1.0E-4
33206,97,1.0E-4
33207,97,1.0E-4
33208,97,1.0E-4
33209,97,1.0E-4
33210,97,1.0E-4
33211,97,1.0E-4
33212,97,1.0E-4
33213,97,1.0E-4
33214,97,1.0E-4
33215,97,1.0E-4
33216,97,1.0E-4
33217,97,1.0E-4
33218,97,1.0E-4
33219,97,1.0E-4
33220,97,1.0E-4
33221,97,1.0E-4
33222,97,1.0E-4
33223,97,1.0E-4
33224,97,1.0E-4
33225,97,1.0E-4
33226,97,1.0E-4
33227,97,1.0E-4
33228,97,1.0E-4
33229,97,1.0E-4
33230,97,1.0E-4
33231,97,1.0E-4
33232,97,1.0E-4
33233,97,1.0E-4
33234,97,1.0E-4
33235,97,1.0E-4
33236,97,1.0E-4
33237,97,1.0E-4
33238,97,1.0E-4
33239,97,1.0E-4
33240,97,1.0E-4
33241,97,1.0E-4
33242,97,1.0E-4
33243,97,1.0E-4
33244,97,1.0E-4
33245,97,1.0E-4
33246,97,1.0E-4
33247,97,1.0E-4
33248,97,1.0E-4
33249,97,1.0E-4
33250,97,1.0E-4
33251,97,1.0E-4
33252,97,1.0E-4
33253,97,1.0E-4
33254,97,1.0E-4
33255,97,1.0E-4
33256,97,1.0E-4
33257,97,1.0E-4
33258,97,1.0E-4
33259,97,1.0E-4
33260,97,1.0E-4
33261,97,1.0E-4
33262,97,1.0E-4
33263,97,1.0E-4
33264,97,1.0E-4
33265,97,1.0E-4
33266,97,1.0E-4
33267,97,1.0E-4
33268,97,1.0E-4
33269,97,1.0E-4
33270,97,1.0E-4
33271,97,1.0E-4
33272,97,1.0E-4
33273,97,1.0E-4
33274,97,1.0E-4
33275,97,1.0E-4
33276,97,1.0E-4
33277,97,1.0E-4
33278,97,1.0E-4
33279,97,1.0E-4
33280,97,1.0E-4
33281,97,1.0E-4
33282,97,1.0E-4
33283,97,1.0E-4
33284,97,1.0E-4
33285,97,1.0E-4
33286,97,1.0E-4
33287,97,1.0E-4
33288,97,1.0E-4
33289,97,1.0E-4
33290,97,1.0E-4
33291,97,1.0E-4
33292,97,1.0E-4
33293,97,1.0E-4
33294,97,1.0E-4
33295,97,1.0E-4
33296,97,1.0E-4
33297,97,1.0E-4
33298,97,1.0E-4
33299,97,1.0E-4
33300,97,1.0E-4
33301,97,1.0E-4
33302,97,1.0E-4
33303,97,1.0E-4
33304,97,1.0E-4
33305,97,1.0E-4
33306,97,1.0E-4
33307,97,1.0E-4
33308,97,1.0E-4
33309,97,1.0E-4
33310,97,1.0E-4
33311,97,1.0E-4
33312,97,1.0E-4
33313,97,1.0E-4
33314,97,1.0E-4
33315,97,1.0E-4
33316,97,1.0E-4
33317,97,1.0E-4
33318,97,1.0E-4
33319,97,1.0E-4
33320,97,1.0E-4
33321,97,1.0E-4
33322,97,1.0E-4
33323,97,1.0E-4
33324,97,1.0E-4
33325,97,1.0E-4
33326,97,1.0E-4
33327,97,1.0E-4
33328,97,1.0E-4
33329,97,1.0E-4
33330,97,1.0E-4
33331,97,1.0E-4
33332,97,1.0E-4
33333,97,1.0E-4
33334,97,1.0E-4
33335,97,1.0E-4
33336,97,1.0E-4
33337,97,1.0E-4
33338,97,1.0E-4
33339,97,1.0E-4
33340,97,1.0E-4
33341,97,1.0E-4
33342,97,1.0E-4
33343,97,1.0E-4
33344,97,1.0E-4
33345,97,1.0E-4
33346,97,1.0E-4
33347,97,1.0E-4
33348,97,1.0E-4
33349,97,1.0E-4
33350,97,1.0E-4
33351,97,1.0E-4
33352,97,1.0E-4
33353,97,1.0E-4
33354,97,1.0E-4
33355,97,1.0E-4
33356,97,1.0E-4
33357,97,1.0E-4
33358,97,1.0E-4
33359,97,1.0E-4
33360,97,1.0E-4
33361,97,1.0E-4
33362,97,1.0E-4
33363,97,1.0E-4
33364,97,1.0E-4
33365,97,1.0E-4
33366,97,1.0E-4
33367,97,1.0E-4
33368,97,1.0E-4
33369,97,1.0E-4
33370,97,1.0E-4
33371,97,1.0E-4
33372,97,1.0E-4
33373,97,1.0E-4
33374,97,1.0E-4
33375,97,1.0E-4
33376,97,1.0E-4
33377,97,1.0E-4
33378,97,1.0E-4
33379,97,1.0E-4
33380,97,1.0E-4
33381,97,1.0E-4
33382,97,1.0E-4
33383,97,1.0E-4
33384,97,1.0E-4
33385,97,1.0E-4
33386,97,1.0E-4
33387,97,1.0E-4
33388,97,1.0E-4
33389,97,1.0E-4
33390,97,1.0E-4
33391,97,1.0E-4
33392,97,1.0E-4
33393,97,1.0E-4
33394,97,1.0E-4
33395,97,1.0E-4
33396,97,1.0E-4
33397,97,1.0E-4
33398,97,1.0E-4
33399,97,1.0E-4
33400,97,1.0E-4
33401,97,1.0E-4
33402,97,1.0E-4
33403,97,1.0E-4
33404,97,1.0E-4
33405,97,1.0E-4
33406,97,1.0E-4
33407,97,1.0E-4
33408,97,1.0E-4
33409,97,1.0E-4
33410,97,1.0E-4
33411,97,1.0E-4
33412,97,1.0E-4
33413,97,1.0E-4
33414,97,1.0E-4
33415,97,1.0E-4
33416,97,1.0E-4
33417,97,1.0E-4
33418,97,1.0E-4
33419,97,1.0E-4
33420,97,1.0E-4
33421,97,1.0E-4
33422,97,1.0E-4
33423,97,1.0E-4
33424,97,1.0E-4
33425,97,1.0E-4
33426,97,1.0E-4
33427,97,1.0E-4
33428,97,1.0E-4
33429,97,1.0E-4
33430,97,1.0E-4
33431,97,1.0E-4
33432,97,1.0E-4
33433,97,1.0E-4
33434,97,1.0E-4
33435,97,1.0E-4
33436,97,1.0E-4
33437,97,1.0E-4
33438,97,1.0E-4
33439,97,1.0E-4
33440,97,1.0E-4
33441,97,1.0E-4
33442,97,1.0E-4
33443,97,1.0E-4
33444,97,1.0E-4
33445,97,1.0E-4
33446,97,1.0E-4
33447,97,1.0E-4
33448,97,1.0E-4
33449,97,1.0E-4
33450,97,1.0E-4
33451,97,1.0E-4
33452,97,1.0E-4
33453,97,1.0E-4
33454,97,1.0E-4
33455,97,1.0E-4
33456,97,1.0E-4
33457,97,1.0E-4
33458,97,1.0E-4
33459,97,1.0E-4
33460,97,1.0E-4
33461,97,1.0E-4
33462,97,1.0E-4
33463,97,1.0E-4
33464,97,1.0E-4
33465,97,1.0E-4
33466,97,1.0E-4
33467,97,1.0E-4
33468,97,1.0E-4
33469,97,1.0E-4
33470,97,1.0E-4
33471,97,1.0E-4
33472,97,1.0E-4
33473,97,1.0E-4
33474,97,1.0E-4
33475,97,1.0E-4
33476,97,1.0E-4
33477,97,1.0E-4
33478,97,1.0E-4
33479,97,1.0E-4
33480,97,1.0E-4
33481,97,1.0E-4
33482,97,1.0E-4
33483,97,1.0E-4
33484,97,1.0E-4
33485,97,1.0E-4
33486,97,1.0E-4
33487,97,1.0E-4
33488,97,1.0E-4
33489,97,1.0E-4
33490,97,1.0E-4
33491,97,1.0E-4
33492,97,1.0E-4
33493,97,1.0E-4
33494,97,1.0E-4
33495,97,1.0E-4
33496,97,1.0E-4
33497,97,1.0E-4
33498,97,1.0E-4
33499,97,1.0E-4
33500,97,1.0E-4
33501,97,1.0E-4
33502,97,1.0E-4
33503,97,1.0E-4
33504,97,1.0E-4
33505,97,1.0E-4
33506,97,1.0E-4
33507,97,1.0E-4
33508,97,1.0E-4
33509,97,1.0E-4
33510,97,1.0E-4
33511,97,1.0E-4
33512,97,1.0E-4
33513,97,1.0E-4
33514,97,1.0E-4
33515,97,1.0E-4
33516,97,1.0E-4
33517,97,1.0E-4
33518,97,1.0E-4
33519,97,1.0E-4
33520,97,1.0E-4
33521,97,1.0E-4
33522,97,1.0E-4
33523,97,1.0E-4
33524,97,1.0E-4
33525,97,1.0E-4
33526,97,1.0E-4
33527,97,1.0E-4
33528,97,1.0E-4
33529,97,1.0E-4
33530,97,1.0E-4
33531,97,1.0E-4
33532,97,1.0E-4
33533,97,1.0E-4
33534,97,1.0E-4
33535,97,1.0E-4
33536,97,1.0E-4
33537,97,1.0E-4
33538,97,1.0E-4
33539,97,1.0E-4
33540,97,1.0E-4
33541,97,1.0E-4
33542,97,1.0E-4
33543,97,1.0E-4
33544,97,1.0E-4
33545,97,1.0E-4
33546,97,1.0E-4
33547,97,1.0E-4
33548,97,1.0E-4
33549,97,1.0E-4
33550,97,1.0E-4
33551,97,1.0E-4
33552,97,1.0E-4
33553,97,1.0E-4
33554,97,1.0E-4
33555,97,1.0E-4
33556,97,1.0E-4
33557,97,1.0E-4
33558,97,1.0E-4
33559,97,1.0E-4
33560,97,1.0E-4
33561,97,1.0E-4
33562,97,1.0E-4
33563,97,1.0E-4
33564,97,1.0E-4
33565,97,1.0E-4
33566,97,1.0E-4
33567,97,1.0E-4
33568,97,1.0E-4
33569,97,1.0E-4
33570,97,1.0E-4
33571,97,1.0E-4
33572,97,1.0E-4
33573,97,1.0E-4
33574,97,1.0E-4
33575,97,1.0E-4
33576,97,1.0E-4
33577,97,1.0E-4
33578,97,1.0E-4
33579,97,1.0E-4
33580,97,1.0E-4
33581,97,1.0E-4
33582,97,1.0E-4
33583,97,1.0E-4
33584,97,1.0E-4
33585,97,1.0E-4
33586,97,1.0E-4
33587,97,1.0E-4
33588,97,1.0E-4
33589,97,1.0E-4
33590,97,1.0E-4
33591,97,1.0E-4
33592,97,1.0E-4
33593,97,1.0E-4
33594,97,1.0E-4
33595,97,1.0E-4
33596,97,1.0E-4
33597,97,1.0E-4
33598,97,1.0E-4
33599,97,1.0E-4
33600,97,1.0E-4
33601,97,1.0E-4
33602,97,1.0E-4
33603,97,1.0E-4
33604,97,1.0E-4
33605,97,1.0E-4
33606,97,1.0E-4
33607,97,1.0E-4
33608,97,1.0E-4
33609,97,1.0E-4
33610,97,1.0E-4
33611,97,1.0E-4
33612,97,1.0E-4
33613,97,1.0E-4
33614,97,1.0E-4
33615,97,1.0E-4
33616,97,1.0E-4
33617,97,1.0E-4
33618,97,1.0E-4
33619,97,1.0E-4
33620,97,1.0E-4
33621,97,1.0E-4
33622,97,1.0E-4
33623,97,1.0E-4
33624,97,1.0E-4
33625,97,1.0E-4
33626,97,1.0E-4
33627,97,1.0E-4
33628,97,1.0E-4
33629,97,1.0E-4
33630,97,1.0E-4
33631,97,1.0E-4
33632,97,1.0E-4
33633,97,1.0E-4
33634,97,1.0E-4
33635,97,1.0E-4
33636,97,1.0E-4
33637,97,1.0E-4
33638,97,1.0E-4
33639,97,1.0E-4
33640,97,1.0E-4
33641,97,1.0E-4
33642,97,1.0E-4
33643,97,1.0E-4
33644,97,1.0E-4
33645,97,1.0E-4
33646,97,1.0E-4
33647,97,1.0E-4
33648,97,1.0E-4
33649,97,1.0E-4
33650,97,1.0E-4
33651,97,1.0E-4
33652,97,1.0E-4
33653,97,1.0E-4
33654,97,1.0E-4
33655,97,1.0E-4
33656,97,1.0E-4
33657,97,1.0E-4
33658,97,1.0E-4
33659,97,1.0E-4
33660,97,1.0E-4
33661,97,1.0E-4
33662,97,1.0E-4
33663,97,1.0E-4
33664,97,1.0E-4
33665,97,1.0E-4
33666,97,1.0E-4
33667,97,1.0E-4
33668,97,1.0E-4
33669,97,1.0E-4
33670,97,1.0E-4
33671,97,1.0E-4
33672,97,1.0E-4
33673,97,1.0E-4
33674,97,1.0E-4
33675,97,1.0E-4
33676,97,1.0E-4
33677,97,1.0E-4
33678,97,1.0E-4
33679,97,1.0E-4
33680,97,1.0E-4
33681,97,1.0E-4
33682,97,1.0E-4
33683,97,1.0E-4
33684,97,1.0E-4
33685,97,1.0E-4
33686,97,1.0E-4
33687,97,1.0E-4
33688,97,1.0E-4
33689,97,1.0E-4
33690,97,1.0E-4
33691,97,1.0E-4
33692,97,1.0E-4
33693,97,1.0E-4
33694,97,1.0E-4
33695,97,1.0E-4
33696,97,1.0E-4
33697,97,1.0E-4
33698,97,1.0E-4
33699,97,1.0E-4
33700,97,1.0E-4
33701,97,1.0E-4
33702,97,1.0E-4
33703,97,1.0E-4
33704,97,1.0E-4
33705,97,1.0E-4
33706,97,1.0E-4
33707,97,1.0E-4
33708,97,1.0E-4
33709,97,1.0E-4
33710,97,1.0E-4
33711,97,1.0E-4
33712,97,1.0E-4
33713,97,1.0E-4
33714,97,1.0E-4
33715,97,1.0E-4
33716,97,1.0E-4
33717,97,1.0E-4
33718,97,1.0E-4
33719,97,1.0E-4
33720,97,1.0E-4
33721,97,1.0E-4
33722,97,1.0E-4
33723,97,1.0E-4
33724,97,1.0E-4
33725,97,1.0E-4
33726,97,1.0E-4
33727,97,1.0E-4
33728,97,1.0E-4
33729,97,1.0E-4
33730,97,1.0E-4
33731,97,1.0E-4
33732,97,1.0E-4
33733,97,1.0E-4
33734,97,1.0E-4
33735,97,1.0E-4
33736,97,1.0E-4
33737,97,1.0E-4
33738,97,1.0E-4
33739,97,1.0E-4
33740,97,1.0E-4
33741,97,1.0E-4
33742,97,1.0E-4
33743,97,1.0E-4
33744,97,1.0E-4
33745,97,1.0E-4
33746,97,1.0E-4
33747,97,1.0E-4
33748,97,1.0E-4
33749,97,1.0E-4
33750,97,1.0E-4
33751,97,1.0E-4
33752,97,1.0E-4
33753,97,1.0E-4
33754,97,1.0E-4
33755,97,1.0E-4
33756,97,1.0E-4
33757,97,1.0E-4
33758,97,1.0E-4
33759,97,1.0E-4
33760,97,1.0E-4
33761,97,1.0E-4
33762,97,1.0E-4
33763,97,1.0E-4
33764,97,1.0E-4
33765,97,1.0E-4
33766,97,1.0E-4
33767,97,1.0E-4
33768,97,1.0E-4
33769,97,1.0E-4
33770,97,1.0E-4
33771,97,1.0E-4
33772,97,1.0E-4
33773,97,1.0E-4
33774,97,1.0E-4
33775,97,1.0E-4
33776,97,1.0E-4
33777,97,1.0E-4
33778,97,1.0E-4
33779,97,1.0E-4
33780,97,1.0E-4
33781,97,1.0E-4
33782,97,1.0E-4
33783,97,1.0E-4
33784,97,1.0E-4
33785,97,1.0E-4
33786,97,1.0E-4
33787,97,1.0E-4
33788,97,1.0E-4
33789,97,1.0E-4
33790,97,1.0E-4
33791,97,1.0E-4
33792,97,1.0E-4
33793,97,1.0E-4
33794,97,1.0E-4
33795,97,1.0E-4
33796,97,1.0E-4
33797,97,1.0E-4
33798,97,1.0E-4
33799,97,1.0E-4
33800,97,1.0E-4
33801,97,1.0E-4
33802,97,1.0E-4
33803,97,1.0E-4
33804,97,1.0E-4
33805,97,1.0E-4
33806,97,1.0E-4
33807,97,1.0E-4
33808,97,1.0E-4
33809,97,1.0E-4
33810,97,1.0E-4
33811,97,1.0E-4
33812,97,1.0E-4
33813,97,1.0E-4
33814,97,1.0E-4
33815,97,1.0E-4
33816,97,1.0E-4
33817,97,1.0E-4
33818,97,1.0E-4
33819,97,1.0E-4
33820,97,1.0E-4
33821,97,1.0E-4
33822,97,1.0E-4
33823,97,1.0E-4
33824,97,1.0E-4
33825,97,1.0E-4
33826,97,1.0E-4
33827,97,1.0E-4
33828,97,1.0E-4
33829,97,1.0E-4
33830,97,1.0E-4
33831,97,1.0E-4
33832,97,1.0E-4
33833,97,1.0E-4
33834,97,1.0E-4
33835,97,1.0E-4
33836,97,1.0E-4
33837,97,1.0E-4
33838,97,1.0E-4
33839,97,1.0E-4
33840,97,1.0E-4
33841,97,1.0E-4
33842,97,1.0E-4
33843,97,1.0E-4
33844,97,1.0E-4
33845,97,1.0E-4
33846,97,1.0E-4
33847,97,1.0E-4
33848,97,1.0E-4
33849,97,1.0E-4
33850,97,1.0E-4
33851,97,1.0E-4
33852,97,1.0E-4
33853,97,1.0E-4
33854,97,1.0E-4
33855,97,1.0E-4
33856,97,1.0E-4
33857,97,1.0E-4
33858,97,1.0E-4
33859,97,1.0E-4
33860,97,1.0E-4
33861,97,1.0E-4
33862,97,1.0E-4
33863,97,1.0E-4
33864,97,1.0E-4
33865,97,1.0E-4
33866,97,1.0E-4
33867,97,1.0E-4
33868,97,1.0E-4
33869,97,1.0E-4
33870,97,1.0E-4
33871,97,1.0E-4
33872,97,1.0E-4
33873,97,1.0E-4
33874,97,1.0E-4
33875,97,1.0E-4
33876,97,1.0E-4
33877,97,1.0E-4
33878,97,1.0E-4
33879,97,1.0E-4
33880,97,1.0E-4
33881,97,1.0E-4
33882,97,1.0E-4
33883,97,1.0E-4
33884,97,1.0E-4
33885,97,1.0E-4
33886,97,1.0E-4
33887,97,1.0E-4
33888,97,1.0E-4
33889,97,1.0E-4
33890,97,1.0E-4
33891,97,1.0E-4
33892,97,1.0E-4
33893,97,1.0E-4
33894,97,1.0E-4
33895,97,1.0E-4
33896,97,1.0E-4
33897,97,1.0E-4
33898,97,1.0E-4
33899,97,1.0E-4
33900,97,1.0E-4
33901,97,1.0E-4
33902,97,1.0E-4
33903,97,1.0E-4
33904,97,1.0E-4
33905,97,1.0E-4
33906,97,1.0E-4
33907,97,1.0E-4
33908,97,1.0E-4
33909,97,1.0E-4
33910,97,1.0E-4
33911,97,1.0E-4
33912,97,1.0E-4
33913,97,1.0E-4
33914,97,1.0E-4
33915,97,1.0E-4
33916,97,1.0E-4
33917,97,1.0E-4
33918,97,1.0E-4
33919,97,1.0E-4
33920,97,1.0E-4
33921,97,1.0E-4
33922,97,1.0E-4
33923,97,1.0E-4
33924,97,1.0E-4
33925,97,1.0E-4
33926,97,1.0E-4
33927,97,1.0E-4
33928,97,1.0E-4
33929,97,1.0E-4
33930,97,1.0E-4
33931,97,1.0E-4
33932,97,1.0E-4
33933,97,1.0E-4
33934,97,1.0E-4
33935,97,1.0E-4
33936,97,1.0E-4
33937,97,1.0E-4
33938,97,1.0E-4
33939,97,1.0E-4
33940,97,1.0E-4
33941,97,1.0E-4
33942,97,1.0E-4
33943,97,1.0E-4
33944,97,1.0E-4
33945,97,1.0E-4
33946,97,1.0E-4
33947,97,1.0E-4
33948,97,1.0E-4
33949,97,1.0E-4
33950,97,1.0E-4
33951,97,1.0E-4
33952,97,1.0E-4
33953,97,1.0E-4
33954,97,1.0E-4
33955,97,1.0E-4
33956,97,1.0E-4
33957,97,1.0E-4
33958,97,1.0E-4
33959,97,1.0E-4
33960,97,1.0E-4
33961,97,1.0E-4
33962,97,1.0E-4
33963,97,1.0E-4
33964,97,1.0E-4
33965,97,1.0E-4
33966,97,1.0E-4
33967,97,1.0E-4
33968,97,1.0E-4
33969,97,1.0E-4
33970,97,1.0E-4
33971,97,1.0E-4
33972,97,1.0E-4
33973,97,1.0E-4
33974,97,1.0E-4
33975,97,1.0E-4
33976,97,1.0E-4
33977,97,1.0E-4
33978,97,1.0E-4
33979,97,1.0E-4
33980,97,1.0E-4
33981,97,1.0E-4
33982,97,1.0E-4
33983,97,1.0E-4
33984,97,1.0E-4
33985,97,1.0E-4
33986,97,1.0E-4
33987,97,1.0E-4
33988,97,1.0E-4
33989,97,1.0E-4
33990,97,1.0E-4
33991,97,1.0E-4
33992,97,1.0E-4
33993,97,1.0E-4
33994,97,1.0E-4
33995,97,1.0E-4
33996,97,1.0E-4
33997,97,1.0E-4
33998,97,1.0E-4
33999,97,1.0E-4
34000,97,1.0E-4
34001,97,1.0E-4
34002,97,1.0E-4
34003,97,1.0E-4
34004,97,1.0E-4
34005,97,1.0E-4
34006,97,1.0E-4
34007,97,1.0E-4
34008,97,1.0E-4
34009,97,1.0E-4
34010,97,1.0E-4
34011,97,1.0E-4
34012,97,1.0E-4
34013,97,1.0E-4
34014,97,1.0E-4
34015,97,1.0E-4
34016,97,1.0E-4
34017,97,1.0E-4
34018,97,1.0E-4
34019,97,1.0E-4
34020,97,1.0E-4
34021,97,1.0E-4
34022,97,1.0E-4
34023,97,1.0E-4
34024,97,1.0E-4
34025,97,1.0E-4
34026,97,1.0E-4
34027,97,1.0E-4
34028,97,1.0E-4
34029,97,1.0E-4
34030,97,1.0E-4
34031,97,1.0E-4
34032,97,1.0E-4
34033,97,1.0E-4
34034,97,1.0E-4
34035,97,1.0E-4
34036,97,1.0E-4
34037,97,1.0E-4
34038,97,1.0E-4
34039,97,1.0E-4
34040,97,1.0E-4
34041,97,1.0E-4
34042,97,1.0E-4
34043,97,1.0E-4
34044,97,1.0E-4
34045,97,1.0E-4
34046,97,1.0E-4
34047,97,1.0E-4
34048,97,1.0E-4
34049,97,1.0E-4
34050,97,1.0E-4
34051,97,1.0E-4
34052,97,1.0E-4
34053,97,1.0E-4
34054,97,1.0E-4
34055,97,1.0E-4
34056,97,1.0E-4
34057,97,1.0E-4
34058,97,1.0E-4
34059,97,1.0E-4
34060,97,1.0E-4
34061,97,1.0E-4
34062,97,1.0E-4
34063,97,1.0E-4
34064,97,1.0E-4
34065,97,1.0E-4
34066,97,1.0E-4
34067,97,1.0E-4
34068,97,1.0E-4
34069,97,1.0E-4
34070,97,1.0E-4
34071,97,1.0E-4
34072,97,1.0E-4
34073,97,1.0E-4
34074,97,1.0E-4
34075,97,1.0E-4
34076,97,1.0E-4
34077,97,1.0E-4
34078,97,1.0E-4
34079,97,1.0E-4
34080,97,1.0E-4
34081,97,1.0E-4
34082,97,1.0E-4
34083,97,1.0E-4
34084,97,1.0E-4
34085,97,1.0E-4
34086,97,1.0E-4
34087,97,1.0E-4
34088,97,1.0E-4
34089,97,1.0E-4
34090,97,1.0E-4
34091,97,1.0E-4
34092,97,1.0E-4
34093,97,1.0E-4
34094,97,1.0E-4
34095,97,1.0E-4
34096,97,1.0E-4
34097,97,1.0E-4
34098,97,1.0E-4
34099,97,1.0E-4
34100,97,1.0E-4
34101,97,1.0E-4
34102,97,1.0E-4
34103,97,1.0E-4
34104,97,1.0E-4
34105,97,1.0E-4
34106,97,1.0E-4
34107,97,1.0E-4
34108,97,1.0E-4
34109,97,1.0E-4
34110,97,1.0E-4
34111,97,1.0E-4
34112,97,1.0E-4
34113,97,1.0E-4
34114,97,1.0E-4
34115,97,1.0E-4
34116,97,1.0E-4
34117,97,1.0E-4
34118,97,1.0E-4
34119,97,1.0E-4
34120,97,1.0E-4
34121,97,1.0E-4
34122,97,1.0E-4
34123,97,1.0E-4
34124,97,1.0E-4
34125,97,1.0E-4
34126,97,1.0E-4
34127,97,1.0E-4
34128,97,1.0E-4
34129,97,1.0E-4
34130,97,1.0E-4
34131,97,1.0E-4
34132,97,1.0E-4
34133,97,1.0E-4
34134,97,1.0E-4
34135,97,1.0E-4
34136,97,1.0E-4
34137,97,1.0E-4
34138,97,1.0E-4
34139,97,1.0E-4
34140,97,1.0E-4
34141,97,1.0E-4
34142,97,1.0E-4
34143,97,1.0E-4
34144,97,1.0E-4
34145,97,1.0E-4
34146,97,1.0E-4
34147,97,1.0E-4
34148,97,1.0E-4
34149,97,1.0E-4
34150,97,1.0E-4
34151,97,1.0E-4
34152,97,1.0E-4
34153,97,1.0E-4
34154,97,1.0E-4
34155,97,1.0E-4
34156,97,1.0E-4
34157,97,1.0E-4
34158,97,1.0E-4
34159,97,1.0E-4
34160,97,1.0E-4
34161,97,1.0E-4
34162,97,1.0E-4
34163,97,1.0E-4
34164,97,1.0E-4
34165,97,1.0E-4
34166,97,1.0E-4
34167,97,1.0E-4
34168,97,1.0E-4
34169,97,1.0E-4
34170,97,1.0E-4
34171,97,1.0E-4
34172,97,1.0E-4
34173,97,1.0E-4
34174,97,1.0E-4
34175,97,1.0E-4
34176,97,1.0E-4
34177,97,1.0E-4
34178,97,1.0E-4
34179,97,1.0E-4
34180,97,1.0E-4
34181,97,1.0E-4
34182,97,1.0E-4
34183,97,1.0E-4
34184,97,1.0E-4
34185,97,1.0E-4
34186,97,1.0E-4
34187,97,1.0E-4
34188,97,1.0E-4
34189,97,1.0E-4
34190,97,1.0E-4
34191,97,1.0E-4
34192,97,1.0E-4
34193,97,1.0E-4
34194,97,1.0E-4
34195,97,1.0E-4
34196,97,1.0E-4
34197,97,1.0E-4
34198,97,1.0E-4
34199,97,1.0E-4
34200,97,1.0E-4
34201,97,1.0E-4
34202,97,1.0E-4
34203,97,1.0E-4
34204,97,1.0E-4
34205,97,1.0E-4
34206,97,1.0E-4
34207,97,1.0E-4
34208,97,1.0E-4
34209,97,1.0E-4
34210,97,1.0E-4
34211,97,1.0E-4
34212,97,1.0E-4
34213,97,1.0E-4
34214,97,1.0E-4
34215,97,1.0E-4
34216,97,1.0E-4
34217,97,1.0E-4
34218,97,1.0E-4
34219,97,1.0E-4
34220,97,1.0E-4
34221,97,1.0E-4
34222,97,1.0E-4
34223,97,1.0E-4
34224,97,1.0E-4
34225,97,1.0E-4
34226,97,1.0E-4
34227,97,1.0E-4
34228,97,1.0E-4
34229,97,1.0E-4
34230,97,1.0E-4
34231,97,1.0E-4
34232,97,1.0E-4
34233,97,1.0E-4
34234,97,1.0E-4
34235,97,1.0E-4
34236,97,1.0E-4
34237,97,1.0E-4
34238,97,1.0E-4
34239,97,1.0E-4
34240,97,1.0E-4
34241,97,1.0E-4
34242,97,1.0E-4
34243,97,1.0E-4
34244,97,1.0E-4
34245,97,1.0E-4
34246,97,1.0E-4
34247,97,1.0E-4
34248,97,1.0E-4
34249,97,1.0E-4
34250,97,1.0E-4
34251,97,1.0E-4
34252,97,1.0E-4
34253,97,1.0E-4
34254,97,1.0E-4
34255,97,1.0E-4
34256,97,1.0E-4
34257,97,1.0E-4
34258,97,1.0E-4
34259,97,1.0E-4
34260,97,1.0E-4
34261,97,1.0E-4
34262,97,1.0E-4
34263,97,1.0E-4
34264,97,1.0E-4
34265,97,1.0E-4
34266,97,1.0E-4
34267,97,1.0E-4
34268,97,1.0E-4
34269,97,1.0E-4
34270,97,1.0E-4
34271,97,1.0E-4
34272,97,1.0E-4
34273,97,1.0E-4
34274,97,1.0E-4
34275,97,1.0E-4
34276,97,1.0E-4
34277,97,1.0E-4
34278,97,1.0E-4
34279,97,1.0E-4
34280,97,1.0E-4
34281,97,1.0E-4
34282,97,1.0E-4
34283,97,1.0E-4
34284,97,1.0E-4
34285,97,1.0E-4
34286,97,1.0E-4
34287,97,1.0E-4
34288,97,1.0E-4
34289,97,1.0E-4
34290,97,1.0E-4
34291,97,1.0E-4
34292,97,1.0E-4
34293,97,1.0E-4
34294,97,1.0E-4
34295,97,1.0E-4
34296,97,1.0E-4
34297,97,1.0E-4
34298,97,1.0E-4
34299,97,1.0E-4
34300,97,1.0E-4
34301,97,1.0E-4
34302,97,1.0E-4
34303,97,1.0E-4
34304,97,1.0E-4
34305,97,1.0E-4
34306,97,1.0E-4
34307,97,1.0E-4
34308,97,1.0E-4
34309,97,1.0E-4
34310,97,1.0E-4
34311,97,1.0E-4
34312,97,1.0E-4
34313,97,1.0E-4
34314,97,1.0E-4
34315,97,1.0E-4
34316,97,1.0E-4
34317,97,1.0E-4
34318,97,1.0E-4
34319,97,1.0E-4
34320,97,1.0E-4
34321,97,1.0E-4
34322,97,1.0E-4
34323,97,1.0E-4
34324,97,1.0E-4
34325,97,1.0E-4
34326,97,1.0E-4
34327,97,1.0E-4
34328,97,1.0E-4
34329,97,1.0E-4
34330,97,1.0E-4
34331,97,1.0E-4
34332,97,1.0E-4
34333,97,1.0E-4
34334,97,1.0E-4
34335,97,1.0E-4
34336,97,1.0E-4
34337,97,1.0E-4
34338,97,1.0E-4
34339,97,1.0E-4
34340,97,1.0E-4
34341,97,1.0E-4
34342,97,1.0E-4
34343,97,1.0E-4
34344,97,1.0E-4
34345,97,1.0E-4
34346,97,1.0E-4
34347,97,1.0E-4
34348,97,1.0E-4
34349,97,1.0E-4
34350,97,1.0E-4
34351,97,1.0E-4
34352,97,1.0E-4
34353,97,1.0E-4
34354,97,1.0E-4
34355,97,1.0E-4
34356,97,1.0E-4
34357,97,1.0E-4
34358,97,1.0E-4
34359,97,1.0E-4
34360,97,1.0E-4
34361,97,1.0E-4
34362,97,1.0E-4
34363,97,1.0E-4
34364,97,1.0E-4
34365,97,1.0E-4
34366,97,1.0E-4
34367,97,1.0E-4
34368,97,1.0E-4
34369,97,1.0E-4
34370,97,1.0E-4
34371,97,1.0E-4
34372,97,1.0E-4
34373,97,1.0E-4
34374,97,1.0E-4
34375,97,1.0E-4
34376,97,1.0E-4
34377,97,1.0E-4
34378,97,1.0E-4
34379,97,1.0E-4
34380,97,1.0E-4
34381,97,1.0E-4
34382,97,1.0E-4
34383,97,1.0E-4
34384,97,1.0E-4
34385,97,1.0E-4
34386,97,1.0E-4
34387,97,1.0E-4
34388,97,1.0E-4
34389,97,1.0E-4
34390,97,1.0E-4
34391,97,1.0E-4
34392,97,1.0E-4
34393,97,1.0E-4
34394,97,1.0E-4
34395,97,1.0E-4
34396,97,1.0E-4
34397,97,1.0E-4
34398,97,1.0E-4
34399,97,1.0E-4
34400,97,1.0E-4
34401,97,1.0E-4
34402,97,1.0E-4
34403,97,1.0E-4
34404,97,1.0E-4
34405,97,1.0E-4
34406,97,1.0E-4
34407,97,1.0E-4
34408,97,1.0E-4
34409,97,1.0E-4
34410,97,1.0E-4
34411,97,1.0E-4
34412,97,1.0E-4
34413,97,1.0E-4
34414,97,1.0E-4
34415,97,1.0E-4
34416,97,1.0E-4
34417,97,1.0E-4
34418,97,1.0E-4
34419,97,1.0E-4
34420,97,1.0E-4
34421,97,1.0E-4
34422,97,1.0E-4
34423,97,1.0E-4
34424,97,1.0E-4
34425,97,1.0E-4
34426,97,1.0E-4
34427,97,1.0E-4
34428,97,1.0E-4
34429,97,1.0E-4
34430,97,1.0E-4
34431,97,1.0E-4
34432,97,1.0E-4
34433,97,1.0E-4
34434,97,1.0E-4
34435,97,1.0E-4
34436,97,1.0E-4
34437,97,1.0E-4
34438,97,1.0E-4
34439,97,1.0E-4
34440,97,1.0E-4
34441,97,1.0E-4
34442,97,1.0E-4
34443,97,1.0E-4
34444,97,1.0E-4
34445,97,1.0E-4
34446,97,1.0E-4
34447,97,1.0E-4
34448,97,1.0E-4
34449,97,1.0E-4
34450,97,1.0E-4
34451,97,1.0E-4
34452,97,1.0E-4
34453,97,1.0E-4
34454,97,1.0E-4
34455,97,1.0E-4
34456,97,1.0E-4
34457,97,1.0E-4
34458,97,1.0E-4
34459,97,1.0E-4
34460,97,1.0E-4
34461,97,1.0E-4
34462,97,1.0E-4
34463,97,1.0E-4
34464,97,1.0E-4
34465,97,1.0E-4
34466,97,1.0E-4
34467,97,1.0E-4
34468,97,1.0E-4
34469,97,1.0E-4
34470,97,1.0E-4
34471,97,1.0E-4
34472,97,1.0E-4
34473,97,1.0E-4
34474,97,1.0E-4
34475,97,1.0E-4
34476,97,1.0E-4
34477,97,1.0E-4
34478,97,1.0E-4
34479,97,1.0E-4
34480,97,1.0E-4
34481,97,1.0E-4
34482,97,1.0E-4
34483,97,1.0E-4
34484,97,1.0E-4
34485,97,1.0E-4
34486,97,1.0E-4
34487,97,1.0E-4
34488,97,1.0E-4
34489,97,1.0E-4
34490,97,1.0E-4
34491,97,1.0E-4
34492,97,1.0E-4
34493,97,1.0E-4
34494,97,1.0E-4
34495,97,1.0E-4
34496,97,1.0E-4
34497,97,1.0E-4
34498,97,1.0E-4
34499,97,1.0E-4
34500,97,1.0E-4
34501,97,1.0E-4
34502,97,1.0E-4
34503,97,1.0E-4
34504,97,1.0E-4
34505,97,1.0E-4
34506,97,1.0E-4
34507,97,1.0E-4
34508,97,1.0E-4
34509,97,1.0E-4
34510,97,1.0E-4
34511,97,1.0E-4
34512,97,1.0E-4
34513,97,1.0E-4
34514,97,1.0E-4
34515,97,1.0E-4
34516,97,1.0E-4
34517,97,1.0E-4
34518,97,1.0E-4
34519,97,1.0E-4
34520,97,1.0E-4
34521,97,1.0E-4
34522,97,1.0E-4
34523,97,1.0E-4
34524,97,1.0E-4
34525,97,1.0E-4
34526,97,1.0E-4
34527,97,1.0E-4
34528,97,1.0E-4
34529,97,1.0E-4
34530,97,1.0E-4
34531,97,1.0E-4
34532,97,1.0E-4
34533,97,1.0E-4
34534,97,1.0E-4
34535,97,1.0E-4
34536,97,1.0E-4
34537,97,1.0E-4
34538,97,1.0E-4
34539,97,1.0E-4
34540,97,1.0E-4
34541,97,1.0E-4
34542,97,1.0E-4
34543,97,1.0E-4
34544,97,1.0E-4
34545,97,1.0E-4
34546,97,1.0E-4
34547,97,1.0E-4
34548,97,1.0E-4
34549,97,1.0E-4
34550,97,1.0E-4
34551,97,1.0E-4
34552,97,1.0E-4
34553,97,1.0E-4
34554,97,1.0E-4
34555,97,1.0E-4
34556,97,1.0E-4
34557,97,1.0E-4
34558,97,1.0E-4
34559,97,1.0E-4
34560,97,1.0E-4
34561,97,1.0E-4
34562,97,1.0E-4
34563,97,1.0E-4
34564,97,1.0E-4
34565,97,1.0E-4
34566,97,1.0E-4
34567,97,1.0E-4
34568,97,1.0E-4
34569,97,1.0E-4
34570,97,1.0E-4
34571,97,1.0E-4
34572,97,1.0E-4
34573,97,1.0E-4
34574,97,1.0E-4
34575,97,1.0E-4
34576,97,1.0E-4
34577,97,1.0E-4
34578,97,1.0E-4
34579,97,1.0E-4
34580,97,1.0E-4
34581,97,1.0E-4
34582,97,1.0E-4
34583,97,1.0E-4
34584,97,1.0E-4
34585,97,1.0E-4
34586,97,1.0E-4
34587,97,1.0E-4
34588,97,1.0E-4
34589,97,1.0E-4
34590,97,1.0E-4
34591,97,1.0E-4
34592,97,1.0E-4
34593,97,1.0E-4
34594,97,1.0E-4
34595,97,1.0E-4
34596,97,1.0E-4
34597,97,1.0E-4
34598,97,1.0E-4
34599,97,1.0E-4
34600,97,1.0E-4
34601,97,1.0E-4
34602,97,1.0E-4
34603,97,1.0E-4
34604,97,1.0E-4
34605,97,1.0E-4
34606,97,1.0E-4
34607,97,1.0E-4
34608,97,1.0E-4
34609,97,1.0E-4
34610,97,1.0E-4
34611,97,1.0E-4
34612,97,1.0E-4
34613,97,1.0E-4
34614,97,1.0E-4
34615,97,1.0E-4
34616,97,1.0E-4
34617,97,1.0E-4
34618,97,1.0E-4
34619,97,1.0E-4
34620,97,1.0E-4
34621,97,1.0E-4
34622,97,1.0E-4
34623,97,1.0E-4
34624,97,1.0E-4
34625,97,1.0E-4
34626,97,1.0E-4
34627,97,1.0E-4
34628,97,1.0E-4
34629,97,1.0E-4
34630,97,1.0E-4
34631,97,1.0E-4
34632,97,1.0E-4
34633,97,1.0E-4
34634,97,1.0E-4
34635,97,1.0E-4
34636,97,1.0E-4
34637,97,1.0E-4
34638,97,1.0E-4
34639,97,1.0E-4
34640,97,1.0E-4
34641,97,1.0E-4
34642,97,1.0E-4
34643,97,1.0E-4
34644,97,1.0E-4
34645,97,1.0E-4
34646,97,1.0E-4
34647,97,1.0E-4
34648,97,1.0E-4
34649,97,1.0E-4
34650,97,1.0E-4
34651,97,1.0E-4
34652,97,1.0E-4
34653,97,1.0E-4
34654,97,1.0E-4
34655,97,1.0E-4
34656,97,1.0E-4
34657,97,1.0E-4
34658,97,1.0E-4
34659,97,1.0E-4
34660,97,1.0E-4
34661,97,1.0E-4
34662,97,1.0E-4
34663,97,1.0E-4
34664,97,1.0E-4
34665,97,1.0E-4
34666,97,1.0E-4
34667,97,1.0E-4
34668,97,1.0E-4
34669,97,1.0E-4
34670,97,1.0E-4
34671,97,1.0E-4
34672,97,1.0E-4
34673,97,1.0E-4
34674,97,1.0E-4
34675,97,1.0E-4
34676,97,1.0E-4
34677,97,1.0E-4
34678,97,1.0E-4
34679,97,1.0E-4
34680,97,1.0E-4
34681,97,1.0E-4
34682,97,1.0E-4
34683,97,1.0E-4
34684,97,1.0E-4
34685,97,1.0E-4
34686,97,1.0E-4
34687,97,1.0E-4
34688,97,1.0E-4
34689,97,1.0E-4
34690,97,1.0E-4
34691,97,1.0E-4
34692,97,1.0E-4
34693,97,1.0E-4
34694,97,1.0E-4
34695,97,1.0E-4
34696,97,1.0E-4
34697,97,1.0E-4
34698,97,1.0E-4
34699,97,1.0E-4
34700,97,1.0E-4
34701,97,1.0E-4
34702,97,1.0E-4
34703,97,1.0E-4
34704,97,1.0E-4
34705,97,1.0E-4
34706,97,1.0E-4
34707,97,1.0E-4
34708,97,1.0E-4
34709,97,1.0E-4
34710,97,1.0E-4
34711,97,1.0E-4
34712,97,1.0E-4
34713,97,1.0E-4
34714,97,1.0E-4
34715,97,1.0E-4
34716,97,1.0E-4
34717,97,1.0E-4
34718,97,1.0E-4
34719,97,1.0E-4
34720,97,1.0E-4
34721,97,1.0E-4
34722,97,1.0E-4
34723,97,1.0E-4
34724,97,1.0E-4
34725,97,1.0E-4
34726,97,1.0E-4
34727,97,1.0E-4
34728,97,1.0E-4
34729,97,1.0E-4
34730,97,1.0E-4
34731,97,1.0E-4
34732,97,1.0E-4
34733,97,1.0E-4
34734,97,1.0E-4
34735,97,1.0E-4
34736,97,1.0E-4
34737,97,1.0E-4
34738,97,1.0E-4
34739,97,1.0E-4
34740,97,1.0E-4
34741,97,1.0E-4
34742,97,1.0E-4
34743,97,1.0E-4
34744,97,1.0E-4
34745,97,1.0E-4
34746,97,1.0E-4
34747,97,1.0E-4
34748,97,1.0E-4
34749,97,1.0E-4
34750,97,1.0E-4
34751,97,1.0E-4
34752,97,1.0E-4
34753,97,1.0E-4
34754,97,1.0E-4
34755,97,1.0E-4
34756,97,1.0E-4
34757,97,1.0E-4
34758,97,1.0E-4
34759,97,1.0E-4
34760,97,1.0E-4
34761,97,1.0E-4
34762,97,1.0E-4
34763,97,1.0E-4
34764,97,1.0E-4
34765,97,1.0E-4
34766,97,1.0E-4
34767,97,1.0E-4
34768,97,1.0E-4
34769,97,1.0E-4
34770,97,1.0E-4
34771,97,1.0E-4
34772,97,1.0E-4
34773,97,1.0E-4
34774,97,1.0E-4
34775,97,1.0E-4
34776,97,1.0E-4
34777,97,1.0E-4
34778,97,1.0E-4
34779,97,1.0E-4
34780,97,1.0E-4
34781,97,1.0E-4
34782,97,1.0E-4
34783,97,1.0E-4
34784,97,1.0E-4
34785,97,1.0E-4
34786,97,1.0E-4
34787,97,1.0E-4
34788,97,1.0E-4
34789,97,1.0E-4
34790,97,1.0E-4
34791,97,1.0E-4
34792,97,1.0E-4
34793,97,1.0E-4
34794,97,1.0E-4
34795,97,1.0E-4
34796,97,1.0E-4
34797,97,1.0E-4
34798,97,1.0E-4
34799,97,1.0E-4
34800,97,1.0E-4
34801,97,1.0E-4
34802,97,1.0E-4
34803,97,1.0E-4
34804,97,1.0E-4
34805,97,1.0E-4
34806,97,1.0E-4
34807,97,1.0E-4
34808,97,1.0E-4
34809,97,1.0E-4
34810,97,1.0E-4
34811,97,1.0E-4
34812,97,1.0E-4
34813,97,1.0E-4
34814,97,1.0E-4
34815,97,1.0E-4
34816,97,1.0E-4
34817,97,1.0E-4
34818,97,1.0E-4
34819,97,1.0E-4
34820,97,1.0E-4
34821,97,1.0E-4
34822,97,1.0E-4
34823,97,1.0E-4
34824,97,1.0E-4
34825,97,1.0E-4
34826,97,1.0E-4
34827,97,1.0E-4
34828,97,1.0E-4
34829,97,1.0E-4
34830,97,1.0E-4
34831,97,1.0E-4
34832,97,1.0E-4
34833,97,1.0E-4
34834,97,1.0E-4
34835,97,1.0E-4
34836,97,1.0E-4
34837,97,1.0E-4
34838,97,1.0E-4
34839,97,1.0E-4
34840,97,1.0E-4
34841,97,1.0E-4
34842,97,1.0E-4
34843,97,1.0E-4
34844,97,1.0E-4
34845,97,1.0E-4
34846,97,1.0E-4
34847,97,1.0E-4
34848,97,1.0E-4
34849,97,1.0E-4
34850,97,1.0E-4
34851,97,1.0E-4
34852,97,1.0E-4
34853,97,1.0E-4
34854,97,1.0E-4
34855,97,1.0E-4
34856,97,1.0E-4
34857,97,1.0E-4
34858,97,1.0E-4
34859,97,1.0E-4
34860,97,1.0E-4
34861,97,1.0E-4
34862,97,1.0E-4
34863,97,1.0E-4
34864,97,1.0E-4
34865,97,1.0E-4
34866,97,1.0E-4
34867,97,1.0E-4
34868,97,1.0E-4
34869,97,1.0E-4
34870,97,1.0E-4
34871,97,1.0E-4
34872,97,1.0E-4
34873,97,1.0E-4
34874,97,1.0E-4
34875,97,1.0E-4
34876,97,1.0E-4
34877,97,1.0E-4
34878,97,1.0E-4
34879,97,1.0E-4
34880,97,1.0E-4
34881,97,1.0E-4
34882,97,1.0E-4
34883,97,1.0E-4
34884,97,1.0E-4
34885,97,1.0E-4
34886,97,1.0E-4
34887,97,1.0E-4
34888,97,1.0E-4
34889,97,1.0E-4
34890,97,1.0E-4
34891,97,1.0E-4
34892,97,1.0E-4
34893,97,1.0E-4
34894,97,1.0E-4
34895,97,1.0E-4
34896,97,1.0E-4
34897,97,1.0E-4
34898,97,1.0E-4
34899,97,1.0E-4
34900,97,1.0E-4
34901,97,1.0E-4
34902,97,1.0E-4
34903,97,1.0E-4
34904,97,1.0E-4
34905,97,1.0E-4
34906,97,1.0E-4
34907,97,1.0E-4
34908,97,1.0E-4
34909,97,1.0E-4
34910,97,1.0E-4
34911,97,1.0E-4
34912,97,1.0E-4
34913,97,1.0E-4
34914,97,1.0E-4
34915,97,1.0E-4
34916,97,1.0E-4
34917,97,1.0E-4
34918,97,1.0E-4
34919,97,1.0E-4
34920,97,1.0E-4
34921,97,1.0E-4
34922,97,1.0E-4
34923,97,1.0E-4
34924,97,1.0E-4
34925,97,1.0E-4
34926,97,1.0E-4
34927,97,1.0E-4
34928,97,1.0E-4
34929,97,1.0E-4
34930,97,1.0E-4
34931,97,1.0E-4
34932,97,1.0E-4
34933,97,1.0E-4
34934,97,1.0E-4
34935,97,1.0E-4
34936,97,1.0E-4
34937,97,1.0E-4
34938,97,1.0E-4
34939,97,1.0E-4
34940,97,1.0E-4
34941,97,1.0E-4
34942,97,1.0E-4
34943,97,1.0E-4
34944,97,1.0E-4
34945,97,1.0E-4
34946,97,1.0E-4
34947,97,1.0E-4
34948,97,1.0E-4
34949,97,1.0E-4
34950,97,1.0E-4
34951,97,1.0E-4
34952,97,1.0E-4
34953,97,1.0E-4
34954,97,1.0E-4
34955,97,1.0E-4
34956,97,1.0E-4
34957,97,1.0E-4
34958,97,1.0E-4
34959,97,1.0E-4
34960,97,1.0E-4
34961,97,1.0E-4
34962,97,1.0E-4
34963,97,1.0E-4
34964,97,1.0E-4
34965,97,1.0E-4
34966,97,1.0E-4
34967,97,1.0E-4
34968,97,1.0E-4
34969,97,1.0E-4
34970,97,1.0E-4
34971,97,1.0E-4
34972,97,1.0E-4
34973,97,1.0E-4
34974,97,1.0E-4
34975,97,1.0E-4
34976,97,1.0E-4
34977,97,1.0E-4
34978,97,1.0E-4
34979,97,1.0E-4
34980,97,1.0E-4
34981,97,1.0E-4
34982,97,1.0E-4
34983,97,1.0E-4
34984,97,1.0E-4
34985,97,1.0E-4
34986,97,1.0E-4
34987,97,1.0E-4
34988,97,1.0E-4
34989,97,1.0E-4
34990,97,1.0E-4
34991,97,1.0E-4
34992,97,1.0E-4
34993,97,1.0E-4
34994,97,1.0E-4
34995,97,1.0E-4
34996,97,1.0E-4
34997,97,1.0E-4
34998,97,1.0E-4
34999,97,1.0E-4
35000,97,1.0E-4
35001,97,1.0E-4
35002,97,1.0E-4
35003,97,1.0E-4
35004,97,1.0E-4
35005,97,1.0E-4
35006,97,1.0E-4
35007,97,1.0E-4
35008,97,1.0E-4
35009,97,1.0E-4
35010,97,1.0E-4
35011,97,1.0E-4
35012,97,1.0E-4
35013,97,1.0E-4
35014,97,1.0E-4
35015,97,1.0E-4
35016,97,1.0E-4
35017,97,1.0E-4
35018,97,1.0E-4
35019,97,1.0E-4
35020,97,1.0E-4
35021,97,1.0E-4
35022,97,1.0E-4
35023,97,1.0E-4
35024,97,1.0E-4
35025,97,1.0E-4
35026,97,1.0E-4
35027,97,1.0E-4
35028,97,1.0E-4
35029,97,1.0E-4
35030,97,1.0E-4
35031,97,1.0E-4
35032,97,1.0E-4
35033,97,1.0E-4
35034,97,1.0E-4
35035,97,1.0E-4
35036,97,1.0E-4
35037,97,1.0E-4
35038,97,1.0E-4
35039,97,1.0E-4
35040,97,1.0E-4
35041,97,1.0E-4
35042,97,1.0E-4
35043,97,1.0E-4
35044,97,1.0E-4
35045,97,1.0E-4
35046,97,1.0E-4
35047,97,1.0E-4
35048,97,1.0E-4
35049,97,1.0E-4
35050,97,1.0E-4
35051,97,1.0E-4
35052,97,1.0E-4
35053,97,1.0E-4
35054,97,1.0E-4
35055,97,1.0E-4
35056,97,1.0E-4
35057,97,1.0E-4
35058,97,1.0E-4
35059,97,1.0E-4
35060,97,1.0E-4
35061,97,1.0E-4
35062,97,1.0E-4
35063,97,1.0E-4
35064,97,1.0E-4
35065,97,1.0E-4
35066,97,1.0E-4
35067,97,1.0E-4
35068,97,1.0E-4
35069,97,1.0E-4
35070,97,1.0E-4
35071,97,1.0E-4
35072,97,1.0E-4
35073,97,1.0E-4
35074,97,1.0E-4
35075,97,1.0E-4
35076,97,1.0E-4
35077,97,1.0E-4
35078,97,1.0E-4
35079,97,1.0E-4
35080,97,1.0E-4
35081,97,1.0E-4
35082,97,1.0E-4
35083,97,1.0E-4
35084,97,1.0E-4
35085,97,1.0E-4
35086,97,1.0E-4
35087,97,1.0E-4
35088,97,1.0E-4
35089,97,1.0E-4
35090,97,1.0E-4
35091,97,1.0E-4
35092,97,1.0E-4
35093,97,1.0E-4
35094,97,1.0E-4
35095,97,1.0E-4
35096,97,1.0E-4
35097,97,1.0E-4
35098,97,1.0E-4
35099,97,1.0E-4
35100,97,1.0E-4
35101,97,1.0E-4
35102,97,1.0E-4
35103,97,1.0E-4
35104,97,1.0E-4
35105,97,1.0E-4
35106,97,1.0E-4
35107,97,1.0E-4
35108,97,1.0E-4
35109,97,1.0E-4
35110,97,1.0E-4
35111,97,1.0E-4
35112,97,1.0E-4
35113,97,1.0E-4
35114,97,1.0E-4
35115,97,1.0E-4
35116,97,1.0E-4
35117,97,1.0E-4
35118,97,1.0E-4
35119,97,1.0E-4
35120,97,1.0E-4
35121,97,1.0E-4
35122,97,1.0E-4
35123,97,1.0E-4
35124,97,1.0E-4
35125,97,1.0E-4
35126,97,1.0E-4
35127,97,1.0E-4
35128,97,1.0E-4
35129,97,1.0E-4
35130,97,1.0E-4
35131,97,1.0E-4
35132,97,1.0E-4
35133,97,1.0E-4
35134,97,1.0E-4
35135,97,1.0E-4
35136,97,1.0E-4
35137,97,1.0E-4
35138,97,1.0E-4
35139,97,1.0E-4
35140,97,1.0E-4
35141,97,1.0E-4
35142,97,1.0E-4
35143,97,1.0E-4
35144,97,1.0E-4
35145,97,1.0E-4
35146,97,1.0E-4
35147,97,1.0E-4
35148,97,1.0E-4
35149,97,1.0E-4
35150,97,1.0E-4
35151,97,1.0E-4
35152,97,1.0E-4
35153,97,1.0E-4
35154,97,1.0E-4
35155,97,1.0E-4
35156,97,1.0E-4
35157,97,1.0E-4
35158,97,1.0E-4
35159,97,1.0E-4
35160,97,1.0E-4
35161,97,1.0E-4
35162,97,1.0E-4
35163,97,1.0E-4
35164,97,1.0E-4
35165,97,1.0E-4
35166,97,1.0E-4
35167,97,1.0E-4
35168,97,1.0E-4
35169,97,1.0E-4
35170,97,1.0E-4
35171,97,1.0E-4
35172,97,1.0E-4
35173,97,1.0E-4
35174,97,1.0E-4
35175,97,1.0E-4
35176,97,1.0E-4
35177,97,1.0E-4
35178,97,1.0E-4
35179,97,1.0E-4
35180,97,1.0E-4
35181,97,1.0E-4
35182,97,1.0E-4
35183,97,1.0E-4
35184,97,1.0E-4
35185,97,1.0E-4
35186,97,1.0E-4
35187,97,1.0E-4
35188,97,1.0E-4
35189,97,1.0E-4
35190,97,1.0E-4
35191,97,1.0E-4
35192,97,1.0E-4
35193,97,1.0E-4
35194,97,1.0E-4
35195,97,1.0E-4
35196,97,1.0E-4
35197,97,1.0E-4
35198,97,1.0E-4
35199,97,1.0E-4
35200,97,1.0E-4
35201,97,1.0E-4
35202,97,1.0E-4
35203,97,1.0E-4
35204,97,1.0E-4
35205,97,1.0E-4
35206,97,1.0E-4
35207,97,1.0E-4
35208,97,1.0E-4
35209,97,1.0E-4
35210,97,1.0E-4
35211,97,1.0E-4
35212,97,1.0E-4
35213,97,1.0E-4
35214,97,1.0E-4
35215,97,1.0E-4
35216,97,1.0E-4
35217,97,1.0E-4
35218,97,1.0E-4
35219,97,1.0E-4
35220,97,1.0E-4
35221,97,1.0E-4
35222,97,1.0E-4
35223,97,1.0E-4
35224,97,1.0E-4
35225,97,1.0E-4
35226,97,1.0E-4
35227,97,1.0E-4
35228,97,1.0E-4
35229,97,1.0E-4
35230,97,1.0E-4
35231,97,1.0E-4
35232,97,1.0E-4
35233,97,1.0E-4
35234,97,1.0E-4
35235,97,1.0E-4
35236,97,1.0E-4
35237,97,1.0E-4
35238,97,1.0E-4
35239,97,1.0E-4
35240,97,1.0E-4
35241,97,1.0E-4
35242,97,1.0E-4
35243,97,1.0E-4
35244,97,1.0E-4
35245,97,1.0E-4
35246,97,1.0E-4
35247,97,1.0E-4
35248,97,1.0E-4
35249,97,1.0E-4
35250,97,1.0E-4
35251,97,1.0E-4
35252,97,1.0E-4
35253,97,1.0E-4
35254,97,1.0E-4
35255,97,1.0E-4
35256,97,1.0E-4
35257,97,1.0E-4
35258,97,1.0E-4
35259,97,1.0E-4
35260,97,1.0E-4
35261,97,1.0E-4
35262,97,1.0E-4
35263,97,1.0E-4
35264,97,1.0E-4
35265,97,1.0E-4
35266,97,1.0E-4
35267,97,1.0E-4
35268,97,1.0E-4
35269,97,1.0E-4
35270,97,1.0E-4
35271,97,1.0E-4
35272,97,1.0E-4
35273,97,1.0E-4
35274,97,1.0E-4
35275,97,1.0E-4
35276,97,1.0E-4
35277,97,1.0E-4
35278,97,1.0E-4
35279,97,1.0E-4
35280,97,1.0E-4
35281,97,1.0E-4
35282,97,1.0E-4
35283,97,1.0E-4
35284,97,1.0E-4
35285,97,1.0E-4
35286,97,1.0E-4
35287,97,1.0E-4
35288,97,1.0E-4
35289,97,1.0E-4
35290,97,1.0E-4
35291,97,1.0E-4
35292,97,1.0E-4
35293,97,1.0E-4
35294,97,1.0E-4
35295,97,1.0E-4
35296,97,1.0E-4
35297,97,1.0E-4
35298,97,1.0E-4
35299,97,1.0E-4
35300,97,1.0E-4
35301,97,1.0E-4
35302,97,1.0E-4
35303,97,1.0E-4
35304,97,1.0E-4
35305,97,1.0E-4
35306,97,1.0E-4
35307,97,1.0E-4
35308,97,1.0E-4
35309,97,1.0E-4
35310,97,1.0E-4
35311,97,1.0E-4
35312,97,1.0E-4
35313,97,1.0E-4
35314,97,1.0E-4
35315,97,1.0E-4
35316,97,1.0E-4
35317,97,1.0E-4
35318,97,1.0E-4
35319,97,1.0E-4
35320,97,1.0E-4
35321,97,1.0E-4
35322,97,1.0E-4
35323,97,1.0E-4
35324,97,1.0E-4
35325,97,1.0E-4
35326,97,1.0E-4
35327,97,1.0E-4
35328,97,1.0E-4
35329,97,1.0E-4
35330,97,1.0E-4
35331,97,1.0E-4
35332,97,1.0E-4
35333,97,1.0E-4
35334,97,1.0E-4
35335,97,1.0E-4
35336,97,1.0E-4
35337,97,1.0E-4
35338,97,1.0E-4
35339,97,1.0E-4
35340,97,1.0E-4
35341,97,1.0E-4
35342,97,1.0E-4
35343,97,1.0E-4
35344,97,1.0E-4
35345,97,1.0E-4
35346,97,1.0E-4
35347,97,1.0E-4
35348,97,1.0E-4
35349,97,1.0E-4
35350,97,1.0E-4
35351,97,1.0E-4
35352,97,1.0E-4
35353,97,1.0E-4
35354,97,1.0E-4
35355,97,1.0E-4
35356,97,1.0E-4
35357,97,1.0E-4
35358,97,1.0E-4
35359,97,1.0E-4
35360,97,1.0E-4
35361,97,1.0E-4
35362,97,1.0E-4
35363,97,1.0E-4
35364,97,1.0E-4
35365,97,1.0E-4
35366,97,1.0E-4
35367,97,1.0E-4
35368,97,1.0E-4
35369,97,1.0E-4
35370,97,1.0E-4
35371,97,1.0E-4
35372,97,1.0E-4
35373,97,1.0E-4
35374,97,1.0E-4
35375,97,1.0E-4
35376,97,1.0E-4
35377,97,1.0E-4
35378,97,1.0E-4
35379,97,1.0E-4
35380,97,1.0E-4
35381,97,1.0E-4
35382,97,1.0E-4
35383,97,1.0E-4
35384,97,1.0E-4
35385,97,1.0E-4
35386,97,1.0E-4
35387,97,1.0E-4
35388,97,1.0E-4
35389,97,1.0E-4
35390,97,1.0E-4
35391,97,1.0E-4
35392,97,1.0E-4
35393,97,1.0E-4
35394,97,1.0E-4
35395,97,1.0E-4
35396,97,1.0E-4
35397,97,1.0E-4
35398,97,1.0E-4
35399,97,1.0E-4
35400,97,1.0E-4
35401,97,1.0E-4
35402,97,1.0E-4
35403,97,1.0E-4
35404,97,1.0E-4
35405,97,1.0E-4
35406,97,1.0E-4
35407,97,1.0E-4
35408,97,1.0E-4
35409,97,1.0E-4
35410,97,1.0E-4
35411,97,1.0E-4
35412,97,1.0E-4
35413,97,1.0E-4
35414,97,1.0E-4
35415,97,1.0E-4
35416,97,1.0E-4
35417,97,1.0E-4
35418,97,1.0E-4
35419,97,1.0E-4
35420,97,1.0E-4
35421,97,1.0E-4
35422,97,1.0E-4
35423,97,1.0E-4
35424,97,1.0E-4
35425,97,1.0E-4
35426,97,1.0E-4
35427,97,1.0E-4
35428,97,1.0E-4
35429,97,1.0E-4
35430,97,1.0E-4
35431,97,1.0E-4
35432,97,1.0E-4
35433,97,1.0E-4
35434,97,1.0E-4
35435,97,1.0E-4
35436,97,1.0E-4
35437,97,1.0E-4
35438,97,1.0E-4
35439,97,1.0E-4
35440,97,1.0E-4
35441,97,1.0E-4
35442,97,1.0E-4
35443,97,1.0E-4
35444,97,1.0E-4
35445,97,1.0E-4
35446,97,1.0E-4
35447,97,1.0E-4
35448,97,1.0E-4
35449,97,1.0E-4
35450,97,1.0E-4
35451,97,1.0E-4
35452,97,1.0E-4
35453,97,1.0E-4
35454,97,1.0E-4
35455,97,1.0E-4
35456,97,1.0E-4
35457,97,1.0E-4
35458,97,1.0E-4
35459,97,1.0E-4
35460,97,1.0E-4
35461,97,1.0E-4
35462,97,1.0E-4
35463,97,1.0E-4
35464,97,1.0E-4
35465,97,1.0E-4
35466,97,1.0E-4
35467,97,1.0E-4
35468,97,1.0E-4
35469,97,1.0E-4
35470,97,1.0E-4
35471,97,1.0E-4
35472,97,1.0E-4
35473,97,1.0E-4
35474,97,1.0E-4
35475,97,1.0E-4
35476,97,1.0E-4
35477,97,1.0E-4
35478,97,1.0E-4
35479,97,1.0E-4
35480,97,1.0E-4
35481,97,1.0E-4
35482,97,1.0E-4
35483,97,1.0E-4
35484,97,1.0E-4
35485,97,1.0E-4
35486,97,1.0E-4
35487,97,1.0E-4
35488,97,1.0E-4
35489,97,1.0E-4
35490,97,1.0E-4
35491,97,1.0E-4
35492,97,1.0E-4
35493,97,1.0E-4
35494,97,1.0E-4
35495,97,1.0E-4
35496,97,1.0E-4
35497,97,1.0E-4
35498,97,1.0E-4
35499,97,1.0E-4
35500,97,1.0E-4
35501,97,1.0E-4
35502,97,1.0E-4
35503,97,1.0E-4
35504,97,1.0E-4
35505,97,1.0E-4
35506,97,1.0E-4
35507,97,1.0E-4
35508,97,1.0E-4
35509,97,1.0E-4
35510,97,1.0E-4
35511,97,1.0E-4
35512,97,1.0E-4
35513,97,1.0E-4
35514,97,1.0E-4
35515,97,1.0E-4
35516,97,1.0E-4
35517,97,1.0E-4
35518,97,1.0E-4
35519,97,1.0E-4
35520,97,1.0E-4
35521,97,1.0E-4
35522,97,1.0E-4
35523,97,1.0E-4
35524,97,1.0E-4
35525,97,1.0E-4
35526,97,1.0E-4
35527,97,1.0E-4
35528,97,1.0E-4
35529,97,1.0E-4
35530,97,1.0E-4
35531,97,1.0E-4
35532,97,1.0E-4
35533,97,1.0E-4
35534,97,1.0E-4
35535,97,1.0E-4
35536,97,1.0E-4
35537,97,1.0E-4
35538,97,1.0E-4
35539,97,1.0E-4
35540,97,1.0E-4
35541,97,1.0E-4
35542,97,1.0E-4
35543,97,1.0E-4
35544,97,1.0E-4
35545,97,1.0E-4
35546,97,1.0E-4
35547,97,1.0E-4
35548,97,1.0E-4
35549,97,1.0E-4
35550,97,1.0E-4
35551,97,1.0E-4
35552,97,1.0E-4
35553,97,1.0E-4
35554,97,1.0E-4
35555,97,1.0E-4
35556,97,1.0E-4
35557,97,1.0E-4
35558,97,1.0E-4
35559,97,1.0E-4
35560,97,1.0E-4
35561,97,1.0E-4
35562,97,1.0E-4
35563,97,1.0E-4
35564,97,1.0E-4
35565,97,1.0E-4
35566,97,1.0E-4
35567,97,1.0E-4
35568,97,1.0E-4
35569,97,1.0E-4
35570,97,1.0E-4
35571,97,1.0E-4
35572,97,1.0E-4
35573,97,1.0E-4
35574,97,1.0E-4
35575,97,1.0E-4
35576,97,1.0E-4
35577,97,1.0E-4
35578,97,1.0E-4
35579,97,1.0E-4
35580,97,1.0E-4
35581,97,1.0E-4
35582,97,1.0E-4
35583,97,1.0E-4
35584,97,1.0E-4
35585,97,1.0E-4
35586,97,1.0E-4
35587,97,1.0E-4
35588,97,1.0E-4
35589,97,1.0E-4
35590,97,1.0E-4
35591,97,1.0E-4
35592,97,1.0E-4
35593,97,1.0E-4
35594,97,1.0E-4
35595,97,1.0E-4
35596,97,1.0E-4
35597,97,1.0E-4
35598,97,1.0E-4
35599,97,1.0E-4
35600,97,1.0E-4
35601,97,1.0E-4
35602,97,1.0E-4
35603,97,1.0E-4
35604,97,1.0E-4
35605,97,1.0E-4
35606,97,1.0E-4
35607,97,1.0E-4
35608,97,1.0E-4
35609,97,1.0E-4
35610,97,1.0E-4
35611,97,1.0E-4
35612,97,1.0E-4
35613,97,1.0E-4
35614,97,1.0E-4
35615,97,1.0E-4
35616,97,1.0E-4
35617,97,1.0E-4
35618,97,1.0E-4
35619,97,1.0E-4
35620,97,1.0E-4
35621,97,1.0E-4
35622,97,1.0E-4
35623,97,1.0E-4
35624,97,1.0E-4
35625,97,1.0E-4
35626,97,1.0E-4
35627,97,1.0E-4
35628,97,1.0E-4
35629,97,1.0E-4
35630,97,1.0E-4
35631,97,1.0E-4
35632,97,1.0E-4
35633,97,1.0E-4
35634,97,1.0E-4
35635,97,1.0E-4
35636,97,1.0E-4
35637,97,1.0E-4
35638,97,1.0E-4
35639,97,1.0E-4
35640,97,1.0E-4
35641,97,1.0E-4
35642,97,1.0E-4
35643,97,1.0E-4
35644,97,1.0E-4
35645,97,1.0E-4
35646,97,1.0E-4
35647,97,1.0E-4
35648,97,1.0E-4
35649,97,1.0E-4
35650,97,1.0E-4
35651,97,1.0E-4
35652,97,1.0E-4
35653,97,1.0E-4
35654,97,1.0E-4
35655,97,1.0E-4
35656,97,1.0E-4
35657,97,1.0E-4
35658,97,1.0E-4
35659,97,1.0E-4
35660,97,1.0E-4
35661,97,1.0E-4
35662,97,1.0E-4
35663,97,1.0E-4
35664,97,1.0E-4
35665,97,1.0E-4
35666,97,1.0E-4
35667,97,1.0E-4
35668,97,1.0E-4
35669,97,1.0E-4
35670,97,1.0E-4
35671,97,1.0E-4
35672,97,1.0E-4
35673,97,1.0E-4
35674,97,1.0E-4
35675,97,1.0E-4
35676,97,1.0E-4
35677,97,1.0E-4
35678,97,1.0E-4
35679,97,1.0E-4
35680,97,1.0E-4
35681,97,1.0E-4
35682,97,1.0E-4
35683,97,1.0E-4
35684,97,1.0E-4
35685,97,1.0E-4
35686,97,1.0E-4
35687,97,1.0E-4
35688,97,1.0E-4
35689,97,1.0E-4
35690,97,1.0E-4
35691,97,1.0E-4
35692,97,1.0E-4
35693,97,1.0E-4
35694,97,1.0E-4
35695,97,1.0E-4
35696,97,1.0E-4
35697,97,1.0E-4
35698,97,1.0E-4
35699,97,1.0E-4
35700,97,1.0E-4
35701,97,1.0E-4
35702,97,1.0E-4
35703,97,1.0E-4
35704,97,1.0E-4
35705,97,1.0E-4
35706,97,1.0E-4
35707,97,1.0E-4
35708,97,1.0E-4
35709,97,1.0E-4
35710,97,1.0E-4
35711,97,1.0E-4
35712,97,1.0E-4
35713,97,1.0E-4
35714,97,1.0E-4
35715,97,1.0E-4
35716,97,1.0E-4
35717,97,1.0E-4
35718,97,1.0E-4
35719,97,1.0E-4
35720,97,1.0E-4
35721,97,1.0E-4
35722,97,1.0E-4
35723,97,1.0E-4
35724,97,1.0E-4
35725,97,1.0E-4
35726,97,1.0E-4
35727,97,1.0E-4
35728,97,1.0E-4
35729,97,1.0E-4
35730,97,1.0E-4
35731,97,1.0E-4
35732,97,1.0E-4
35733,97,1.0E-4
35734,97,1.0E-4
35735,97,1.0E-4
35736,97,1.0E-4
35737,97,1.0E-4
35738,97,1.0E-4
35739,97,1.0E-4
35740,97,1.0E-4
35741,97,1.0E-4
35742,97,1.0E-4
35743,97,1.0E-4
35744,97,1.0E-4
35745,97,1.0E-4
35746,97,1.0E-4
35747,97,1.0E-4
35748,97,1.0E-4
35749,97,1.0E-4
35750,97,1.0E-4
35751,97,1.0E-4
35752,97,1.0E-4
35753,97,1.0E-4
35754,97,1.0E-4
35755,97,1.0E-4
35756,97,1.0E-4
35757,97,1.0E-4
35758,97,1.0E-4
35759,97,1.0E-4
35760,97,1.0E-4
35761,97,1.0E-4
35762,97,1.0E-4
35763,97,1.0E-4
35764,97,1.0E-4
35765,97,1.0E-4
35766,97,1.0E-4
35767,97,1.0E-4
35768,97,1.0E-4
35769,97,1.0E-4
35770,97,1.0E-4
35771,97,1.0E-4
35772,97,1.0E-4
35773,97,1.0E-4
35774,97,1.0E-4
35775,97,1.0E-4
35776,97,1.0E-4
35777,97,1.0E-4
35778,97,1.0E-4
35779,97,1.0E-4
35780,97,1.0E-4
35781,97,1.0E-4
35782,97,1.0E-4
35783,97,1.0E-4
35784,97,1.0E-4
35785,97,1.0E-4
35786,97,1.0E-4
35787,97,1.0E-4
35788,97,1.0E-4
35789,97,1.0E-4
35790,97,1.0E-4
35791,97,1.0E-4
35792,97,1.0E-4
35793,97,1.0E-4
35794,97,1.0E-4
35795,97,1.0E-4
35796,97,1.0E-4
35797,97,1.0E-4
35798,97,1.0E-4
35799,97,1.0E-4
35800,97,1.0E-4
35801,97,1.0E-4
35802,97,1.0E-4
35803,97,1.0E-4
35804,97,1.0E-4
35805,97,1.0E-4
35806,97,1.0E-4
35807,97,1.0E-4
35808,97,1.0E-4
35809,97,1.0E-4
35810,97,1.0E-4
35811,97,1.0E-4
35812,97,1.0E-4
35813,97,1.0E-4
35814,97,1.0E-4
35815,97,1.0E-4
35816,97,1.0E-4
35817,97,1.0E-4
35818,97,1.0E-4
35819,97,1.0E-4
35820,97,1.0E-4
35821,97,1.0E-4
35822,97,1.0E-4
35823,97,1.0E-4
35824,97,1.0E-4
35825,97,1.0E-4
35826,97,1.0E-4
35827,97,1.0E-4
35828,97,1.0E-4
35829,97,1.0E-4
35830,97,1.0E-4
35831,97,1.0E-4
35832,97,1.0E-4
35833,97,1.0E-4
35834,97,1.0E-4
35835,97,1.0E-4
35836,97,1.0E-4
35837,97,1.0E-4
35838,97,1.0E-4
35839,97,1.0E-4
35840,97,1.0E-4
35841,97,1.0E-4
35842,97,1.0E-4
35843,97,1.0E-4
35844,97,1.0E-4
35845,97,1.0E-4
35846,97,1.0E-4
35847,97,1.0E-4
35848,97,1.0E-4
35849,97,1.0E-4
35850,97,1.0E-4
35851,97,1.0E-4
35852,97,1.0E-4
35853,97,1.0E-4
35854,97,1.0E-4
35855,97,1.0E-4
35856,97,1.0E-4
35857,97,1.0E-4
35858,97,1.0E-4
35859,97,1.0E-4
35860,97,1.0E-4
35861,97,1.0E-4
35862,97,1.0E-4
35863,97,1.0E-4
35864,97,1.0E-4
35865,97,1.0E-4
35866,97,1.0E-4
35867,97,1.0E-4
35868,97,1.0E-4
35869,97,1.0E-4
35870,97,1.0E-4
35871,97,1.0E-4
35872,97,1.0E-4
35873,97,1.0E-4
35874,97,1.0E-4
35875,97,1.0E-4
35876,97,1.0E-4
35877,97,1.0E-4
35878,97,1.0E-4
35879,97,1.0E-4
35880,97,1.0E-4
35881,97,1.0E-4
35882,97,1.0E-4
35883,97,1.0E-4
35884,97,1.0E-4
35885,97,1.0E-4
35886,97,1.0E-4
35887,97,1.0E-4
35888,97,1.0E-4
35889,97,1.0E-4
35890,97,1.0E-4
35891,97,1.0E-4
35892,97,1.0E-4
35893,97,1.0E-4
35894,97,1.0E-4
35895,97,1.0E-4
35896,97,1.0E-4
35897,97,1.0E-4
35898,97,1.0E-4
35899,97,1.0E-4
35900,97,1.0E-4
35901,97,1.0E-4
35902,97,1.0E-4
35903,97,1.0E-4
35904,97,1.0E-4
35905,97,1.0E-4
35906,97,1.0E-4
35907,97,1.0E-4
35908,97,1.0E-4
35909,97,1.0E-4
35910,97,1.0E-4
35911,97,1.0E-4
35912,97,1.0E-4
35913,97,1.0E-4
35914,97,1.0E-4
35915,97,1.0E-4
35916,97,1.0E-4
35917,97,1.0E-4
35918,97,1.0E-4
35919,97,1.0E-4
35920,97,1.0E-4
35921,97,1.0E-4
35922,97,1.0E-4
35923,97,1.0E-4
35924,97,1.0E-4
35925,97,1.0E-4
35926,97,1.0E-4
35927,97,1.0E-4
35928,97,1.0E-4
35929,97,1.0E-4
35930,97,1.0E-4
35931,97,1.0E-4
35932,97,1.0E-4
35933,97,1.0E-4
35934,97,1.0E-4
35935,97,1.0E-4
35936,97,1.0E-4
35937,97,1.0E-4
35938,97,1.0E-4
35939,97,1.0E-4
35940,97,1.0E-4
35941,97,1.0E-4
35942,97,1.0E-4
35943,97,1.0E-4
35944,97,1.0E-4
35945,97,1.0E-4
35946,97,1.0E-4
35947,97,1.0E-4
35948,97,1.0E-4
35949,97,1.0E-4
35950,97,1.0E-4
35951,97,1.0E-4
35952,97,1.0E-4
35953,97,1.0E-4
35954,97,1.0E-4
35955,97,1.0E-4
35956,97,1.0E-4
35957,97,1.0E-4
35958,97,1.0E-4
35959,97,1.0E-4
35960,97,1.0E-4
35961,97,1.0E-4
35962,97,1.0E-4
35963,97,1.0E-4
35964,97,1.0E-4
35965,97,1.0E-4
35966,97,1.0E-4
35967,97,1.0E-4
35968,97,1.0E-4
35969,97,1.0E-4
35970,97,1.0E-4
35971,97,1.0E-4
35972,97,1.0E-4
35973,97,1.0E-4
35974,97,1.0E-4
35975,97,1.0E-4
35976,97,1.0E-4
35977,97,1.0E-4
35978,97,1.0E-4
35979,97,1.0E-4
35980,97,1.0E-4
35981,97,1.0E-4
35982,97,1.0E-4
35983,97,1.0E-4
35984,97,1.0E-4
35985,97,1.0E-4
35986,97,1.0E-4
35987,97,1.0E-4
35988,97,1.0E-4
35989,97,1.0E-4
35990,97,1.0E-4
35991,97,1.0E-4
35992,97,1.0E-4
35993,97,1.0E-4
35994,97,1.0E-4
35995,97,1.0E-4
35996,97,1.0E-4
35997,97,1.0E-4
35998,97,1.0E-4
35999,97,1.0E-4
36000,97,1.0E-4
36001,97,1.0E-4
36002,97,1.0E-4
36003,97,1.0E-4
36004,97,1.0E-4
36005,97,1.0E-4
36006,97,1.0E-4
36007,97,1.0E-4
36008,97,1.0E-4
36009,97,1.0E-4
36010,97,1.0E-4
36011,97,1.0E-4
36012,97,1.0E-4
36013,97,1.0E-4
36014,97,1.0E-4
36015,97,1.0E-4
36016,97,1.0E-4
36017,97,1.0E-4
36018,97,1.0E-4
36019,97,1.0E-4
36020,97,1.0E-4
36021,97,1.0E-4
36022,97,1.0E-4
36023,97,1.0E-4
36024,97,1.0E-4
36025,97,1.0E-4
36026,97,1.0E-4
36027,97,1.0E-4
36028,97,1.0E-4
36029,97,1.0E-4
36030,97,1.0E-4
36031,97,1.0E-4
36032,97,1.0E-4
36033,97,1.0E-4
36034,97,1.0E-4
36035,97,1.0E-4
36036,97,1.0E-4
36037,97,1.0E-4
36038,97,1.0E-4
36039,97,1.0E-4
36040,97,1.0E-4
36041,97,1.0E-4
36042,97,1.0E-4
36043,97,1.0E-4
36044,97,1.0E-4
36045,97,1.0E-4
36046,97,1.0E-4
36047,97,1.0E-4
36048,97,1.0E-4
36049,97,1.0E-4
36050,97,1.0E-4
36051,97,1.0E-4
36052,97,1.0E-4
36053,97,1.0E-4
36054,97,1.0E-4
36055,97,1.0E-4
36056,97,1.0E-4
36057,97,1.0E-4
36058,97,1.0E-4
36059,97,1.0E-4
36060,97,1.0E-4
36061,97,1.0E-4
36062,97,1.0E-4
36063,97,1.0E-4
36064,97,1.0E-4
36065,97,1.0E-4
36066,97,1.0E-4
36067,97,1.0E-4
36068,97,1.0E-4
36069,97,1.0E-4
36070,97,1.0E-4
36071,97,1.0E-4
36072,97,1.0E-4
36073,97,1.0E-4
36074,97,1.0E-4
36075,97,1.0E-4
36076,97,1.0E-4
36077,97,1.0E-4
36078,97,1.0E-4
36079,97,1.0E-4
36080,97,1.0E-4
36081,97,1.0E-4
36082,97,1.0E-4
36083,97,1.0E-4
36084,97,1.0E-4
36085,97,1.0E-4
36086,97,1.0E-4
36087,97,1.0E-4
36088,97,1.0E-4
36089,97,1.0E-4
36090,97,1.0E-4
36091,97,1.0E-4
36092,97,1.0E-4
36093,97,1.0E-4
36094,97,1.0E-4
36095,97,1.0E-4
36096,97,1.0E-4
36097,97,1.0E-4
36098,97,1.0E-4
36099,97,1.0E-4
36100,97,1.0E-4
36101,97,1.0E-4
36102,97,1.0E-4
36103,97,1.0E-4
36104,97,1.0E-4
36105,97,1.0E-4
36106,97,1.0E-4
36107,97,1.0E-4
36108,97,1.0E-4
36109,97,1.0E-4
36110,97,1.0E-4
36111,97,1.0E-4
36112,97,1.0E-4
36113,97,1.0E-4
36114,97,1.0E-4
36115,97,1.0E-4
36116,97,1.0E-4
36117,97,1.0E-4
36118,97,1.0E-4
36119,97,1.0E-4
36120,97,1.0E-4
36121,97,1.0E-4
36122,97,1.0E-4
36123,97,1.0E-4
36124,97,1.0E-4
36125,97,1.0E-4
36126,97,1.0E-4
36127,97,1.0E-4
36128,97,1.0E-4
36129,97,1.0E-4
36130,97,1.0E-4
36131,97,1.0E-4
36132,97,1.0E-4
36133,97,1.0E-4
36134,97,1.0E-4
36135,97,1.0E-4
36136,97,1.0E-4
36137,97,1.0E-4
36138,97,1.0E-4
36139,97,1.0E-4
36140,97,1.0E-4
36141,97,1.0E-4
36142,97,1.0E-4
36143,97,1.0E-4
36144,97,1.0E-4
36145,97,1.0E-4
36146,97,1.0E-4
36147,97,1.0E-4
36148,97,1.0E-4
36149,97,1.0E-4
36150,97,1.0E-4
36151,97,1.0E-4
36152,97,1.0E-4
36153,97,1.0E-4
36154,97,1.0E-4
36155,97,1.0E-4
36156,97,1.0E-4
36157,97,1.0E-4
36158,97,1.0E-4
36159,97,1.0E-4
36160,97,1.0E-4
36161,97,1.0E-4
36162,97,1.0E-4
36163,97,1.0E-4
36164,97,1.0E-4
36165,97,1.0E-4
36166,97,1.0E-4
36167,97,1.0E-4
36168,97,1.0E-4
36169,97,1.0E-4
36170,97,1.0E-4
36171,97,1.0E-4
36172,97,1.0E-4
36173,97,1.0E-4
36174,97,1.0E-4
36175,97,1.0E-4
36176,97,1.0E-4
36177,97,1.0E-4
36178,97,1.0E-4
36179,97,1.0E-4
36180,97,1.0E-4
36181,97,1.0E-4
36182,97,1.0E-4
36183,97,1.0E-4
36184,97,1.0E-4
36185,97,1.0E-4
36186,97,1.0E-4
36187,97,1.0E-4
36188,97,1.0E-4
36189,97,1.0E-4
36190,97,1.0E-4
36191,97,1.0E-4
36192,97,1.0E-4
36193,97,1.0E-4
36194,97,1.0E-4
36195,97,1.0E-4
36196,97,1.0E-4
36197,97,1.0E-4
36198,97,1.0E-4
36199,97,1.0E-4
36200,97,1.0E-4
36201,97,1.0E-4
36202,97,1.0E-4
36203,97,1.0E-4
36204,97,1.0E-4
36205,97,1.0E-4
36206,97,1.0E-4
36207,97,1.0E-4
36208,97,1.0E-4
36209,97,1.0E-4
36210,97,1.0E-4
36211,97,1.0E-4
36212,97,1.0E-4
36213,97,1.0E-4
36214,97,1.0E-4
36215,97,1.0E-4
36216,97,1.0E-4
36217,97,1.0E-4
36218,97,1.0E-4
36219,97,1.0E-4
36220,97,1.0E-4
36221,97,1.0E-4
36222,97,1.0E-4
36223,97,1.0E-4
36224,97,1.0E-4
36225,97,1.0E-4
36226,97,1.0E-4
36227,97,1.0E-4
36228,97,1.0E-4
36229,97,1.0E-4
36230,97,1.0E-4
36231,97,1.0E-4
36232,97,1.0E-4
36233,97,1.0E-4
36234,97,1.0E-4
36235,97,1.0E-4
36236,97,1.0E-4
36237,97,1.0E-4
36238,97,1.0E-4
36239,97,1.0E-4
36240,97,1.0E-4
36241,97,1.0E-4
36242,97,1.0E-4
36243,97,1.0E-4
36244,97,1.0E-4
36245,97,1.0E-4
36246,97,1.0E-4
36247,97,1.0E-4
36248,97,1.0E-4
36249,97,1.0E-4
36250,97,1.0E-4
36251,97,1.0E-4
36252,97,1.0E-4
36253,97,1.0E-4
36254,97,1.0E-4
36255,97,1.0E-4
36256,97,1.0E-4
36257,97,1.0E-4
36258,97,1.0E-4
36259,97,1.0E-4
36260,97,1.0E-4
36261,97,1.0E-4
36262,97,1.0E-4
36263,97,1.0E-4
36264,97,1.0E-4
36265,97,1.0E-4
36266,97,1.0E-4
36267,97,1.0E-4
36268,97,1.0E-4
36269,97,1.0E-4
36270,97,1.0E-4
36271,97,1.0E-4
36272,97,1.0E-4
36273,97,1.0E-4
36274,97,1.0E-4
36275,97,1.0E-4
36276,97,1.0E-4
36277,97,1.0E-4
36278,97,1.0E-4
36279,97,1.0E-4
36280,97,1.0E-4
36281,97,1.0E-4
36282,97,1.0E-4
36283,97,1.0E-4
36284,97,1.0E-4
36285,97,1.0E-4
36286,97,1.0E-4
36287,97,1.0E-4
36288,97,1.0E-4
36289,97,1.0E-4
36290,97,1.0E-4
36291,97,1.0E-4
36292,97,1.0E-4
36293,97,1.0E-4
36294,97,1.0E-4
36295,97,1.0E-4
36296,97,1.0E-4
36297,97,1.0E-4
36298,97,1.0E-4
36299,97,1.0E-4
36300,97,1.0E-4
36301,97,1.0E-4
36302,97,1.0E-4
36303,97,1.0E-4
36304,97,1.0E-4
36305,97,1.0E-4
36306,97,1.0E-4
36307,97,1.0E-4
36308,97,1.0E-4
36309,97,1.0E-4
36310,97,1.0E-4
36311,97,1.0E-4
36312,97,1.0E-4
36313,97,1.0E-4
36314,97,1.0E-4
36315,97,1.0E-4
36316,97,1.0E-4
36317,97,1.0E-4
36318,97,1.0E-4
36319,97,1.0E-4
36320,97,1.0E-4
36321,97,1.0E-4
36322,97,1.0E-4
36323,97,1.0E-4
36324,97,1.0E-4
36325,97,1.0E-4
36326,97,1.0E-4
36327,97,1.0E-4
36328,97,1.0E-4
36329,97,1.0E-4
36330,97,1.0E-4
36331,97,1.0E-4
36332,97,1.0E-4
36333,97,1.0E-4
36334,97,1.0E-4
36335,97,1.0E-4
36336,97,1.0E-4
36337,97,1.0E-4
36338,97,1.0E-4
36339,97,1.0E-4
36340,97,1.0E-4
36341,97,1.0E-4
36342,97,1.0E-4
36343,97,1.0E-4
36344,97,1.0E-4
36345,97,1.0E-4
36346,97,1.0E-4
36347,97,1.0E-4
36348,97,1.0E-4
36349,97,1.0E-4
36350,97,1.0E-4
36351,97,1.0E-4
36352,97,1.0E-4
36353,97,1.0E-4
36354,97,1.0E-4
36355,97,1.0E-4
36356,97,1.0E-4
36357,97,1.0E-4
36358,97,1.0E-4
36359,97,1.0E-4
36360,97,1.0E-4
36361,97,1.0E-4
36362,97,1.0E-4
36363,97,1.0E-4
36364,97,1.0E-4
36365,97,1.0E-4
36366,97,1.0E-4
36367,97,1.0E-4
36368,97,1.0E-4
36369,97,1.0E-4
36370,97,1.0E-4
36371,97,1.0E-4
36372,97,1.0E-4
36373,97,1.0E-4
36374,97,1.0E-4
36375,97,1.0E-4
36376,97,1.0E-4
36377,97,1.0E-4
36378,97,1.0E-4
36379,97,1.0E-4
36380,97,1.0E-4
36381,97,1.0E-4
36382,97,1.0E-4
36383,97,1.0E-4
36384,97,1.0E-4
36385,97,1.0E-4
36386,97,1.0E-4
36387,97,1.0E-4
36388,97,1.0E-4
36389,97,1.0E-4
36390,97,1.0E-4
36391,97,1.0E-4
36392,97,1.0E-4
36393,97,1.0E-4
36394,97,1.0E-4
36395,97,1.0E-4
36396,97,1.0E-4
36397,97,1.0E-4
36398,97,1.0E-4
36399,97,1.0E-4
36400,97,1.0E-4
36401,97,1.0E-4
36402,97,1.0E-4
36403,97,1.0E-4
36404,97,1.0E-4
36405,97,1.0E-4
36406,97,1.0E-4
36407,97,1.0E-4
36408,97,1.0E-4
36409,97,1.0E-4
36410,97,1.0E-4
36411,97,1.0E-4
36412,97,1.0E-4
36413,97,1.0E-4
36414,97,1.0E-4
36415,97,1.0E-4
36416,97,1.0E-4
36417,97,1.0E-4
36418,97,1.0E-4
36419,97,1.0E-4
36420,97,1.0E-4
36421,97,1.0E-4
36422,97,1.0E-4
36423,97,1.0E-4
36424,97,1.0E-4
36425,97,1.0E-4
36426,97,1.0E-4
36427,97,1.0E-4
36428,97,1.0E-4
36429,97,1.0E-4
36430,97,1.0E-4
36431,97,1.0E-4
36432,97,1.0E-4
36433,97,1.0E-4
36434,97,1.0E-4
36435,97,1.0E-4
36436,97,1.0E-4
36437,97,1.0E-4
36438,97,1.0E-4
36439,97,1.0E-4
36440,97,1.0E-4
36441,97,1.0E-4
36442,97,1.0E-4
36443,97,1.0E-4
36444,97,1.0E-4
36445,97,1.0E-4
36446,97,1.0E-4
36447,97,1.0E-4
36448,97,1.0E-4
36449,97,1.0E-4
36450,97,1.0E-4
36451,97,1.0E-4
36452,97,1.0E-4
36453,97,1.0E-4
36454,97,1.0E-4
36455,97,1.0E-4
36456,97,1.0E-4
36457,97,1.0E-4
36458,97,1.0E-4
36459,97,1.0E-4
36460,97,1.0E-4
36461,97,1.0E-4
36462,97,1.0E-4
36463,97,1.0E-4
36464,97,1.0E-4
36465,97,1.0E-4
36466,97,1.0E-4
36467,97,1.0E-4
36468,97,1.0E-4
36469,97,1.0E-4
36470,97,1.0E-4
36471,97,1.0E-4
36472,97,1.0E-4
36473,97,1.0E-4
36474,97,1.0E-4
36475,97,1.0E-4
36476,97,1.0E-4
36477,97,1.0E-4
36478,97,1.0E-4
36479,97,1.0E-4
36480,97,1.0E-4
36481,97,1.0E-4
36482,97,1.0E-4
36483,97,1.0E-4
36484,97,1.0E-4
36485,97,1.0E-4
36486,97,1.0E-4
36487,97,1.0E-4
36488,97,1.0E-4
36489,97,1.0E-4
36490,97,1.0E-4
36491,97,1.0E-4
36492,97,1.0E-4
36493,97,1.0E-4
36494,97,1.0E-4
36495,97,1.0E-4
36496,97,1.0E-4
36497,97,1.0E-4
36498,97,1.0E-4
36499,97,1.0E-4
36500,97,1.0E-4
36501,97,1.0E-4
36502,97,1.0E-4
36503,97,1.0E-4
36504,97,1.0E-4
36505,97,1.0E-4
36506,97,1.0E-4
36507,97,1.0E-4
36508,97,1.0E-4
36509,97,1.0E-4
36510,97,1.0E-4
36511,97,1.0E-4
36512,97,1.0E-4
36513,97,1.0E-4
36514,97,1.0E-4
36515,97,1.0E-4
36516,97,1.0E-4
36517,97,1.0E-4
36518,97,1.0E-4
36519,97,1.0E-4
36520,97,1.0E-4
36521,97,1.0E-4
36522,97,1.0E-4
36523,97,1.0E-4
36524,97,1.0E-4
36525,97,1.0E-4
36526,97,1.0E-4
36527,97,1.0E-4
36528,97,1.0E-4
36529,97,1.0E-4
36530,97,1.0E-4
36531,97,1.0E-4
36532,97,1.0E-4
36533,97,1.0E-4
36534,97,1.0E-4
36535,97,1.0E-4
36536,97,1.0E-4
36537,97,1.0E-4
36538,97,1.0E-4
36539,97,1.0E-4
36540,97,1.0E-4
36541,97,1.0E-4
36542,97,1.0E-4
36543,97,1.0E-4
36544,97,1.0E-4
36545,97,1.0E-4
36546,97,1.0E-4
36547,97,1.0E-4
36548,97,1.0E-4
36549,97,1.0E-4
36550,97,1.0E-4
36551,97,1.0E-4
36552,97,1.0E-4
36553,97,1.0E-4
36554,97,1.0E-4
36555,97,1.0E-4
36556,97,1.0E-4
36557,97,1.0E-4
36558,97,1.0E-4
36559,97,1.0E-4
36560,97,1.0E-4
36561,97,1.0E-4
36562,97,1.0E-4
36563,97,1.0E-4
36564,97,1.0E-4
36565,97,1.0E-4
36566,97,1.0E-4
36567,97,1.0E-4
36568,97,1.0E-4
36569,97,1.0E-4
36570,97,1.0E-4
36571,97,1.0E-4
36572,97,1.0E-4
36573,97,1.0E-4
36574,97,1.0E-4
36575,97,1.0E-4
36576,97,1.0E-4
36577,97,1.0E-4
36578,97,1.0E-4
36579,97,1.0E-4
36580,97,1.0E-4
36581,97,1.0E-4
36582,97,1.0E-4
36583,97,1.0E-4
36584,97,1.0E-4
36585,97,1.0E-4
36586,97,1.0E-4
36587,97,1.0E-4
36588,97,1.0E-4
36589,97,1.0E-4
36590,97,1.0E-4
36591,97,1.0E-4
36592,97,1.0E-4
36593,97,1.0E-4
36594,97,1.0E-4
36595,97,1.0E-4
36596,97,1.0E-4
36597,97,1.0E-4
36598,97,1.0E-4
36599,97,1.0E-4
36600,97,1.0E-4
36601,97,1.0E-4
36602,97,1.0E-4
36603,97,1.0E-4
36604,97,1.0E-4
36605,97,1.0E-4
36606,97,1.0E-4
36607,97,1.0E-4
36608,97,1.0E-4
36609,97,1.0E-4
36610,97,1.0E-4
36611,97,1.0E-4
36612,97,1.0E-4
36613,97,1.0E-4
36614,97,1.0E-4
36615,97,1.0E-4
36616,97,1.0E-4
36617,97,1.0E-4
36618,97,1.0E-4
36619,97,1.0E-4
36620,97,1.0E-4
36621,97,1.0E-4
36622,97,1.0E-4
36623,97,1.0E-4
36624,97,1.0E-4
36625,97,1.0E-4
36626,97,1.0E-4
36627,97,1.0E-4
36628,97,1.0E-4
36629,97,1.0E-4
36630,97,1.0E-4
36631,97,1.0E-4
36632,97,1.0E-4
36633,97,1.0E-4
36634,97,1.0E-4
36635,97,1.0E-4
36636,97,1.0E-4
36637,97,1.0E-4
36638,97,1.0E-4
36639,97,1.0E-4
36640,97,1.0E-4
36641,97,1.0E-4
36642,97,1.0E-4
36643,97,1.0E-4
36644,97,1.0E-4
36645,97,1.0E-4
36646,97,1.0E-4
36647,97,1.0E-4
36648,97,1.0E-4
36649,97,1.0E-4
36650,97,1.0E-4
36651,97,1.0E-4
36652,97,1.0E-4
36653,97,1.0E-4
36654,97,1.0E-4
36655,97,1.0E-4
36656,97,1.0E-4
36657,97,1.0E-4
36658,97,1.0E-4
36659,97,1.0E-4
36660,97,1.0E-4
36661,97,1.0E-4
36662,97,1.0E-4
36663,97,1.0E-4
36664,97,1.0E-4
36665,97,1.0E-4
36666,97,1.0E-4
36667,97,1.0E-4
36668,97,1.0E-4
36669,97,1.0E-4
36670,97,1.0E-4
36671,97,1.0E-4
36672,97,1.0E-4
36673,97,1.0E-4
36674,97,1.0E-4
36675,97,1.0E-4
36676,97,1.0E-4
36677,97,1.0E-4
36678,97,1.0E-4
36679,97,1.0E-4
36680,97,1.0E-4
36681,97,1.0E-4
36682,97,1.0E-4
36683,97,1.0E-4
36684,97,1.0E-4
36685,97,1.0E-4
36686,97,1.0E-4
36687,97,1.0E-4
36688,97,1.0E-4
36689,97,1.0E-4
36690,97,1.0E-4
36691,97,1.0E-4
36692,97,1.0E-4
36693,97,1.0E-4
36694,97,1.0E-4
36695,97,1.0E-4
36696,97,1.0E-4
36697,97,1.0E-4
36698,97,1.0E-4
36699,97,1.0E-4
36700,97,1.0E-4
36701,97,1.0E-4
36702,97,1.0E-4
36703,97,1.0E-4
36704,97,1.0E-4
36705,97,1.0E-4
36706,97,1.0E-4
36707,97,1.0E-4
36708,97,1.0E-4
36709,97,1.0E-4
36710,97,1.0E-4
36711,97,1.0E-4
36712,97,1.0E-4
36713,97,1.0E-4
36714,97,1.0E-4
36715,97,1.0E-4
36716,97,1.0E-4
36717,97,1.0E-4
36718,97,1.0E-4
36719,97,1.0E-4
36720,97,1.0E-4
36721,97,1.0E-4
36722,97,1.0E-4
36723,97,1.0E-4
36724,97,1.0E-4
36725,97,1.0E-4
36726,97,1.0E-4
36727,97,1.0E-4
36728,97,1.0E-4
36729,97,1.0E-4
36730,97,1.0E-4
36731,97,1.0E-4
36732,97,1.0E-4
36733,97,1.0E-4
36734,97,1.0E-4
36735,97,1.0E-4
36736,97,1.0E-4
36737,97,1.0E-4
36738,97,1.0E-4
36739,97,1.0E-4
36740,97,1.0E-4
36741,97,1.0E-4
36742,97,1.0E-4
36743,97,1.0E-4
36744,97,1.0E-4
36745,97,1.0E-4
36746,97,1.0E-4
36747,97,1.0E-4
36748,97,1.0E-4
36749,97,1.0E-4
36750,97,1.0E-4
36751,97,1.0E-4
36752,97,1.0E-4
36753,97,1.0E-4
36754,97,1.0E-4
36755,97,1.0E-4
36756,97,1.0E-4
36757,97,1.0E-4
36758,97,1.0E-4
36759,97,1.0E-4
36760,97,1.0E-4
36761,97,1.0E-4
36762,97,1.0E-4
36763,97,1.0E-4
36764,97,1.0E-4
36765,97,1.0E-4
36766,97,1.0E-4
36767,97,1.0E-4
36768,97,1.0E-4
36769,97,1.0E-4
36770,97,1.0E-4
36771,97,1.0E-4
36772,97,1.0E-4
36773,97,1.0E-4
36774,97,1.0E-4
36775,97,1.0E-4
36776,97,1.0E-4
36777,97,1.0E-4
36778,97,1.0E-4
36779,97,1.0E-4
36780,97,1.0E-4
36781,97,1.0E-4
36782,97,1.0E-4
36783,97,1.0E-4
36784,97,1.0E-4
36785,97,1.0E-4
36786,97,1.0E-4
36787,97,1.0E-4
36788,97,1.0E-4
36789,97,1.0E-4
36790,97,1.0E-4
36791,97,1.0E-4
36792,97,1.0E-4
36793,97,1.0E-4
36794,97,1.0E-4
36795,97,1.0E-4
36796,97,1.0E-4
36797,97,1.0E-4
36798,97,1.0E-4
36799,97,1.0E-4
36800,97,1.0E-4
36801,97,1.0E-4
36802,97,1.0E-4
36803,97,1.0E-4
36804,97,1.0E-4
36805,97,1.0E-4
36806,97,1.0E-4
36807,97,1.0E-4
36808,97,1.0E-4
36809,97,1.0E-4
36810,97,1.0E-4
36811,97,1.0E-4
36812,97,1.0E-4
36813,97,1.0E-4
36814,97,1.0E-4
36815,97,1.0E-4
36816,97,1.0E-4
36817,97,1.0E-4
36818,97,1.0E-4
36819,97,1.0E-4
36820,97,1.0E-4
36821,97,1.0E-4
36822,97,1.0E-4
36823,97,1.0E-4
36824,97,1.0E-4
36825,97,1.0E-4
36826,97,1.0E-4
36827,97,1.0E-4
36828,97,1.0E-4
36829,97,1.0E-4
36830,97,1.0E-4
36831,97,1.0E-4
36832,97,1.0E-4
36833,97,1.0E-4
36834,97,1.0E-4
36835,97,1.0E-4
36836,97,1.0E-4
36837,97,1.0E-4
36838,97,1.0E-4
36839,97,1.0E-4
36840,97,1.0E-4
36841,97,1.0E-4
36842,97,1.0E-4
36843,97,1.0E-4
36844,97,1.0E-4
36845,97,1.0E-4
36846,97,1.0E-4
36847,97,1.0E-4
36848,97,1.0E-4
36849,97,1.0E-4
36850,97,1.0E-4
36851,97,1.0E-4
36852,97,1.0E-4
36853,97,1.0E-4
36854,97,1.0E-4
36855,97,1.0E-4
36856,97,1.0E-4
36857,97,1.0E-4
36858,97,1.0E-4
36859,97,1.0E-4
36860,97,1.0E-4
36861,97,1.0E-4
36862,97,1.0E-4
36863,97,1.0E-4
36864,97,1.0E-4
36865,97,1.0E-4
36866,97,1.0E-4
36867,97,1.0E-4
36868,97,1.0E-4
36869,97,1.0E-4
36870,97,1.0E-4
36871,97,1.0E-4
36872,97,1.0E-4
36873,97,1.0E-4
36874,97,1.0E-4
36875,97,1.0E-4
36876,97,1.0E-4
36877,97,1.0E-4
36878,97,1.0E-4
36879,97,1.0E-4
36880,97,1.0E-4
36881,97,1.0E-4
36882,97,1.0E-4
36883,97,1.0E-4
36884,97,1.0E-4
36885,97,1.0E-4
36886,97,1.0E-4
36887,97,1.0E-4
36888,97,1.0E-4
36889,97,1.0E-4
36890,97,1.0E-4
36891,97,1.0E-4
36892,97,1.0E-4
36893,97,1.0E-4
36894,97,1.0E-4
36895,97,1.0E-4
36896,97,1.0E-4
36897,97,1.0E-4
36898,97,1.0E-4
36899,97,1.0E-4
36900,97,1.0E-4
36901,97,1.0E-4
36902,97,1.0E-4
36903,97,1.0E-4
36904,97,1.0E-4
36905,97,1.0E-4
36906,97,1.0E-4
36907,97,1.0E-4
36908,97,1.0E-4
36909,97,1.0E-4
36910,97,1.0E-4
36911,97,1.0E-4
36912,97,1.0E-4
36913,97,1.0E-4
36914,97,1.0E-4
36915,97,1.0E-4
36916,97,1.0E-4
36917,97,1.0E-4
36918,97,1.0E-4
36919,97,1.0E-4
36920,97,1.0E-4
36921,97,1.0E-4
36922,97,1.0E-4
36923,97,1.0E-4
36924,97,1.0E-4
36925,97,1.0E-4
36926,97,1.0E-4
36927,97,1.0E-4
36928,97,1.0E-4
36929,97,1.0E-4
36930,97,1.0E-4
36931,97,1.0E-4
36932,97,1.0E-4
36933,97,1.0E-4
36934,97,1.0E-4
36935,97,1.0E-4
36936,97,1.0E-4
36937,97,1.0E-4
36938,97,1.0E-4
36939,97,1.0E-4
36940,97,1.0E-4
36941,97,1.0E-4
36942,97,1.0E-4
36943,97,1.0E-4
36944,97,1.0E-4
36945,97,1.0E-4
36946,97,1.0E-4
36947,97,1.0E-4
36948,97,1.0E-4
36949,97,1.0E-4
36950,97,1.0E-4
36951,97,1.0E-4
36952,97,1.0E-4
36953,97,1.0E-4
36954,97,1.0E-4
36955,97,1.0E-4
36956,97,1.0E-4
36957,97,1.0E-4
36958,97,1.0E-4
36959,97,1.0E-4
36960,97,1.0E-4
36961,97,1.0E-4
36962,97,1.0E-4
36963,97,1.0E-4
36964,97,1.0E-4
36965,97,1.0E-4
36966,97,1.0E-4
36967,97,1.0E-4
36968,97,1.0E-4
36969,97,1.0E-4
36970,97,1.0E-4
36971,97,1.0E-4
36972,97,1.0E-4
36973,97,1.0E-4
36974,97,1.0E-4
36975,97,1.0E-4
36976,97,1.0E-4
36977,97,1.0E-4
36978,97,1.0E-4
36979,97,1.0E-4
36980,97,1.0E-4
36981,97,1.0E-4
36982,97,1.0E-4
36983,97,1.0E-4
36984,97,1.0E-4
36985,97,1.0E-4
36986,97,1.0E-4
36987,97,1.0E-4
36988,97,1.0E-4
36989,97,1.0E-4
36990,97,1.0E-4
36991,97,1.0E-4
36992,97,1.0E-4
36993,97,1.0E-4
36994,97,1.0E-4
36995,97,1.0E-4
36996,97,1.0E-4
36997,97,1.0E-4
36998,97,1.0E-4
36999,97,1.0E-4
37000,97,1.0E-4
37001,97,1.0E-4
37002,97,1.0E-4
37003,97,1.0E-4
37004,97,1.0E-4
37005,97,1.0E-4
37006,97,1.0E-4
37007,97,1.0E-4
37008,97,1.0E-4
37009,97,1.0E-4
37010,97,1.0E-4
37011,97,1.0E-4
37012,97,1.0E-4
37013,97,1.0E-4
37014,97,1.0E-4
37015,97,1.0E-4
37016,97,1.0E-4
37017,97,1.0E-4
37018,97,1.0E-4
37019,97,1.0E-4
37020,97,1.0E-4
37021,97,1.0E-4
37022,97,1.0E-4
37023,97,1.0E-4
37024,97,1.0E-4
37025,97,1.0E-4
37026,97,1.0E-4
37027,97,1.0E-4
37028,97,1.0E-4
37029,97,1.0E-4
37030,97,1.0E-4
37031,97,1.0E-4
37032,97,1.0E-4
37033,97,1.0E-4
37034,97,1.0E-4
37035,97,1.0E-4
37036,97,1.0E-4
37037,97,1.0E-4
37038,97,1.0E-4
37039,97,1.0E-4
37040,97,1.0E-4
37041,97,1.0E-4
37042,97,1.0E-4
37043,97,1.0E-4
37044,97,1.0E-4
37045,97,1.0E-4
37046,97,1.0E-4
37047,97,1.0E-4
37048,97,1.0E-4
37049,97,1.0E-4
37050,97,1.0E-4
37051,97,1.0E-4
37052,97,1.0E-4
37053,97,1.0E-4
37054,97,1.0E-4
37055,97,1.0E-4
37056,97,1.0E-4
37057,97,1.0E-4
37058,97,1.0E-4
37059,97,1.0E-4
37060,97,1.0E-4
37061,97,1.0E-4
37062,97,1.0E-4
37063,97,1.0E-4
37064,97,1.0E-4
37065,97,1.0E-4
37066,97,1.0E-4
37067,97,1.0E-4
37068,97,1.0E-4
37069,97,1.0E-4
37070,97,1.0E-4
37071,97,1.0E-4
37072,97,1.0E-4
37073,97,1.0E-4
37074,97,1.0E-4
37075,97,1.0E-4
37076,97,1.0E-4
37077,97,1.0E-4
37078,97,1.0E-4
37079,97,1.0E-4
37080,97,1.0E-4
37081,97,1.0E-4
37082,97,1.0E-4
37083,97,1.0E-4
37084,97,1.0E-4
37085,97,1.0E-4
37086,97,1.0E-4
37087,97,1.0E-4
37088,97,1.0E-4
37089,97,1.0E-4
37090,97,1.0E-4
37091,97,1.0E-4
37092,97,1.0E-4
37093,97,1.0E-4
37094,97,1.0E-4
37095,97,1.0E-4
37096,97,1.0E-4
37097,97,1.0E-4
37098,97,1.0E-4
37099,97,1.0E-4
37100,97,1.0E-4
37101,97,1.0E-4
37102,97,1.0E-4
37103,97,1.0E-4
37104,97,1.0E-4
37105,97,1.0E-4
37106,97,1.0E-4
37107,97,1.0E-4
37108,97,1.0E-4
37109,97,1.0E-4
37110,97,1.0E-4
37111,97,1.0E-4
37112,97,1.0E-4
37113,97,1.0E-4
37114,97,1.0E-4
37115,97,1.0E-4
37116,97,1.0E-4
37117,97,1.0E-4
37118,97,1.0E-4
37119,97,1.0E-4
37120,97,1.0E-4
37121,97,1.0E-4
37122,97,1.0E-4
37123,97,1.0E-4
37124,97,1.0E-4
37125,97,1.0E-4
37126,97,1.0E-4
37127,97,1.0E-4
37128,97,1.0E-4
37129,97,1.0E-4
37130,97,1.0E-4
37131,97,1.0E-4
37132,97,1.0E-4
37133,97,1.0E-4
37134,97,1.0E-4
37135,97,1.0E-4
37136,97,1.0E-4
37137,97,1.0E-4
37138,97,1.0E-4
37139,97,1.0E-4
37140,97,1.0E-4
37141,97,1.0E-4
37142,97,1.0E-4
37143,97,1.0E-4
37144,97,1.0E-4
37145,97,1.0E-4
37146,97,1.0E-4
37147,97,1.0E-4
37148,97,1.0E-4
37149,97,1.0E-4
37150,97,1.0E-4
37151,97,1.0E-4
37152,97,1.0E-4
37153,97,1.0E-4
37154,97,1.0E-4
37155,97,1.0E-4
37156,97,1.0E-4
37157,97,1.0E-4
37158,97,1.0E-4
37159,97,1.0E-4
37160,97,1.0E-4
37161,97,1.0E-4
37162,97,1.0E-4
37163,97,1.0E-4
37164,97,1.0E-4
37165,97,1.0E-4
37166,97,1.0E-4
37167,97,1.0E-4
37168,97,1.0E-4
37169,97,1.0E-4
37170,97,1.0E-4
37171,97,1.0E-4
37172,97,1.0E-4
37173,97,1.0E-4
37174,97,1.0E-4
37175,97,1.0E-4
37176,97,1.0E-4
37177,97,1.0E-4
37178,97,1.0E-4
37179,97,1.0E-4
37180,97,1.0E-4
37181,97,1.0E-4
37182,97,1.0E-4
37183,97,1.0E-4
37184,97,1.0E-4
37185,97,1.0E-4
37186,97,1.0E-4
37187,97,1.0E-4
37188,97,1.0E-4
37189,97,1.0E-4
37190,97,1.0E-4
37191,97,1.0E-4
37192,97,1.0E-4
37193,97,1.0E-4
37194,97,1.0E-4
37195,97,1.0E-4
37196,97,1.0E-4
37197,97,1.0E-4
37198,97,1.0E-4
37199,97,1.0E-4
37200,97,1.0E-4
37201,97,1.0E-4
37202,97,1.0E-4
37203,97,1.0E-4
37204,97,1.0E-4
37205,97,1.0E-4
37206,97,1.0E-4
37207,97,1.0E-4
37208,97,1.0E-4
37209,97,1.0E-4
37210,97,1.0E-4
37211,97,1.0E-4
37212,97,1.0E-4
37213,97,1.0E-4
37214,97,1.0E-4
37215,97,1.0E-4
37216,97,1.0E-4
37217,97,1.0E-4
37218,97,1.0E-4
37219,97,1.0E-4
37220,97,1.0E-4
37221,97,1.0E-4
37222,97,1.0E-4
37223,97,1.0E-4
37224,97,1.0E-4
37225,97,1.0E-4
37226,97,1.0E-4
37227,97,1.0E-4
37228,97,1.0E-4
37229,97,1.0E-4
37230,97,1.0E-4
37231,97,1.0E-4
37232,97,1.0E-4
37233,97,1.0E-4
37234,97,1.0E-4
37235,97,1.0E-4
37236,97,1.0E-4
37237,97,1.0E-4
37238,97,1.0E-4
37239,97,1.0E-4
37240,97,1.0E-4
37241,97,1.0E-4
37242,97,1.0E-4
37243,97,1.0E-4
37244,97,1.0E-4
37245,97,1.0E-4
37246,97,1.0E-4
37247,97,1.0E-4
37248,97,1.0E-4
37249,97,1.0E-4
37250,97,1.0E-4
37251,97,1.0E-4
37252,97,1.0E-4
37253,97,1.0E-4
37254,97,1.0E-4
37255,97,1.0E-4
37256,97,1.0E-4
37257,97,1.0E-4
37258,97,1.0E-4
37259,97,1.0E-4
37260,97,1.0E-4
37261,97,1.0E-4
37262,97,1.0E-4
37263,97,1.0E-4
37264,97,1.0E-4
37265,97,1.0E-4
37266,97,1.0E-4
37267,97,1.0E-4
37268,97,1.0E-4
37269,97,1.0E-4
37270,97,1.0E-4
37271,97,1.0E-4
37272,97,1.0E-4
37273,97,1.0E-4
37274,97,1.0E-4
37275,97,1.0E-4
37276,97,1.0E-4
37277,97,1.0E-4
37278,97,1.0E-4
37279,97,1.0E-4
37280,97,1.0E-4
37281,97,1.0E-4
37282,97,1.0E-4
37283,97,1.0E-4
37284,97,1.0E-4
37285,97,1.0E-4
37286,97,1.0E-4
37287,97,1.0E-4
37288,97,1.0E-4
37289,97,1.0E-4
37290,97,1.0E-4
37291,97,1.0E-4
37292,97,1.0E-4
37293,97,1.0E-4
37294,97,1.0E-4
37295,97,1.0E-4
37296,97,1.0E-4
37297,97,1.0E-4
37298,97,1.0E-4
37299,97,1.0E-4
37300,97,1.0E-4
37301,97,1.0E-4
37302,97,1.0E-4
37303,97,1.0E-4
37304,97,1.0E-4
37305,97,1.0E-4
37306,97,1.0E-4
37307,97,1.0E-4
37308,97,1.0E-4
37309,97,1.0E-4
37310,97,1.0E-4
37311,97,1.0E-4
37312,97,1.0E-4
37313,97,1.0E-4
37314,97,1.0E-4
37315,97,1.0E-4
37316,97,1.0E-4
37317,97,1.0E-4
37318,97,1.0E-4
37319,97,1.0E-4
37320,97,1.0E-4
37321,97,1.0E-4
37322,97,1.0E-4
37323,97,1.0E-4
37324,97,1.0E-4
37325,97,1.0E-4
37326,97,1.0E-4
37327,97,1.0E-4
37328,97,1.0E-4
37329,97,1.0E-4
37330,97,1.0E-4
37331,97,1.0E-4
37332,97,1.0E-4
37333,97,1.0E-4
37334,97,1.0E-4
37335,97,1.0E-4
37336,97,1.0E-4
37337,97,1.0E-4
37338,97,1.0E-4
37339,97,1.0E-4
37340,97,1.0E-4
37341,97,1.0E-4
37342,97,1.0E-4
37343,97,1.0E-4
37344,97,1.0E-4
37345,97,1.0E-4
37346,97,1.0E-4
37347,97,1.0E-4
37348,97,1.0E-4
37349,97,1.0E-4
37350,97,1.0E-4
37351,97,1.0E-4
37352,97,1.0E-4
37353,97,1.0E-4
37354,97,1.0E-4
37355,97,1.0E-4
37356,97,1.0E-4
37357,97,1.0E-4
37358,97,1.0E-4
37359,97,1.0E-4
37360,97,1.0E-4
37361,97,1.0E-4
37362,97,1.0E-4
37363,97,1.0E-4
37364,97,1.0E-4
37365,97,1.0E-4
37366,97,1.0E-4
37367,97,1.0E-4
37368,97,1.0E-4
37369,97,1.0E-4
37370,97,1.0E-4
37371,97,1.0E-4
37372,97,1.0E-4
37373,97,1.0E-4
37374,97,1.0E-4
37375,97,1.0E-4
37376,97,1.0E-4
37377,97,1.0E-4
37378,97,1.0E-4
37379,97,1.0E-4
37380,97,1.0E-4
37381,97,1.0E-4
37382,97,1.0E-4
37383,97,1.0E-4
37384,97,1.0E-4
37385,97,1.0E-4
37386,97,1.0E-4
37387,97,1.0E-4
37388,97,1.0E-4
37389,97,1.0E-4
37390,97,1.0E-4
37391,97,1.0E-4
37392,97,1.0E-4
37393,97,1.0E-4
37394,97,1.0E-4
37395,97,1.0E-4
37396,97,1.0E-4
37397,97,1.0E-4
37398,97,1.0E-4
37399,97,1.0E-4
37400,97,1.0E-4
37401,97,1.0E-4
37402,97,1.0E-4
37403,97,1.0E-4
37404,97,1.0E-4
37405,97,1.0E-4
37406,97,1.0E-4
37407,97,1.0E-4
37408,97,1.0E-4
37409,97,1.0E-4
37410,97,1.0E-4
37411,97,1.0E-4
37412,97,1.0E-4
37413,97,1.0E-4
37414,97,1.0E-4
37415,97,1.0E-4
37416,97,1.0E-4
37417,97,1.0E-4
37418,97,1.0E-4
37419,97,1.0E-4
37420,97,1.0E-4
37421,97,1.0E-4
37422,97,1.0E-4
37423,97,1.0E-4
37424,97,1.0E-4
37425,97,1.0E-4
37426,97,1.0E-4
37427,97,1.0E-4
37428,97,1.0E-4
37429,97,1.0E-4
37430,97,1.0E-4
37431,97,1.0E-4
37432,97,1.0E-4
37433,97,1.0E-4
37434,97,1.0E-4
37435,97,1.0E-4
37436,97,1.0E-4
37437,97,1.0E-4
37438,97,1.0E-4
37439,97,1.0E-4
37440,97,1.0E-4
37441,97,1.0E-4
37442,97,1.0E-4
37443,97,1.0E-4
37444,97,1.0E-4
37445,97,1.0E-4
37446,97,1.0E-4
37447,97,1.0E-4
37448,97,1.0E-4
37449,97,1.0E-4
37450,97,1.0E-4
37451,97,1.0E-4
37452,97,1.0E-4
37453,97,1.0E-4
37454,97,1.0E-4
37455,97,1.0E-4
37456,97,1.0E-4
37457,97,1.0E-4
37458,97,1.0E-4
37459,97,1.0E-4
37460,97,1.0E-4
37461,97,1.0E-4
37462,97,1.0E-4
37463,97,1.0E-4
37464,97,1.0E-4
37465,97,1.0E-4
37466,97,1.0E-4
37467,97,1.0E-4
37468,97,1.0E-4
37469,97,1.0E-4
37470,97,1.0E-4
37471,97,1.0E-4
37472,97,1.0E-4
37473,97,1.0E-4
37474,97,1.0E-4
37475,97,1.0E-4
37476,97,1.0E-4
37477,97,1.0E-4
37478,97,1.0E-4
37479,97,1.0E-4
37480,97,1.0E-4
37481,97,1.0E-4
37482,97,1.0E-4
37483,97,1.0E-4
37484,97,1.0E-4
37485,97,1.0E-4
37486,97,1.0E-4
37487,97,1.0E-4
37488,97,1.0E-4
37489,97,1.0E-4
37490,97,1.0E-4
37491,97,1.0E-4
37492,97,1.0E-4
37493,97,1.0E-4
37494,97,1.0E-4
37495,97,1.0E-4
37496,97,1.0E-4
37497,97,1.0E-4
37498,97,1.0E-4
37499,97,1.0E-4
37500,97,1.0E-4
37501,97,1.0E-4
37502,97,1.0E-4
37503,97,1.0E-4
37504,97,1.0E-4
37505,97,1.0E-4
37506,97,1.0E-4
37507,97,1.0E-4
37508,97,1.0E-4
37509,97,1.0E-4
37510,97,1.0E-4
37511,97,1.0E-4
37512,97,1.0E-4
37513,97,1.0E-4
37514,97,1.0E-4
37515,97,1.0E-4
37516,97,1.0E-4
37517,97,1.0E-4
37518,97,1.0E-4
37519,97,1.0E-4
37520,97,1.0E-4
37521,97,1.0E-4
37522,97,1.0E-4
37523,97,1.0E-4
37524,97,1.0E-4
37525,97,1.0E-4
37526,97,1.0E-4
37527,97,1.0E-4
37528,97,1.0E-4
37529,97,1.0E-4
37530,97,1.0E-4
37531,97,1.0E-4
37532,97,1.0E-4
37533,97,1.0E-4
37534,97,1.0E-4
37535,97,1.0E-4
37536,97,1.0E-4
37537,97,1.0E-4
37538,97,1.0E-4
37539,97,1.0E-4
37540,97,1.0E-4
37541,97,1.0E-4
37542,97,1.0E-4
37543,97,1.0E-4
37544,97,1.0E-4
37545,97,1.0E-4
37546,97,1.0E-4
37547,97,1.0E-4
37548,97,1.0E-4
37549,97,1.0E-4
37550,97,1.0E-4
37551,97,1.0E-4
37552,97,1.0E-4
37553,97,1.0E-4
37554,97,1.0E-4
37555,97,1.0E-4
37556,97,1.0E-4
37557,97,1.0E-4
37558,97,1.0E-4
37559,97,1.0E-4
37560,97,1.0E-4
37561,97,1.0E-4
37562,97,1.0E-4
37563,97,1.0E-4
37564,97,1.0E-4
37565,97,1.0E-4
37566,97,1.0E-4
37567,97,1.0E-4
37568,97,1.0E-4
37569,97,1.0E-4
37570,97,1.0E-4
37571,97,1.0E-4
37572,97,1.0E-4
37573,97,1.0E-4
37574,97,1.0E-4
37575,97,1.0E-4
37576,97,1.0E-4
37577,97,1.0E-4
37578,97,1.0E-4
37579,97,1.0E-4
37580,97,1.0E-4
37581,97,1.0E-4
37582,97,1.0E-4
37583,97,1.0E-4
37584,97,1.0E-4
37585,97,1.0E-4
37586,97,1.0E-4
37587,97,1.0E-4
37588,97,1.0E-4
37589,97,1.0E-4
37590,97,1.0E-4
37591,97,1.0E-4
37592,97,1.0E-4
37593,97,1.0E-4
37594,97,1.0E-4
37595,97,1.0E-4
37596,97,1.0E-4
37597,97,1.0E-4
37598,97,1.0E-4
37599,97,1.0E-4
37600,97,1.0E-4
37601,97,1.0E-4
37602,97,1.0E-4
37603,97,1.0E-4
37604,97,1.0E-4
37605,97,1.0E-4
37606,97,1.0E-4
37607,97,1.0E-4
37608,97,1.0E-4
37609,97,1.0E-4
37610,97,1.0E-4
37611,97,1.0E-4
37612,97,1.0E-4
37613,97,1.0E-4
37614,97,1.0E-4
37615,97,1.0E-4
37616,97,1.0E-4
37617,97,1.0E-4
37618,97,1.0E-4
37619,97,1.0E-4
37620,97,1.0E-4
37621,97,1.0E-4
37622,97,1.0E-4
37623,97,1.0E-4
37624,97,1.0E-4
37625,97,1.0E-4
37626,97,1.0E-4
37627,97,1.0E-4
37628,97,1.0E-4
37629,97,1.0E-4
37630,97,1.0E-4
37631,97,1.0E-4
37632,97,1.0E-4
37633,97,1.0E-4
37634,97,1.0E-4
37635,97,1.0E-4
37636,97,1.0E-4
37637,97,1.0E-4
37638,97,1.0E-4
37639,97,1.0E-4
37640,97,1.0E-4
37641,97,1.0E-4
37642,97,1.0E-4
37643,97,1.0E-4
37644,97,1.0E-4
37645,97,1.0E-4
37646,97,1.0E-4
37647,97,1.0E-4
37648,97,1.0E-4
37649,97,1.0E-4
37650,97,1.0E-4
37651,97,1.0E-4
37652,97,1.0E-4
37653,97,1.0E-4
37654,97,1.0E-4
37655,97,1.0E-4
37656,97,1.0E-4
37657,97,1.0E-4
37658,97,1.0E-4
37659,97,1.0E-4
37660,97,1.0E-4
37661,97,1.0E-4
37662,97,1.0E-4
37663,97,1.0E-4
37664,97,1.0E-4
37665,97,1.0E-4
37666,97,1.0E-4
37667,97,1.0E-4
37668,97,1.0E-4
37669,97,1.0E-4
37670,97,1.0E-4
37671,97,1.0E-4
37672,97,1.0E-4
37673,97,1.0E-4
37674,97,1.0E-4
37675,97,1.0E-4
37676,97,1.0E-4
37677,97,1.0E-4
37678,97,1.0E-4
37679,97,1.0E-4
37680,97,1.0E-4
37681,97,1.0E-4
37682,97,1.0E-4
37683,97,1.0E-4
37684,97,1.0E-4
37685,97,1.0E-4
37686,97,1.0E-4
37687,97,1.0E-4
37688,97,1.0E-4
37689,97,1.0E-4
37690,97,1.0E-4
37691,97,1.0E-4
37692,97,1.0E-4
37693,97,1.0E-4
37694,97,1.0E-4
37695,97,1.0E-4
37696,97,1.0E-4
37697,97,1.0E-4
37698,97,1.0E-4
37699,97,1.0E-4
37700,97,1.0E-4
37701,97,1.0E-4
37702,97,1.0E-4
37703,97,1.0E-4
37704,97,1.0E-4
37705,97,1.0E-4
37706,97,1.0E-4
37707,97,1.0E-4
37708,97,1.0E-4
37709,97,1.0E-4
37710,97,1.0E-4
37711,97,1.0E-4
37712,97,1.0E-4
37713,97,1.0E-4
37714,97,1.0E-4
37715,97,1.0E-4
37716,97,1.0E-4
37717,97,1.0E-4
37718,97,1.0E-4
37719,97,1.0E-4
37720,97,1.0E-4
37721,97,1.0E-4
37722,97,1.0E-4
37723,97,1.0E-4
37724,97,1.0E-4
37725,97,1.0E-4
37726,97,1.0E-4
37727,97,1.0E-4
37728,97,1.0E-4
37729,97,1.0E-4
37730,97,1.0E-4
37731,97,1.0E-4
37732,97,1.0E-4
37733,97,1.0E-4
37734,97,1.0E-4
37735,97,1.0E-4
37736,97,1.0E-4
37737,97,1.0E-4
37738,97,1.0E-4
37739,97,1.0E-4
37740,97,1.0E-4
37741,97,1.0E-4
37742,97,1.0E-4
37743,97,1.0E-4
37744,97,1.0E-4
37745,97,1.0E-4
37746,97,1.0E-4
37747,97,1.0E-4
37748,97,1.0E-4
37749,97,1.0E-4
37750,97,1.0E-4
37751,97,1.0E-4
37752,97,1.0E-4
37753,97,1.0E-4
37754,97,1.0E-4
37755,97,1.0E-4
37756,97,1.0E-4
37757,97,1.0E-4
37758,97,1.0E-4
37759,97,1.0E-4
37760,97,1.0E-4
37761,97,1.0E-4
37762,97,1.0E-4
37763,97,1.0E-4
37764,97,1.0E-4
37765,97,1.0E-4
37766,97,1.0E-4
37767,97,1.0E-4
37768,97,1.0E-4
37769,97,1.0E-4
37770,97,1.0E-4
37771,97,1.0E-4
37772,97,1.0E-4
37773,97,1.0E-4
37774,97,1.0E-4
37775,97,1.0E-4
37776,97,1.0E-4
37777,97,1.0E-4
37778,97,1.0E-4
37779,97,1.0E-4
37780,97,1.0E-4
37781,97,1.0E-4
37782,97,1.0E-4
37783,97,1.0E-4
37784,97,1.0E-4
37785,97,1.0E-4
37786,97,1.0E-4
37787,97,1.0E-4
37788,97,1.0E-4
37789,97,1.0E-4
37790,97,1.0E-4
37791,97,1.0E-4
37792,97,1.0E-4
37793,97,1.0E-4
37794,97,1.0E-4
37795,97,1.0E-4
37796,97,1.0E-4
37797,97,1.0E-4
37798,97,1.0E-4
37799,97,1.0E-4
37800,97,1.0E-4
37801,97,1.0E-4
37802,97,1.0E-4
37803,97,1.0E-4
37804,97,1.0E-4
37805,97,1.0E-4
37806,97,1.0E-4
37807,97,1.0E-4
37808,97,1.0E-4
37809,97,1.0E-4
37810,97,1.0E-4
37811,97,1.0E-4
37812,97,1.0E-4
37813,97,1.0E-4
37814,97,1.0E-4
37815,97,1.0E-4
37816,97,1.0E-4
37817,97,1.0E-4
37818,97,1.0E-4
37819,97,1.0E-4
37820,97,1.0E-4
37821,97,1.0E-4
37822,97,1.0E-4
37823,97,1.0E-4
37824,97,1.0E-4
37825,97,1.0E-4
37826,97,1.0E-4
37827,97,1.0E-4
37828,97,1.0E-4
37829,97,1.0E-4
37830,97,1.0E-4
37831,97,1.0E-4
37832,97,1.0E-4
37833,97,1.0E-4
37834,97,1.0E-4
37835,97,1.0E-4
37836,97,1.0E-4
37837,97,1.0E-4
37838,97,1.0E-4
37839,97,1.0E-4
37840,97,1.0E-4
37841,97,1.0E-4
37842,97,1.0E-4
37843,97,1.0E-4
37844,97,1.0E-4
37845,97,1.0E-4
37846,97,1.0E-4
37847,97,1.0E-4
37848,97,1.0E-4
37849,97,1.0E-4
37850,97,1.0E-4
37851,97,1.0E-4
37852,97,1.0E-4
37853,97,1.0E-4
37854,97,1.0E-4
37855,97,1.0E-4
37856,97,1.0E-4
37857,97,1.0E-4
37858,97,1.0E-4
37859,97,1.0E-4
37860,97,1.0E-4
37861,97,1.0E-4
37862,97,1.0E-4
37863,97,1.0E-4
37864,97,1.0E-4
37865,97,1.0E-4
37866,97,1.0E-4
37867,97,1.0E-4
37868,97,1.0E-4
37869,97,1.0E-4
37870,97,1.0E-4
37871,97,1.0E-4
37872,97,1.0E-4
37873,97,1.0E-4
37874,97,1.0E-4
37875,97,1.0E-4
37876,97,1.0E-4
37877,97,1.0E-4
37878,97,1.0E-4
37879,97,1.0E-4
37880,97,1.0E-4
37881,97,1.0E-4
37882,97,1.0E-4
37883,97,1.0E-4
37884,97,1.0E-4
37885,97,1.0E-4
37886,97,1.0E-4
37887,97,1.0E-4
37888,97,1.0E-4
37889,97,1.0E-4
37890,97,1.0E-4
37891,97,1.0E-4
37892,97,1.0E-4
37893,97,1.0E-4
37894,97,1.0E-4
37895,97,1.0E-4
37896,97,1.0E-4
37897,97,1.0E-4
37898,97,1.0E-4
37899,97,1.0E-4
37900,97,1.0E-4
37901,97,1.0E-4
37902,97,1.0E-4
37903,97,1.0E-4
37904,97,1.0E-4
37905,97,1.0E-4
37906,97,1.0E-4
37907,97,1.0E-4
37908,97,1.0E-4
37909,97,1.0E-4
37910,97,1.0E-4
37911,97,1.0E-4
37912,97,1.0E-4
37913,97,1.0E-4
37914,97,1.0E-4
37915,97,1.0E-4
37916,97,1.0E-4
37917,97,1.0E-4
37918,97,1.0E-4
37919,97,1.0E-4
37920,97,1.0E-4
37921,97,1.0E-4
37922,97,1.0E-4
37923,97,1.0E-4
37924,97,1.0E-4
37925,97,1.0E-4
37926,97,1.0E-4
37927,97,1.0E-4
37928,97,1.0E-4
37929,97,1.0E-4
37930,97,1.0E-4
37931,97,1.0E-4
37932,97,1.0E-4
37933,97,1.0E-4
37934,97,1.0E-4
37935,97,1.0E-4
37936,97,1.0E-4
37937,97,1.0E-4
37938,97,1.0E-4
37939,97,1.0E-4
37940,97,1.0E-4
37941,97,1.0E-4
37942,97,1.0E-4
37943,97,1.0E-4
37944,97,1.0E-4
37945,97,1.0E-4
37946,97,1.0E-4
37947,97,1.0E-4
37948,97,1.0E-4
37949,97,1.0E-4
37950,97,1.0E-4
37951,97,1.0E-4
37952,97,1.0E-4
37953,97,1.0E-4
37954,97,1.0E-4
37955,97,1.0E-4
37956,97,1.0E-4
37957,97,1.0E-4
37958,97,1.0E-4
37959,97,1.0E-4
37960,97,1.0E-4
37961,97,1.0E-4
37962,97,1.0E-4
37963,97,1.0E-4
37964,97,1.0E-4
37965,97,1.0E-4
37966,97,1.0E-4
37967,97,1.0E-4
37968,97,1.0E-4
37969,97,1.0E-4
37970,97,1.0E-4
37971,97,1.0E-4
37972,97,1.0E-4
37973,97,1.0E-4
37974,97,1.0E-4
37975,97,1.0E-4
37976,97,1.0E-4
37977,97,1.0E-4
37978,97,1.0E-4
37979,97,1.0E-4
37980,97,1.0E-4
37981,97,1.0E-4
37982,97,1.0E-4
37983,97,1.0E-4
37984,97,1.0E-4
37985,97,1.0E-4
37986,97,1.0E-4
37987,97,1.0E-4
37988,97,1.0E-4
37989,97,1.0E-4
37990,97,1.0E-4
37991,97,1.0E-4
37992,97,1.0E-4
37993,97,1.0E-4
37994,97,1.0E-4
37995,97,1.0E-4
37996,97,1.0E-4
37997,97,1.0E-4
37998,97,1.0E-4
37999,97,1.0E-4
38000,97,1.0E-4
38001,97,1.0E-4
38002,97,1.0E-4
38003,97,1.0E-4
38004,97,1.0E-4
38005,97,1.0E-4
38006,97,1.0E-4
38007,97,1.0E-4
38008,97,1.0E-4
38009,97,1.0E-4
38010,97,1.0E-4
38011,97,1.0E-4
38012,97,1.0E-4
38013,97,1.0E-4
38014,97,1.0E-4
38015,97,1.0E-4
38016,97,1.0E-4
38017,97,1.0E-4
38018,97,1.0E-4
38019,97,1.0E-4
38020,97,1.0E-4
38021,97,1.0E-4
38022,97,1.0E-4
38023,97,1.0E-4
38024,97,1.0E-4
38025,97,1.0E-4
38026,97,1.0E-4
38027,97,1.0E-4
38028,97,1.0E-4
38029,97,1.0E-4
38030,97,1.0E-4
38031,97,1.0E-4
38032,97,1.0E-4
38033,97,1.0E-4
38034,97,1.0E-4
38035,97,1.0E-4
38036,97,1.0E-4
38037,97,1.0E-4
38038,97,1.0E-4
38039,97,1.0E-4
38040,97,1.0E-4
38041,97,1.0E-4
38042,97,1.0E-4
38043,97,1.0E-4
38044,97,1.0E-4
38045,97,1.0E-4
38046,97,1.0E-4
38047,97,1.0E-4
38048,97,1.0E-4
38049,97,1.0E-4
38050,97,1.0E-4
38051,97,1.0E-4
38052,97,1.0E-4
38053,97,1.0E-4
38054,97,1.0E-4
38055,97,1.0E-4
38056,97,1.0E-4
38057,97,1.0E-4
38058,97,1.0E-4
38059,97,1.0E-4
38060,97,1.0E-4
38061,97,1.0E-4
38062,97,1.0E-4
38063,97,1.0E-4
38064,97,1.0E-4
38065,97,1.0E-4
38066,97,1.0E-4
38067,97,1.0E-4
38068,97,1.0E-4
38069,97,1.0E-4
38070,97,1.0E-4
38071,97,1.0E-4
38072,97,1.0E-4
38073,97,1.0E-4
38074,97,1.0E-4
38075,97,1.0E-4
38076,97,1.0E-4
38077,97,1.0E-4
38078,97,1.0E-4
38079,97,1.0E-4
38080,97,1.0E-4
38081,97,1.0E-4
38082,97,1.0E-4
38083,97,1.0E-4
38084,97,1.0E-4
38085,97,1.0E-4
38086,97,1.0E-4
38087,97,1.0E-4
38088,97,1.0E-4
38089,97,1.0E-4
38090,97,1.0E-4
38091,97,1.0E-4
38092,97,1.0E-4
38093,97,1.0E-4
38094,97,1.0E-4
38095,97,1.0E-4
38096,97,1.0E-4
38097,97,1.0E-4
38098,97,1.0E-4
38099,97,1.0E-4
38100,97,1.0E-4
38101,97,1.0E-4
38102,97,1.0E-4
38103,97,1.0E-4
38104,97,1.0E-4
38105,97,1.0E-4
38106,97,1.0E-4
38107,97,1.0E-4
38108,97,1.0E-4
38109,97,1.0E-4
38110,97,1.0E-4
38111,97,1.0E-4
38112,97,1.0E-4
38113,97,1.0E-4
38114,97,1.0E-4
38115,97,1.0E-4
38116,97,1.0E-4
38117,97,1.0E-4
38118,97,1.0E-4
38119,97,1.0E-4
38120,97,1.0E-4
38121,97,1.0E-4
38122,97,1.0E-4
38123,97,1.0E-4
38124,97,1.0E-4
38125,97,1.0E-4
38126,97,1.0E-4
38127,97,1.0E-4
38128,97,1.0E-4
38129,97,1.0E-4
38130,97,1.0E-4
38131,97,1.0E-4
38132,97,1.0E-4
38133,97,1.0E-4
38134,97,1.0E-4
38135,97,1.0E-4
38136,97,1.0E-4
38137,97,1.0E-4
38138,97,1.0E-4
38139,97,1.0E-4
38140,97,1.0E-4
38141,97,1.0E-4
38142,97,1.0E-4
38143,97,1.0E-4
38144,97,1.0E-4
38145,97,1.0E-4
38146,97,1.0E-4
38147,97,1.0E-4
38148,97,1.0E-4
38149,97,1.0E-4
38150,97,1.0E-4
38151,97,1.0E-4
38152,97,1.0E-4
38153,97,1.0E-4
38154,97,1.0E-4
38155,97,1.0E-4
38156,97,1.0E-4
38157,97,1.0E-4
38158,97,1.0E-4
38159,97,1.0E-4
38160,97,1.0E-4
38161,97,1.0E-4
38162,97,1.0E-4
38163,97,1.0E-4
38164,97,1.0E-4
38165,97,1.0E-4
38166,97,1.0E-4
38167,97,1.0E-4
38168,97,1.0E-4
38169,97,1.0E-4
38170,97,1.0E-4
38171,97,1.0E-4
38172,97,1.0E-4
38173,97,1.0E-4
38174,97,1.0E-4
38175,97,1.0E-4
38176,97,1.0E-4
38177,97,1.0E-4
38178,97,1.0E-4
38179,97,1.0E-4
38180,97,1.0E-4
38181,97,1.0E-4
38182,97,1.0E-4
38183,97,1.0E-4
38184,97,1.0E-4
38185,97,1.0E-4
38186,97,1.0E-4
38187,97,1.0E-4
38188,97,1.0E-4
38189,97,1.0E-4
38190,97,1.0E-4
38191,97,1.0E-4
38192,97,1.0E-4
38193,97,1.0E-4
38194,97,1.0E-4
38195,97,1.0E-4
38196,97,1.0E-4
38197,97,1.0E-4
38198,97,1.0E-4
38199,97,1.0E-4
38200,97,1.0E-4
38201,97,1.0E-4
38202,97,1.0E-4
38203,97,1.0E-4
38204,97,1.0E-4
38205,97,1.0E-4
38206,97,1.0E-4
38207,97,1.0E-4
38208,97,1.0E-4
38209,97,1.0E-4
38210,97,1.0E-4
38211,97,1.0E-4
38212,97,1.0E-4
38213,97,1.0E-4
38214,97,1.0E-4
38215,97,1.0E-4
38216,97,1.0E-4
38217,97,1.0E-4
38218,97,1.0E-4
38219,97,1.0E-4
38220,97,1.0E-4
38221,97,1.0E-4
38222,97,1.0E-4
38223,97,1.0E-4
38224,97,1.0E-4
38225,97,1.0E-4
38226,97,1.0E-4
38227,97,1.0E-4
38228,97,1.0E-4
38229,97,1.0E-4
38230,97,1.0E-4
38231,97,1.0E-4
38232,97,1.0E-4
38233,97,1.0E-4
38234,97,1.0E-4
38235,97,1.0E-4
38236,97,1.0E-4
38237,97,1.0E-4
38238,97,1.0E-4
38239,97,1.0E-4
38240,97,1.0E-4
38241,97,1.0E-4
38242,97,1.0E-4
38243,97,1.0E-4
38244,97,1.0E-4
38245,97,1.0E-4
38246,97,1.0E-4
38247,97,1.0E-4
38248,97,1.0E-4
38249,97,1.0E-4
38250,97,1.0E-4
38251,97,1.0E-4
38252,97,1.0E-4
38253,97,1.0E-4
38254,97,1.0E-4
38255,97,1.0E-4
38256,97,1.0E-4
38257,97,1.0E-4
38258,97,1.0E-4
38259,97,1.0E-4
38260,97,1.0E-4
38261,97,1.0E-4
38262,97,1.0E-4
38263,97,1.0E-4
38264,97,1.0E-4
38265,97,1.0E-4
38266,97,1.0E-4
38267,97,1.0E-4
38268,97,1.0E-4
38269,97,1.0E-4
38270,97,1.0E-4
38271,97,1.0E-4
38272,97,1.0E-4
38273,97,1.0E-4
38274,97,1.0E-4
38275,97,1.0E-4
38276,97,1.0E-4
38277,97,1.0E-4
38278,97,1.0E-4
38279,97,1.0E-4
38280,97,1.0E-4
38281,97,1.0E-4
38282,97,1.0E-4
38283,97,1.0E-4
38284,97,1.0E-4
38285,97,1.0E-4
38286,97,1.0E-4
38287,97,1.0E-4
38288,97,1.0E-4
38289,97,1.0E-4
38290,97,1.0E-4
38291,97,1.0E-4
38292,97,1.0E-4
38293,97,1.0E-4
38294,97,1.0E-4
38295,97,1.0E-4
38296,97,1.0E-4
38297,97,1.0E-4
38298,97,1.0E-4
38299,97,1.0E-4
38300,97,1.0E-4
38301,97,1.0E-4
38302,97,1.0E-4
38303,97,1.0E-4
38304,97,1.0E-4
38305,97,1.0E-4
38306,97,1.0E-4
38307,97,1.0E-4
38308,97,1.0E-4
38309,97,1.0E-4
38310,97,1.0E-4
38311,97,1.0E-4
38312,97,1.0E-4
38313,97,1.0E-4
38314,97,1.0E-4
38315,97,1.0E-4
38316,97,1.0E-4
38317,97,1.0E-4
38318,97,1.0E-4
38319,97,1.0E-4
38320,97,1.0E-4
38321,97,1.0E-4
38322,97,1.0E-4
38323,97,1.0E-4
38324,97,1.0E-4
38325,97,1.0E-4
38326,97,1.0E-4
38327,97,1.0E-4
38328,97,1.0E-4
38329,97,1.0E-4
38330,97,1.0E-4
38331,97,1.0E-4
38332,97,1.0E-4
38333,97,1.0E-4
38334,97,1.0E-4
38335,97,1.0E-4
38336,97,1.0E-4
38337,97,1.0E-4
38338,97,1.0E-4
38339,97,1.0E-4
38340,97,1.0E-4
38341,97,1.0E-4
38342,97,1.0E-4
38343,97,1.0E-4
38344,97,1.0E-4
38345,97,1.0E-4
38346,97,1.0E-4
38347,97,1.0E-4
38348,97,1.0E-4
38349,97,1.0E-4
38350,97,1.0E-4
38351,97,1.0E-4
38352,97,1.0E-4
38353,97,1.0E-4
38354,97,1.0E-4
38355,97,1.0E-4
38356,97,1.0E-4
38357,97,1.0E-4
38358,97,1.0E-4
38359,97,1.0E-4
38360,97,1.0E-4
38361,97,1.0E-4
38362,97,1.0E-4
38363,97,1.0E-4
38364,97,1.0E-4
38365,97,1.0E-4
38366,97,1.0E-4
38367,97,1.0E-4
38368,97,1.0E-4
38369,97,1.0E-4
38370,97,1.0E-4
38371,97,1.0E-4
38372,97,1.0E-4
38373,97,1.0E-4
38374,97,1.0E-4
38375,97,1.0E-4
38376,97,1.0E-4
38377,97,1.0E-4
38378,97,1.0E-4
38379,97,1.0E-4
38380,97,1.0E-4
38381,97,1.0E-4
38382,97,1.0E-4
38383,97,1.0E-4
38384,97,1.0E-4
38385,97,1.0E-4
38386,97,1.0E-4
38387,97,1.0E-4
38388,97,1.0E-4
38389,97,1.0E-4
38390,97,1.0E-4
38391,97,1.0E-4
38392,97,1.0E-4
38393,97,1.0E-4
38394,97,1.0E-4
38395,97,1.0E-4
38396,97,1.0E-4
38397,97,1.0E-4
38398,97,1.0E-4
38399,97,1.0E-4
38400,97,1.0E-4
38401,97,1.0E-4
38402,97,1.0E-4
38403,97,1.0E-4
38404,97,1.0E-4
38405,97,1.0E-4
38406,97,1.0E-4
38407,97,1.0E-4
38408,97,1.0E-4
38409,97,1.0E-4
38410,97,1.0E-4
38411,97,1.0E-4
38412,97,1.0E-4
38413,97,1.0E-4
38414,97,1.0E-4
38415,97,1.0E-4
38416,97,1.0E-4
38417,97,1.0E-4
38418,97,1.0E-4
38419,97,1.0E-4
38420,97,1.0E-4
38421,97,1.0E-4
38422,97,1.0E-4
38423,97,1.0E-4
38424,97,1.0E-4
38425,97,1.0E-4
38426,97,1.0E-4
38427,97,1.0E-4
38428,97,1.0E-4
38429,97,1.0E-4
38430,97,1.0E-4
38431,97,1.0E-4
38432,97,1.0E-4
38433,97,1.0E-4
38434,97,1.0E-4
38435,97,1.0E-4
38436,97,1.0E-4
38437,97,1.0E-4
38438,97,1.0E-4
38439,97,1.0E-4
38440,97,1.0E-4
38441,97,1.0E-4
38442,97,1.0E-4
38443,97,1.0E-4
38444,97,1.0E-4
38445,97,1.0E-4
38446,97,1.0E-4
38447,97,1.0E-4
38448,97,1.0E-4
38449,97,1.0E-4
38450,97,1.0E-4
38451,97,1.0E-4
38452,97,1.0E-4
38453,97,1.0E-4
38454,97,1.0E-4
38455,97,1.0E-4
38456,97,1.0E-4
38457,97,1.0E-4
38458,97,1.0E-4
38459,97,1.0E-4
38460,97,1.0E-4
38461,97,1.0E-4
38462,97,1.0E-4
38463,97,1.0E-4
38464,97,1.0E-4
38465,97,1.0E-4
38466,97,1.0E-4
38467,97,1.0E-4
38468,97,1.0E-4
38469,97,1.0E-4
38470,97,1.0E-4
38471,97,1.0E-4
38472,97,1.0E-4
38473,97,1.0E-4
38474,97,1.0E-4
38475,97,1.0E-4
38476,97,1.0E-4
38477,97,1.0E-4
38478,97,1.0E-4
38479,97,1.0E-4
38480,97,1.0E-4
38481,97,1.0E-4
38482,97,1.0E-4
38483,97,1.0E-4
38484,97,1.0E-4
38485,97,1.0E-4
38486,97,1.0E-4
38487,97,1.0E-4
38488,97,1.0E-4
38489,97,1.0E-4
38490,97,1.0E-4
38491,97,1.0E-4
38492,97,1.0E-4
38493,97,1.0E-4
38494,97,1.0E-4
38495,97,1.0E-4
38496,97,1.0E-4
38497,97,1.0E-4
38498,97,1.0E-4
38499,97,1.0E-4
38500,97,1.0E-4
38501,97,1.0E-4
38502,97,1.0E-4
38503,97,1.0E-4
38504,97,1.0E-4
38505,97,1.0E-4
38506,97,1.0E-4
38507,97,1.0E-4
38508,97,1.0E-4
38509,97,1.0E-4
38510,97,1.0E-4
38511,97,1.0E-4
38512,97,1.0E-4
38513,97,1.0E-4
38514,97,1.0E-4
38515,97,1.0E-4
38516,97,1.0E-4
38517,97,1.0E-4
38518,97,1.0E-4
38519,97,1.0E-4
38520,97,1.0E-4
38521,97,1.0E-4
38522,97,1.0E-4
38523,97,1.0E-4
38524,97,1.0E-4
38525,97,1.0E-4
38526,97,1.0E-4
38527,97,1.0E-4
38528,97,1.0E-4
38529,97,1.0E-4
38530,97,1.0E-4
38531,97,1.0E-4
38532,97,1.0E-4
38533,97,1.0E-4
38534,97,1.0E-4
38535,97,1.0E-4
38536,97,1.0E-4
38537,97,1.0E-4
38538,97,1.0E-4
38539,97,1.0E-4
38540,97,1.0E-4
38541,97,1.0E-4
38542,97,1.0E-4
38543,97,1.0E-4
38544,97,1.0E-4
38545,97,1.0E-4
38546,97,1.0E-4
38547,97,1.0E-4
38548,97,1.0E-4
38549,97,1.0E-4
38550,97,1.0E-4
38551,97,1.0E-4
38552,97,1.0E-4
38553,97,1.0E-4
38554,97,1.0E-4
38555,97,1.0E-4
38556,97,1.0E-4
38557,97,1.0E-4
38558,97,1.0E-4
38559,97,1.0E-4
38560,97,1.0E-4
38561,97,1.0E-4
38562,97,1.0E-4
38563,97,1.0E-4
38564,97,1.0E-4
38565,97,1.0E-4
38566,97,1.0E-4
38567,97,1.0E-4
38568,97,1.0E-4
38569,97,1.0E-4
38570,97,1.0E-4
38571,97,1.0E-4
38572,97,1.0E-4
38573,97,1.0E-4
38574,97,1.0E-4
38575,97,1.0E-4
38576,97,1.0E-4
38577,97,1.0E-4
38578,97,1.0E-4
38579,97,1.0E-4
38580,97,1.0E-4
38581,97,1.0E-4
38582,97,1.0E-4
38583,97,1.0E-4
38584,97,1.0E-4
38585,97,1.0E-4
38586,97,1.0E-4
38587,97,1.0E-4
38588,97,1.0E-4
38589,97,1.0E-4
38590,97,1.0E-4
38591,97,1.0E-4
38592,97,1.0E-4
38593,97,1.0E-4
38594,97,1.0E-4
38595,97,1.0E-4
38596,97,1.0E-4
38597,97,1.0E-4
38598,97,1.0E-4
38599,97,1.0E-4
38600,97,1.0E-4
38601,97,1.0E-4
38602,97,1.0E-4
38603,97,1.0E-4
38604,97,1.0E-4
38605,97,1.0E-4
38606,97,1.0E-4
38607,97,1.0E-4
38608,97,1.0E-4
38609,97,1.0E-4
38610,97,1.0E-4
38611,97,1.0E-4
38612,97,1.0E-4
38613,97,1.0E-4
38614,97,1.0E-4
38615,97,1.0E-4
38616,97,1.0E-4
38617,97,1.0E-4
38618,97,1.0E-4
38619,97,1.0E-4
38620,97,1.0E-4
38621,97,1.0E-4
38622,97,1.0E-4
38623,97,1.0E-4
38624,97,1.0E-4
38625,97,1.0E-4
38626,97,1.0E-4
38627,97,1.0E-4
38628,97,1.0E-4
38629,97,1.0E-4
38630,97,1.0E-4
38631,97,1.0E-4
38632,97,1.0E-4
38633,97,1.0E-4
38634,97,1.0E-4
38635,97,1.0E-4
38636,97,1.0E-4
38637,97,1.0E-4
38638,97,1.0E-4
38639,97,1.0E-4
38640,97,1.0E-4
38641,97,1.0E-4
38642,97,1.0E-4
38643,97,1.0E-4
38644,97,1.0E-4
38645,97,1.0E-4
38646,97,1.0E-4
38647,97,1.0E-4
38648,97,1.0E-4
38649,97,1.0E-4
38650,97,1.0E-4
38651,97,1.0E-4
38652,97,1.0E-4
38653,97,1.0E-4
38654,97,1.0E-4
38655,97,1.0E-4
38656,97,1.0E-4
38657,97,1.0E-4
38658,97,1.0E-4
38659,97,1.0E-4
38660,97,1.0E-4
38661,97,1.0E-4
38662,97,1.0E-4
38663,97,1.0E-4
38664,97,1.0E-4
38665,97,1.0E-4
38666,97,1.0E-4
38667,97,1.0E-4
38668,97,1.0E-4
38669,97,1.0E-4
38670,97,1.0E-4
38671,97,1.0E-4
38672,97,1.0E-4
38673,97,1.0E-4
38674,97,1.0E-4
38675,97,1.0E-4
38676,97,1.0E-4
38677,97,1.0E-4
38678,97,1.0E-4
38679,97,1.0E-4
38680,97,1.0E-4
38681,97,1.0E-4
38682,97,1.0E-4
38683,97,1.0E-4
38684,97,1.0E-4
38685,97,1.0E-4
38686,97,1.0E-4
38687,97,1.0E-4
38688,97,1.0E-4
38689,97,1.0E-4
38690,97,1.0E-4
38691,97,1.0E-4
38692,97,1.0E-4
38693,97,1.0E-4
38694,97,1.0E-4
38695,97,1.0E-4
38696,97,1.0E-4
38697,97,1.0E-4
38698,97,1.0E-4
38699,97,1.0E-4
38700,97,1.0E-4
38701,97,1.0E-4
38702,97,1.0E-4
38703,97,1.0E-4
38704,97,1.0E-4
38705,97,1.0E-4
38706,97,1.0E-4
38707,97,1.0E-4
38708,97,1.0E-4
38709,97,1.0E-4
38710,97,1.0E-4
38711,97,1.0E-4
38712,97,1.0E-4
38713,97,1.0E-4
38714,97,1.0E-4
38715,97,1.0E-4
38716,97,1.0E-4
38717,97,1.0E-4
38718,97,1.0E-4
38719,97,1.0E-4
38720,97,1.0E-4
38721,97,1.0E-4
38722,97,1.0E-4
38723,97,1.0E-4
38724,97,1.0E-4
38725,97,1.0E-4
38726,97,1.0E-4
38727,97,1.0E-4
38728,97,1.0E-4
38729,97,1.0E-4
38730,97,1.0E-4
38731,97,1.0E-4
38732,97,1.0E-4
38733,97,1.0E-4
38734,97,1.0E-4
38735,97,1.0E-4
38736,97,1.0E-4
38737,97,1.0E-4
38738,97,1.0E-4
38739,97,1.0E-4
38740,97,1.0E-4
38741,97,1.0E-4
38742,97,1.0E-4
38743,97,1.0E-4
38744,97,1.0E-4
38745,97,1.0E-4
38746,97,1.0E-4
38747,97,1.0E-4
38748,97,1.0E-4
38749,97,1.0E-4
38750,97,1.0E-4
38751,97,1.0E-4
38752,97,1.0E-4
38753,97,1.0E-4
38754,97,1.0E-4
38755,97,1.0E-4
38756,97,1.0E-4
38757,97,1.0E-4
38758,97,1.0E-4
38759,97,1.0E-4
38760,97,1.0E-4
38761,97,1.0E-4
38762,97,1.0E-4
38763,97,1.0E-4
38764,97,1.0E-4
38765,97,1.0E-4
38766,97,1.0E-4
38767,97,1.0E-4
38768,97,1.0E-4
38769,97,1.0E-4
38770,97,1.0E-4
38771,97,1.0E-4
38772,97,1.0E-4
38773,97,1.0E-4
38774,97,1.0E-4
38775,97,1.0E-4
38776,97,1.0E-4
38777,97,1.0E-4
38778,97,1.0E-4
38779,97,1.0E-4
38780,97,1.0E-4
38781,97,1.0E-4
38782,97,1.0E-4
38783,97,1.0E-4
38784,97,1.0E-4
38785,97,1.0E-4
38786,97,1.0E-4
38787,97,1.0E-4
38788,97,1.0E-4
38789,97,1.0E-4
38790,97,1.0E-4
38791,97,1.0E-4
38792,97,1.0E-4
38793,97,1.0E-4
38794,97,1.0E-4
38795,97,1.0E-4
38796,97,1.0E-4
38797,97,1.0E-4
38798,97,1.0E-4
38799,97,1.0E-4
38800,97,1.0E-4
38801,97,1.0E-4
38802,97,1.0E-4
38803,97,1.0E-4
38804,97,1.0E-4
38805,97,1.0E-4
38806,97,1.0E-4
38807,97,1.0E-4
38808,97,1.0E-4
38809,97,1.0E-4
38810,97,1.0E-4
38811,97,1.0E-4
38812,97,1.0E-4
38813,97,1.0E-4
38814,97,1.0E-4
38815,97,1.0E-4
38816,97,1.0E-4
38817,97,1.0E-4
38818,97,1.0E-4
38819,97,1.0E-4
38820,97,1.0E-4
38821,97,1.0E-4
38822,97,1.0E-4
38823,97,1.0E-4
38824,97,1.0E-4
38825,97,1.0E-4
38826,97,1.0E-4
38827,97,1.0E-4
38828,97,1.0E-4
38829,97,1.0E-4
38830,97,1.0E-4
38831,97,1.0E-4
38832,97,1.0E-4
38833,97,1.0E-4
38834,97,1.0E-4
38835,97,1.0E-4
38836,97,1.0E-4
38837,97,1.0E-4
38838,97,1.0E-4
38839,97,1.0E-4
38840,97,1.0E-4
38841,97,1.0E-4
38842,97,1.0E-4
38843,97,1.0E-4
38844,97,1.0E-4
38845,97,1.0E-4
38846,97,1.0E-4
38847,97,1.0E-4
38848,97,1.0E-4
38849,97,1.0E-4
38850,97,1.0E-4
38851,97,1.0E-4
38852,97,1.0E-4
38853,97,1.0E-4
38854,97,1.0E-4
38855,97,1.0E-4
38856,97,1.0E-4
38857,97,1.0E-4
38858,97,1.0E-4
38859,97,1.0E-4
38860,97,1.0E-4
38861,97,1.0E-4
38862,97,1.0E-4
38863,97,1.0E-4
38864,97,1.0E-4
38865,97,1.0E-4
38866,97,1.0E-4
38867,97,1.0E-4
38868,97,1.0E-4
38869,97,1.0E-4
38870,97,1.0E-4
38871,97,1.0E-4
38872,97,1.0E-4
38873,97,1.0E-4
38874,97,1.0E-4
38875,97,1.0E-4
38876,97,1.0E-4
38877,97,1.0E-4
38878,97,1.0E-4
38879,97,1.0E-4
38880,97,1.0E-4
38881,97,1.0E-4
38882,97,1.0E-4
38883,97,1.0E-4
38884,97,1.0E-4
38885,97,1.0E-4
38886,97,1.0E-4
38887,97,1.0E-4
38888,97,1.0E-4
38889,97,1.0E-4
38890,97,1.0E-4
38891,97,1.0E-4
38892,97,1.0E-4
38893,97,1.0E-4
38894,97,1.0E-4
38895,97,1.0E-4
38896,97,1.0E-4
38897,97,1.0E-4
38898,97,1.0E-4
38899,97,1.0E-4
38900,97,1.0E-4
38901,97,1.0E-4
38902,97,1.0E-4
38903,97,1.0E-4
38904,97,1.0E-4
38905,97,1.0E-4
38906,97,1.0E-4
38907,97,1.0E-4
38908,97,1.0E-4
38909,97,1.0E-4
38910,97,1.0E-4
38911,97,1.0E-4
38912,97,1.0E-4
38913,97,1.0E-4
38914,97,1.0E-4
38915,97,1.0E-4
38916,97,1.0E-4
38917,97,1.0E-4
38918,97,1.0E-4
38919,97,1.0E-4
38920,97,1.0E-4
38921,97,1.0E-4
38922,97,1.0E-4
38923,97,1.0E-4
38924,97,1.0E-4
38925,97,1.0E-4
38926,97,1.0E-4
38927,97,1.0E-4
38928,97,1.0E-4
38929,97,1.0E-4
38930,97,1.0E-4
38931,97,1.0E-4
38932,97,1.0E-4
38933,97,1.0E-4
38934,97,1.0E-4
38935,97,1.0E-4
38936,97,1.0E-4
38937,97,1.0E-4
38938,97,1.0E-4
38939,97,1.0E-4
38940,97,1.0E-4
38941,97,1.0E-4
38942,97,1.0E-4
38943,97,1.0E-4
38944,97,1.0E-4
38945,97,1.0E-4
38946,97,1.0E-4
38947,97,1.0E-4
38948,97,1.0E-4
38949,97,1.0E-4
38950,97,1.0E-4
38951,97,1.0E-4
38952,97,1.0E-4
38953,97,1.0E-4
38954,97,1.0E-4
38955,97,1.0E-4
38956,97,1.0E-4
38957,97,1.0E-4
38958,97,1.0E-4
38959,97,1.0E-4
38960,97,1.0E-4
38961,97,1.0E-4
38962,97,1.0E-4
38963,97,1.0E-4
38964,97,1.0E-4
38965,97,1.0E-4
38966,97,1.0E-4
38967,97,1.0E-4
38968,97,1.0E-4
38969,97,1.0E-4
38970,97,1.0E-4
38971,97,1.0E-4
38972,97,1.0E-4
38973,97,1.0E-4
38974,97,1.0E-4
38975,97,1.0E-4
38976,97,1.0E-4
38977,97,1.0E-4
38978,97,1.0E-4
38979,97,1.0E-4
38980,97,1.0E-4
38981,97,1.0E-4
38982,97,1.0E-4
38983,97,1.0E-4
38984,97,1.0E-4
38985,97,1.0E-4
38986,97,1.0E-4
38987,97,1.0E-4
38988,97,1.0E-4
38989,97,1.0E-4
38990,97,1.0E-4
38991,97,1.0E-4
38992,97,1.0E-4
38993,97,1.0E-4
38994,97,1.0E-4
38995,97,1.0E-4
38996,97,1.0E-4
38997,97,1.0E-4
38998,97,1.0E-4
38999,97,1.0E-4
39000,97,1.0E-4
39001,97,1.0E-4
39002,97,1.0E-4
39003,97,1.0E-4
39004,97,1.0E-4
39005,97,1.0E-4
39006,97,1.0E-4
39007,97,1.0E-4
39008,97,1.0E-4
39009,97,1.0E-4
39010,97,1.0E-4
39011,97,1.0E-4
39012,97,1.0E-4
39013,97,1.0E-4
39014,97,1.0E-4
39015,97,1.0E-4
39016,97,1.0E-4
39017,97,1.0E-4
39018,97,1.0E-4
39019,97,1.0E-4
39020,97,1.0E-4
39021,97,1.0E-4
39022,97,1.0E-4
39023,97,1.0E-4
39024,97,1.0E-4
39025,97,1.0E-4
39026,97,1.0E-4
39027,97,1.0E-4
39028,97,1.0E-4
39029,97,1.0E-4
39030,97,1.0E-4
39031,97,1.0E-4
39032,97,1.0E-4
39033,97,1.0E-4
39034,97,1.0E-4
39035,97,1.0E-4
39036,97,1.0E-4
39037,97,1.0E-4
39038,97,1.0E-4
39039,97,1.0E-4
39040,97,1.0E-4
39041,97,1.0E-4
39042,97,1.0E-4
39043,97,1.0E-4
39044,97,1.0E-4
39045,97,1.0E-4
39046,97,1.0E-4
39047,97,1.0E-4
39048,97,1.0E-4
39049,97,1.0E-4
39050,97,1.0E-4
39051,97,1.0E-4
39052,97,1.0E-4
39053,97,1.0E-4
39054,97,1.0E-4
39055,97,1.0E-4
39056,97,1.0E-4
39057,97,1.0E-4
39058,97,1.0E-4
39059,97,1.0E-4
39060,97,1.0E-4
39061,97,1.0E-4
39062,97,1.0E-4
39063,97,1.0E-4
39064,97,1.0E-4
39065,97,1.0E-4
39066,97,1.0E-4
39067,97,1.0E-4
39068,97,1.0E-4
39069,97,1.0E-4
39070,97,1.0E-4
39071,97,1.0E-4
39072,97,1.0E-4
39073,97,1.0E-4
39074,97,1.0E-4
39075,97,1.0E-4
39076,97,1.0E-4
39077,97,1.0E-4
39078,97,1.0E-4
39079,97,1.0E-4
39080,97,1.0E-4
39081,97,1.0E-4
39082,97,1.0E-4
39083,97,1.0E-4
39084,97,1.0E-4
39085,97,1.0E-4
39086,97,1.0E-4
39087,97,1.0E-4
39088,97,1.0E-4
39089,97,1.0E-4
39090,97,1.0E-4
39091,97,1.0E-4
39092,97,1.0E-4
39093,97,1.0E-4
39094,97,1.0E-4
39095,97,1.0E-4
39096,97,1.0E-4
39097,97,1.0E-4
39098,97,1.0E-4
39099,97,1.0E-4
39100,97,1.0E-4
39101,97,1.0E-4
39102,97,1.0E-4
39103,97,1.0E-4
39104,97,1.0E-4
39105,97,1.0E-4
39106,97,1.0E-4
39107,97,1.0E-4
39108,97,1.0E-4
39109,97,1.0E-4
39110,97,1.0E-4
39111,97,1.0E-4
39112,97,1.0E-4
39113,97,1.0E-4
39114,97,1.0E-4
39115,97,1.0E-4
39116,97,1.0E-4
39117,97,1.0E-4
39118,97,1.0E-4
39119,97,1.0E-4
39120,97,1.0E-4
39121,97,1.0E-4
39122,97,1.0E-4
39123,97,1.0E-4
39124,97,1.0E-4
39125,97,1.0E-4
39126,97,1.0E-4
39127,97,1.0E-4
39128,97,1.0E-4
39129,97,1.0E-4
39130,97,1.0E-4
39131,97,1.0E-4
39132,97,1.0E-4
39133,97,1.0E-4
39134,97,1.0E-4
39135,97,1.0E-4
39136,97,1.0E-4
39137,97,1.0E-4
39138,97,1.0E-4
39139,97,1.0E-4
39140,97,1.0E-4
39141,97,1.0E-4
39142,97,1.0E-4
39143,97,1.0E-4
39144,97,1.0E-4
39145,97,1.0E-4
39146,97,1.0E-4
39147,97,1.0E-4
39148,97,1.0E-4
39149,97,1.0E-4
39150,97,1.0E-4
39151,97,1.0E-4
39152,97,1.0E-4
39153,97,1.0E-4
39154,97,1.0E-4
39155,97,1.0E-4
39156,97,1.0E-4
39157,97,1.0E-4
39158,97,1.0E-4
39159,97,1.0E-4
39160,97,1.0E-4
39161,97,1.0E-4
39162,97,1.0E-4
39163,97,1.0E-4
39164,97,1.0E-4
39165,97,1.0E-4
39166,97,1.0E-4
39167,97,1.0E-4
39168,97,1.0E-4
39169,97,1.0E-4
39170,97,1.0E-4
39171,97,1.0E-4
39172,97,1.0E-4
39173,97,1.0E-4
39174,97,1.0E-4
39175,97,1.0E-4
39176,97,1.0E-4
39177,97,1.0E-4
39178,97,1.0E-4
39179,97,1.0E-4
39180,97,1.0E-4
39181,97,1.0E-4
39182,97,1.0E-4
39183,97,1.0E-4
39184,97,1.0E-4
39185,97,1.0E-4
39186,97,1.0E-4
39187,97,1.0E-4
39188,97,1.0E-4
39189,97,1.0E-4
39190,97,1.0E-4
39191,97,1.0E-4
39192,97,1.0E-4
39193,97,1.0E-4
39194,97,1.0E-4
39195,97,1.0E-4
39196,97,1.0E-4
39197,97,1.0E-4
39198,97,1.0E-4
39199,97,1.0E-4
39200,97,1.0E-4
39201,97,1.0E-4
39202,97,1.0E-4
39203,97,1.0E-4
39204,97,1.0E-4
39205,97,1.0E-4
39206,97,1.0E-4
39207,97,1.0E-4
39208,97,1.0E-4
39209,97,1.0E-4
39210,97,1.0E-4
39211,97,1.0E-4
39212,97,1.0E-4
39213,97,1.0E-4
39214,97,1.0E-4
39215,97,1.0E-4
39216,97,1.0E-4
39217,97,1.0E-4
39218,97,1.0E-4
39219,97,1.0E-4
39220,97,1.0E-4
39221,97,1.0E-4
39222,97,1.0E-4
39223,97,1.0E-4
39224,97,1.0E-4
39225,97,1.0E-4
39226,97,1.0E-4
39227,97,1.0E-4
39228,97,1.0E-4
39229,97,1.0E-4
39230,97,1.0E-4
39231,97,1.0E-4
39232,97,1.0E-4
39233,97,1.0E-4
39234,97,1.0E-4
39235,97,1.0E-4
39236,97,1.0E-4
39237,97,1.0E-4
39238,97,1.0E-4
39239,97,1.0E-4
39240,97,1.0E-4
39241,97,1.0E-4
39242,97,1.0E-4
39243,97,1.0E-4
39244,97,1.0E-4
39245,97,1.0E-4
39246,97,1.0E-4
39247,97,1.0E-4
39248,97,1.0E-4
39249,97,1.0E-4
39250,97,1.0E-4
39251,97,1.0E-4
39252,97,1.0E-4
39253,97,1.0E-4
39254,97,1.0E-4
39255,97,1.0E-4
39256,97,1.0E-4
39257,97,1.0E-4
39258,97,1.0E-4
39259,97,1.0E-4
39260,97,1.0E-4
39261,97,1.0E-4
39262,97,1.0E-4
39263,97,1.0E-4
39264,97,1.0E-4
39265,97,1.0E-4
39266,97,1.0E-4
39267,97,1.0E-4
39268,97,1.0E-4
39269,97,1.0E-4
39270,97,1.0E-4
39271,97,1.0E-4
39272,97,1.0E-4
39273,97,1.0E-4
39274,97,1.0E-4
39275,97,1.0E-4
39276,97,1.0E-4
39277,97,1.0E-4
39278,97,1.0E-4
39279,97,1.0E-4
39280,97,1.0E-4
39281,97,1.0E-4
39282,97,1.0E-4
39283,97,1.0E-4
39284,97,1.0E-4
39285,97,1.0E-4
39286,97,1.0E-4
39287,97,1.0E-4
39288,97,1.0E-4
39289,97,1.0E-4
39290,97,1.0E-4
39291,97,1.0E-4
39292,97,1.0E-4
39293,97,1.0E-4
39294,97,1.0E-4
39295,97,1.0E-4
39296,97,1.0E-4
39297,97,1.0E-4
39298,97,1.0E-4
39299,97,1.0E-4
39300,97,1.0E-4
39301,97,1.0E-4
39302,97,1.0E-4
39303,97,1.0E-4
39304,97,1.0E-4
39305,97,1.0E-4
39306,97,1.0E-4
39307,97,1.0E-4
39308,97,1.0E-4
39309,97,1.0E-4
39310,97,1.0E-4
39311,97,1.0E-4
39312,97,1.0E-4
39313,97,1.0E-4
39314,97,1.0E-4
39315,97,1.0E-4
39316,97,1.0E-4
39317,97,1.0E-4
39318,97,1.0E-4
39319,97,1.0E-4
39320,97,1.0E-4
39321,97,1.0E-4
39322,97,1.0E-4
39323,97,1.0E-4
39324,97,1.0E-4
39325,97,1.0E-4
39326,97,1.0E-4
39327,97,1.0E-4
39328,97,1.0E-4
39329,97,1.0E-4
39330,97,1.0E-4
39331,97,1.0E-4
39332,97,1.0E-4
39333,97,1.0E-4
39334,97,1.0E-4
39335,97,1.0E-4
39336,97,1.0E-4
39337,97,1.0E-4
39338,97,1.0E-4
39339,97,1.0E-4
39340,97,1.0E-4
39341,97,1.0E-4
39342,97,1.0E-4
39343,97,1.0E-4
39344,97,1.0E-4
39345,97,1.0E-4
39346,97,1.0E-4
39347,97,1.0E-4
39348,97,1.0E-4
39349,97,1.0E-4
39350,97,1.0E-4
39351,97,1.0E-4
39352,97,1.0E-4
39353,97,1.0E-4
39354,97,1.0E-4
39355,97,1.0E-4
39356,97,1.0E-4
39357,97,1.0E-4
39358,97,1.0E-4
39359,97,1.0E-4
39360,97,1.0E-4
39361,97,1.0E-4
39362,97,1.0E-4
39363,97,1.0E-4
39364,97,1.0E-4
39365,97,1.0E-4
39366,97,1.0E-4
39367,97,1.0E-4
39368,97,1.0E-4
39369,97,1.0E-4
39370,97,1.0E-4
39371,97,1.0E-4
39372,97,1.0E-4
39373,97,1.0E-4
39374,97,1.0E-4
39375,97,1.0E-4
39376,97,1.0E-4
39377,97,1.0E-4
39378,97,1.0E-4
39379,97,1.0E-4
39380,97,1.0E-4
39381,97,1.0E-4
39382,97,1.0E-4
39383,97,1.0E-4
39384,97,1.0E-4
39385,97,1.0E-4
39386,97,1.0E-4
39387,97,1.0E-4
39388,97,1.0E-4
39389,97,1.0E-4
39390,97,1.0E-4
39391,97,1.0E-4
39392,97,1.0E-4
39393,97,1.0E-4
39394,97,1.0E-4
39395,97,1.0E-4
39396,97,1.0E-4
39397,97,1.0E-4
39398,97,1.0E-4
39399,97,1.0E-4
39400,97,1.0E-4
39401,97,1.0E-4
39402,97,1.0E-4
39403,97,1.0E-4
39404,97,1.0E-4
39405,97,1.0E-4
39406,97,1.0E-4
39407,97,1.0E-4
39408,97,1.0E-4
39409,97,1.0E-4
39410,97,1.0E-4
39411,97,1.0E-4
39412,97,1.0E-4
39413,97,1.0E-4
39414,97,1.0E-4
39415,97,1.0E-4
39416,97,1.0E-4
39417,97,1.0E-4
39418,97,1.0E-4
39419,97,1.0E-4
39420,97,1.0E-4
39421,97,1.0E-4
39422,97,1.0E-4
39423,97,1.0E-4
39424,97,1.0E-4
39425,97,1.0E-4
39426,97,1.0E-4
39427,97,1.0E-4
39428,97,1.0E-4
39429,97,1.0E-4
39430,97,1.0E-4
39431,97,1.0E-4
39432,97,1.0E-4
39433,97,1.0E-4
39434,97,1.0E-4
39435,97,1.0E-4
39436,97,1.0E-4
39437,97,1.0E-4
39438,97,1.0E-4
39439,97,1.0E-4
39440,97,1.0E-4
39441,97,1.0E-4
39442,97,1.0E-4
39443,97,1.0E-4
39444,97,1.0E-4
39445,97,1.0E-4
39446,97,1.0E-4
39447,97,1.0E-4
39448,97,1.0E-4
39449,97,1.0E-4
39450,97,1.0E-4
39451,97,1.0E-4
39452,97,1.0E-4
39453,97,1.0E-4
39454,97,1.0E-4
39455,97,1.0E-4
39456,97,1.0E-4
39457,97,1.0E-4
39458,97,1.0E-4
39459,97,1.0E-4
39460,97,1.0E-4
39461,97,1.0E-4
39462,97,1.0E-4
39463,97,1.0E-4
39464,97,1.0E-4
39465,97,1.0E-4
39466,97,1.0E-4
39467,97,1.0E-4
39468,97,1.0E-4
39469,97,1.0E-4
39470,97,1.0E-4
39471,97,1.0E-4
39472,97,1.0E-4
39473,97,1.0E-4
39474,97,1.0E-4
39475,97,1.0E-4
39476,97,1.0E-4
39477,97,1.0E-4
39478,97,1.0E-4
39479,97,1.0E-4
39480,97,1.0E-4
39481,97,1.0E-4
39482,97,1.0E-4
39483,97,1.0E-4
39484,97,1.0E-4
39485,97,1.0E-4
39486,97,1.0E-4
39487,97,1.0E-4
39488,97,1.0E-4
39489,97,1.0E-4
39490,97,1.0E-4
39491,97,1.0E-4
39492,97,1.0E-4
39493,97,1.0E-4
39494,97,1.0E-4
39495,97,1.0E-4
39496,97,1.0E-4
39497,97,1.0E-4
39498,97,1.0E-4
39499,97,1.0E-4
39500,97,1.0E-4
39501,97,1.0E-4
39502,97,1.0E-4
39503,97,1.0E-4
39504,97,1.0E-4
39505,97,1.0E-4
39506,97,1.0E-4
39507,97,1.0E-4
39508,97,1.0E-4
39509,97,1.0E-4
39510,97,1.0E-4
39511,97,1.0E-4
39512,97,1.0E-4
39513,97,1.0E-4
39514,97,1.0E-4
39515,97,1.0E-4
39516,97,1.0E-4
39517,97,1.0E-4
39518,97,1.0E-4
39519,97,1.0E-4
39520,97,1.0E-4
39521,97,1.0E-4
39522,97,1.0E-4
39523,97,1.0E-4
39524,97,1.0E-4
39525,97,1.0E-4
39526,97,1.0E-4
39527,97,1.0E-4
39528,97,1.0E-4
39529,97,1.0E-4
39530,97,1.0E-4
39531,97,1.0E-4
39532,97,1.0E-4
39533,97,1.0E-4
39534,97,1.0E-4
39535,97,1.0E-4
39536,97,1.0E-4
39537,97,1.0E-4
39538,97,1.0E-4
39539,97,1.0E-4
39540,97,1.0E-4
39541,97,1.0E-4
39542,97,1.0E-4
39543,97,1.0E-4
39544,97,1.0E-4
39545,97,1.0E-4
39546,97,1.0E-4
39547,97,1.0E-4
39548,97,1.0E-4
39549,97,1.0E-4
39550,97,1.0E-4
39551,97,1.0E-4
39552,97,1.0E-4
39553,97,1.0E-4
39554,97,1.0E-4
39555,97,1.0E-4
39556,97,1.0E-4
39557,97,1.0E-4
39558,97,1.0E-4
39559,97,1.0E-4
39560,97,1.0E-4
39561,97,1.0E-4
39562,97,1.0E-4
39563,97,1.0E-4
39564,97,1.0E-4
39565,97,1.0E-4
39566,97,1.0E-4
39567,97,1.0E-4
39568,97,1.0E-4
39569,97,1.0E-4
39570,97,1.0E-4
39571,97,1.0E-4
39572,97,1.0E-4
39573,97,1.0E-4
39574,97,1.0E-4
39575,97,1.0E-4
39576,97,1.0E-4
39577,97,1.0E-4
39578,97,1.0E-4
39579,97,1.0E-4
39580,97,1.0E-4
39581,97,1.0E-4
39582,97,1.0E-4
39583,97,1.0E-4
39584,97,1.0E-4
39585,97,1.0E-4
39586,97,1.0E-4
39587,97,1.0E-4
39588,97,1.0E-4
39589,97,1.0E-4
39590,97,1.0E-4
39591,97,1.0E-4
39592,97,1.0E-4
39593,97,1.0E-4
39594,97,1.0E-4
39595,97,1.0E-4
39596,97,1.0E-4
39597,97,1.0E-4
39598,97,1.0E-4
39599,97,1.0E-4
39600,97,1.0E-4
39601,97,1.0E-4
39602,97,1.0E-4
39603,97,1.0E-4
39604,97,1.0E-4
39605,97,1.0E-4
39606,97,1.0E-4
39607,97,1.0E-4
39608,97,1.0E-4
39609,97,1.0E-4
39610,97,1.0E-4
39611,97,1.0E-4
39612,97,1.0E-4
39613,97,1.0E-4
39614,97,1.0E-4
39615,97,1.0E-4
39616,97,1.0E-4
39617,97,1.0E-4
39618,97,1.0E-4
39619,97,1.0E-4
39620,97,1.0E-4
39621,97,1.0E-4
39622,97,1.0E-4
39623,97,1.0E-4
39624,97,1.0E-4
39625,97,1.0E-4
39626,97,1.0E-4
39627,97,1.0E-4
39628,97,1.0E-4
39629,97,1.0E-4
39630,97,1.0E-4
39631,97,1.0E-4
39632,97,1.0E-4
39633,97,1.0E-4
39634,97,1.0E-4
39635,97,1.0E-4
39636,97,1.0E-4
39637,97,1.0E-4
39638,97,1.0E-4
39639,97,1.0E-4
39640,97,1.0E-4
39641,97,1.0E-4
39642,97,1.0E-4
39643,97,1.0E-4
39644,97,1.0E-4
39645,97,1.0E-4
39646,97,1.0E-4
39647,97,1.0E-4
39648,97,1.0E-4
39649,97,1.0E-4
39650,97,1.0E-4
39651,97,1.0E-4
39652,97,1.0E-4
39653,97,1.0E-4
39654,97,1.0E-4
39655,97,1.0E-4
39656,97,1.0E-4
39657,97,1.0E-4
39658,97,1.0E-4
39659,97,1.0E-4
39660,97,1.0E-4
39661,97,1.0E-4
39662,97,1.0E-4
39663,97,1.0E-4
39664,97,1.0E-4
39665,97,1.0E-4
39666,97,1.0E-4
39667,97,1.0E-4
39668,97,1.0E-4
39669,97,1.0E-4
39670,97,1.0E-4
39671,97,1.0E-4
39672,97,1.0E-4
39673,97,1.0E-4
39674,97,1.0E-4
39675,97,1.0E-4
39676,97,1.0E-4
39677,97,1.0E-4
39678,97,1.0E-4
39679,97,1.0E-4
39680,97,1.0E-4
39681,97,1.0E-4
39682,97,1.0E-4
39683,97,1.0E-4
39684,97,1.0E-4
39685,97,1.0E-4
39686,97,1.0E-4
39687,97,1.0E-4
39688,97,1.0E-4
39689,97,1.0E-4
39690,97,1.0E-4
39691,97,1.0E-4
39692,97,1.0E-4
39693,97,1.0E-4
39694,97,1.0E-4
39695,97,1.0E-4
39696,97,1.0E-4
39697,97,1.0E-4
39698,97,1.0E-4
39699,97,1.0E-4
39700,97,1.0E-4
39701,97,1.0E-4
39702,97,1.0E-4
39703,97,1.0E-4
39704,97,1.0E-4
39705,97,1.0E-4
39706,97,1.0E-4
39707,97,1.0E-4
39708,97,1.0E-4
39709,97,1.0E-4
39710,97,1.0E-4
39711,97,1.0E-4
39712,97,1.0E-4
39713,97,1.0E-4
39714,97,1.0E-4
39715,97,1.0E-4
39716,97,1.0E-4
39717,97,1.0E-4
39718,97,1.0E-4
39719,97,1.0E-4
39720,97,1.0E-4
39721,97,1.0E-4
39722,97,1.0E-4
39723,97,1.0E-4
39724,97,1.0E-4
39725,97,1.0E-4
39726,97,1.0E-4
39727,97,1.0E-4
39728,97,1.0E-4
39729,97,1.0E-4
39730,97,1.0E-4
39731,97,1.0E-4
39732,97,1.0E-4
39733,97,1.0E-4
39734,97,1.0E-4
39735,97,1.0E-4
39736,97,1.0E-4
39737,97,1.0E-4
39738,97,1.0E-4
39739,97,1.0E-4
39740,97,1.0E-4
39741,97,1.0E-4
39742,97,1.0E-4
39743,97,1.0E-4
39744,97,1.0E-4
39745,97,1.0E-4
39746,97,1.0E-4
39747,97,1.0E-4
39748,97,1.0E-4
39749,97,1.0E-4
39750,97,1.0E-4
39751,97,1.0E-4
39752,97,1.0E-4
39753,97,1.0E-4
39754,97,1.0E-4
39755,97,1.0E-4
39756,97,1.0E-4
39757,97,1.0E-4
39758,97,1.0E-4
39759,97,1.0E-4
39760,97,1.0E-4
39761,97,1.0E-4
39762,97,1.0E-4
39763,97,1.0E-4
39764,97,1.0E-4
39765,97,1.0E-4
39766,97,1.0E-4
39767,97,1.0E-4
39768,97,1.0E-4
39769,97,1.0E-4
39770,97,1.0E-4
39771,97,1.0E-4
39772,97,1.0E-4
39773,97,1.0E-4
39774,97,1.0E-4
39775,97,1.0E-4
39776,97,1.0E-4
39777,97,1.0E-4
39778,97,1.0E-4
39779,97,1.0E-4
39780,97,1.0E-4
39781,97,1.0E-4
39782,97,1.0E-4
39783,97,1.0E-4
39784,97,1.0E-4
39785,97,1.0E-4
39786,97,1.0E-4
39787,97,1.0E-4
39788,97,1.0E-4
39789,97,1.0E-4
39790,97,1.0E-4
39791,97,1.0E-4
39792,97,1.0E-4
39793,97,1.0E-4
39794,97,1.0E-4
39795,97,1.0E-4
39796,97,1.0E-4
39797,97,1.0E-4
39798,97,1.0E-4
39799,97,1.0E-4
39800,97,1.0E-4
39801,97,1.0E-4
39802,97,1.0E-4
39803,97,1.0E-4
39804,97,1.0E-4
39805,97,1.0E-4
39806,97,1.0E-4
39807,97,1.0E-4
39808,97,1.0E-4
39809,97,1.0E-4
39810,97,1.0E-4
39811,97,1.0E-4
39812,97,1.0E-4
39813,97,1.0E-4
39814,97,1.0E-4
39815,97,1.0E-4
39816,97,1.0E-4
39817,97,1.0E-4
39818,97,1.0E-4
39819,97,1.0E-4
39820,97,1.0E-4
39821,97,1.0E-4
39822,97,1.0E-4
39823,97,1.0E-4
39824,97,1.0E-4
39825,97,1.0E-4
39826,97,1.0E-4
39827,97,1.0E-4
39828,97,1.0E-4
39829,97,1.0E-4
39830,97,1.0E-4
39831,97,1.0E-4
39832,97,1.0E-4
39833,97,1.0E-4
39834,97,1.0E-4
39835,97,1.0E-4
39836,97,1.0E-4
39837,97,1.0E-4
39838,97,1.0E-4
39839,97,1.0E-4
39840,97,1.0E-4
39841,97,1.0E-4
39842,97,1.0E-4
39843,97,1.0E-4
39844,97,1.0E-4
39845,97,1.0E-4
39846,97,1.0E-4
39847,97,1.0E-4
39848,97,1.0E-4
39849,97,1.0E-4
39850,97,1.0E-4
39851,97,1.0E-4
39852,97,1.0E-4
39853,97,1.0E-4
39854,97,1.0E-4
39855,97,1.0E-4
39856,97,1.0E-4
39857,97,1.0E-4
39858,97,1.0E-4
39859,97,1.0E-4
39860,97,1.0E-4
39861,97,1.0E-4
39862,97,1.0E-4
39863,97,1.0E-4
39864,97,1.0E-4
39865,97,1.0E-4
39866,97,1.0E-4
39867,97,1.0E-4
39868,97,1.0E-4
39869,97,1.0E-4
39870,97,1.0E-4
39871,97,1.0E-4
39872,97,1.0E-4
39873,97,1.0E-4
39874,97,1.0E-4
39875,97,1.0E-4
39876,97,1.0E-4
39877,97,1.0E-4
39878,97,1.0E-4
39879,97,1.0E-4
39880,97,1.0E-4
39881,97,1.0E-4
39882,97,1.0E-4
39883,97,1.0E-4
39884,97,1.0E-4
39885,97,1.0E-4
39886,97,1.0E-4
39887,97,1.0E-4
39888,97,1.0E-4
39889,97,1.0E-4
39890,97,1.0E-4
39891,97,1.0E-4
39892,97,1.0E-4
39893,97,1.0E-4
39894,97,1.0E-4
39895,97,1.0E-4
39896,97,1.0E-4
39897,97,1.0E-4
39898,97,1.0E-4
39899,97,1.0E-4
39900,97,1.0E-4
39901,97,1.0E-4
39902,97,1.0E-4
39903,97,1.0E-4
39904,97,1.0E-4
39905,97,1.0E-4
39906,97,1.0E-4
39907,97,1.0E-4
39908,97,1.0E-4
39909,97,1.0E-4
39910,97,1.0E-4
39911,97,1.0E-4
39912,97,1.0E-4
39913,97,1.0E-4
39914,97,1.0E-4
39915,97,1.0E-4
39916,97,1.0E-4
39917,97,1.0E-4
39918,97,1.0E-4
39919,97,1.0E-4
39920,97,1.0E-4
39921,97,1.0E-4
39922,97,1.0E-4
39923,97,1.0E-4
39924,97,1.0E-4
39925,97,1.0E-4
39926,97,1.0E-4
39927,97,1.0E-4
39928,97,1.0E-4
39929,97,1.0E-4
39930,97,1.0E-4
39931,97,1.0E-4
39932,97,1.0E-4
39933,97,1.0E-4
39934,97,1.0E-4
39935,97,1.0E-4
39936,97,1.0E-4
39937,97,1.0E-4
39938,97,1.0E-4
39939,97,1.0E-4
39940,97,1.0E-4
39941,97,1.0E-4
39942,97,1.0E-4
39943,97,1.0E-4
39944,97,1.0E-4
39945,97,1.0E-4
39946,97,1.0E-4
39947,97,1.0E-4
39948,97,1.0E-4
39949,97,1.0E-4
39950,97,1.0E-4
39951,97,1.0E-4
39952,97,1.0E-4
39953,97,1.0E-4
39954,97,1.0E-4
39955,97,1.0E-4
39956,97,1.0E-4
39957,97,1.0E-4
39958,97,1.0E-4
39959,97,1.0E-4
39960,97,1.0E-4
39961,97,1.0E-4
39962,97,1.0E-4
39963,97,1.0E-4
39964,97,1.0E-4
39965,97,1.0E-4
39966,97,1.0E-4
39967,97,1.0E-4
39968,97,1.0E-4
39969,97,1.0E-4
39970,97,1.0E-4
39971,97,1.0E-4
39972,97,1.0E-4
39973,97,1.0E-4
39974,97,1.0E-4
39975,97,1.0E-4
39976,97,1.0E-4
39977,97,1.0E-4
39978,97,1.0E-4
39979,97,1.0E-4
39980,97,1.0E-4
39981,97,1.0E-4
39982,97,1.0E-4
39983,97,1.0E-4
39984,97,1.0E-4
39985,97,1.0E-4
39986,97,1.0E-4
39987,97,1.0E-4
39988,97,1.0E-4
39989,97,1.0E-4
39990,97,1.0E-4
39991,97,1.0E-4
39992,97,1.0E-4
39993,97,1.0E-4
39994,97,1.0E-4
39995,97,1.0E-4
39996,97,1.0E-4
39997,97,1.0E-4
39998,97,1.0E-4
39999,97,1.0E-4
40000,97,1.0E-4
40001,97,1.0E-4
40002,97,1.0E-4
40003,97,1.0E-4
40004,97,1.0E-4
40005,97,1.0E-4
40006,97,1.0E-4
40007,97,1.0E-4
40008,97,1.0E-4
40009,97,1.0E-4
40010,97,1.0E-4
40011,97,1.0E-4
40012,97,1.0E-4
40013,97,1.0E-4
40014,97,1.0E-4
40015,97,1.0E-4
40016,97,1.0E-4
40017,97,1.0E-4
40018,97,1.0E-4
40019,97,1.0E-4
40020,97,1.0E-4
40021,97,1.0E-4
40022,97,1.0E-4
40023,97,1.0E-4
40024,97,1.0E-4
40025,97,1.0E-4
40026,97,1.0E-4
40027,97,1.0E-4
40028,97,1.0E-4
40029,97,1.0E-4
40030,97,1.0E-4
40031,97,1.0E-4
40032,97,1.0E-4
40033,97,1.0E-4
40034,97,1.0E-4
40035,97,1.0E-4
40036,97,1.0E-4
40037,97,1.0E-4
40038,97,1.0E-4
40039,97,1.0E-4
40040,97,1.0E-4
40041,97,1.0E-4
40042,97,1.0E-4
40043,97,1.0E-4
40044,97,1.0E-4
40045,97,1.0E-4
40046,97,1.0E-4
40047,97,1.0E-4
40048,97,1.0E-4
40049,97,1.0E-4
40050,97,1.0E-4
40051,97,1.0E-4
40052,97,1.0E-4
40053,97,1.0E-4
40054,97,1.0E-4
40055,97,1.0E-4
40056,97,1.0E-4
40057,97,1.0E-4
40058,97,1.0E-4
40059,97,1.0E-4
40060,97,1.0E-4
40061,97,1.0E-4
40062,97,1.0E-4
40063,97,1.0E-4
40064,97,1.0E-4
40065,97,1.0E-4
40066,97,1.0E-4
40067,97,1.0E-4
40068,97,1.0E-4
40069,97,1.0E-4
40070,97,1.0E-4
40071,97,1.0E-4
40072,97,1.0E-4
40073,97,1.0E-4
40074,97,1.0E-4
40075,97,1.0E-4
40076,97,1.0E-4
40077,97,1.0E-4
40078,97,1.0E-4
40079,97,1.0E-4
40080,97,1.0E-4
40081,97,1.0E-4
40082,97,1.0E-4
40083,97,1.0E-4
40084,97,1.0E-4
40085,97,1.0E-4
40086,97,1.0E-4
40087,97,1.0E-4
40088,97,1.0E-4
40089,97,1.0E-4
40090,97,1.0E-4
40091,97,1.0E-4
40092,97,1.0E-4
40093,97,1.0E-4
40094,97,1.0E-4
40095,97,1.0E-4
40096,97,1.0E-4
40097,97,1.0E-4
40098,97,1.0E-4
40099,97,1.0E-4
40100,97,1.0E-4
40101,97,1.0E-4
40102,97,1.0E-4
40103,97,1.0E-4
40104,97,1.0E-4
40105,97,1.0E-4
40106,97,1.0E-4
40107,97,1.0E-4
40108,97,1.0E-4
40109,97,1.0E-4
40110,97,1.0E-4
40111,97,1.0E-4
40112,97,1.0E-4
40113,97,1.0E-4
40114,97,1.0E-4
40115,97,1.0E-4
40116,97,1.0E-4
40117,97,1.0E-4
40118,97,1.0E-4
40119,97,1.0E-4
40120,97,1.0E-4
40121,97,1.0E-4
40122,97,1.0E-4
40123,97,1.0E-4
40124,97,1.0E-4
40125,97,1.0E-4
40126,97,1.0E-4
40127,97,1.0E-4
40128,97,1.0E-4
40129,97,1.0E-4
40130,97,1.0E-4
40131,97,1.0E-4
40132,97,1.0E-4
40133,97,1.0E-4
40134,97,1.0E-4
40135,97,1.0E-4
40136,97,1.0E-4
40137,97,1.0E-4
40138,97,1.0E-4
40139,97,1.0E-4
40140,97,1.0E-4
40141,97,1.0E-4
40142,97,1.0E-4
40143,97,1.0E-4
40144,97,1.0E-4
40145,97,1.0E-4
40146,97,1.0E-4
40147,97,1.0E-4
40148,97,1.0E-4
40149,97,1.0E-4
40150,97,1.0E-4
40151,97,1.0E-4
40152,97,1.0E-4
40153,97,1.0E-4
40154,97,1.0E-4
40155,97,1.0E-4
40156,97,1.0E-4
40157,97,1.0E-4
40158,97,1.0E-4
40159,97,1.0E-4
40160,97,1.0E-4
40161,97,1.0E-4
40162,97,1.0E-4
40163,97,1.0E-4
40164,97,1.0E-4
40165,97,1.0E-4
40166,97,1.0E-4
40167,97,1.0E-4
40168,97,1.0E-4
40169,97,1.0E-4
40170,97,1.0E-4
40171,97,1.0E-4
40172,97,1.0E-4
40173,97,1.0E-4
40174,97,1.0E-4
40175,97,1.0E-4
40176,97,1.0E-4
40177,97,1.0E-4
40178,97,1.0E-4
40179,97,1.0E-4
40180,97,1.0E-4
40181,97,1.0E-4
40182,97,1.0E-4
40183,97,1.0E-4
40184,97,1.0E-4
40185,97,1.0E-4
40186,97,1.0E-4
40187,97,1.0E-4
40188,97,1.0E-4
40189,97,1.0E-4
40190,97,1.0E-4
40191,97,1.0E-4
40192,97,1.0E-4
40193,97,1.0E-4
40194,97,1.0E-4
40195,97,1.0E-4
40196,97,1.0E-4
40197,97,1.0E-4
40198,97,1.0E-4
40199,97,1.0E-4
40200,97,1.0E-4
40201,97,1.0E-4
40202,97,1.0E-4
40203,97,1.0E-4
40204,97,1.0E-4
40205,97,1.0E-4
40206,97,1.0E-4
40207,97,1.0E-4
40208,97,1.0E-4
40209,97,1.0E-4
40210,97,1.0E-4
40211,97,1.0E-4
40212,97,1.0E-4
40213,97,1.0E-4
40214,97,1.0E-4
40215,97,1.0E-4
40216,97,1.0E-4
40217,97,1.0E-4
40218,97,1.0E-4
40219,97,1.0E-4
40220,97,1.0E-4
40221,97,1.0E-4
40222,97,1.0E-4
40223,97,1.0E-4
40224,97,1.0E-4
40225,97,1.0E-4
40226,97,1.0E-4
40227,97,1.0E-4
40228,97,1.0E-4
40229,97,1.0E-4
40230,97,1.0E-4
40231,97,1.0E-4
40232,97,1.0E-4
40233,97,1.0E-4
40234,97,1.0E-4
40235,97,1.0E-4
40236,97,1.0E-4
40237,97,1.0E-4
40238,97,1.0E-4
40239,97,1.0E-4
40240,97,1.0E-4
40241,97,1.0E-4
40242,97,1.0E-4
40243,97,1.0E-4
40244,97,1.0E-4
40245,97,1.0E-4
40246,97,1.0E-4
40247,97,1.0E-4
40248,97,1.0E-4
40249,97,1.0E-4
40250,97,1.0E-4
40251,97,1.0E-4
40252,97,1.0E-4
40253,97,1.0E-4
40254,97,1.0E-4
40255,97,1.0E-4
40256,97,1.0E-4
40257,97,1.0E-4
40258,97,1.0E-4
40259,97,1.0E-4
40260,97,1.0E-4
40261,97,1.0E-4
40262,97,1.0E-4
40263,97,1.0E-4
40264,97,1.0E-4
40265,97,1.0E-4
40266,97,1.0E-4
40267,97,1.0E-4
40268,97,1.0E-4
40269,97,1.0E-4
40270,97,1.0E-4
40271,97,1.0E-4
40272,97,1.0E-4
40273,97,1.0E-4
40274,97,1.0E-4
40275,97,1.0E-4
40276,97,1.0E-4
40277,97,1.0E-4
40278,97,1.0E-4
40279,97,1.0E-4
40280,97,1.0E-4
40281,97,1.0E-4
40282,97,1.0E-4
40283,97,1.0E-4
40284,97,1.0E-4
40285,97,1.0E-4
40286,97,1.0E-4
40287,97,1.0E-4
40288,97,1.0E-4
40289,97,1.0E-4
40290,97,1.0E-4
40291,97,1.0E-4
40292,97,1.0E-4
40293,97,1.0E-4
40294,97,1.0E-4
40295,97,1.0E-4
40296,97,1.0E-4
40297,97,1.0E-4
40298,97,1.0E-4
40299,97,1.0E-4
40300,97,1.0E-4
40301,97,1.0E-4
40302,97,1.0E-4
40303,97,1.0E-4
40304,97,1.0E-4
40305,97,1.0E-4
40306,97,1.0E-4
40307,97,1.0E-4
40308,97,1.0E-4
40309,97,1.0E-4
40310,97,1.0E-4
40311,97,1.0E-4
40312,97,1.0E-4
40313,97,1.0E-4
40314,97,1.0E-4
40315,97,1.0E-4
40316,97,1.0E-4
40317,97,1.0E-4
40318,97,1.0E-4
40319,97,1.0E-4
40320,97,1.0E-4
40321,97,1.0E-4
40322,97,1.0E-4
40323,97,1.0E-4
40324,97,1.0E-4
40325,97,1.0E-4
40326,97,1.0E-4
40327,97,1.0E-4
40328,97,1.0E-4
40329,97,1.0E-4
40330,97,1.0E-4
40331,97,1.0E-4
40332,97,1.0E-4
40333,97,1.0E-4
40334,97,1.0E-4
40335,97,1.0E-4
40336,97,1.0E-4
40337,97,1.0E-4
40338,97,1.0E-4
40339,97,1.0E-4
40340,97,1.0E-4
40341,97,1.0E-4
40342,97,1.0E-4
40343,97,1.0E-4
40344,97,1.0E-4
40345,97,1.0E-4
40346,97,1.0E-4
40347,97,1.0E-4
40348,97,1.0E-4
40349,97,1.0E-4
40350,97,1.0E-4
40351,97,1.0E-4
40352,97,1.0E-4
40353,97,1.0E-4
40354,97,1.0E-4
40355,97,1.0E-4
40356,97,1.0E-4
40357,97,1.0E-4
40358,97,1.0E-4
40359,97,1.0E-4
40360,97,1.0E-4
40361,97,1.0E-4
40362,97,1.0E-4
40363,97,1.0E-4
40364,97,1.0E-4
40365,97,1.0E-4
40366,97,1.0E-4
40367,97,1.0E-4
40368,97,1.0E-4
40369,97,1.0E-4
40370,97,1.0E-4
40371,97,1.0E-4
40372,97,1.0E-4
40373,97,1.0E-4
40374,97,1.0E-4
40375,97,1.0E-4
40376,97,1.0E-4
40377,97,1.0E-4
40378,97,1.0E-4
40379,97,1.0E-4
40380,97,1.0E-4
40381,97,1.0E-4
40382,97,1.0E-4
40383,97,1.0E-4
40384,97,1.0E-4
40385,97,1.0E-4
40386,97,1.0E-4
40387,97,1.0E-4
40388,97,1.0E-4
40389,97,1.0E-4
40390,97,1.0E-4
40391,97,1.0E-4
40392,97,1.0E-4
40393,97,1.0E-4
40394,97,1.0E-4
40395,97,1.0E-4
40396,97,1.0E-4
40397,97,1.0E-4
40398,97,1.0E-4
40399,97,1.0E-4
40400,97,1.0E-4
40401,97,1.0E-4
40402,97,1.0E-4
40403,97,1.0E-4
40404,97,1.0E-4
40405,97,1.0E-4
40406,97,1.0E-4
40407,97,1.0E-4
40408,97,1.0E-4
40409,97,1.0E-4
40410,97,1.0E-4
40411,97,1.0E-4
40412,97,1.0E-4
40413,97,1.0E-4
40414,97,1.0E-4
40415,97,1.0E-4
40416,97,1.0E-4
40417,97,1.0E-4
40418,97,1.0E-4
40419,97,1.0E-4
40420,97,1.0E-4
40421,97,1.0E-4
40422,97,1.0E-4
40423,97,1.0E-4
40424,97,1.0E-4
40425,97,1.0E-4
40426,97,1.0E-4
40427,97,1.0E-4
40428,97,1.0E-4
40429,97,1.0E-4
40430,97,1.0E-4
40431,97,1.0E-4
40432,97,1.0E-4
40433,97,1.0E-4
40434,97,1.0E-4
40435,97,1.0E-4
40436,97,1.0E-4
40437,97,1.0E-4
40438,97,1.0E-4
40439,97,1.0E-4
40440,97,1.0E-4
40441,97,1.0E-4
40442,97,1.0E-4
40443,97,1.0E-4
40444,97,1.0E-4
40445,97,1.0E-4
40446,97,1.0E-4
40447,97,1.0E-4
40448,97,1.0E-4
40449,97,1.0E-4
40450,97,1.0E-4
40451,97,1.0E-4
40452,97,1.0E-4
40453,97,1.0E-4
40454,97,1.0E-4
40455,97,1.0E-4
40456,97,1.0E-4
40457,97,1.0E-4
40458,97,1.0E-4
40459,97,1.0E-4
40460,97,1.0E-4
40461,97,1.0E-4
40462,97,1.0E-4
40463,97,1.0E-4
40464,97,1.0E-4
40465,97,1.0E-4
40466,97,1.0E-4
40467,97,1.0E-4
40468,97,1.0E-4
40469,97,1.0E-4
40470,97,1.0E-4
40471,97,1.0E-4
40472,97,1.0E-4
40473,97,1.0E-4
40474,97,1.0E-4
40475,97,1.0E-4
40476,97,1.0E-4
40477,97,1.0E-4
40478,97,1.0E-4
40479,97,1.0E-4
40480,97,1.0E-4
40481,97,1.0E-4
40482,97,1.0E-4
40483,97,1.0E-4
40484,97,1.0E-4
40485,97,1.0E-4
40486,97,1.0E-4
40487,97,1.0E-4
40488,97,1.0E-4
40489,97,1.0E-4
40490,97,1.0E-4
40491,97,1.0E-4
40492,97,1.0E-4
40493,97,1.0E-4
40494,97,1.0E-4
40495,97,1.0E-4
40496,97,1.0E-4
40497,97,1.0E-4
40498,97,1.0E-4
40499,97,1.0E-4
40500,97,1.0E-4
40501,97,1.0E-4
40502,97,1.0E-4
40503,97,1.0E-4
40504,97,1.0E-4
40505,97,1.0E-4
40506,97,1.0E-4
40507,97,1.0E-4
40508,97,1.0E-4
40509,97,1.0E-4
40510,97,1.0E-4
40511,97,1.0E-4
40512,97,1.0E-4
40513,97,1.0E-4
40514,97,1.0E-4
40515,97,1.0E-4
40516,97,1.0E-4
40517,97,1.0E-4
40518,97,1.0E-4
40519,97,1.0E-4
40520,97,1.0E-4
40521,97,1.0E-4
40522,97,1.0E-4
40523,97,1.0E-4
40524,97,1.0E-4
40525,97,1.0E-4
40526,97,1.0E-4
40527,97,1.0E-4
40528,97,1.0E-4
40529,97,1.0E-4
40530,97,1.0E-4
40531,97,1.0E-4
40532,97,1.0E-4
40533,97,1.0E-4
40534,97,1.0E-4
40535,97,1.0E-4
40536,97,1.0E-4
40537,97,1.0E-4
40538,97,1.0E-4
40539,97,1.0E-4
40540,97,1.0E-4
40541,97,1.0E-4
40542,97,1.0E-4
40543,97,1.0E-4
40544,97,1.0E-4
40545,97,1.0E-4
40546,97,1.0E-4
40547,97,1.0E-4
40548,97,1.0E-4
40549,97,1.0E-4
40550,97,1.0E-4
40551,97,1.0E-4
40552,97,1.0E-4
40553,97,1.0E-4
40554,97,1.0E-4
40555,97,1.0E-4
40556,97,1.0E-4
40557,97,1.0E-4
40558,97,1.0E-4
40559,97,1.0E-4
40560,97,1.0E-4
40561,97,1.0E-4
40562,97,1.0E-4
40563,97,1.0E-4
40564,97,1.0E-4
40565,97,1.0E-4
40566,97,1.0E-4
40567,97,1.0E-4
40568,97,1.0E-4
40569,97,1.0E-4
40570,97,1.0E-4
40571,97,1.0E-4
40572,97,1.0E-4
40573,97,1.0E-4
40574,97,1.0E-4
40575,97,1.0E-4
40576,97,1.0E-4
40577,97,1.0E-4
40578,97,1.0E-4
40579,97,1.0E-4
40580,97,1.0E-4
40581,97,1.0E-4
40582,97,1.0E-4
40583,97,1.0E-4
40584,97,1.0E-4
40585,97,1.0E-4
40586,97,1.0E-4
40587,97,1.0E-4
40588,97,1.0E-4
40589,97,1.0E-4
40590,97,1.0E-4
40591,97,1.0E-4
40592,97,1.0E-4
40593,97,1.0E-4
40594,97,1.0E-4
40595,97,1.0E-4
40596,97,1.0E-4
40597,97,1.0E-4
40598,97,1.0E-4
40599,97,1.0E-4
40600,97,1.0E-4
40601,97,1.0E-4
40602,97,1.0E-4
40603,97,1.0E-4
40604,97,1.0E-4
40605,97,1.0E-4
40606,97,1.0E-4
40607,97,1.0E-4
40608,97,1.0E-4
40609,97,1.0E-4
40610,97,1.0E-4
40611,97,1.0E-4
40612,97,1.0E-4
40613,97,1.0E-4
40614,97,1.0E-4
40615,97,1.0E-4
40616,97,1.0E-4
40617,97,1.0E-4
40618,97,1.0E-4
40619,97,1.0E-4
40620,97,1.0E-4
40621,97,1.0E-4
40622,97,1.0E-4
40623,97,1.0E-4
40624,97,1.0E-4
40625,97,1.0E-4
40626,97,1.0E-4
40627,97,1.0E-4
40628,97,1.0E-4
40629,97,1.0E-4
40630,97,1.0E-4
40631,97,1.0E-4
40632,97,1.0E-4
40633,97,1.0E-4
40634,97,1.0E-4
40635,97,1.0E-4
40636,97,1.0E-4
40637,97,1.0E-4
40638,97,1.0E-4
40639,97,1.0E-4
40640,97,1.0E-4
40641,97,1.0E-4
40642,97,1.0E-4
40643,97,1.0E-4
40644,97,1.0E-4
40645,97,1.0E-4
40646,97,1.0E-4
40647,97,1.0E-4
40648,97,1.0E-4
40649,97,1.0E-4
40650,97,1.0E-4
40651,97,1.0E-4
40652,97,1.0E-4
40653,97,1.0E-4
40654,97,1.0E-4
40655,97,1.0E-4
40656,97,1.0E-4
40657,97,1.0E-4
40658,97,1.0E-4
40659,97,1.0E-4
40660,97,1.0E-4
40661,97,1.0E-4
40662,97,1.0E-4
40663,97,1.0E-4
40664,97,1.0E-4
40665,97,1.0E-4
40666,97,1.0E-4
40667,97,1.0E-4
40668,97,1.0E-4
40669,97,1.0E-4
40670,97,1.0E-4
40671,97,1.0E-4
40672,97,1.0E-4
40673,97,1.0E-4
40674,97,1.0E-4
40675,97,1.0E-4
40676,97,1.0E-4
40677,97,1.0E-4
40678,97,1.0E-4
40679,97,1.0E-4
40680,97,1.0E-4
40681,97,1.0E-4
40682,97,1.0E-4
40683,97,1.0E-4
40684,97,1.0E-4
40685,97,1.0E-4
40686,97,1.0E-4
40687,97,1.0E-4
40688,97,1.0E-4
40689,97,1.0E-4
40690,97,1.0E-4
40691,97,1.0E-4
40692,97,1.0E-4
40693,97,1.0E-4
40694,97,1.0E-4
40695,97,1.0E-4
40696,97,1.0E-4
40697,97,1.0E-4
40698,97,1.0E-4
40699,97,1.0E-4
40700,97,1.0E-4
40701,97,1.0E-4
40702,97,1.0E-4
40703,97,1.0E-4
40704,97,1.0E-4
40705,97,1.0E-4
40706,97,1.0E-4
40707,97,1.0E-4
40708,97,1.0E-4
40709,97,1.0E-4
40710,97,1.0E-4
40711,97,1.0E-4
40712,97,1.0E-4
40713,97,1.0E-4
40714,97,1.0E-4
40715,97,1.0E-4
40716,97,1.0E-4
40717,97,1.0E-4
40718,97,1.0E-4
40719,97,1.0E-4
40720,97,1.0E-4
40721,97,1.0E-4
40722,97,1.0E-4
40723,97,1.0E-4
40724,97,1.0E-4
40725,97,1.0E-4
40726,97,1.0E-4
40727,97,1.0E-4
40728,97,1.0E-4
40729,97,1.0E-4
40730,97,1.0E-4
40731,97,1.0E-4
40732,97,1.0E-4
40733,97,1.0E-4
40734,97,1.0E-4
40735,97,1.0E-4
40736,97,1.0E-4
40737,97,1.0E-4
40738,97,1.0E-4
40739,97,1.0E-4
40740,97,1.0E-4
40741,97,1.0E-4
40742,97,1.0E-4
40743,97,1.0E-4
40744,97,1.0E-4
40745,97,1.0E-4
40746,97,1.0E-4
40747,97,1.0E-4
40748,97,1.0E-4
40749,97,1.0E-4
40750,97,1.0E-4
40751,97,1.0E-4
40752,97,1.0E-4
40753,97,1.0E-4
40754,97,1.0E-4
40755,97,1.0E-4
40756,97,1.0E-4
40757,97,1.0E-4
40758,97,1.0E-4
40759,97,1.0E-4
40760,97,1.0E-4
40761,97,1.0E-4
40762,97,1.0E-4
40763,97,1.0E-4
40764,97,1.0E-4
40765,97,1.0E-4
40766,97,1.0E-4
40767,97,1.0E-4
40768,97,1.0E-4
40769,97,1.0E-4
40770,97,1.0E-4
40771,97,1.0E-4
40772,97,1.0E-4
40773,97,1.0E-4
40774,97,1.0E-4
40775,97,1.0E-4
40776,97,1.0E-4
40777,97,1.0E-4
40778,97,1.0E-4
40779,97,1.0E-4
40780,97,1.0E-4
40781,97,1.0E-4
40782,97,1.0E-4
40783,97,1.0E-4
40784,97,1.0E-4
40785,97,1.0E-4
40786,97,1.0E-4
40787,97,1.0E-4
40788,97,1.0E-4
40789,97,1.0E-4
40790,97,1.0E-4
40791,97,1.0E-4
40792,97,1.0E-4
40793,97,1.0E-4
40794,97,1.0E-4
40795,97,1.0E-4
40796,97,1.0E-4
40797,97,1.0E-4
40798,97,1.0E-4
40799,97,1.0E-4
40800,97,1.0E-4
40801,97,1.0E-4
40802,97,1.0E-4
40803,97,1.0E-4
40804,97,1.0E-4
40805,97,1.0E-4
40806,97,1.0E-4
40807,97,1.0E-4
40808,97,1.0E-4
40809,97,1.0E-4
40810,97,1.0E-4
40811,97,1.0E-4
40812,97,1.0E-4
40813,97,1.0E-4
40814,97,1.0E-4
40815,97,1.0E-4
40816,97,1.0E-4
40817,97,1.0E-4
40818,97,1.0E-4
40819,97,1.0E-4
40820,97,1.0E-4
40821,97,1.0E-4
40822,97,1.0E-4
40823,97,1.0E-4
40824,97,1.0E-4
40825,97,1.0E-4
40826,97,1.0E-4
40827,97,1.0E-4
40828,97,1.0E-4
40829,97,1.0E-4
40830,97,1.0E-4
40831,97,1.0E-4
40832,97,1.0E-4
40833,97,1.0E-4
40834,97,1.0E-4
40835,97,1.0E-4
40836,97,1.0E-4
40837,97,1.0E-4
40838,97,1.0E-4
40839,97,1.0E-4
40840,97,1.0E-4
40841,97,1.0E-4
40842,97,1.0E-4
40843,97,1.0E-4
40844,97,1.0E-4
40845,97,1.0E-4
40846,97,1.0E-4
40847,97,1.0E-4
40848,97,1.0E-4
40849,97,1.0E-4
40850,97,1.0E-4
40851,97,1.0E-4
40852,97,1.0E-4
40853,97,1.0E-4
40854,97,1.0E-4
40855,97,1.0E-4
40856,97,1.0E-4
40857,97,1.0E-4
40858,97,1.0E-4
40859,97,1.0E-4
40860,97,1.0E-4
40861,97,1.0E-4
40862,97,1.0E-4
40863,97,1.0E-4
40864,97,1.0E-4
40865,97,1.0E-4
40866,97,1.0E-4
40867,97,1.0E-4
40868,97,1.0E-4
40869,97,1.0E-4
40870,97,1.0E-4
40871,97,1.0E-4
40872,97,1.0E-4
40873,97,1.0E-4
40874,97,1.0E-4
40875,97,1.0E-4
40876,97,1.0E-4
40877,97,1.0E-4
40878,97,1.0E-4
40879,97,1.0E-4
40880,97,1.0E-4
40881,97,1.0E-4
40882,97,1.0E-4
40883,97,1.0E-4
40884,97,1.0E-4
40885,97,1.0E-4
40886,97,1.0E-4
40887,97,1.0E-4
40888,97,1.0E-4
40889,97,1.0E-4
40890,97,1.0E-4
40891,97,1.0E-4
40892,97,1.0E-4
40893,97,1.0E-4
40894,97,1.0E-4
40895,97,1.0E-4
40896,97,1.0E-4
40897,97,1.0E-4
40898,97,1.0E-4
40899,97,1.0E-4
40900,97,1.0E-4
40901,97,1.0E-4
40902,97,1.0E-4
40903,97,1.0E-4
40904,97,1.0E-4
40905,97,1.0E-4
40906,97,1.0E-4
40907,97,1.0E-4
40908,97,1.0E-4
40909,97,1.0E-4
40910,97,1.0E-4
40911,97,1.0E-4
40912,97,1.0E-4
40913,97,1.0E-4
40914,97,1.0E-4
40915,97,1.0E-4
40916,97,1.0E-4
40917,97,1.0E-4
40918,97,1.0E-4
40919,97,1.0E-4
40920,97,1.0E-4
40921,97,1.0E-4
40922,97,1.0E-4
40923,97,1.0E-4
40924,97,1.0E-4
40925,97,1.0E-4
40926,97,1.0E-4
40927,97,1.0E-4
40928,97,1.0E-4
40929,97,1.0E-4
40930,97,1.0E-4
40931,97,1.0E-4
40932,97,1.0E-4
40933,97,1.0E-4
40934,97,1.0E-4
40935,97,1.0E-4
40936,97,1.0E-4
40937,97,1.0E-4
40938,97,1.0E-4
40939,97,1.0E-4
40940,97,1.0E-4
40941,97,1.0E-4
40942,97,1.0E-4
40943,97,1.0E-4
40944,97,1.0E-4
40945,97,1.0E-4
40946,97,1.0E-4
40947,97,1.0E-4
40948,97,1.0E-4
40949,97,1.0E-4
40950,97,1.0E-4
40951,97,1.0E-4
40952,97,1.0E-4
40953,97,1.0E-4
40954,97,1.0E-4
40955,97,1.0E-4
40956,97,1.0E-4
40957,97,1.0E-4
40958,97,1.0E-4
40959,97,1.0E-4
40960,97,1.0E-4
40961,97,1.0E-4
40962,97,1.0E-4
40963,97,1.0E-4
40964,97,1.0E-4
40965,97,1.0E-4
40966,97,1.0E-4
40967,97,1.0E-4
40968,97,1.0E-4
40969,97,1.0E-4
40970,97,1.0E-4
40971,97,1.0E-4
40972,97,1.0E-4
40973,97,1.0E-4
40974,97,1.0E-4
40975,97,1.0E-4
40976,97,1.0E-4
40977,97,1.0E-4
40978,97,1.0E-4
40979,97,1.0E-4
40980,97,1.0E-4
40981,97,1.0E-4
40982,97,1.0E-4
40983,97,1.0E-4
40984,97,1.0E-4
40985,97,1.0E-4
40986,97,1.0E-4
40987,97,1.0E-4
40988,97,1.0E-4
40989,97,1.0E-4
40990,97,1.0E-4
40991,97,1.0E-4
40992,97,1.0E-4
40993,97,1.0E-4
40994,97,1.0E-4
40995,97,1.0E-4
40996,97,1.0E-4
40997,97,1.0E-4
40998,97,1.0E-4
40999,97,1.0E-4
41000,97,1.0E-4
41001,97,1.0E-4
41002,97,1.0E-4
41003,97,1.0E-4
41004,97,1.0E-4
41005,97,1.0E-4
41006,97,1.0E-4
41007,97,1.0E-4
41008,97,1.0E-4
41009,97,1.0E-4
41010,97,1.0E-4
41011,97,1.0E-4
41012,97,1.0E-4
41013,97,1.0E-4
41014,97,1.0E-4
41015,97,1.0E-4
41016,97,1.0E-4
41017,97,1.0E-4
41018,97,1.0E-4
41019,97,1.0E-4
41020,97,1.0E-4
41021,97,1.0E-4
41022,97,1.0E-4
41023,97,1.0E-4
41024,97,1.0E-4
41025,97,1.0E-4
41026,97,1.0E-4
41027,97,1.0E-4
41028,97,1.0E-4
41029,97,1.0E-4
41030,97,1.0E-4
41031,97,1.0E-4
41032,97,1.0E-4
41033,97,1.0E-4
41034,97,1.0E-4
41035,97,1.0E-4
41036,97,1.0E-4
41037,97,1.0E-4
41038,97,1.0E-4
41039,97,1.0E-4
41040,97,1.0E-4
41041,97,1.0E-4
41042,97,1.0E-4
41043,97,1.0E-4
41044,97,1.0E-4
41045,97,1.0E-4
41046,97,1.0E-4
41047,97,1.0E-4
41048,97,1.0E-4
41049,97,1.0E-4
41050,97,1.0E-4
41051,97,1.0E-4
41052,97,1.0E-4
41053,97,1.0E-4
41054,97,1.0E-4
41055,97,1.0E-4
41056,97,1.0E-4
41057,97,1.0E-4
41058,97,1.0E-4
41059,97,1.0E-4
41060,97,1.0E-4
41061,97,1.0E-4
41062,97,1.0E-4
41063,97,1.0E-4
41064,97,1.0E-4
41065,97,1.0E-4
41066,97,1.0E-4
41067,97,1.0E-4
41068,97,1.0E-4
41069,97,1.0E-4
41070,97,1.0E-4
41071,97,1.0E-4
41072,97,1.0E-4
41073,97,1.0E-4
41074,97,1.0E-4
41075,97,1.0E-4
41076,97,1.0E-4
41077,97,1.0E-4
41078,97,1.0E-4
41079,97,1.0E-4
41080,97,1.0E-4
41081,97,1.0E-4
41082,97,1.0E-4
41083,97,1.0E-4
41084,97,1.0E-4
41085,97,1.0E-4
41086,97,1.0E-4
41087,97,1.0E-4
41088,97,1.0E-4
41089,97,1.0E-4
41090,97,1.0E-4
41091,97,1.0E-4
41092,97,1.0E-4
41093,97,1.0E-4
41094,97,1.0E-4
41095,97,1.0E-4
41096,97,1.0E-4
41097,97,1.0E-4
41098,97,1.0E-4
41099,97,1.0E-4
41100,97,1.0E-4
41101,97,1.0E-4
41102,97,1.0E-4
41103,97,1.0E-4
41104,97,1.0E-4
41105,97,1.0E-4
41106,97,1.0E-4
41107,97,1.0E-4
41108,97,1.0E-4
41109,97,1.0E-4
41110,97,1.0E-4
41111,97,1.0E-4
41112,97,1.0E-4
41113,97,1.0E-4
41114,97,1.0E-4
41115,97,1.0E-4
41116,97,1.0E-4
41117,97,1.0E-4
41118,97,1.0E-4
41119,97,1.0E-4
41120,97,1.0E-4
41121,97,1.0E-4
41122,97,1.0E-4
41123,97,1.0E-4
41124,97,1.0E-4
41125,97,1.0E-4
41126,97,1.0E-4
41127,97,1.0E-4
41128,97,1.0E-4
41129,97,1.0E-4
41130,97,1.0E-4
41131,97,1.0E-4
41132,97,1.0E-4
41133,97,1.0E-4
41134,97,1.0E-4
41135,97,1.0E-4
41136,97,1.0E-4
41137,97,1.0E-4
41138,97,1.0E-4
41139,97,1.0E-4
41140,97,1.0E-4
41141,97,1.0E-4
41142,97,1.0E-4
41143,97,1.0E-4
41144,97,1.0E-4
41145,97,1.0E-4
41146,97,1.0E-4
41147,97,1.0E-4
41148,97,1.0E-4
41149,97,1.0E-4
41150,97,1.0E-4
41151,97,1.0E-4
41152,97,1.0E-4
41153,97,1.0E-4
41154,97,1.0E-4
41155,97,1.0E-4
41156,97,1.0E-4
41157,97,1.0E-4
41158,97,1.0E-4
41159,97,1.0E-4
41160,97,1.0E-4
41161,97,1.0E-4
41162,97,1.0E-4
41163,97,1.0E-4
41164,97,1.0E-4
41165,97,1.0E-4
41166,97,1.0E-4
41167,97,1.0E-4
41168,97,1.0E-4
41169,97,1.0E-4
41170,97,1.0E-4
41171,97,1.0E-4
41172,97,1.0E-4
41173,97,1.0E-4
41174,97,1.0E-4
41175,97,1.0E-4
41176,97,1.0E-4
41177,97,1.0E-4
41178,97,1.0E-4
41179,97,1.0E-4
41180,97,1.0E-4
41181,97,1.0E-4
41182,97,1.0E-4
41183,97,1.0E-4
41184,97,1.0E-4
41185,97,1.0E-4
41186,97,1.0E-4
41187,97,1.0E-4
41188,97,1.0E-4
41189,97,1.0E-4
41190,97,1.0E-4
41191,97,1.0E-4
41192,97,1.0E-4
41193,97,1.0E-4
41194,97,1.0E-4
41195,97,1.0E-4
41196,97,1.0E-4
41197,97,1.0E-4
41198,97,1.0E-4
41199,97,1.0E-4
41200,97,1.0E-4
41201,97,1.0E-4
41202,97,1.0E-4
41203,97,1.0E-4
41204,97,1.0E-4
41205,97,1.0E-4
41206,97,1.0E-4
41207,97,1.0E-4
41208,97,1.0E-4
41209,97,1.0E-4
41210,97,1.0E-4
41211,97,1.0E-4
41212,97,1.0E-4
41213,97,1.0E-4
41214,97,1.0E-4
41215,97,1.0E-4
41216,97,1.0E-4
41217,97,1.0E-4
41218,97,1.0E-4
41219,97,1.0E-4
41220,97,1.0E-4
41221,97,1.0E-4
41222,97,1.0E-4
41223,97,1.0E-4
41224,97,1.0E-4
41225,97,1.0E-4
41226,97,1.0E-4
41227,97,1.0E-4
41228,97,1.0E-4
41229,97,1.0E-4
41230,97,1.0E-4
41231,97,1.0E-4
41232,97,1.0E-4
41233,97,1.0E-4
41234,97,1.0E-4
41235,97,1.0E-4
41236,97,1.0E-4
41237,97,1.0E-4
41238,97,1.0E-4
41239,97,1.0E-4
41240,97,1.0E-4
41241,97,1.0E-4
41242,97,1.0E-4
41243,97,1.0E-4
41244,97,1.0E-4
41245,97,1.0E-4
41246,97,1.0E-4
41247,97,1.0E-4
41248,97,1.0E-4
41249,97,1.0E-4
41250,97,1.0E-4
41251,97,1.0E-4
41252,97,1.0E-4
41253,97,1.0E-4
41254,97,1.0E-4
41255,97,1.0E-4
41256,97,1.0E-4
41257,97,1.0E-4
41258,97,1.0E-4
41259,97,1.0E-4
41260,97,1.0E-4
41261,97,1.0E-4
41262,97,1.0E-4
41263,97,1.0E-4
41264,97,1.0E-4
41265,97,1.0E-4
41266,97,1.0E-4
41267,97,1.0E-4
41268,97,1.0E-4
41269,97,1.0E-4
41270,97,1.0E-4
41271,97,1.0E-4
41272,97,1.0E-4
41273,97,1.0E-4
41274,97,1.0E-4
41275,97,1.0E-4
41276,97,1.0E-4
41277,97,1.0E-4
41278,97,1.0E-4
41279,97,1.0E-4
41280,97,1.0E-4
41281,97,1.0E-4
41282,97,1.0E-4
41283,97,1.0E-4
41284,97,1.0E-4
41285,97,1.0E-4
41286,97,1.0E-4
41287,97,1.0E-4
41288,97,1.0E-4
41289,97,1.0E-4
41290,97,1.0E-4
41291,97,1.0E-4
41292,97,1.0E-4
41293,97,1.0E-4
41294,97,1.0E-4
41295,97,1.0E-4
41296,97,1.0E-4
41297,97,1.0E-4
41298,97,1.0E-4
41299,97,1.0E-4
41300,97,1.0E-4
41301,97,1.0E-4
41302,97,1.0E-4
41303,97,1.0E-4
41304,97,1.0E-4
41305,97,1.0E-4
41306,97,1.0E-4
41307,97,1.0E-4
41308,97,1.0E-4
41309,97,1.0E-4
41310,97,1.0E-4
41311,97,1.0E-4
41312,97,1.0E-4
41313,97,1.0E-4
41314,97,1.0E-4
41315,97,1.0E-4
41316,97,1.0E-4
41317,97,1.0E-4
41318,97,1.0E-4
41319,97,1.0E-4
41320,97,1.0E-4
41321,97,1.0E-4
41322,97,1.0E-4
41323,97,1.0E-4
41324,97,1.0E-4
41325,97,1.0E-4
41326,97,1.0E-4
41327,97,1.0E-4
41328,97,1.0E-4
41329,97,1.0E-4
41330,97,1.0E-4
41331,97,1.0E-4
41332,97,1.0E-4
41333,97,1.0E-4
41334,97,1.0E-4
41335,97,1.0E-4
41336,97,1.0E-4
41337,97,1.0E-4
41338,97,1.0E-4
41339,97,1.0E-4
41340,97,1.0E-4
41341,97,1.0E-4
41342,97,1.0E-4
41343,97,1.0E-4
41344,97,1.0E-4
41345,97,1.0E-4
41346,97,1.0E-4
41347,97,1.0E-4
41348,97,1.0E-4
41349,97,1.0E-4
41350,97,1.0E-4
41351,97,1.0E-4
41352,97,1.0E-4
41353,97,1.0E-4
41354,97,1.0E-4
41355,97,1.0E-4
41356,97,1.0E-4
41357,97,1.0E-4
41358,97,1.0E-4
41359,97,1.0E-4
41360,97,1.0E-4
41361,97,1.0E-4
41362,97,1.0E-4
41363,97,1.0E-4
41364,97,1.0E-4
41365,97,1.0E-4
41366,97,1.0E-4
41367,97,1.0E-4
41368,97,1.0E-4
41369,97,1.0E-4
41370,97,1.0E-4
41371,97,1.0E-4
41372,97,1.0E-4
41373,97,1.0E-4
41374,97,1.0E-4
41375,97,1.0E-4
41376,97,1.0E-4
41377,97,1.0E-4
41378,97,1.0E-4
41379,97,1.0E-4
41380,97,1.0E-4
41381,97,1.0E-4
41382,97,1.0E-4
41383,97,1.0E-4
41384,97,1.0E-4
41385,97,1.0E-4
41386,97,1.0E-4
41387,97,1.0E-4
41388,97,1.0E-4
41389,97,1.0E-4
41390,97,1.0E-4
41391,97,1.0E-4
41392,97,1.0E-4
41393,97,1.0E-4
41394,97,1.0E-4
41395,97,1.0E-4
41396,97,1.0E-4
41397,97,1.0E-4
41398,97,1.0E-4
41399,97,1.0E-4
41400,97,1.0E-4
41401,97,1.0E-4
41402,97,1.0E-4
41403,97,1.0E-4
41404,97,1.0E-4
41405,97,1.0E-4
41406,97,1.0E-4
41407,97,1.0E-4
41408,97,1.0E-4
41409,97,1.0E-4
41410,97,1.0E-4
41411,97,1.0E-4
41412,97,1.0E-4
41413,97,1.0E-4
41414,97,1.0E-4
41415,97,1.0E-4
41416,97,1.0E-4
41417,97,1.0E-4
41418,97,1.0E-4
41419,97,1.0E-4
41420,97,1.0E-4
41421,97,1.0E-4
41422,97,1.0E-4
41423,97,1.0E-4
41424,97,1.0E-4
41425,97,1.0E-4
41426,97,1.0E-4
41427,97,1.0E-4
41428,97,1.0E-4
41429,97,1.0E-4
41430,97,1.0E-4
41431,97,1.0E-4
41432,97,1.0E-4
41433,97,1.0E-4
41434,97,1.0E-4
41435,97,1.0E-4
41436,97,1.0E-4
41437,97,1.0E-4
41438,97,1.0E-4
41439,97,1.0E-4
41440,97,1.0E-4
41441,97,1.0E-4
41442,97,1.0E-4
41443,97,1.0E-4
41444,97,1.0E-4
41445,97,1.0E-4
41446,97,1.0E-4
41447,97,1.0E-4
41448,97,1.0E-4
41449,97,1.0E-4
41450,97,1.0E-4
41451,97,1.0E-4
41452,97,1.0E-4
41453,97,1.0E-4
41454,97,1.0E-4
41455,97,1.0E-4
41456,97,1.0E-4
41457,97,1.0E-4
41458,97,1.0E-4
41459,97,1.0E-4
41460,97,1.0E-4
41461,97,1.0E-4
41462,97,1.0E-4
41463,97,1.0E-4
41464,97,1.0E-4
41465,97,1.0E-4
41466,97,1.0E-4
41467,97,1.0E-4
41468,97,1.0E-4
41469,97,1.0E-4
41470,97,1.0E-4
41471,97,1.0E-4
41472,97,1.0E-4
41473,97,1.0E-4
41474,97,1.0E-4
41475,97,1.0E-4
41476,97,1.0E-4
41477,97,1.0E-4
41478,97,1.0E-4
41479,97,1.0E-4
41480,97,1.0E-4
41481,97,1.0E-4
41482,97,1.0E-4
41483,97,1.0E-4
41484,97,1.0E-4
41485,97,1.0E-4
41486,97,1.0E-4
41487,97,1.0E-4
41488,97,1.0E-4
41489,97,1.0E-4
41490,97,1.0E-4
41491,97,1.0E-4
41492,97,1.0E-4
41493,97,1.0E-4
41494,97,1.0E-4
41495,97,1.0E-4
41496,97,1.0E-4
41497,97,1.0E-4
41498,97,1.0E-4
41499,97,1.0E-4
41500,97,1.0E-4
41501,97,1.0E-4
41502,97,1.0E-4
41503,97,1.0E-4
41504,97,1.0E-4
41505,97,1.0E-4
41506,97,1.0E-4
41507,97,1.0E-4
41508,97,1.0E-4
41509,97,1.0E-4
41510,97,1.0E-4
41511,97,1.0E-4
41512,97,1.0E-4
41513,97,1.0E-4
41514,97,1.0E-4
41515,97,1.0E-4
41516,97,1.0E-4
41517,97,1.0E-4
41518,97,1.0E-4
41519,97,1.0E-4
41520,97,1.0E-4
41521,97,1.0E-4
41522,97,1.0E-4
41523,97,1.0E-4
41524,97,1.0E-4
41525,97,1.0E-4
41526,97,1.0E-4
41527,97,1.0E-4
41528,97,1.0E-4
41529,97,1.0E-4
41530,97,1.0E-4
41531,97,1.0E-4
41532,97,1.0E-4
41533,97,1.0E-4
41534,97,1.0E-4
41535,97,1.0E-4
41536,97,1.0E-4
41537,97,1.0E-4
41538,97,1.0E-4
41539,97,1.0E-4
41540,97,1.0E-4
41541,97,1.0E-4
41542,97,1.0E-4
41543,97,1.0E-4
41544,97,1.0E-4
41545,97,1.0E-4
41546,97,1.0E-4
41547,97,1.0E-4
41548,97,1.0E-4
41549,97,1.0E-4
41550,97,1.0E-4
41551,97,1.0E-4
41552,97,1.0E-4
41553,97,1.0E-4
41554,97,1.0E-4
41555,97,1.0E-4
41556,97,1.0E-4
41557,97,1.0E-4
41558,97,1.0E-4
41559,97,1.0E-4
41560,97,1.0E-4
41561,97,1.0E-4
41562,97,1.0E-4
41563,97,1.0E-4
41564,97,1.0E-4
41565,97,1.0E-4
41566,97,1.0E-4
41567,97,1.0E-4
41568,97,1.0E-4
41569,97,1.0E-4
41570,97,1.0E-4
41571,97,1.0E-4
41572,97,1.0E-4
41573,97,1.0E-4
41574,97,1.0E-4
41575,97,1.0E-4
41576,97,1.0E-4
41577,97,1.0E-4
41578,97,1.0E-4
41579,97,1.0E-4
41580,97,1.0E-4
41581,97,1.0E-4
41582,97,1.0E-4
41583,97,1.0E-4
41584,97,1.0E-4
41585,97,1.0E-4
41586,97,1.0E-4
41587,97,1.0E-4
41588,97,1.0E-4
41589,97,1.0E-4
41590,97,1.0E-4
41591,97,1.0E-4
41592,97,1.0E-4
41593,97,1.0E-4
41594,97,1.0E-4
41595,97,1.0E-4
41596,97,1.0E-4
41597,97,1.0E-4
41598,97,1.0E-4
41599,97,1.0E-4
41600,97,1.0E-4
41601,97,1.0E-4
41602,97,1.0E-4
41603,97,1.0E-4
41604,97,1.0E-4
41605,97,1.0E-4
41606,97,1.0E-4
41607,97,1.0E-4
41608,97,1.0E-4
41609,97,1.0E-4
41610,97,1.0E-4
41611,97,1.0E-4
41612,97,1.0E-4
41613,97,1.0E-4
41614,97,1.0E-4
41615,97,1.0E-4
41616,97,1.0E-4
41617,97,1.0E-4
41618,97,1.0E-4
41619,97,1.0E-4
41620,97,1.0E-4
41621,97,1.0E-4
41622,97,1.0E-4
41623,97,1.0E-4
41624,97,1.0E-4
41625,97,1.0E-4
41626,97,1.0E-4
41627,97,1.0E-4
41628,97,1.0E-4
41629,97,1.0E-4
41630,97,1.0E-4
41631,97,1.0E-4
41632,97,1.0E-4
41633,97,1.0E-4
41634,97,1.0E-4
41635,97,1.0E-4
41636,97,1.0E-4
41637,97,1.0E-4
41638,97,1.0E-4
41639,97,1.0E-4
41640,97,1.0E-4
41641,97,1.0E-4
41642,97,1.0E-4
41643,97,1.0E-4
41644,97,1.0E-4
41645,97,1.0E-4
41646,97,1.0E-4
41647,97,1.0E-4
41648,97,1.0E-4
41649,97,1.0E-4
41650,97,1.0E-4
41651,97,1.0E-4
41652,97,1.0E-4
41653,97,1.0E-4
41654,97,1.0E-4
41655,97,1.0E-4
41656,97,1.0E-4
41657,97,1.0E-4
41658,97,1.0E-4
41659,97,1.0E-4
41660,97,1.0E-4
41661,97,1.0E-4
41662,97,1.0E-4
41663,97,1.0E-4
41664,97,1.0E-4
41665,97,1.0E-4
41666,97,1.0E-4
41667,97,1.0E-4
41668,97,1.0E-4
41669,97,1.0E-4
41670,97,1.0E-4
41671,97,1.0E-4
41672,97,1.0E-4
41673,97,1.0E-4
41674,97,1.0E-4
41675,97,1.0E-4
41676,97,1.0E-4
41677,97,1.0E-4
41678,97,1.0E-4
41679,97,1.0E-4
41680,97,1.0E-4
41681,97,1.0E-4
41682,97,1.0E-4
41683,97,1.0E-4
41684,97,1.0E-4
41685,97,1.0E-4
41686,97,1.0E-4
41687,97,1.0E-4
41688,97,1.0E-4
41689,97,1.0E-4
41690,97,1.0E-4
41691,97,1.0E-4
41692,97,1.0E-4
41693,97,1.0E-4
41694,97,1.0E-4
41695,97,1.0E-4
41696,97,1.0E-4
41697,97,1.0E-4
41698,97,1.0E-4
41699,97,1.0E-4
41700,97,1.0E-4
41701,97,1.0E-4
41702,97,1.0E-4
41703,97,1.0E-4
41704,97,1.0E-4
41705,97,1.0E-4
41706,97,1.0E-4
41707,97,1.0E-4
41708,97,1.0E-4
41709,97,1.0E-4
41710,97,1.0E-4
41711,97,1.0E-4
41712,97,1.0E-4
41713,97,1.0E-4
41714,97,1.0E-4
41715,97,1.0E-4
41716,97,1.0E-4
41717,97,1.0E-4
41718,97,1.0E-4
41719,97,1.0E-4
41720,97,1.0E-4
41721,97,1.0E-4
41722,97,1.0E-4
41723,97,1.0E-4
41724,97,1.0E-4
41725,97,1.0E-4
41726,97,1.0E-4
41727,97,1.0E-4
41728,97,1.0E-4
41729,97,1.0E-4
41730,97,1.0E-4
41731,97,1.0E-4
41732,97,1.0E-4
41733,97,1.0E-4
41734,97,1.0E-4
41735,97,1.0E-4
41736,97,1.0E-4
41737,97,1.0E-4
41738,97,1.0E-4
41739,97,1.0E-4
41740,97,1.0E-4
41741,97,1.0E-4
41742,97,1.0E-4
41743,97,1.0E-4
41744,97,1.0E-4
41745,97,1.0E-4
41746,97,1.0E-4
41747,97,1.0E-4
41748,97,1.0E-4
41749,97,1.0E-4
41750,97,1.0E-4
41751,97,1.0E-4
41752,97,1.0E-4
41753,97,1.0E-4
41754,97,1.0E-4
41755,97,1.0E-4
41756,97,1.0E-4
41757,97,1.0E-4
41758,97,1.0E-4
41759,97,1.0E-4
41760,97,1.0E-4
41761,97,1.0E-4
41762,97,1.0E-4
41763,97,1.0E-4
41764,97,1.0E-4
41765,97,1.0E-4
41766,97,1.0E-4
41767,97,1.0E-4
41768,97,1.0E-4
41769,97,1.0E-4
41770,97,1.0E-4
41771,97,1.0E-4
41772,97,1.0E-4
41773,97,1.0E-4
41774,97,1.0E-4
41775,97,1.0E-4
41776,97,1.0E-4
41777,97,1.0E-4
41778,97,1.0E-4
41779,97,1.0E-4
41780,97,1.0E-4
41781,97,1.0E-4
41782,97,1.0E-4
41783,97,1.0E-4
41784,97,1.0E-4
41785,97,1.0E-4
41786,97,1.0E-4
41787,97,1.0E-4
41788,97,1.0E-4
41789,97,1.0E-4
41790,97,1.0E-4
41791,97,1.0E-4
41792,97,1.0E-4
41793,97,1.0E-4
41794,97,1.0E-4
41795,97,1.0E-4
41796,97,1.0E-4
41797,97,1.0E-4
41798,97,1.0E-4
41799,97,1.0E-4
41800,97,1.0E-4
41801,97,1.0E-4
41802,97,1.0E-4
41803,97,1.0E-4
41804,97,1.0E-4
41805,97,1.0E-4
41806,97,1.0E-4
41807,97,1.0E-4
41808,97,1.0E-4
41809,97,1.0E-4
41810,97,1.0E-4
41811,97,1.0E-4
41812,97,1.0E-4
41813,97,1.0E-4
41814,97,1.0E-4
41815,97,1.0E-4
41816,97,1.0E-4
41817,97,1.0E-4
41818,97,1.0E-4
41819,97,1.0E-4
41820,97,1.0E-4
41821,97,1.0E-4
41822,97,1.0E-4
41823,97,1.0E-4
41824,97,1.0E-4
41825,97,1.0E-4
41826,97,1.0E-4
41827,97,1.0E-4
41828,97,1.0E-4
41829,97,1.0E-4
41830,97,1.0E-4
41831,97,1.0E-4
41832,97,1.0E-4
41833,97,1.0E-4
41834,97,1.0E-4
41835,97,1.0E-4
41836,97,1.0E-4
41837,97,1.0E-4
41838,97,1.0E-4
41839,97,1.0E-4
41840,97,1.0E-4
41841,97,1.0E-4
41842,97,1.0E-4
41843,97,1.0E-4
41844,97,1.0E-4
41845,97,1.0E-4
41846,97,1.0E-4
41847,97,1.0E-4
41848,97,1.0E-4
41849,97,1.0E-4
41850,97,1.0E-4
41851,97,1.0E-4
41852,97,1.0E-4
41853,97,1.0E-4
41854,97,1.0E-4
41855,97,1.0E-4
41856,97,1.0E-4
41857,97,1.0E-4
41858,97,1.0E-4
41859,97,1.0E-4
41860,97,1.0E-4
41861,97,1.0E-4
41862,97,1.0E-4
41863,97,1.0E-4
41864,97,1.0E-4
41865,97,1.0E-4
41866,97,1.0E-4
41867,97,1.0E-4
41868,97,1.0E-4
41869,97,1.0E-4
41870,97,1.0E-4
41871,97,1.0E-4
41872,97,1.0E-4
41873,97,1.0E-4
41874,97,1.0E-4
41875,97,1.0E-4
41876,97,1.0E-4
41877,97,1.0E-4
41878,97,1.0E-4
41879,97,1.0E-4
41880,97,1.0E-4
41881,97,1.0E-4
41882,97,1.0E-4
41883,97,1.0E-4
41884,97,1.0E-4
41885,97,1.0E-4
41886,97,1.0E-4
41887,97,1.0E-4
41888,97,1.0E-4
41889,97,1.0E-4
41890,97,1.0E-4
41891,97,1.0E-4
41892,97,1.0E-4
41893,97,1.0E-4
41894,97,1.0E-4
41895,97,1.0E-4
41896,97,1.0E-4
41897,97,1.0E-4
41898,97,1.0E-4
41899,97,1.0E-4
41900,97,1.0E-4
41901,97,1.0E-4
41902,97,1.0E-4
41903,97,1.0E-4
41904,97,1.0E-4
41905,97,1.0E-4
41906,97,1.0E-4
41907,97,1.0E-4
41908,97,1.0E-4
41909,97,1.0E-4
41910,97,1.0E-4
41911,97,1.0E-4
41912,97,1.0E-4
41913,97,1.0E-4
41914,97,1.0E-4
41915,97,1.0E-4
41916,97,1.0E-4
41917,97,1.0E-4
41918,97,1.0E-4
41919,97,1.0E-4
41920,97,1.0E-4
41921,97,1.0E-4
41922,97,1.0E-4
41923,97,1.0E-4
41924,97,1.0E-4
41925,97,1.0E-4
41926,97,1.0E-4
41927,97,1.0E-4
41928,97,1.0E-4
41929,97,1.0E-4
41930,97,1.0E-4
41931,97,1.0E-4
41932,97,1.0E-4
41933,97,1.0E-4
41934,97,1.0E-4
41935,97,1.0E-4
41936,97,1.0E-4
41937,97,1.0E-4
41938,97,1.0E-4
41939,97,1.0E-4
41940,97,1.0E-4
41941,97,1.0E-4
41942,97,1.0E-4
41943,97,1.0E-4
41944,97,1.0E-4
41945,97,1.0E-4
41946,97,1.0E-4
41947,97,1.0E-4
41948,97,1.0E-4
41949,97,1.0E-4
41950,97,1.0E-4
41951,97,1.0E-4
41952,97,1.0E-4
41953,97,1.0E-4
41954,97,1.0E-4
41955,97,1.0E-4
41956,97,1.0E-4
41957,97,1.0E-4
41958,97,1.0E-4
41959,97,1.0E-4
41960,97,1.0E-4
41961,97,1.0E-4
41962,97,1.0E-4
41963,97,1.0E-4
41964,97,1.0E-4
41965,97,1.0E-4
41966,97,1.0E-4
41967,97,1.0E-4
41968,97,1.0E-4
41969,97,1.0E-4
41970,97,1.0E-4
41971,97,1.0E-4
41972,97,1.0E-4
41973,97,1.0E-4
41974,97,1.0E-4
41975,97,1.0E-4
41976,97,1.0E-4
41977,97,1.0E-4
41978,97,1.0E-4
41979,97,1.0E-4
41980,97,1.0E-4
41981,97,1.0E-4
41982,97,1.0E-4
41983,97,1.0E-4
41984,97,1.0E-4
41985,97,1.0E-4
41986,97,1.0E-4
41987,97,1.0E-4
41988,97,1.0E-4
41989,97,1.0E-4
41990,97,1.0E-4
41991,97,1.0E-4
41992,97,1.0E-4
41993,97,1.0E-4
41994,97,1.0E-4
41995,97,1.0E-4
41996,97,1.0E-4
41997,97,1.0E-4
41998,97,1.0E-4
41999,97,1.0E-4
42000,97,1.0E-4
42001,97,1.0E-4
42002,97,1.0E-4
42003,97,1.0E-4
42004,97,1.0E-4
42005,97,1.0E-4
42006,97,1.0E-4
42007,97,1.0E-4
42008,97,1.0E-4
42009,97,1.0E-4
42010,97,1.0E-4
42011,97,1.0E-4
42012,97,1.0E-4
42013,97,1.0E-4
42014,97,1.0E-4
42015,97,1.0E-4
42016,97,1.0E-4
42017,97,1.0E-4
42018,97,1.0E-4
42019,97,1.0E-4
42020,97,1.0E-4
42021,97,1.0E-4
42022,97,1.0E-4
42023,97,1.0E-4
42024,97,1.0E-4
42025,97,1.0E-4
42026,97,1.0E-4
42027,97,1.0E-4
42028,97,1.0E-4
42029,97,1.0E-4
42030,97,1.0E-4
42031,97,1.0E-4
42032,97,1.0E-4
42033,97,1.0E-4
42034,97,1.0E-4
42035,97,1.0E-4
42036,97,1.0E-4
42037,97,1.0E-4
42038,97,1.0E-4
42039,97,1.0E-4
42040,97,1.0E-4
42041,97,1.0E-4
42042,97,1.0E-4
42043,97,1.0E-4
42044,97,1.0E-4
42045,97,1.0E-4
42046,97,1.0E-4
42047,97,1.0E-4
42048,97,1.0E-4
42049,97,1.0E-4
42050,97,1.0E-4
42051,97,1.0E-4
42052,97,1.0E-4
42053,97,1.0E-4
42054,97,1.0E-4
42055,97,1.0E-4
42056,97,1.0E-4
42057,97,1.0E-4
42058,97,1.0E-4
42059,97,1.0E-4
42060,97,1.0E-4
42061,97,1.0E-4
42062,97,1.0E-4
42063,97,1.0E-4
42064,97,1.0E-4
42065,97,1.0E-4
42066,97,1.0E-4
42067,97,1.0E-4
42068,97,1.0E-4
42069,97,1.0E-4
42070,97,1.0E-4
42071,97,1.0E-4
42072,97,1.0E-4
42073,97,1.0E-4
42074,97,1.0E-4
42075,97,1.0E-4
42076,97,1.0E-4
42077,97,1.0E-4
42078,97,1.0E-4
42079,97,1.0E-4
42080,97,1.0E-4
42081,97,1.0E-4
42082,97,1.0E-4
42083,97,1.0E-4
42084,97,1.0E-4
42085,97,1.0E-4
42086,97,1.0E-4
42087,97,1.0E-4
42088,97,1.0E-4
42089,97,1.0E-4
42090,97,1.0E-4
42091,97,1.0E-4
42092,97,1.0E-4
42093,97,1.0E-4
42094,97,1.0E-4
42095,97,1.0E-4
42096,97,1.0E-4
42097,97,1.0E-4
42098,97,1.0E-4
42099,97,1.0E-4
42100,97,1.0E-4
42101,97,1.0E-4
42102,97,1.0E-4
42103,97,1.0E-4
42104,97,1.0E-4
42105,97,1.0E-4
42106,97,1.0E-4
42107,97,1.0E-4
42108,97,1.0E-4
42109,97,1.0E-4
42110,97,1.0E-4
42111,97,1.0E-4
42112,97,1.0E-4
42113,97,1.0E-4
42114,97,1.0E-4
42115,97,1.0E-4
42116,97,1.0E-4
42117,97,1.0E-4
42118,97,1.0E-4
42119,97,1.0E-4
42120,97,1.0E-4
42121,97,1.0E-4
42122,97,1.0E-4
42123,97,1.0E-4
42124,97,1.0E-4
42125,97,1.0E-4
42126,97,1.0E-4
42127,97,1.0E-4
42128,97,1.0E-4
42129,97,1.0E-4
42130,97,1.0E-4
42131,97,1.0E-4
42132,97,1.0E-4
42133,97,1.0E-4
42134,97,1.0E-4
42135,97,1.0E-4
42136,97,1.0E-4
42137,97,1.0E-4
42138,97,1.0E-4
42139,97,1.0E-4
42140,97,1.0E-4
42141,97,1.0E-4
42142,97,1.0E-4
42143,97,1.0E-4
42144,97,1.0E-4
42145,97,1.0E-4
42146,97,1.0E-4
42147,97,1.0E-4
42148,97,1.0E-4
42149,97,1.0E-4
42150,97,1.0E-4
42151,97,1.0E-4
42152,97,1.0E-4
42153,97,1.0E-4
42154,97,1.0E-4
42155,97,1.0E-4
42156,97,1.0E-4
42157,97,1.0E-4
42158,97,1.0E-4
42159,97,1.0E-4
42160,97,1.0E-4
42161,97,1.0E-4
42162,97,1.0E-4
42163,97,1.0E-4
42164,97,1.0E-4
42165,97,1.0E-4
42166,97,1.0E-4
42167,97,1.0E-4
42168,97,1.0E-4
42169,97,1.0E-4
42170,97,1.0E-4
42171,97,1.0E-4
42172,97,1.0E-4
42173,97,1.0E-4
42174,97,1.0E-4
42175,97,1.0E-4
42176,97,1.0E-4
42177,97,1.0E-4
42178,97,1.0E-4
42179,97,1.0E-4
42180,97,1.0E-4
42181,97,1.0E-4
42182,97,1.0E-4
42183,97,1.0E-4
42184,97,1.0E-4
42185,97,1.0E-4
42186,97,1.0E-4
42187,97,1.0E-4
42188,97,1.0E-4
42189,97,1.0E-4
42190,97,1.0E-4
42191,97,1.0E-4
42192,97,1.0E-4
42193,97,1.0E-4
42194,97,1.0E-4
42195,97,1.0E-4
42196,97,1.0E-4
42197,97,1.0E-4
42198,97,1.0E-4
42199,97,1.0E-4
42200,97,1.0E-4
42201,97,1.0E-4
42202,97,1.0E-4
42203,97,1.0E-4
42204,97,1.0E-4
42205,97,1.0E-4
42206,97,1.0E-4
42207,97,1.0E-4
42208,97,1.0E-4
42209,97,1.0E-4
42210,97,1.0E-4
42211,97,1.0E-4
42212,97,1.0E-4
42213,97,1.0E-4
42214,97,1.0E-4
42215,97,1.0E-4
42216,97,1.0E-4
42217,97,1.0E-4
42218,97,1.0E-4
42219,97,1.0E-4
42220,97,1.0E-4
42221,97,1.0E-4
42222,97,1.0E-4
42223,97,1.0E-4
42224,97,1.0E-4
42225,97,1.0E-4
42226,97,1.0E-4
42227,97,1.0E-4
42228,97,1.0E-4
42229,97,1.0E-4
42230,97,1.0E-4
42231,97,1.0E-4
42232,97,1.0E-4
42233,97,1.0E-4
42234,97,1.0E-4
42235,97,1.0E-4
42236,97,1.0E-4
42237,97,1.0E-4
42238,97,1.0E-4
42239,97,1.0E-4
42240,97,1.0E-4
42241,97,1.0E-4
42242,97,1.0E-4
42243,97,1.0E-4
42244,97,1.0E-4
42245,97,1.0E-4
42246,97,1.0E-4
42247,97,1.0E-4
42248,97,1.0E-4
42249,97,1.0E-4
42250,97,1.0E-4
42251,97,1.0E-4
42252,97,1.0E-4
42253,97,1.0E-4
42254,97,1.0E-4
42255,97,1.0E-4
42256,97,1.0E-4
42257,97,1.0E-4
42258,97,1.0E-4
42259,97,1.0E-4
42260,97,1.0E-4
42261,97,1.0E-4
42262,97,1.0E-4
42263,97,1.0E-4
42264,97,1.0E-4
42265,97,1.0E-4
42266,97,1.0E-4
42267,97,1.0E-4
42268,97,1.0E-4
42269,97,1.0E-4
42270,97,1.0E-4
42271,97,1.0E-4
42272,97,1.0E-4
42273,97,1.0E-4
42274,97,1.0E-4
42275,97,1.0E-4
42276,97,1.0E-4
42277,97,1.0E-4
42278,97,1.0E-4
42279,97,1.0E-4
42280,97,1.0E-4
42281,97,1.0E-4
42282,97,1.0E-4
42283,97,1.0E-4
42284,97,1.0E-4
42285,97,1.0E-4
42286,97,1.0E-4
42287,97,1.0E-4
42288,97,1.0E-4
42289,97,1.0E-4
42290,97,1.0E-4
42291,97,1.0E-4
42292,97,1.0E-4
42293,97,1.0E-4
42294,97,1.0E-4
42295,97,1.0E-4
42296,97,1.0E-4
42297,97,1.0E-4
42298,97,1.0E-4
42299,97,1.0E-4
42300,97,1.0E-4
42301,97,1.0E-4
42302,97,1.0E-4
42303,97,1.0E-4
42304,97,1.0E-4
42305,97,1.0E-4
42306,97,1.0E-4
42307,97,1.0E-4
42308,97,1.0E-4
42309,97,1.0E-4
42310,97,1.0E-4
42311,97,1.0E-4
42312,97,1.0E-4
42313,97,1.0E-4
42314,97,1.0E-4
42315,97,1.0E-4
42316,97,1.0E-4
42317,97,1.0E-4
42318,97,1.0E-4
42319,97,1.0E-4
42320,97,1.0E-4
42321,97,1.0E-4
42322,97,1.0E-4
42323,97,1.0E-4
42324,97,1.0E-4
42325,97,1.0E-4
42326,97,1.0E-4
42327,97,1.0E-4
42328,97,1.0E-4
42329,97,1.0E-4
42330,97,1.0E-4
42331,97,1.0E-4
42332,97,1.0E-4
42333,97,1.0E-4
42334,97,1.0E-4
42335,97,1.0E-4
42336,97,1.0E-4
42337,97,1.0E-4
42338,97,1.0E-4
42339,97,1.0E-4
42340,97,1.0E-4
42341,97,1.0E-4
42342,97,1.0E-4
42343,97,1.0E-4
42344,97,1.0E-4
42345,97,1.0E-4
42346,97,1.0E-4
42347,97,1.0E-4
42348,97,1.0E-4
42349,97,1.0E-4
42350,97,1.0E-4
42351,97,1.0E-4
42352,97,1.0E-4
42353,97,1.0E-4
42354,97,1.0E-4
42355,97,1.0E-4
42356,97,1.0E-4
42357,97,1.0E-4
42358,97,1.0E-4
42359,97,1.0E-4
42360,97,1.0E-4
42361,97,1.0E-4
42362,97,1.0E-4
42363,97,1.0E-4
42364,97,1.0E-4
42365,97,1.0E-4
42366,97,1.0E-4
42367,97,1.0E-4
42368,97,1.0E-4
42369,97,1.0E-4
42370,97,1.0E-4
42371,97,1.0E-4
42372,97,1.0E-4
42373,97,1.0E-4
42374,97,1.0E-4
42375,97,1.0E-4
42376,97,1.0E-4
42377,97,1.0E-4
42378,97,1.0E-4
42379,97,1.0E-4
42380,97,1.0E-4
42381,97,1.0E-4
42382,97,1.0E-4
42383,97,1.0E-4
42384,97,1.0E-4
42385,97,1.0E-4
42386,97,1.0E-4
42387,97,1.0E-4
42388,97,1.0E-4
42389,97,1.0E-4
42390,97,1.0E-4
42391,97,1.0E-4
42392,97,1.0E-4
42393,97,1.0E-4
42394,97,1.0E-4
42395,97,1.0E-4
42396,97,1.0E-4
42397,97,1.0E-4
42398,97,1.0E-4
42399,97,1.0E-4
42400,97,1.0E-4
42401,97,1.0E-4
42402,97,1.0E-4
42403,97,1.0E-4
42404,97,1.0E-4
42405,97,1.0E-4
42406,97,1.0E-4
42407,97,1.0E-4
42408,97,1.0E-4
42409,97,1.0E-4
42410,97,1.0E-4
42411,97,1.0E-4
42412,97,1.0E-4
42413,97,1.0E-4
42414,97,1.0E-4
42415,97,1.0E-4
42416,97,1.0E-4
42417,97,1.0E-4
42418,97,1.0E-4
42419,97,1.0E-4
42420,97,1.0E-4
42421,97,1.0E-4
42422,97,1.0E-4
42423,97,1.0E-4
42424,97,1.0E-4
42425,97,1.0E-4
42426,97,1.0E-4
42427,97,1.0E-4
42428,97,1.0E-4
42429,97,1.0E-4
42430,97,1.0E-4
42431,97,1.0E-4
42432,97,1.0E-4
42433,97,1.0E-4
42434,97,1.0E-4
42435,97,1.0E-4
42436,97,1.0E-4
42437,97,1.0E-4
42438,97,1.0E-4
42439,97,1.0E-4
42440,97,1.0E-4
42441,97,1.0E-4
42442,97,1.0E-4
42443,97,1.0E-4
42444,97,1.0E-4
42445,97,1.0E-4
42446,97,1.0E-4
42447,97,1.0E-4
42448,97,1.0E-4
42449,97,1.0E-4
42450,97,1.0E-4
42451,97,1.0E-4
42452,97,1.0E-4
42453,97,1.0E-4
42454,97,1.0E-4
42455,97,1.0E-4
42456,97,1.0E-4
42457,97,1.0E-4
42458,97,1.0E-4
42459,97,1.0E-4
42460,97,1.0E-4
42461,97,1.0E-4
42462,97,1.0E-4
42463,97,1.0E-4
42464,97,1.0E-4
42465,97,1.0E-4
42466,97,1.0E-4
42467,97,1.0E-4
42468,97,1.0E-4
42469,97,1.0E-4
42470,97,1.0E-4
42471,97,1.0E-4
42472,97,1.0E-4
42473,97,1.0E-4
42474,97,1.0E-4
42475,97,1.0E-4
42476,97,1.0E-4
42477,97,1.0E-4
42478,97,1.0E-4
42479,97,1.0E-4
42480,97,1.0E-4
42481,97,1.0E-4
42482,97,1.0E-4
42483,97,1.0E-4
42484,97,1.0E-4
42485,97,1.0E-4
42486,97,1.0E-4
42487,97,1.0E-4
42488,97,1.0E-4
42489,97,1.0E-4
42490,97,1.0E-4
42491,97,1.0E-4
42492,97,1.0E-4
42493,97,1.0E-4
42494,97,1.0E-4
42495,97,1.0E-4
42496,97,1.0E-4
42497,97,1.0E-4
42498,97,1.0E-4
42499,97,1.0E-4
42500,97,1.0E-4
42501,97,1.0E-4
42502,97,1.0E-4
42503,97,1.0E-4
42504,97,1.0E-4
42505,97,1.0E-4
42506,97,1.0E-4
42507,97,1.0E-4
42508,97,1.0E-4
42509,97,1.0E-4
42510,97,1.0E-4
42511,97,1.0E-4
42512,97,1.0E-4
42513,97,1.0E-4
42514,97,1.0E-4
42515,97,1.0E-4
42516,97,1.0E-4
42517,97,1.0E-4
42518,97,1.0E-4
42519,97,1.0E-4
42520,97,1.0E-4
42521,97,1.0E-4
42522,97,1.0E-4
42523,97,1.0E-4
42524,97,1.0E-4
42525,97,1.0E-4
42526,97,1.0E-4
42527,97,1.0E-4
42528,97,1.0E-4
42529,97,1.0E-4
42530,97,1.0E-4
42531,97,1.0E-4
42532,97,1.0E-4
42533,97,1.0E-4
42534,97,1.0E-4
42535,97,1.0E-4
42536,97,1.0E-4
42537,97,1.0E-4
42538,97,1.0E-4
42539,97,1.0E-4
42540,97,1.0E-4
42541,97,1.0E-4
42542,97,1.0E-4
42543,97,1.0E-4
42544,97,1.0E-4
42545,97,1.0E-4
42546,97,1.0E-4
42547,97,1.0E-4
42548,97,1.0E-4
42549,97,1.0E-4
42550,97,1.0E-4
42551,97,1.0E-4
42552,97,1.0E-4
42553,97,1.0E-4
42554,97,1.0E-4
42555,97,1.0E-4
42556,97,1.0E-4
42557,97,1.0E-4
42558,97,1.0E-4
42559,97,1.0E-4
42560,97,1.0E-4
42561,97,1.0E-4
42562,97,1.0E-4
42563,97,1.0E-4
42564,97,1.0E-4
42565,97,1.0E-4
42566,97,1.0E-4
42567,97,1.0E-4
42568,97,1.0E-4
42569,97,1.0E-4
42570,97,1.0E-4
42571,97,1.0E-4
42572,97,1.0E-4
42573,97,1.0E-4
42574,97,1.0E-4
42575,97,1.0E-4
42576,97,1.0E-4
42577,97,1.0E-4
42578,97,1.0E-4
42579,97,1.0E-4
42580,97,1.0E-4
42581,97,1.0E-4
42582,97,1.0E-4
42583,97,1.0E-4
42584,97,1.0E-4
42585,97,1.0E-4
42586,97,1.0E-4
42587,97,1.0E-4
42588,97,1.0E-4
42589,97,1.0E-4
42590,97,1.0E-4
42591,97,1.0E-4
42592,97,1.0E-4
42593,97,1.0E-4
42594,97,1.0E-4
42595,97,1.0E-4
42596,97,1.0E-4
42597,97,1.0E-4
42598,97,1.0E-4
42599,97,1.0E-4
42600,97,1.0E-4
42601,97,1.0E-4
42602,97,1.0E-4
42603,97,1.0E-4
42604,97,1.0E-4
42605,97,1.0E-4
42606,97,1.0E-4
42607,97,1.0E-4
42608,97,1.0E-4
42609,97,1.0E-4
42610,97,1.0E-4
42611,97,1.0E-4
42612,97,1.0E-4
42613,97,1.0E-4
42614,97,1.0E-4
42615,97,1.0E-4
42616,97,1.0E-4
42617,97,1.0E-4
42618,97,1.0E-4
42619,97,1.0E-4
42620,97,1.0E-4
42621,97,1.0E-4
42622,97,1.0E-4
42623,97,1.0E-4
42624,97,1.0E-4
42625,97,1.0E-4
42626,97,1.0E-4
42627,97,1.0E-4
42628,97,1.0E-4
42629,97,1.0E-4
42630,97,1.0E-4
42631,97,1.0E-4
42632,97,1.0E-4
42633,97,1.0E-4
42634,97,1.0E-4
42635,97,1.0E-4
42636,97,1.0E-4
42637,97,1.0E-4
42638,97,1.0E-4
42639,97,1.0E-4
42640,97,1.0E-4
42641,97,1.0E-4
42642,97,1.0E-4
42643,97,1.0E-4
42644,97,1.0E-4
42645,97,1.0E-4
42646,97,1.0E-4
42647,97,1.0E-4
42648,97,1.0E-4
42649,97,1.0E-4
42650,97,1.0E-4
42651,97,1.0E-4
42652,97,1.0E-4
42653,97,1.0E-4
42654,97,1.0E-4
42655,97,1.0E-4
42656,97,1.0E-4
42657,97,1.0E-4
42658,97,1.0E-4
42659,97,1.0E-4
42660,97,1.0E-4
42661,97,1.0E-4
42662,97,1.0E-4
42663,97,1.0E-4
42664,97,1.0E-4
42665,97,1.0E-4
42666,97,1.0E-4
42667,97,1.0E-4
42668,97,1.0E-4
42669,97,1.0E-4
42670,97,1.0E-4
42671,97,1.0E-4
42672,97,1.0E-4
42673,97,1.0E-4
42674,97,1.0E-4
42675,97,1.0E-4
42676,97,1.0E-4
42677,97,1.0E-4
42678,97,1.0E-4
42679,97,1.0E-4
42680,97,1.0E-4
42681,97,1.0E-4
42682,97,1.0E-4
42683,97,1.0E-4
42684,97,1.0E-4
42685,97,1.0E-4
42686,97,1.0E-4
42687,97,1.0E-4
42688,97,1.0E-4
42689,97,1.0E-4
42690,97,1.0E-4
42691,97,1.0E-4
42692,97,1.0E-4
42693,97,1.0E-4
42694,97,1.0E-4
42695,97,1.0E-4
42696,97,1.0E-4
42697,97,1.0E-4
42698,97,1.0E-4
42699,97,1.0E-4
42700,97,1.0E-4
42701,97,1.0E-4
42702,97,1.0E-4
42703,97,1.0E-4
42704,97,1.0E-4
42705,97,1.0E-4
42706,97,1.0E-4
42707,97,1.0E-4
42708,97,1.0E-4
42709,97,1.0E-4
42710,97,1.0E-4
42711,97,1.0E-4
42712,97,1.0E-4
42713,97,1.0E-4
42714,97,1.0E-4
42715,97,1.0E-4
42716,97,1.0E-4
42717,97,1.0E-4
42718,97,1.0E-4
42719,97,1.0E-4
42720,97,1.0E-4
42721,97,1.0E-4
42722,97,1.0E-4
42723,97,1.0E-4
42724,97,1.0E-4
42725,97,1.0E-4
42726,97,1.0E-4
42727,97,1.0E-4
42728,97,1.0E-4
42729,97,1.0E-4
42730,97,1.0E-4
42731,97,1.0E-4
42732,97,1.0E-4
42733,97,1.0E-4
42734,97,1.0E-4
42735,97,1.0E-4
42736,97,1.0E-4
42737,97,1.0E-4
42738,97,1.0E-4
42739,97,1.0E-4
42740,97,1.0E-4
42741,97,1.0E-4
42742,97,1.0E-4
42743,97,1.0E-4
42744,97,1.0E-4
42745,97,1.0E-4
42746,97,1.0E-4
42747,97,1.0E-4
42748,97,1.0E-4
42749,97,1.0E-4
42750,97,1.0E-4
42751,97,1.0E-4
42752,97,1.0E-4
42753,97,1.0E-4
42754,97,1.0E-4
42755,97,1.0E-4
42756,97,1.0E-4
42757,97,1.0E-4
42758,97,1.0E-4
42759,97,1.0E-4
42760,97,1.0E-4
42761,97,1.0E-4
42762,97,1.0E-4
42763,97,1.0E-4
42764,97,1.0E-4
42765,97,1.0E-4
42766,97,1.0E-4
42767,97,1.0E-4
42768,97,1.0E-4
42769,97,1.0E-4
42770,97,1.0E-4
42771,97,1.0E-4
42772,97,1.0E-4
42773,97,1.0E-4
42774,97,1.0E-4
42775,97,1.0E-4
42776,97,1.0E-4
42777,97,1.0E-4
42778,97,1.0E-4
42779,97,1.0E-4
42780,97,1.0E-4
42781,97,1.0E-4
42782,97,1.0E-4
42783,97,1.0E-4
42784,97,1.0E-4
42785,97,1.0E-4
42786,97,1.0E-4
42787,97,1.0E-4
42788,97,1.0E-4
42789,97,1.0E-4
42790,97,1.0E-4
42791,97,1.0E-4
42792,97,1.0E-4
42793,97,1.0E-4
42794,97,1.0E-4
42795,97,1.0E-4
42796,97,1.0E-4
42797,97,1.0E-4
42798,97,1.0E-4
42799,97,1.0E-4
42800,97,1.0E-4
42801,97,1.0E-4
42802,97,1.0E-4
42803,97,1.0E-4
42804,97,1.0E-4
42805,97,1.0E-4
42806,97,1.0E-4
42807,97,1.0E-4
42808,97,1.0E-4
42809,97,1.0E-4
42810,97,1.0E-4
42811,97,1.0E-4
42812,97,1.0E-4
42813,97,1.0E-4
42814,97,1.0E-4
42815,97,1.0E-4
42816,97,1.0E-4
42817,97,1.0E-4
42818,97,1.0E-4
42819,97,1.0E-4
42820,97,1.0E-4
42821,97,1.0E-4
42822,97,1.0E-4
42823,97,1.0E-4
42824,97,1.0E-4
42825,97,1.0E-4
42826,97,1.0E-4
42827,97,1.0E-4
42828,97,1.0E-4
42829,97,1.0E-4
42830,97,1.0E-4
42831,97,1.0E-4
42832,97,1.0E-4
42833,97,1.0E-4
42834,97,1.0E-4
42835,97,1.0E-4
42836,97,1.0E-4
42837,97,1.0E-4
42838,97,1.0E-4
42839,97,1.0E-4
42840,97,1.0E-4
42841,97,1.0E-4
42842,97,1.0E-4
42843,97,1.0E-4
42844,97,1.0E-4
42845,97,1.0E-4
42846,97,1.0E-4
42847,97,1.0E-4
42848,97,1.0E-4
42849,97,1.0E-4
42850,97,1.0E-4
42851,97,1.0E-4
42852,97,1.0E-4
42853,97,1.0E-4
42854,97,1.0E-4
42855,97,1.0E-4
42856,97,1.0E-4
42857,97,1.0E-4
42858,97,1.0E-4
42859,97,1.0E-4
42860,97,1.0E-4
42861,97,1.0E-4
42862,97,1.0E-4
42863,97,1.0E-4
42864,97,1.0E-4
42865,97,1.0E-4
42866,97,1.0E-4
42867,97,1.0E-4
42868,97,1.0E-4
42869,97,1.0E-4
42870,97,1.0E-4
42871,97,1.0E-4
42872,97,1.0E-4
42873,97,1.0E-4
42874,97,1.0E-4
42875,97,1.0E-4
42876,97,1.0E-4
42877,97,1.0E-4
42878,97,1.0E-4
42879,97,1.0E-4
42880,97,1.0E-4
42881,97,1.0E-4
42882,97,1.0E-4
42883,97,1.0E-4
42884,97,1.0E-4
42885,97,1.0E-4
42886,97,1.0E-4
42887,97,1.0E-4
42888,97,1.0E-4
42889,97,1.0E-4
42890,97,1.0E-4
42891,97,1.0E-4
42892,97,1.0E-4
42893,97,1.0E-4
42894,97,1.0E-4
42895,97,1.0E-4
42896,97,1.0E-4
42897,97,1.0E-4
42898,97,1.0E-4
42899,97,1.0E-4
42900,97,1.0E-4
42901,97,1.0E-4
42902,97,1.0E-4
42903,97,1.0E-4
42904,97,1.0E-4
42905,97,1.0E-4
42906,97,1.0E-4
42907,97,1.0E-4
42908,97,1.0E-4
42909,97,1.0E-4
42910,97,1.0E-4
42911,97,1.0E-4
42912,97,1.0E-4
42913,97,1.0E-4
42914,97,1.0E-4
42915,97,1.0E-4
42916,97,1.0E-4
42917,97,1.0E-4
42918,97,1.0E-4
42919,97,1.0E-4
42920,97,1.0E-4
42921,97,1.0E-4
42922,97,1.0E-4
42923,97,1.0E-4
42924,97,1.0E-4
42925,97,1.0E-4
42926,97,1.0E-4
42927,97,1.0E-4
42928,97,1.0E-4
42929,97,1.0E-4
42930,97,1.0E-4
42931,97,1.0E-4
42932,97,1.0E-4
42933,97,1.0E-4
42934,97,1.0E-4
42935,97,1.0E-4
42936,97,1.0E-4
42937,97,1.0E-4
42938,97,1.0E-4
42939,97,1.0E-4
42940,97,1.0E-4
42941,97,1.0E-4
42942,97,1.0E-4
42943,97,1.0E-4
42944,97,1.0E-4
42945,97,1.0E-4
42946,97,1.0E-4
42947,97,1.0E-4
42948,97,1.0E-4
42949,97,1.0E-4
42950,97,1.0E-4
42951,97,1.0E-4
42952,97,1.0E-4
42953,97,1.0E-4
42954,97,1.0E-4
42955,97,1.0E-4
42956,97,1.0E-4
42957,97,1.0E-4
42958,97,1.0E-4
42959,97,1.0E-4
42960,97,1.0E-4
42961,97,1.0E-4
42962,97,1.0E-4
42963,97,1.0E-4
42964,97,1.0E-4
42965,97,1.0E-4
42966,97,1.0E-4
42967,97,1.0E-4
42968,97,1.0E-4
42969,97,1.0E-4
42970,97,1.0E-4
42971,97,1.0E-4
42972,97,1.0E-4
42973,97,1.0E-4
42974,97,1.0E-4
42975,97,1.0E-4
42976,97,1.0E-4
42977,97,1.0E-4
42978,97,1.0E-4
42979,97,1.0E-4
42980,97,1.0E-4
42981,97,1.0E-4
42982,97,1.0E-4
42983,97,1.0E-4
42984,97,1.0E-4
42985,97,1.0E-4
42986,97,1.0E-4
42987,97,1.0E-4
42988,97,1.0E-4
42989,97,1.0E-4
42990,97,1.0E-4
42991,97,1.0E-4
42992,97,1.0E-4
42993,97,1.0E-4
42994,97,1.0E-4
42995,97,1.0E-4
42996,97,1.0E-4
42997,97,1.0E-4
42998,97,1.0E-4
42999,97,1.0E-4
43000,97,1.0E-4
43001,97,1.0E-4
43002,97,1.0E-4
43003,97,1.0E-4
43004,97,1.0E-4
43005,97,1.0E-4
43006,97,1.0E-4
43007,97,1.0E-4
43008,97,1.0E-4
43009,97,1.0E-4
43010,97,1.0E-4
43011,97,1.0E-4
43012,97,1.0E-4
43013,97,1.0E-4
43014,97,1.0E-4
43015,97,1.0E-4
43016,97,1.0E-4
43017,97,1.0E-4
43018,97,1.0E-4
43019,97,1.0E-4
43020,97,1.0E-4
43021,97,1.0E-4
43022,97,1.0E-4
43023,97,1.0E-4
43024,97,1.0E-4
43025,97,1.0E-4
43026,97,1.0E-4
43027,97,1.0E-4
43028,97,1.0E-4
43029,97,1.0E-4
43030,97,1.0E-4
43031,97,1.0E-4
43032,97,1.0E-4
43033,97,1.0E-4
43034,97,1.0E-4
43035,97,1.0E-4
43036,97,1.0E-4
43037,97,1.0E-4
43038,97,1.0E-4
43039,97,1.0E-4
43040,97,1.0E-4
43041,97,1.0E-4
43042,97,1.0E-4
43043,97,1.0E-4
43044,97,1.0E-4
43045,97,1.0E-4
43046,97,1.0E-4
43047,97,1.0E-4
43048,97,1.0E-4
43049,97,1.0E-4
43050,97,1.0E-4
43051,97,1.0E-4
43052,97,1.0E-4
43053,97,1.0E-4
43054,97,1.0E-4
43055,97,1.0E-4
43056,97,1.0E-4
43057,97,1.0E-4
43058,97,1.0E-4
43059,97,1.0E-4
43060,97,1.0E-4
43061,97,1.0E-4
43062,97,1.0E-4
43063,97,1.0E-4
43064,97,1.0E-4
43065,97,1.0E-4
43066,97,1.0E-4
43067,97,1.0E-4
43068,97,1.0E-4
43069,97,1.0E-4
43070,97,1.0E-4
43071,97,1.0E-4
43072,97,1.0E-4
43073,97,1.0E-4
43074,97,1.0E-4
43075,97,1.0E-4
43076,97,1.0E-4
43077,97,1.0E-4
43078,97,1.0E-4
43079,97,1.0E-4
43080,97,1.0E-4
43081,97,1.0E-4
43082,97,1.0E-4
43083,97,1.0E-4
43084,97,1.0E-4
43085,97,1.0E-4
43086,97,1.0E-4
43087,97,1.0E-4
43088,97,1.0E-4
43089,97,1.0E-4
43090,97,1.0E-4
43091,97,1.0E-4
43092,97,1.0E-4
43093,97,1.0E-4
43094,97,1.0E-4
43095,97,1.0E-4
43096,97,1.0E-4
43097,97,1.0E-4
43098,97,1.0E-4
43099,97,1.0E-4
43100,97,1.0E-4
43101,97,1.0E-4
43102,97,1.0E-4
43103,97,1.0E-4
43104,97,1.0E-4
43105,97,1.0E-4
43106,97,1.0E-4
43107,97,1.0E-4
43108,97,1.0E-4
43109,97,1.0E-4
43110,97,1.0E-4
43111,97,1.0E-4
43112,97,1.0E-4
43113,97,1.0E-4
43114,97,1.0E-4
43115,97,1.0E-4
43116,97,1.0E-4
43117,97,1.0E-4
43118,97,1.0E-4
43119,97,1.0E-4
43120,97,1.0E-4
43121,97,1.0E-4
43122,97,1.0E-4
43123,97,1.0E-4
43124,97,1.0E-4
43125,97,1.0E-4
43126,97,1.0E-4
43127,97,1.0E-4
43128,97,1.0E-4
43129,97,1.0E-4
43130,97,1.0E-4
43131,97,1.0E-4
43132,97,1.0E-4
43133,97,1.0E-4
43134,97,1.0E-4
43135,97,1.0E-4
43136,97,1.0E-4
43137,97,1.0E-4
43138,97,1.0E-4
43139,97,1.0E-4
43140,97,1.0E-4
43141,97,1.0E-4
43142,97,1.0E-4
43143,97,1.0E-4
43144,97,1.0E-4
43145,97,1.0E-4
43146,97,1.0E-4
43147,97,1.0E-4
43148,97,1.0E-4
43149,97,1.0E-4
43150,97,1.0E-4
43151,97,1.0E-4
43152,97,1.0E-4
43153,97,1.0E-4
43154,97,1.0E-4
43155,97,1.0E-4
43156,97,1.0E-4
43157,97,1.0E-4
43158,97,1.0E-4
43159,97,1.0E-4
43160,97,1.0E-4
43161,97,1.0E-4
43162,97,1.0E-4
43163,97,1.0E-4
43164,97,1.0E-4
43165,97,1.0E-4
43166,97,1.0E-4
43167,97,1.0E-4
43168,97,1.0E-4
43169,97,1.0E-4
43170,97,1.0E-4
43171,97,1.0E-4
43172,97,1.0E-4
43173,97,1.0E-4
43174,97,1.0E-4
43175,97,1.0E-4
43176,97,1.0E-4
43177,97,1.0E-4
43178,97,1.0E-4
43179,97,1.0E-4
43180,97,1.0E-4
43181,97,1.0E-4
43182,97,1.0E-4
43183,97,1.0E-4
43184,97,1.0E-4
43185,97,1.0E-4
43186,97,1.0E-4
43187,97,1.0E-4
43188,97,1.0E-4
43189,97,1.0E-4
43190,97,1.0E-4
43191,97,1.0E-4
43192,97,1.0E-4
43193,97,1.0E-4
43194,97,1.0E-4
43195,97,1.0E-4
43196,97,1.0E-4
43197,97,1.0E-4
43198,97,1.0E-4
43199,97,1.0E-4
43200,97,1.0E-4
43201,97,1.0E-4
43202,97,1.0E-4
43203,97,1.0E-4
43204,97,1.0E-4
43205,97,1.0E-4
43206,97,1.0E-4
43207,97,1.0E-4
43208,97,1.0E-4
43209,97,1.0E-4
43210,97,1.0E-4
43211,97,1.0E-4
43212,97,1.0E-4
43213,97,1.0E-4
43214,97,1.0E-4
43215,97,1.0E-4
43216,97,1.0E-4
43217,97,1.0E-4
43218,97,1.0E-4
43219,97,1.0E-4
43220,97,1.0E-4
43221,97,1.0E-4
43222,97,1.0E-4
43223,97,1.0E-4
43224,97,1.0E-4
43225,97,1.0E-4
43226,97,1.0E-4
43227,97,1.0E-4
43228,97,1.0E-4
43229,97,1.0E-4
43230,97,1.0E-4
43231,97,1.0E-4
43232,97,1.0E-4
43233,97,1.0E-4
43234,97,1.0E-4
43235,97,1.0E-4
43236,97,1.0E-4
43237,97,1.0E-4
43238,97,1.0E-4
43239,97,1.0E-4
43240,97,1.0E-4
43241,97,1.0E-4
43242,97,1.0E-4
43243,97,1.0E-4
43244,97,1.0E-4
43245,97,1.0E-4
43246,97,1.0E-4
43247,97,1.0E-4
43248,97,1.0E-4
43249,97,1.0E-4
43250,97,1.0E-4
43251,97,1.0E-4
43252,97,1.0E-4
43253,97,1.0E-4
43254,97,1.0E-4
43255,97,1.0E-4
43256,97,1.0E-4
43257,97,1.0E-4
43258,97,1.0E-4
43259,97,1.0E-4
43260,97,1.0E-4
43261,97,1.0E-4
43262,97,1.0E-4
43263,97,1.0E-4
43264,97,1.0E-4
43265,97,1.0E-4
43266,97,1.0E-4
43267,97,1.0E-4
43268,97,1.0E-4
43269,97,1.0E-4
43270,97,1.0E-4
43271,97,1.0E-4
43272,97,1.0E-4
43273,97,1.0E-4
43274,97,1.0E-4
43275,97,1.0E-4
43276,97,1.0E-4
43277,97,1.0E-4
43278,97,1.0E-4
43279,97,1.0E-4
43280,97,1.0E-4
43281,97,1.0E-4
43282,97,1.0E-4
43283,97,1.0E-4
43284,97,1.0E-4
43285,97,1.0E-4
43286,97,1.0E-4
43287,97,1.0E-4
43288,97,1.0E-4
43289,97,1.0E-4
43290,97,1.0E-4
43291,97,1.0E-4
43292,97,1.0E-4
43293,97,1.0E-4
43294,97,1.0E-4
43295,97,1.0E-4
43296,97,1.0E-4
43297,97,1.0E-4
43298,97,1.0E-4
43299,97,1.0E-4
43300,97,1.0E-4
43301,97,1.0E-4
43302,97,1.0E-4
43303,97,1.0E-4
43304,97,1.0E-4
43305,97,1.0E-4
43306,97,1.0E-4
43307,97,1.0E-4
43308,97,1.0E-4
43309,97,1.0E-4
43310,97,1.0E-4
43311,97,1.0E-4
43312,97,1.0E-4
43313,97,1.0E-4
43314,97,1.0E-4
43315,97,1.0E-4
43316,97,1.0E-4
43317,97,1.0E-4
43318,97,1.0E-4
43319,97,1.0E-4
43320,97,1.0E-4
43321,97,1.0E-4
43322,97,1.0E-4
43323,97,1.0E-4
43324,97,1.0E-4
43325,97,1.0E-4
43326,97,1.0E-4
43327,97,1.0E-4
43328,97,1.0E-4
43329,97,1.0E-4
43330,97,1.0E-4
43331,97,1.0E-4
43332,97,1.0E-4
43333,97,1.0E-4
43334,97,1.0E-4
43335,97,1.0E-4
43336,97,1.0E-4
43337,97,1.0E-4
43338,97,1.0E-4
43339,97,1.0E-4
43340,97,1.0E-4
43341,97,1.0E-4
43342,97,1.0E-4
43343,97,1.0E-4
43344,97,1.0E-4
43345,97,1.0E-4
43346,97,1.0E-4
43347,97,1.0E-4
43348,97,1.0E-4
43349,97,1.0E-4
43350,97,1.0E-4
43351,97,1.0E-4
43352,97,1.0E-4
43353,97,1.0E-4
43354,97,1.0E-4
43355,97,1.0E-4
43356,97,1.0E-4
43357,97,1.0E-4
43358,97,1.0E-4
43359,97,1.0E-4
43360,97,1.0E-4
43361,97,1.0E-4
43362,97,1.0E-4
43363,97,1.0E-4
43364,97,1.0E-4
43365,97,1.0E-4
43366,97,1.0E-4
43367,97,1.0E-4
43368,97,1.0E-4
43369,97,1.0E-4
43370,97,1.0E-4
43371,97,1.0E-4
43372,97,1.0E-4
43373,97,1.0E-4
43374,97,1.0E-4
43375,97,1.0E-4
43376,97,1.0E-4
43377,97,1.0E-4
43378,97,1.0E-4
43379,97,1.0E-4
43380,97,1.0E-4
43381,97,1.0E-4
43382,97,1.0E-4
43383,97,1.0E-4
43384,97,1.0E-4
43385,97,1.0E-4
43386,97,1.0E-4
43387,97,1.0E-4
43388,97,1.0E-4
43389,97,1.0E-4
43390,97,1.0E-4
43391,97,1.0E-4
43392,97,1.0E-4
43393,97,1.0E-4
43394,97,1.0E-4
43395,97,1.0E-4
43396,97,1.0E-4
43397,97,1.0E-4
43398,97,1.0E-4
43399,97,1.0E-4
43400,97,1.0E-4
43401,97,1.0E-4
43402,97,1.0E-4
43403,97,1.0E-4
43404,97,1.0E-4
43405,97,1.0E-4
43406,97,1.0E-4
43407,97,1.0E-4
43408,97,1.0E-4
43409,97,1.0E-4
43410,97,1.0E-4
43411,97,1.0E-4
43412,97,1.0E-4
43413,97,1.0E-4
43414,97,1.0E-4
43415,97,1.0E-4
43416,97,1.0E-4
43417,97,1.0E-4
43418,97,1.0E-4
43419,97,1.0E-4
43420,97,1.0E-4
43421,97,1.0E-4
43422,97,1.0E-4
43423,97,1.0E-4
43424,97,1.0E-4
43425,97,1.0E-4
43426,97,1.0E-4
43427,97,1.0E-4
43428,97,1.0E-4
43429,97,1.0E-4
43430,97,1.0E-4
43431,97,1.0E-4
43432,97,1.0E-4
43433,97,1.0E-4
43434,97,1.0E-4
43435,97,1.0E-4
43436,97,1.0E-4
43437,97,1.0E-4
43438,97,1.0E-4
43439,97,1.0E-4
43440,97,1.0E-4
43441,97,1.0E-4
43442,97,1.0E-4
43443,97,1.0E-4
43444,97,1.0E-4
43445,97,1.0E-4
43446,97,1.0E-4
43447,97,1.0E-4
43448,97,1.0E-4
43449,97,1.0E-4
43450,97,1.0E-4
43451,97,1.0E-4
43452,97,1.0E-4
43453,97,1.0E-4
43454,97,1.0E-4
43455,97,1.0E-4
43456,97,1.0E-4
43457,97,1.0E-4
43458,97,1.0E-4
43459,97,1.0E-4
43460,97,1.0E-4
43461,97,1.0E-4
43462,97,1.0E-4
43463,97,1.0E-4
43464,97,1.0E-4
43465,97,1.0E-4
43466,97,1.0E-4
43467,97,1.0E-4
43468,97,1.0E-4
43469,97,1.0E-4
43470,97,1.0E-4
43471,97,1.0E-4
43472,97,1.0E-4
43473,97,1.0E-4
43474,97,1.0E-4
43475,97,1.0E-4
43476,97,1.0E-4
43477,97,1.0E-4
43478,97,1.0E-4
43479,97,1.0E-4
43480,97,1.0E-4
43481,97,1.0E-4
43482,97,1.0E-4
43483,97,1.0E-4
43484,97,1.0E-4
43485,97,1.0E-4
43486,97,1.0E-4
43487,97,1.0E-4
43488,97,1.0E-4
43489,97,1.0E-4
43490,97,1.0E-4
43491,97,1.0E-4
43492,97,1.0E-4
43493,97,1.0E-4
43494,97,1.0E-4
43495,97,1.0E-4
43496,97,1.0E-4
43497,97,1.0E-4
43498,97,1.0E-4
43499,97,1.0E-4
43500,97,1.0E-4
43501,97,1.0E-4
43502,97,1.0E-4
43503,97,1.0E-4
43504,97,1.0E-4
43505,97,1.0E-4
43506,97,1.0E-4
43507,97,1.0E-4
43508,97,1.0E-4
43509,97,1.0E-4
43510,97,1.0E-4
43511,97,1.0E-4
43512,97,1.0E-4
43513,97,1.0E-4
43514,97,1.0E-4
43515,97,1.0E-4
43516,97,1.0E-4
43517,97,1.0E-4
43518,97,1.0E-4
43519,97,1.0E-4
43520,97,1.0E-4
43521,97,1.0E-4
43522,97,1.0E-4
43523,97,1.0E-4
43524,97,1.0E-4
43525,97,1.0E-4
43526,97,1.0E-4
43527,97,1.0E-4
43528,97,1.0E-4
43529,97,1.0E-4
43530,97,1.0E-4
43531,97,1.0E-4
43532,97,1.0E-4
43533,97,1.0E-4
43534,97,1.0E-4
43535,97,1.0E-4
43536,97,1.0E-4
43537,97,1.0E-4
43538,97,1.0E-4
43539,97,1.0E-4
43540,97,1.0E-4
43541,97,1.0E-4
43542,97,1.0E-4
43543,97,1.0E-4
43544,97,1.0E-4
43545,97,1.0E-4
43546,97,1.0E-4
43547,97,1.0E-4
43548,97,1.0E-4
43549,97,1.0E-4
43550,97,1.0E-4
43551,97,1.0E-4
43552,97,1.0E-4
43553,97,1.0E-4
43554,97,1.0E-4
43555,97,1.0E-4
43556,97,1.0E-4
43557,97,1.0E-4
43558,97,1.0E-4
43559,97,1.0E-4
43560,97,1.0E-4
43561,97,1.0E-4
43562,97,1.0E-4
43563,97,1.0E-4
43564,97,1.0E-4
43565,97,1.0E-4
43566,97,1.0E-4
43567,97,1.0E-4
43568,97,1.0E-4
43569,97,1.0E-4
43570,97,1.0E-4
43571,97,1.0E-4
43572,97,1.0E-4
43573,97,1.0E-4
43574,97,1.0E-4
43575,97,1.0E-4
43576,97,1.0E-4
43577,97,1.0E-4
43578,97,1.0E-4
43579,97,1.0E-4
43580,97,1.0E-4
43581,97,1.0E-4
43582,97,1.0E-4
43583,97,1.0E-4
43584,97,1.0E-4
43585,97,1.0E-4
43586,97,1.0E-4
43587,97,1.0E-4
43588,97,1.0E-4
43589,97,1.0E-4
43590,97,1.0E-4
43591,97,1.0E-4
43592,97,1.0E-4
43593,97,1.0E-4
43594,97,1.0E-4
43595,97,1.0E-4
43596,97,1.0E-4
43597,97,1.0E-4
43598,97,1.0E-4
43599,97,1.0E-4
43600,97,1.0E-4
43601,97,1.0E-4
43602,97,1.0E-4
43603,97,1.0E-4
43604,97,1.0E-4
43605,97,1.0E-4
43606,97,1.0E-4
43607,97,1.0E-4
43608,97,1.0E-4
43609,97,1.0E-4
43610,97,1.0E-4
43611,97,1.0E-4
43612,97,1.0E-4
43613,97,1.0E-4
43614,97,1.0E-4
43615,97,1.0E-4
43616,97,1.0E-4
43617,97,1.0E-4
43618,97,1.0E-4
43619,97,1.0E-4
43620,97,1.0E-4
43621,97,1.0E-4
43622,97,1.0E-4
43623,97,1.0E-4
43624,97,1.0E-4
43625,97,1.0E-4
43626,97,1.0E-4
43627,97,1.0E-4
43628,97,1.0E-4
43629,97,1.0E-4
43630,97,1.0E-4
43631,97,1.0E-4
43632,97,1.0E-4
43633,97,1.0E-4
43634,97,1.0E-4
43635,97,1.0E-4
43636,97,1.0E-4
43637,97,1.0E-4
43638,97,1.0E-4
43639,97,1.0E-4
43640,97,1.0E-4
43641,97,1.0E-4
43642,97,1.0E-4
43643,97,1.0E-4
43644,97,1.0E-4
43645,97,1.0E-4
43646,97,1.0E-4
43647,97,1.0E-4
43648,97,1.0E-4
43649,97,1.0E-4
43650,97,1.0E-4
43651,97,1.0E-4
43652,97,1.0E-4
43653,97,1.0E-4
43654,97,1.0E-4
43655,97,1.0E-4
43656,97,1.0E-4
43657,97,1.0E-4
43658,97,1.0E-4
43659,97,1.0E-4
43660,97,1.0E-4
43661,97,1.0E-4
43662,97,1.0E-4
43663,97,1.0E-4
43664,97,1.0E-4
43665,97,1.0E-4
43666,97,1.0E-4
43667,97,1.0E-4
43668,97,1.0E-4
43669,97,1.0E-4
43670,97,1.0E-4
43671,97,1.0E-4
43672,97,1.0E-4
43673,97,1.0E-4
43674,97,1.0E-4
43675,97,1.0E-4
43676,97,1.0E-4
43677,97,1.0E-4
43678,97,1.0E-4
43679,97,1.0E-4
43680,97,1.0E-4
43681,97,1.0E-4
43682,97,1.0E-4
43683,97,1.0E-4
43684,97,1.0E-4
43685,97,1.0E-4
43686,97,1.0E-4
43687,97,1.0E-4
43688,97,1.0E-4
43689,97,1.0E-4
43690,97,1.0E-4
43691,97,1.0E-4
43692,97,1.0E-4
43693,97,1.0E-4
43694,97,1.0E-4
43695,97,1.0E-4
43696,97,1.0E-4
43697,97,1.0E-4
43698,97,1.0E-4
43699,97,1.0E-4
43700,97,1.0E-4
43701,97,1.0E-4
43702,97,1.0E-4
43703,97,1.0E-4
43704,97,1.0E-4
43705,97,1.0E-4
43706,97,1.0E-4
43707,97,1.0E-4
43708,97,1.0E-4
43709,97,1.0E-4
43710,97,1.0E-4
43711,97,1.0E-4
43712,97,1.0E-4
43713,97,1.0E-4
43714,97,1.0E-4
43715,97,1.0E-4
43716,97,1.0E-4
43717,97,1.0E-4
43718,97,1.0E-4
43719,97,1.0E-4
43720,97,1.0E-4
43721,97,1.0E-4
43722,97,1.0E-4
43723,97,1.0E-4
43724,97,1.0E-4
43725,97,1.0E-4
43726,97,1.0E-4
43727,97,1.0E-4
43728,97,1.0E-4
43729,97,1.0E-4
43730,97,1.0E-4
43731,97,1.0E-4
43732,97,1.0E-4
43733,97,1.0E-4
43734,97,1.0E-4
43735,97,1.0E-4
43736,97,1.0E-4
43737,97,1.0E-4
43738,97,1.0E-4
43739,97,1.0E-4
43740,97,1.0E-4
43741,97,1.0E-4
43742,97,1.0E-4
43743,97,1.0E-4
43744,97,1.0E-4
43745,97,1.0E-4
43746,97,1.0E-4
43747,97,1.0E-4
43748,97,1.0E-4
43749,97,1.0E-4
43750,97,1.0E-4
43751,97,1.0E-4
43752,97,1.0E-4
43753,97,1.0E-4
43754,97,1.0E-4
43755,97,1.0E-4
43756,97,1.0E-4
43757,97,1.0E-4
43758,97,1.0E-4
43759,97,1.0E-4
43760,97,1.0E-4
43761,97,1.0E-4
43762,97,1.0E-4
43763,97,1.0E-4
43764,97,1.0E-4
43765,97,1.0E-4
43766,97,1.0E-4
43767,97,1.0E-4
43768,97,1.0E-4
43769,97,1.0E-4
43770,97,1.0E-4
43771,97,1.0E-4
43772,97,1.0E-4
43773,97,1.0E-4
43774,97,1.0E-4
43775,97,1.0E-4
43776,97,1.0E-4
43777,97,1.0E-4
43778,97,1.0E-4
43779,97,1.0E-4
43780,97,1.0E-4
43781,97,1.0E-4
43782,97,1.0E-4
43783,97,1.0E-4
43784,97,1.0E-4
43785,97,1.0E-4
43786,97,1.0E-4
43787,97,1.0E-4
43788,97,1.0E-4
43789,97,1.0E-4
43790,97,1.0E-4
43791,97,1.0E-4
43792,97,1.0E-4
43793,97,1.0E-4
43794,97,1.0E-4
43795,97,1.0E-4
43796,97,1.0E-4
43797,97,1.0E-4
43798,97,1.0E-4
43799,97,1.0E-4
43800,97,1.0E-4
43801,97,1.0E-4
43802,97,1.0E-4
43803,97,1.0E-4
43804,97,1.0E-4
43805,97,1.0E-4
43806,97,1.0E-4
43807,97,1.0E-4
43808,97,1.0E-4
43809,97,1.0E-4
43810,97,1.0E-4
43811,97,1.0E-4
43812,97,1.0E-4
43813,97,1.0E-4
43814,97,1.0E-4
43815,97,1.0E-4
43816,97,1.0E-4
43817,97,1.0E-4
43818,97,1.0E-4
43819,97,1.0E-4
43820,97,1.0E-4
43821,97,1.0E-4
43822,97,1.0E-4
43823,97,1.0E-4
43824,97,1.0E-4
43825,97,1.0E-4
43826,97,1.0E-4
43827,97,1.0E-4
43828,97,1.0E-4
43829,97,1.0E-4
43830,97,1.0E-4
43831,97,1.0E-4
43832,97,1.0E-4
43833,97,1.0E-4
43834,97,1.0E-4
43835,97,1.0E-4
43836,97,1.0E-4
43837,97,1.0E-4
43838,97,1.0E-4
43839,97,1.0E-4
43840,97,1.0E-4
43841,97,1.0E-4
43842,97,1.0E-4
43843,97,1.0E-4
43844,97,1.0E-4
43845,97,1.0E-4
43846,97,1.0E-4
43847,97,1.0E-4
43848,97,1.0E-4
43849,97,1.0E-4
43850,97,1.0E-4
43851,97,1.0E-4
43852,99,1.0E-4
43853,99,2.0E-4
43854,99,1.0E-4
43855,99,1.0E-4
43856,99,1.0E-4
43857,99,1.0E-4
43858,99,1.0E-4
43859,99,1.0E-4
43860,99,1.0E-4
43861,99,1.0E-4
43862,99,1.0E-4
43863,99,1.0E-4
43864,99,1.0E-4
43865,99,1.0E-4
43866,99,1.0E-4
43867,99,1.0E-4
43868,99,1.0E-4
43869,99,1.0E-4
43870,99,1.0E-4
43871,99,1.0E-4
43872,99,1.0E-4
43873,99,1.0E-4
43874,99,1.0E-4
43875,99,1.0E-4
43876,99,1.0E-4
43877,99,1.0E-4
43878,99,1.0E-4
43879,99,1.0E-4
43880,99,1.0E-4
43881,99,1.0E-4
43882,99,1.0E-4
43883,99,1.0E-4
43884,99,1.0E-4
43885,99,1.0E-4
43886,99,1.0E-4
43887,99,1.0E-4
43888,99,1.0E-4
43889,99,1.0E-4
43890,99,1.0E-4
43891,99,1.0E-4
43892,99,1.0E-4
43893,99,1.0E-4
43894,99,1.0E-4
43895,99,1.0E-4
43896,99,1.0E-4
43897,99,1.0E-4
43898,99,1.0E-4
43899,99,1.0E-4
43900,99,1.0E-4
43901,99,1.0E-4
43902,99,1.0E-4
43903,99,1.0E-4
43904,99,1.0E-4
43905,99,1.0E-4
43906,99,1.0E-4
43907,99,1.0E-4
43908,99,1.0E-4
43909,99,1.0E-4
43910,99,1.0E-4
43911,99,1.0E-4
43912,99,1.0E-4
43913,99,1.0E-4
43914,99,1.0E-4
43915,99,1.0E-4
43916,99,1.0E-4
43917,99,1.0E-4
43918,99,1.0E-4
43919,99,1.0E-4
43920,99,1.0E-4
43921,99,1.0E-4
43922,99,1.0E-4
43923,99,1.0E-4
43924,99,1.0E-4
43925,99,1.0E-4
43926,99,1.0E-4
43927,99,1.0E-4
43928,99,1.0E-4
43929,99,1.0E-4
43930,99,1.0E-4
43931,99,1.0E-4
43932,99,1.0E-4
43933,99,1.0E-4
43934,99,1.0E-4
43935,99,1.0E-4
43936,99,1.0E-4
43937,99,1.0E-4
43938,99,1.0E-4
43939,99,1.0E-4
43940,99,1.0E-4
43941,99,1.0E-4
43942,99,1.0E-4
43943,99,1.0E-4
43944,99,1.0E-4
43945,99,1.0E-4
43946,99,1.0E-4
43947,99,1.0E-4
43948,99,1.0E-4
43949,99,1.0E-4
43950,99,1.0E-4
43951,99,1.0E-4
43952,99,1.0E-4
43953,99,1.0E-4
43954,99,1.0E-4
43955,99,1.0E-4
43956,99,1.0E-4
43957,99,1.0E-4
43958,99,1.0E-4
43959,99,1.0E-4
43960,99,1.0E-4
43961,99,1.0E-4
43962,99,1.0E-4
43963,99,1.0E-4
43964,99,1.0E-4
43965,99,1.0E-4
43966,99,1.0E-4
43967,99,1.0E-4
43968,99,1.0E-4
43969,99,1.0E-4
43970,99,1.0E-4
43971,99,1.0E-4
43972,99,1.0E-4
43973,99,1.0E-4
43974,99,1.0E-4
43975,99,1.0E-4
43976,99,1.0E-4
43977,99,1.0E-4
43978,99,1.0E-4
43979,99,1.0E-4
43980,99,1.0E-4
43981,99,1.0E-4
43982,99,1.0E-4
43983,99,1.0E-4
43984,99,1.0E-4
43985,99,1.0E-4
43986,99,1.0E-4
43987,99,1.0E-4
43988,99,1.0E-4
43989,99,1.0E-4
43990,99,1.0E-4
43991,99,1.0E-4
43992,99,1.0E-4
43993,99,1.0E-4
43994,99,1.0E-4
43995,99,1.0E-4
43996,99,1.0E-4
43997,99,1.0E-4
43998,99,1.0E-4
43999,99,1.0E-4
44000,99,1.0E-4
44001,99,1.0E-4
44002,99,1.0E-4
44003,99,1.0E-4
44004,99,1.0E-4
44005,99,1.0E-4
44006,99,1.0E-4
44007,99,1.0E-4
44008,99,1.0E-4
44009,99,1.0E-4
44010,99,1.0E-4
44011,99,1.0E-4
44012,99,1.0E-4
44013,99,1.0E-4
44014,99,1.0E-4
44015,99,1.0E-4
44016,99,1.0E-4
44017,99,1.0E-4
44018,99,1.0E-4
44019,99,1.0E-4
44020,99,1.0E-4
44021,99,1.0E-4
44022,99,1.0E-4
44023,99,1.0E-4
44024,99,1.0E-4
44025,99,1.0E-4
44026,99,1.0E-4
44027,99,1.0E-4
44028,99,1.0E-4
44029,99,1.0E-4
44030,99,1.0E-4
44031,99,1.0E-4
44032,99,1.0E-4
44033,99,1.0E-4
44034,99,1.0E-4
44035,99,1.0E-4
44036,99,1.0E-4
44037,99,1.0E-4
44038,99,1.0E-4
44039,99,1.0E-4
44040,99,1.0E-4
44041,99,1.0E-4
44042,99,1.0E-4
44043,99,1.0E-4
44044,99,1.0E-4
44045,99,1.0E-4
44046,99,1.0E-4
44047,99,1.0E-4
44048,99,1.0E-4
44049,99,1.0E-4
44050,99,1.0E-4
44051,99,1.0E-4
44052,99,1.0E-4
44053,99,1.0E-4
44054,99,1.0E-4
44055,99,1.0E-4
44056,99,1.0E-4
44057,99,1.0E-4
44058,99,1.0E-4
44059,99,1.0E-4
44060,99,1.0E-4
44061,99,1.0E-4
44062,99,1.0E-4
44063,99,1.0E-4
44064,99,1.0E-4
44065,99,1.0E-4
44066,99,1.0E-4
44067,99,1.0E-4
44068,99,1.0E-4
44069,99,1.0E-4
44070,99,1.0E-4
44071,99,1.0E-4
44072,99,1.0E-4
44073,99,1.0E-4
44074,99,1.0E-4
44075,99,1.0E-4
44076,99,1.0E-4
44077,99,1.0E-4
44078,99,1.0E-4
44079,99,1.0E-4
44080,99,1.0E-4
44081,99,1.0E-4
44082,99,1.0E-4
44083,99,1.0E-4
44084,99,1.0E-4
44085,99,1.0E-4
44086,99,1.0E-4
44087,99,1.0E-4
44088,99,1.0E-4
44089,99,1.0E-4
44090,99,1.0E-4
44091,99,1.0E-4
44092,99,1.0E-4
44093,99,1.0E-4
44094,99,1.0E-4
44095,99,1.0E-4
44096,99,1.0E-4
44097,99,1.0E-4
44098,99,1.0E-4
44099,99,1.0E-4
44100,99,1.0E-4
44101,99,1.0E-4
44102,99,1.0E-4
44103,99,1.0E-4
44104,99,1.0E-4
44105,99,1.0E-4
44106,99,1.0E-4
44107,99,1.0E-4
44108,99,1.0E-4
44109,99,1.0E-4
44110,99,1.0E-4
44111,99,1.0E-4
44112,99,1.0E-4
44113,99,1.0E-4
44114,99,1.0E-4
44115,99,1.0E-4
44116,99,1.0E-4
44117,99,1.0E-4
44118,99,1.0E-4
44119,99,1.0E-4
44120,99,1.0E-4
44121,99,1.0E-4
44122,99,1.0E-4
44123,99,1.0E-4
44124,99,1.0E-4
44125,99,1.0E-4
44126,99,1.0E-4
44127,99,1.0E-4
44128,99,1.0E-4
44129,99,1.0E-4
44130,99,1.0E-4
44131,99,1.0E-4
44132,99,1.0E-4
44133,99,1.0E-4
44134,99,1.0E-4
44135,99,1.0E-4
44136,99,1.0E-4
44137,99,1.0E-4
44138,99,1.0E-4
44139,99,1.0E-4
44140,99,1.0E-4
44141,99,1.0E-4
44142,99,1.0E-4
44143,99,1.0E-4
44144,99,1.0E-4
44145,99,1.0E-4
44146,99,1.0E-4
44147,99,1.0E-4
44148,99,1.0E-4
44149,99,1.0E-4
44150,99,1.0E-4
44151,99,1.0E-4
44152,99,1.0E-4
44153,99,1.0E-4
44154,99,1.0E-4
44155,99,1.0E-4
44156,99,1.0E-4
44157,99,1.0E-4
44158,99,1.0E-4
44159,99,1.0E-4
44160,99,1.0E-4
44161,99,1.0E-4
44162,99,1.0E-4
44163,99,1.0E-4
44164,99,1.0E-4
44165,99,1.0E-4
44166,99,1.0E-4
44167,99,1.0E-4
44168,99,1.0E-4
44169,99,1.0E-4
44170,99,1.0E-4
44171,99,1.0E-4
44172,99,1.0E-4
44173,99,1.0E-4
44174,99,1.0E-4
44175,99,1.0E-4
44176,99,1.0E-4
44177,99,1.0E-4
44178,99,1.0E-4
44179,99,1.0E-4
44180,99,1.0E-4
44181,99,1.0E-4
44182,99,1.0E-4
44183,99,1.0E-4
44184,99,1.0E-4
44185,99,1.0E-4
44186,99,1.0E-4
44187,99,1.0E-4
44188,99,1.0E-4
44189,99,1.0E-4
44190,99,1.0E-4
44191,99,1.0E-4
44192,99,1.0E-4
44193,99,1.0E-4
44194,99,1.0E-4
44195,99,1.0E-4
44196,99,1.0E-4
44197,99,1.0E-4
44198,99,1.0E-4
44199,99,1.0E-4
44200,99,1.0E-4
44201,99,1.0E-4
44202,99,1.0E-4
44203,99,1.0E-4
44204,99,1.0E-4
44205,99,1.0E-4
44206,99,1.0E-4
44207,99,1.0E-4
44208,99,1.0E-4
44209,99,1.0E-4
44210,99,1.0E-4
44211,99,1.0E-4
44212,99,1.0E-4
44213,99,1.0E-4
44214,99,1.0E-4
44215,99,1.0E-4
44216,99,1.0E-4
44217,99,1.0E-4
44218,99,1.0E-4
44219,99,1.0E-4
44220,99,1.0E-4
44221,99,1.0E-4
44222,99,1.0E-4
44223,99,1.0E-4
44224,99,1.0E-4
44225,99,1.0E-4
44226,99,1.0E-4
44227,99,1.0E-4
44228,99,1.0E-4
44229,99,1.0E-4
44230,99,1.0E-4
44231,99,1.0E-4
44232,99,1.0E-4
44233,99,1.0E-4
44234,99,1.0E-4
44235,99,1.0E-4
44236,99,1.0E-4
44237,99,1.0E-4
44238,99,1.0E-4
44239,99,1.0E-4
44240,99,1.0E-4
44241,99,1.0E-4
44242,99,1.0E-4
44243,99,1.0E-4
44244,99,1.0E-4
44245,99,1.0E-4
44246,99,1.0E-4
44247,99,1.0E-4
44248,99,1.0E-4
44249,99,1.0E-4
44250,99,1.0E-4
44251,99,1.0E-4
44252,99,1.0E-4
44253,99,1.0E-4
44254,99,1.0E-4
44255,99,1.0E-4
44256,99,1.0E-4
44257,99,1.0E-4
44258,99,1.0E-4
44259,99,1.0E-4
44260,99,1.0E-4
44261,99,1.0E-4
44262,99,1.0E-4
44263,99,1.0E-4
44264,99,1.0E-4
44265,99,1.0E-4
44266,99,1.0E-4
44267,99,1.0E-4
44268,99,1.0E-4
44269,99,1.0E-4
44270,99,1.0E-4
44271,99,1.0E-4
44272,99,1.0E-4
44273,99,1.0E-4
44274,99,1.0E-4
44275,99,1.0E-4
44276,99,1.0E-4
44277,99,1.0E-4
44278,99,1.0E-4
44279,99,1.0E-4
44280,99,1.0E-4
44281,99,1.0E-4
44282,99,1.0E-4
44283,99,1.0E-4
44284,99,1.0E-4
44285,99,1.0E-4
44286,99,1.0E-4
44287,99,1.0E-4
44288,99,1.0E-4
44289,99,1.0E-4
44290,99,1.0E-4
44291,99,1.0E-4
44292,99,1.0E-4
44293,99,1.0E-4
44294,99,1.0E-4
44295,99,1.0E-4
44296,99,1.0E-4
44297,99,1.0E-4
44298,99,1.0E-4
44299,99,1.0E-4
44300,99,1.0E-4
44301,99,1.0E-4
44302,99,1.0E-4
44303,99,1.0E-4
44304,99,1.0E-4
44305,99,1.0E-4
44306,99,1.0E-4
44307,99,1.0E-4
44308,99,1.0E-4
44309,99,1.0E-4
44310,99,1.0E-4
44311,99,1.0E-4
44312,99,1.0E-4
44313,99,1.0E-4
44314,99,1.0E-4
44315,99,1.0E-4
44316,99,1.0E-4
44317,99,1.0E-4
44318,99,1.0E-4
44319,99,1.0E-4
44320,99,1.0E-4
44321,99,1.0E-4
44322,99,1.0E-4
44323,99,1.0E-4
44324,99,1.0E-4
44325,99,1.0E-4
44326,99,1.0E-4
44327,99,1.0E-4
44328,99,1.0E-4
44329,99,1.0E-4
44330,99,1.0E-4
44331,99,1.0E-4
44332,99,1.0E-4
44333,99,1.0E-4
44334,99,1.0E-4
44335,99,1.0E-4
44336,99,1.0E-4
44337,99,1.0E-4
44338,99,1.0E-4
44339,99,1.0E-4
44340,99,1.0E-4
44341,99,1.0E-4
44342,99,1.0E-4
44343,99,1.0E-4
44344,99,1.0E-4
44345,99,1.0E-4
44346,99,1.0E-4
44347,99,1.0E-4
44348,99,1.0E-4
44349,99,1.0E-4
44350,99,1.0E-4
44351,99,1.0E-4
44352,99,1.0E-4
44353,99,1.0E-4
44354,99,1.0E-4
44355,99,1.0E-4
44356,99,1.0E-4
44357,99,1.0E-4
44358,99,1.0E-4
44359,99,1.0E-4
44360,99,1.0E-4
44361,99,1.0E-4
44362,99,1.0E-4
44363,99,1.0E-4
44364,99,1.0E-4
44365,99,1.0E-4
44366,99,1.0E-4
44367,99,1.0E-4
44368,99,1.0E-4
44369,99,1.0E-4
44370,99,1.0E-4
44371,99,1.0E-4
44372,99,1.0E-4
44373,99,1.0E-4
44374,99,1.0E-4
44375,99,1.0E-4
44376,99,1.0E-4
44377,99,1.0E-4
44378,99,1.0E-4
44379,99,1.0E-4
44380,99,1.0E-4
44381,99,1.0E-4
44382,99,1.0E-4
44383,99,1.0E-4
44384,99,1.0E-4
44385,99,1.0E-4
44386,99,1.0E-4
44387,99,1.0E-4
44388,99,1.0E-4
44389,99,1.0E-4
44390,99,1.0E-4
44391,99,1.0E-4
44392,99,1.0E-4
44393,99,1.0E-4
44394,99,1.0E-4
44395,99,1.0E-4
44396,99,1.0E-4
44397,99,1.0E-4
44398,99,1.0E-4
44399,99,1.0E-4
44400,99,1.0E-4
44401,99,1.0E-4
44402,99,1.0E-4
44403,99,1.0E-4
44404,99,1.0E-4
44405,99,1.0E-4
44406,99,1.0E-4
44407,99,1.0E-4
44408,99,1.0E-4
44409,99,1.0E-4
44410,99,1.0E-4
44411,99,1.0E-4
44412,99,1.0E-4
44413,99,1.0E-4
44414,99,1.0E-4
44415,99,1.0E-4
44416,99,1.0E-4
44417,99,1.0E-4
44418,99,1.0E-4
44419,99,1.0E-4
44420,99,1.0E-4
44421,99,1.0E-4
44422,99,1.0E-4
44423,99,1.0E-4
44424,99,1.0E-4
44425,99,1.0E-4
44426,99,1.0E-4
44427,99,1.0E-4
44428,99,1.0E-4
44429,99,1.0E-4
44430,99,1.0E-4
44431,99,1.0E-4
44432,99,1.0E-4
44433,99,1.0E-4
44434,99,1.0E-4
44435,99,1.0E-4
44436,99,1.0E-4
44437,99,1.0E-4
44438,99,1.0E-4
44439,99,1.0E-4
44440,99,1.0E-4
44441,99,1.0E-4
44442,99,1.0E-4
44443,99,1.0E-4
44444,99,1.0E-4
44445,99,1.0E-4
44446,99,1.0E-4
44447,99,1.0E-4
44448,99,1.0E-4
44449,99,1.0E-4
44450,99,1.0E-4
44451,99,1.0E-4
44452,99,1.0E-4
44453,99,1.0E-4
44454,99,1.0E-4
44455,99,1.0E-4
44456,99,1.0E-4
44457,99,1.0E-4
44458,99,1.0E-4
44459,99,1.0E-4
44460,99,1.0E-4
44461,99,1.0E-4
44462,99,1.0E-4
44463,99,1.0E-4
44464,99,1.0E-4
44465,99,1.0E-4
44466,99,1.0E-4
44467,99,1.0E-4
44468,99,1.0E-4
44469,99,1.0E-4
44470,99,1.0E-4
44471,99,1.0E-4
44472,99,1.0E-4
44473,99,1.0E-4
44474,99,1.0E-4
44475,99,1.0E-4
44476,99,1.0E-4
44477,99,1.0E-4
44478,99,1.0E-4
44479,99,1.0E-4
44480,99,1.0E-4
44481,99,1.0E-4
44482,99,1.0E-4
44483,99,1.0E-4
44484,99,1.0E-4
44485,99,1.0E-4
44486,99,1.0E-4
44487,99,1.0E-4
44488,99,1.0E-4
44489,99,1.0E-4
44490,99,1.0E-4
44491,99,1.0E-4
44492,99,1.0E-4
44493,99,1.0E-4
44494,99,1.0E-4
44495,99,1.0E-4
44496,99,1.0E-4
44497,99,1.0E-4
44498,99,1.0E-4
44499,99,1.0E-4
44500,99,1.0E-4
44501,99,1.0E-4
44502,99,1.0E-4
44503,99,1.0E-4
44504,99,1.0E-4
44505,99,1.0E-4
44506,99,1.0E-4
44507,99,1.0E-4
44508,99,1.0E-4
44509,99,1.0E-4
44510,99,1.0E-4
44511,99,1.0E-4
44512,99,1.0E-4
44513,99,1.0E-4
44514,99,1.0E-4
44515,99,1.0E-4
44516,99,1.0E-4
44517,99,1.0E-4
44518,99,1.0E-4
44519,99,1.0E-4
44520,99,1.0E-4
44521,99,1.0E-4
44522,99,1.0E-4
44523,99,1.0E-4
44524,99,1.0E-4
44525,99,1.0E-4
44526,99,1.0E-4
44527,99,1.0E-4
44528,99,1.0E-4
44529,99,1.0E-4
44530,99,1.0E-4
44531,99,1.0E-4
44532,99,1.0E-4
44533,99,1.0E-4
44534,99,1.0E-4
44535,99,1.0E-4
44536,99,1.0E-4
44537,99,1.0E-4
44538,99,1.0E-4
44539,99,1.0E-4
44540,99,1.0E-4
44541,99,1.0E-4
44542,99,1.0E-4
44543,99,1.0E-4
44544,99,1.0E-4
44545,99,1.0E-4
44546,99,1.0E-4
44547,99,1.0E-4
44548,99,1.0E-4
44549,99,1.0E-4
44550,99,1.0E-4
44551,99,1.0E-4
44552,99,1.0E-4
44553,99,1.0E-4
44554,99,1.0E-4
44555,99,1.0E-4
44556,99,1.0E-4
44557,99,1.0E-4
44558,99,1.0E-4
44559,99,1.0E-4
44560,99,1.0E-4
44561,99,1.0E-4
44562,99,1.0E-4
44563,99,1.0E-4
44564,99,1.0E-4
44565,99,1.0E-4
44566,99,1.0E-4
44567,99,1.0E-4
44568,99,1.0E-4
44569,99,1.0E-4
44570,99,1.0E-4
44571,99,1.0E-4
44572,99,1.0E-4
44573,99,1.0E-4
44574,99,1.0E-4
44575,99,1.0E-4
44576,99,1.0E-4
44577,99,1.0E-4
44578,99,1.0E-4
44579,99,1.0E-4
44580,99,1.0E-4
44581,99,1.0E-4
44582,99,1.0E-4
44583,99,1.0E-4
44584,99,1.0E-4
44585,99,1.0E-4
44586,99,1.0E-4
44587,99,1.0E-4
44588,99,1.0E-4
44589,99,1.0E-4
44590,99,1.0E-4
44591,99,1.0E-4
44592,99,1.0E-4
44593,99,1.0E-4
44594,99,1.0E-4
44595,99,1.0E-4
44596,99,1.0E-4
44597,99,1.0E-4
44598,99,1.0E-4
44599,99,1.0E-4
44600,99,1.0E-4
44601,99,1.0E-4
44602,99,1.0E-4
44603,99,1.0E-4
44604,99,1.0E-4
44605,99,1.0E-4
44606,99,1.0E-4
44607,99,1.0E-4
44608,99,1.0E-4
44609,99,1.0E-4
44610,99,1.0E-4
44611,99,1.0E-4
44612,99,1.0E-4
44613,99,1.0E-4
44614,99,1.0E-4
44615,99,1.0E-4
44616,99,1.0E-4
44617,99,1.0E-4
44618,99,1.0E-4
44619,99,1.0E-4
44620,99,1.0E-4
44621,99,1.0E-4
44622,99,1.0E-4
44623,99,1.0E-4
44624,99,1.0E-4
44625,99,1.0E-4
44626,99,1.0E-4
44627,99,1.0E-4
44628,99,1.0E-4
44629,99,1.0E-4
44630,99,1.0E-4
44631,99,1.0E-4
44632,99,1.0E-4
44633,99,1.0E-4
44634,99,1.0E-4
44635,99,1.0E-4
44636,99,1.0E-4
44637,99,1.0E-4
44638,99,1.0E-4
44639,99,1.0E-4
44640,99,1.0E-4
44641,99,1.0E-4
44642,99,1.0E-4
44643,99,1.0E-4
44644,99,1.0E-4
44645,99,1.0E-4
44646,99,1.0E-4
44647,99,1.0E-4
44648,99,1.0E-4
44649,99,1.0E-4
44650,99,1.0E-4
44651,99,1.0E-4
44652,99,1.0E-4
44653,99,1.0E-4
44654,99,1.0E-4
44655,99,1.0E-4
44656,99,1.0E-4
44657,99,1.0E-4
44658,99,1.0E-4
44659,99,1.0E-4
44660,99,1.0E-4
44661,99,1.0E-4
44662,99,1.0E-4
44663,99,1.0E-4
44664,99,1.0E-4
44665,99,1.0E-4
44666,99,1.0E-4
44667,99,1.0E-4
44668,99,1.0E-4
44669,99,1.0E-4
44670,99,1.0E-4
44671,99,1.0E-4
44672,99,1.0E-4
44673,99,1.0E-4
44674,99,1.0E-4
44675,99,1.0E-4
44676,99,1.0E-4
44677,99,1.0E-4
44678,99,1.0E-4
44679,99,1.0E-4
44680,99,1.0E-4
44681,99,1.0E-4
44682,99,1.0E-4
44683,99,1.0E-4
44684,99,1.0E-4
44685,99,1.0E-4
44686,99,1.0E-4
44687,99,1.0E-4
44688,99,1.0E-4
44689,99,1.0E-4
44690,99,1.0E-4
44691,99,1.0E-4
44692,99,1.0E-4
44693,99,1.0E-4
44694,99,1.0E-4
44695,99,1.0E-4
44696,99,1.0E-4
44697,99,1.0E-4
44698,99,1.0E-4
44699,99,1.0E-4
44700,99,1.0E-4
44701,99,1.0E-4
44702,99,1.0E-4
44703,99,1.0E-4
44704,99,1.0E-4
44705,99,1.0E-4
44706,99,1.0E-4
44707,99,1.0E-4
44708,99,1.0E-4
44709,99,1.0E-4
44710,99,1.0E-4
44711,99,1.0E-4
44712,99,1.0E-4
44713,99,1.0E-4
44714,99,1.0E-4
44715,99,1.0E-4
44716,99,1.0E-4
44717,99,1.0E-4
44718,99,1.0E-4
44719,99,1.0E-4
44720,99,1.0E-4
44721,99,1.0E-4
44722,99,1.0E-4
44723,99,1.0E-4
44724,99,1.0E-4
44725,99,1.0E-4
44726,99,1.0E-4
44727,99,1.0E-4
44728,99,1.0E-4
44729,99,1.0E-4
44730,99,1.0E-4
44731,99,1.0E-4
44732,99,1.0E-4
44733,99,1.0E-4
44734,99,1.0E-4
44735,99,1.0E-4
44736,99,1.0E-4
44737,99,1.0E-4
44738,99,1.0E-4
44739,99,1.0E-4
44740,99,1.0E-4
44741,99,1.0E-4
44742,99,1.0E-4
44743,99,1.0E-4
44744,99,1.0E-4
44745,99,1.0E-4
44746,99,1.0E-4
44747,99,1.0E-4
44748,99,1.0E-4
44749,99,1.0E-4
44750,99,1.0E-4
44751,99,1.0E-4
44752,99,1.0E-4
44753,99,1.0E-4
44754,99,1.0E-4
44755,99,1.0E-4
44756,99,1.0E-4
44757,99,1.0E-4
44758,99,1.0E-4
44759,99,1.0E-4
44760,99,1.0E-4
44761,99,1.0E-4
44762,99,1.0E-4
44763,99,1.0E-4
44764,99,1.0E-4
44765,99,1.0E-4
44766,99,1.0E-4
44767,99,1.0E-4
44768,99,1.0E-4
44769,99,1.0E-4
44770,99,1.0E-4
44771,99,1.0E-4
44772,99,1.0E-4
44773,99,1.0E-4
44774,99,1.0E-4
44775,99,1.0E-4
44776,99,1.0E-4
44777,99,1.0E-4
44778,99,1.0E-4
44779,99,1.0E-4
44780,99,1.0E-4
44781,99,1.0E-4
44782,99,1.0E-4
44783,99,1.0E-4
44784,99,1.0E-4
44785,99,1.0E-4
44786,99,1.0E-4
44787,99,1.0E-4
44788,99,1.0E-4
44789,99,1.0E-4
44790,99,1.0E-4
44791,99,1.0E-4
44792,99,1.0E-4
44793,99,1.0E-4
44794,99,1.0E-4
44795,99,1.0E-4
44796,99,1.0E-4
44797,99,1.0E-4
44798,99,1.0E-4
44799,99,1.0E-4
44800,99,1.0E-4
44801,99,1.0E-4
44802,99,1.0E-4
44803,99,1.0E-4
44804,99,1.0E-4
44805,99,1.0E-4
44806,99,1.0E-4
44807,99,1.0E-4
44808,99,1.0E-4
44809,99,1.0E-4
44810,99,1.0E-4
44811,99,1.0E-4
44812,99,1.0E-4
44813,99,1.0E-4
44814,99,1.0E-4
44815,99,1.0E-4
44816,99,1.0E-4
44817,99,1.0E-4
44818,99,1.0E-4
44819,99,1.0E-4
44820,99,1.0E-4
44821,99,1.0E-4
44822,99,1.0E-4
44823,99,1.0E-4
44824,99,1.0E-4
44825,99,1.0E-4
44826,99,1.0E-4
44827,99,1.0E-4
44828,99,1.0E-4
44829,99,1.0E-4
44830,99,1.0E-4
44831,99,1.0E-4
44832,99,1.0E-4
44833,99,1.0E-4
44834,99,1.0E-4
44835,99,1.0E-4
44836,99,1.0E-4
44837,99,1.0E-4
44838,99,1.0E-4
44839,99,1.0E-4
44840,99,1.0E-4
44841,99,1.0E-4
44842,99,1.0E-4
44843,99,1.0E-4
44844,99,1.0E-4
44845,99,1.0E-4
44846,99,1.0E-4
44847,99,1.0E-4
44848,99,1.0E-4
44849,99,1.0E-4
44850,99,1.0E-4
44851,99,1.0E-4
44852,99,1.0E-4
44853,99,1.0E-4
44854,99,1.0E-4
44855,99,1.0E-4
44856,99,1.0E-4
44857,99,1.0E-4
44858,99,1.0E-4
44859,99,1.0E-4
44860,99,1.0E-4
44861,99,1.0E-4
44862,99,1.0E-4
44863,99,1.0E-4
44864,99,1.0E-4
44865,99,1.0E-4
44866,99,1.0E-4
44867,99,1.0E-4
44868,99,1.0E-4
44869,99,1.0E-4
44870,99,1.0E-4
44871,99,1.0E-4
44872,99,1.0E-4
44873,99,1.0E-4
44874,99,1.0E-4
44875,99,1.0E-4
44876,99,1.0E-4
44877,99,1.0E-4
44878,99,1.0E-4
44879,99,1.0E-4
44880,99,1.0E-4
44881,99,1.0E-4
44882,99,1.0E-4
44883,99,1.0E-4
44884,99,1.0E-4
44885,99,1.0E-4
44886,99,1.0E-4
44887,99,1.0E-4
44888,99,1.0E-4
44889,99,1.0E-4
44890,99,1.0E-4
44891,99,1.0E-4
44892,99,1.0E-4
44893,99,1.0E-4
44894,99,1.0E-4
44895,99,1.0E-4
44896,99,1.0E-4
44897,99,1.0E-4
44898,99,1.0E-4
44899,99,1.0E-4
44900,99,1.0E-4
44901,99,1.0E-4
44902,99,1.0E-4
44903,99,1.0E-4
44904,99,1.0E-4
44905,99,1.0E-4
44906,99,1.0E-4
44907,99,1.0E-4
44908,99,1.0E-4
44909,99,1.0E-4
44910,99,1.0E-4
44911,99,1.0E-4
44912,99,1.0E-4
44913,99,1.0E-4
44914,99,1.0E-4
44915,99,1.0E-4
44916,99,1.0E-4
44917,99,1.0E-4
44918,99,1.0E-4
44919,99,1.0E-4
44920,99,1.0E-4
44921,99,1.0E-4
44922,99,1.0E-4
44923,99,1.0E-4
44924,99,1.0E-4
44925,99,1.0E-4
44926,99,1.0E-4
44927,99,1.0E-4
44928,99,1.0E-4
44929,99,1.0E-4
44930,99,1.0E-4
44931,99,1.0E-4
44932,99,1.0E-4
44933,99,1.0E-4
44934,99,1.0E-4
44935,99,1.0E-4
44936,99,1.0E-4
44937,99,1.0E-4
44938,99,1.0E-4
44939,99,1.0E-4
44940,99,1.0E-4
44941,99,1.0E-4
44942,99,1.0E-4
44943,99,1.0E-4
44944,99,1.0E-4
44945,99,1.0E-4
44946,99,1.0E-4
44947,99,1.0E-4
44948,99,1.0E-4
44949,99,1.0E-4
44950,99,1.0E-4
44951,99,1.0E-4
44952,99,1.0E-4
44953,99,1.0E-4
44954,99,1.0E-4
44955,99,1.0E-4
44956,99,1.0E-4
44957,99,1.0E-4
44958,99,1.0E-4
44959,99,1.0E-4
44960,99,1.0E-4
44961,99,1.0E-4
44962,99,1.0E-4
44963,99,1.0E-4
44964,99,1.0E-4
44965,99,1.0E-4
44966,99,1.0E-4
44967,99,1.0E-4
44968,99,1.0E-4
44969,99,1.0E-4
44970,99,1.0E-4
44971,99,1.0E-4
44972,99,1.0E-4
44973,99,1.0E-4
44974,99,1.0E-4
44975,99,1.0E-4
44976,99,1.0E-4
44977,99,1.0E-4
44978,99,1.0E-4
44979,99,1.0E-4
44980,99,1.0E-4
44981,99,1.0E-4
44982,99,1.0E-4
44983,99,1.0E-4
44984,99,1.0E-4
44985,99,1.0E-4
44986,99,1.0E-4
44987,99,1.0E-4
44988,99,1.0E-4
44989,99,1.0E-4
44990,99,1.0E-4
44991,99,1.0E-4
44992,99,1.0E-4
44993,99,1.0E-4
44994,99,1.0E-4
44995,99,1.0E-4
44996,99,1.0E-4
44997,99,1.0E-4
44998,99,1.0E-4
44999,99,1.0E-4
45000,99,1.0E-4
45001,99,1.0E-4
45002,99,1.0E-4
45003,99,1.0E-4
45004,99,1.0E-4
45005,99,1.0E-4
45006,99,1.0E-4
45007,99,1.0E-4
45008,99,1.0E-4
45009,99,1.0E-4
45010,99,1.0E-4
45011,99,1.0E-4
45012,99,1.0E-4
45013,99,1.0E-4
45014,99,1.0E-4
45015,99,1.0E-4
45016,99,1.0E-4
45017,99,1.0E-4
45018,99,1.0E-4
45019,99,1.0E-4
45020,99,1.0E-4
45021,99,1.0E-4
45022,99,1.0E-4
45023,99,1.0E-4
45024,99,1.0E-4
45025,99,1.0E-4
45026,99,1.0E-4
45027,99,1.0E-4
45028,99,1.0E-4
45029,99,1.0E-4
45030,99,1.0E-4
45031,99,1.0E-4
45032,99,1.0E-4
45033,99,1.0E-4
45034,99,1.0E-4
45035,99,1.0E-4
45036,99,1.0E-4
45037,99,1.0E-4
45038,99,1.0E-4
45039,99,1.0E-4
45040,99,1.0E-4
45041,99,1.0E-4
45042,99,1.0E-4
45043,99,1.0E-4
45044,99,1.0E-4
45045,99,1.0E-4
45046,99,1.0E-4
45047,99,1.0E-4
45048,99,1.0E-4
45049,99,1.0E-4
45050,99,1.0E-4
45051,99,1.0E-4
45052,99,1.0E-4
45053,99,1.0E-4
45054,99,1.0E-4
45055,99,1.0E-4
45056,99,1.0E-4
45057,99,1.0E-4
45058,99,1.0E-4
45059,99,1.0E-4
45060,99,1.0E-4
45061,99,1.0E-4
45062,99,1.0E-4
45063,99,1.0E-4
45064,99,1.0E-4
45065,99,1.0E-4
45066,99,1.0E-4
45067,99,1.0E-4
45068,99,1.0E-4
45069,99,1.0E-4
45070,99,1.0E-4
45071,99,1.0E-4
45072,99,1.0E-4
45073,99,1.0E-4
45074,99,1.0E-4
45075,99,1.0E-4
45076,99,1.0E-4
45077,99,1.0E-4
45078,99,1.0E-4
45079,99,1.0E-4
45080,99,1.0E-4
45081,99,1.0E-4
45082,99,1.0E-4
45083,99,1.0E-4
45084,99,1.0E-4
45085,99,1.0E-4
45086,99,1.0E-4
45087,99,1.0E-4
45088,99,1.0E-4
45089,99,1.0E-4
45090,99,1.0E-4
45091,99,1.0E-4
45092,99,1.0E-4
45093,99,1.0E-4
45094,99,1.0E-4
45095,99,1.0E-4
45096,99,1.0E-4
45097,99,1.0E-4
45098,99,1.0E-4
45099,99,1.0E-4
45100,99,1.0E-4
45101,99,1.0E-4
45102,99,1.0E-4
45103,99,1.0E-4
45104,99,1.0E-4
45105,99,1.0E-4
45106,99,1.0E-4
45107,99,1.0E-4
45108,99,1.0E-4
45109,99,1.0E-4
45110,99,1.0E-4
45111,99,1.0E-4
45112,99,1.0E-4
45113,99,1.0E-4
45114,99,1.0E-4
45115,99,1.0E-4
45116,99,1.0E-4
45117,99,1.0E-4
45118,99,1.0E-4
45119,99,1.0E-4
45120,99,1.0E-4
45121,99,1.0E-4
45122,99,1.0E-4
45123,99,1.0E-4
45124,99,1.0E-4
45125,99,1.0E-4
45126,99,1.0E-4
45127,99,1.0E-4
45128,99,1.0E-4
45129,99,1.0E-4
45130,99,1.0E-4
45131,99,1.0E-4
45132,99,1.0E-4
45133,99,1.0E-4
45134,99,1.0E-4
45135,99,1.0E-4
45136,99,1.0E-4
45137,99,1.0E-4
45138,99,1.0E-4
45139,99,1.0E-4
45140,99,1.0E-4
45141,99,1.0E-4
45142,99,1.0E-4
45143,99,1.0E-4
45144,99,1.0E-4
45145,99,1.0E-4
45146,99,1.0E-4
45147,99,1.0E-4
45148,99,1.0E-4
45149,99,1.0E-4
45150,99,1.0E-4
45151,99,1.0E-4
45152,99,1.0E-4
45153,99,1.0E-4
45154,99,1.0E-4
45155,99,1.0E-4
45156,99,1.0E-4
45157,99,1.0E-4
45158,99,1.0E-4
45159,99,1.0E-4
45160,99,1.0E-4
45161,99,1.0E-4
45162,99,1.0E-4
45163,99,1.0E-4
45164,99,1.0E-4
45165,99,1.0E-4
45166,99,1.0E-4
45167,99,1.0E-4
45168,99,1.0E-4
45169,99,1.0E-4
45170,99,1.0E-4
45171,99,1.0E-4
45172,99,1.0E-4
45173,99,1.0E-4
45174,99,1.0E-4
45175,99,1.0E-4
45176,99,1.0E-4
45177,99,1.0E-4
45178,99,1.0E-4
45179,99,1.0E-4
45180,99,1.0E-4
45181,99,1.0E-4
45182,99,1.0E-4
45183,99,1.0E-4
45184,99,1.0E-4
45185,99,1.0E-4
45186,99,1.0E-4
45187,99,1.0E-4
45188,99,1.0E-4
45189,99,1.0E-4
45190,99,1.0E-4
45191,99,1.0E-4
45192,99,1.0E-4
45193,99,1.0E-4
45194,99,1.0E-4
45195,99,1.0E-4
45196,99,1.0E-4
45197,99,1.0E-4
45198,99,1.0E-4
45199,99,1.0E-4
45200,99,1.0E-4
45201,99,1.0E-4
45202,99,1.0E-4
45203,99,1.0E-4
45204,99,1.0E-4
45205,99,1.0E-4
45206,99,1.0E-4
45207,99,1.0E-4
45208,99,1.0E-4
45209,99,1.0E-4
45210,99,1.0E-4
45211,99,1.0E-4
45212,99,1.0E-4
45213,99,1.0E-4
45214,99,1.0E-4
45215,99,1.0E-4
45216,99,1.0E-4
45217,99,1.0E-4
45218,99,1.0E-4
45219,99,1.0E-4
45220,99,1.0E-4
45221,99,1.0E-4
45222,99,1.0E-4
45223,99,1.0E-4
45224,99,1.0E-4
45225,99,1.0E-4
45226,99,1.0E-4
45227,99,1.0E-4
45228,99,1.0E-4
45229,99,1.0E-4
45230,99,1.0E-4
45231,99,1.0E-4
45232,99,1.0E-4
45233,99,1.0E-4
45234,99,1.0E-4
45235,99,1.0E-4
45236,99,1.0E-4
45237,99,1.0E-4
45238,99,1.0E-4
45239,99,1.0E-4
45240,99,1.0E-4
45241,99,1.0E-4
45242,99,1.0E-4
45243,99,1.0E-4
45244,99,1.0E-4
45245,99,1.0E-4
45246,99,1.0E-4
45247,99,1.0E-4
45248,99,1.0E-4
45249,99,1.0E-4
45250,99,1.0E-4
45251,99,1.0E-4
45252,99,1.0E-4
45253,99,1.0E-4
45254,99,1.0E-4
45255,99,1.0E-4
45256,99,1.0E-4
45257,99,1.0E-4
45258,99,1.0E-4
45259,99,1.0E-4
45260,99,1.0E-4
45261,99,1.0E-4
45262,99,1.0E-4
45263,99,1.0E-4
45264,99,1.0E-4
45265,99,1.0E-4
45266,99,1.0E-4
45267,99,1.0E-4
45268,99,1.0E-4
45269,99,1.0E-4
45270,99,1.0E-4
45271,99,1.0E-4
45272,99,1.0E-4
45273,99,1.0E-4
45274,99,1.0E-4
45275,99,1.0E-4
45276,99,1.0E-4
45277,99,1.0E-4
45278,99,1.0E-4
45279,99,1.0E-4
45280,99,1.0E-4
45281,99,1.0E-4
45282,99,1.0E-4
45283,99,1.0E-4
45284,99,1.0E-4
45285,99,1.0E-4
45286,99,1.0E-4
45287,99,1.0E-4
45288,99,1.0E-4
45289,99,1.0E-4
45290,99,1.0E-4
45291,99,1.0E-4
45292,99,1.0E-4
45293,99,1.0E-4
45294,99,1.0E-4
45295,99,1.0E-4
45296,99,1.0E-4
45297,99,1.0E-4
45298,99,1.0E-4
45299,99,1.0E-4
45300,99,1.0E-4
45301,99,1.0E-4
45302,99,1.0E-4
45303,99,1.0E-4
45304,99,1.0E-4
45305,99,1.0E-4
45306,99,1.0E-4
45307,99,1.0E-4
45308,99,1.0E-4
45309,99,1.0E-4
45310,99,1.0E-4
45311,99,1.0E-4
45312,99,1.0E-4
45313,99,1.0E-4
45314,99,1.0E-4
45315,99,1.0E-4
45316,99,1.0E-4
45317,99,1.0E-4
45318,99,1.0E-4
45319,99,1.0E-4
45320,99,1.0E-4
45321,99,1.0E-4
45322,99,1.0E-4
45323,99,1.0E-4
45324,99,1.0E-4
45325,99,1.0E-4
45326,99,1.0E-4
45327,99,1.0E-4
45328,99,1.0E-4
45329,99,1.0E-4
45330,99,1.0E-4
45331,99,1.0E-4
45332,99,1.0E-4
45333,99,1.0E-4
45334,99,1.0E-4
45335,99,1.0E-4
45336,99,1.0E-4
45337,99,1.0E-4
45338,99,1.0E-4
45339,99,1.0E-4
45340,99,1.0E-4
45341,99,1.0E-4
45342,99,1.0E-4
45343,99,1.0E-4
45344,99,1.0E-4
45345,99,1.0E-4
45346,99,1.0E-4
45347,99,1.0E-4
45348,99,1.0E-4
45349,99,1.0E-4
45350,99,1.0E-4
45351,99,1.0E-4
45352,99,1.0E-4
45353,99,1.0E-4
45354,99,1.0E-4
45355,99,1.0E-4
45356,99,1.0E-4
45357,99,1.0E-4
45358,99,1.0E-4
45359,99,1.0E-4
45360,99,1.0E-4
45361,99,1.0E-4
45362,99,1.0E-4
45363,99,1.0E-4
45364,99,1.0E-4
45365,99,1.0E-4
45366,99,1.0E-4
45367,99,1.0E-4
45368,99,1.0E-4
45369,99,1.0E-4
45370,99,1.0E-4
45371,99,1.0E-4
45372,99,1.0E-4
45373,99,1.0E-4
45374,99,1.0E-4
45375,99,1.0E-4
45376,99,1.0E-4
45377,99,1.0E-4
45378,99,1.0E-4
45379,99,1.0E-4
45380,99,1.0E-4
45381,99,1.0E-4
45382,99,1.0E-4
45383,99,1.0E-4
45384,99,1.0E-4
45385,99,1.0E-4
45386,99,1.0E-4
45387,99,1.0E-4
45388,99,1.0E-4
45389,99,1.0E-4
45390,99,1.0E-4
45391,99,1.0E-4
45392,99,1.0E-4
45393,99,1.0E-4
45394,99,1.0E-4
45395,99,1.0E-4
45396,99,1.0E-4
45397,99,1.0E-4
45398,99,1.0E-4
45399,99,1.0E-4
45400,99,1.0E-4
45401,99,1.0E-4
45402,99,1.0E-4
45403,99,1.0E-4
45404,99,1.0E-4
45405,99,1.0E-4
45406,99,1.0E-4
45407,99,1.0E-4
45408,99,1.0E-4
45409,99,1.0E-4
45410,99,1.0E-4
45411,99,1.0E-4
45412,99,1.0E-4
45413,99,1.0E-4
45414,99,1.0E-4
45415,99,1.0E-4
45416,99,1.0E-4
45417,99,1.0E-4
45418,99,1.0E-4
45419,99,1.0E-4
45420,99,1.0E-4
45421,99,1.0E-4
45422,99,1.0E-4
45423,99,1.0E-4
45424,99,1.0E-4
45425,99,1.0E-4
45426,99,1.0E-4
45427,99,1.0E-4
45428,99,1.0E-4
45429,99,1.0E-4
45430,99,1.0E-4
45431,99,1.0E-4
45432,99,1.0E-4
45433,99,1.0E-4
45434,99,1.0E-4
45435,99,1.0E-4
45436,99,1.0E-4
45437,99,1.0E-4
45438,99,1.0E-4
45439,99,1.0E-4
45440,99,1.0E-4
45441,99,1.0E-4
45442,99,1.0E-4
45443,99,1.0E-4
45444,99,1.0E-4
45445,99,1.0E-4
45446,99,1.0E-4
45447,99,1.0E-4
45448,99,1.0E-4
45449,99,1.0E-4
45450,99,1.0E-4
45451,99,1.0E-4
45452,99,1.0E-4
45453,99,1.0E-4
45454,99,1.0E-4
45455,99,1.0E-4
45456,99,1.0E-4
45457,99,1.0E-4
45458,99,1.0E-4
45459,99,1.0E-4
45460,99,1.0E-4
45461,99,1.0E-4
45462,99,1.0E-4
45463,99,1.0E-4
45464,99,1.0E-4
45465,99,1.0E-4
45466,99,1.0E-4
45467,99,1.0E-4
45468,99,1.0E-4
45469,99,1.0E-4
45470,99,1.0E-4
45471,99,1.0E-4
45472,99,1.0E-4
45473,99,1.0E-4
45474,99,1.0E-4
45475,99,1.0E-4
45476,99,1.0E-4
45477,99,1.0E-4
45478,99,1.0E-4
45479,99,1.0E-4
45480,99,1.0E-4
45481,99,1.0E-4
45482,99,1.0E-4
45483,99,1.0E-4
45484,99,1.0E-4
45485,99,1.0E-4
45486,99,1.0E-4
45487,99,1.0E-4
45488,99,1.0E-4
45489,99,1.0E-4
45490,99,1.0E-4
45491,99,1.0E-4
45492,99,1.0E-4
45493,99,1.0E-4
45494,99,1.0E-4
45495,99,1.0E-4
45496,99,1.0E-4
45497,99,1.0E-4
45498,99,1.0E-4
45499,99,1.0E-4
45500,99,1.0E-4
45501,99,1.0E-4
45502,99,1.0E-4
45503,99,1.0E-4
45504,99,1.0E-4
45505,99,1.0E-4
45506,99,1.0E-4
45507,99,1.0E-4
45508,99,1.0E-4
45509,99,1.0E-4
45510,99,1.0E-4
45511,99,1.0E-4
45512,99,1.0E-4
45513,99,1.0E-4
45514,99,1.0E-4
45515,99,1.0E-4
45516,99,1.0E-4
45517,99,1.0E-4
45518,99,1.0E-4
45519,99,1.0E-4
45520,99,1.0E-4
45521,99,1.0E-4
45522,99,1.0E-4
45523,99,1.0E-4
45524,99,1.0E-4
45525,99,1.0E-4
45526,99,1.0E-4
45527,99,1.0E-4
45528,99,1.0E-4
45529,99,1.0E-4
45530,99,1.0E-4
45531,99,1.0E-4
45532,99,1.0E-4
45533,99,1.0E-4
45534,99,1.0E-4
45535,99,1.0E-4
45536,99,1.0E-4
45537,99,1.0E-4
45538,99,1.0E-4
45539,99,1.0E-4
45540,99,1.0E-4
45541,99,1.0E-4
45542,99,1.0E-4
45543,99,1.0E-4
45544,99,1.0E-4
45545,99,1.0E-4
45546,99,1.0E-4
45547,99,1.0E-4
45548,99,1.0E-4
45549,99,1.0E-4
45550,99,1.0E-4
45551,99,1.0E-4
45552,99,1.0E-4
45553,99,1.0E-4
45554,99,1.0E-4
45555,99,1.0E-4
45556,99,1.0E-4
45557,99,1.0E-4
45558,99,1.0E-4
45559,99,1.0E-4
45560,99,1.0E-4
45561,99,1.0E-4
45562,99,1.0E-4
45563,99,1.0E-4
45564,99,1.0E-4
45565,99,1.0E-4
45566,99,1.0E-4
45567,99,1.0E-4
45568,99,1.0E-4
45569,99,1.0E-4
45570,99,1.0E-4
45571,99,1.0E-4
45572,99,1.0E-4
45573,99,1.0E-4
45574,99,1.0E-4
45575,99,1.0E-4
45576,99,1.0E-4
45577,99,1.0E-4
45578,99,1.0E-4
45579,99,1.0E-4
45580,99,1.0E-4
45581,99,1.0E-4
45582,99,1.0E-4
45583,99,1.0E-4
45584,99,1.0E-4
45585,99,1.0E-4
45586,99,1.0E-4
45587,99,1.0E-4
45588,99,1.0E-4
45589,99,1.0E-4
45590,99,1.0E-4
45591,99,1.0E-4
45592,99,1.0E-4
45593,99,1.0E-4
45594,99,1.0E-4
45595,99,1.0E-4
45596,99,1.0E-4
45597,99,1.0E-4
45598,99,1.0E-4
45599,99,1.0E-4
45600,99,1.0E-4
45601,99,1.0E-4
45602,99,1.0E-4
45603,99,1.0E-4
45604,99,1.0E-4
45605,99,1.0E-4
45606,99,1.0E-4
45607,99,1.0E-4
45608,99,1.0E-4
45609,99,1.0E-4
45610,99,1.0E-4
45611,99,1.0E-4
45612,99,1.0E-4
45613,99,1.0E-4
45614,99,1.0E-4
45615,99,1.0E-4
45616,99,1.0E-4
45617,99,1.0E-4
45618,99,1.0E-4
45619,99,1.0E-4
45620,99,1.0E-4
45621,99,1.0E-4
45622,99,1.0E-4
45623,99,1.0E-4
45624,99,1.0E-4
45625,99,1.0E-4
45626,99,1.0E-4
45627,99,1.0E-4
45628,99,1.0E-4
45629,99,1.0E-4
45630,99,1.0E-4
45631,99,1.0E-4
45632,99,1.0E-4
45633,99,1.0E-4
45634,99,1.0E-4
45635,99,1.0E-4
45636,99,1.0E-4
45637,99,1.0E-4
45638,99,1.0E-4
45639,99,1.0E-4
45640,99,1.0E-4
45641,99,1.0E-4
45642,99,1.0E-4
45643,99,1.0E-4
45644,99,1.0E-4
45645,99,1.0E-4
45646,99,1.0E-4
45647,99,1.0E-4
45648,99,1.0E-4
45649,99,1.0E-4
45650,99,1.0E-4
45651,99,1.0E-4
45652,99,1.0E-4
45653,99,1.0E-4
45654,99,1.0E-4
45655,99,1.0E-4
45656,99,1.0E-4
45657,99,1.0E-4
45658,99,1.0E-4
45659,99,1.0E-4
45660,99,1.0E-4
45661,99,1.0E-4
45662,99,1.0E-4
45663,99,1.0E-4
45664,99,1.0E-4
45665,99,1.0E-4
45666,99,1.0E-4
45667,99,1.0E-4
45668,99,1.0E-4
45669,99,1.0E-4
45670,99,1.0E-4
45671,99,1.0E-4
45672,99,1.0E-4
45673,99,1.0E-4
45674,99,1.0E-4
45675,99,1.0E-4
45676,99,1.0E-4
45677,99,1.0E-4
45678,99,1.0E-4
45679,99,1.0E-4
45680,99,1.0E-4
45681,99,1.0E-4
45682,99,1.0E-4
45683,99,1.0E-4
45684,99,1.0E-4
45685,99,1.0E-4
45686,99,1.0E-4
45687,99,1.0E-4
45688,99,1.0E-4
45689,99,1.0E-4
45690,99,1.0E-4
45691,99,1.0E-4
45692,99,1.0E-4
45693,99,1.0E-4
45694,99,1.0E-4
45695,99,1.0E-4
45696,99,1.0E-4
45697,99,1.0E-4
45698,99,1.0E-4
45699,99,1.0E-4
45700,99,1.0E-4
45701,99,1.0E-4
45702,99,1.0E-4
45703,99,1.0E-4
45704,99,1.0E-4
45705,99,1.0E-4
45706,99,1.0E-4
45707,99,1.0E-4
45708,99,1.0E-4
45709,99,1.0E-4
45710,99,1.0E-4
45711,99,1.0E-4
45712,99,1.0E-4
45713,99,1.0E-4
45714,99,1.0E-4
45715,99,1.0E-4
45716,99,1.0E-4
45717,99,1.0E-4
45718,99,1.0E-4
45719,99,1.0E-4
45720,99,1.0E-4
45721,99,1.0E-4
45722,99,1.0E-4
45723,99,1.0E-4
45724,99,1.0E-4
45725,99,1.0E-4
45726,99,1.0E-4
45727,99,1.0E-4
45728,99,1.0E-4
45729,99,1.0E-4
45730,99,1.0E-4
45731,99,1.0E-4
45732,99,1.0E-4
45733,99,1.0E-4
45734,99,1.0E-4
45735,99,1.0E-4
45736,99,1.0E-4
45737,99,1.0E-4
45738,99,1.0E-4
45739,99,1.0E-4
45740,99,1.0E-4
45741,99,1.0E-4
45742,99,1.0E-4
45743,99,1.0E-4
45744,99,1.0E-4
45745,99,1.0E-4
45746,99,1.0E-4
45747,99,1.0E-4
45748,99,1.0E-4
45749,99,1.0E-4
45750,99,1.0E-4
45751,99,1.0E-4
45752,99,1.0E-4
45753,99,1.0E-4
45754,99,1.0E-4
45755,99,1.0E-4
45756,99,1.0E-4
45757,99,1.0E-4
45758,99,1.0E-4
45759,99,1.0E-4
45760,99,1.0E-4
45761,99,1.0E-4
45762,99,1.0E-4
45763,99,1.0E-4
45764,99,1.0E-4
45765,99,1.0E-4
45766,99,1.0E-4
45767,99,1.0E-4
45768,99,1.0E-4
45769,99,1.0E-4
45770,99,1.0E-4
45771,99,1.0E-4
45772,99,1.0E-4
45773,99,1.0E-4
45774,99,1.0E-4
45775,99,1.0E-4
45776,99,1.0E-4
45777,99,1.0E-4
45778,99,1.0E-4
45779,99,1.0E-4
45780,99,1.0E-4
45781,99,1.0E-4
45782,99,1.0E-4
45783,99,1.0E-4
45784,99,1.0E-4
45785,99,1.0E-4
45786,99,1.0E-4
45787,99,1.0E-4
45788,99,1.0E-4
45789,99,1.0E-4
45790,99,1.0E-4
45791,99,1.0E-4
45792,99,1.0E-4
45793,99,1.0E-4
45794,99,1.0E-4
45795,99,1.0E-4
45796,99,1.0E-4
45797,99,1.0E-4
45798,99,1.0E-4
45799,99,1.0E-4
45800,99,1.0E-4
45801,99,1.0E-4
45802,99,1.0E-4
45803,99,1.0E-4
45804,99,1.0E-4
45805,99,1.0E-4
45806,99,1.0E-4
45807,99,1.0E-4
45808,99,1.0E-4
45809,99,1.0E-4
45810,99,1.0E-4
45811,99,1.0E-4
45812,99,1.0E-4
45813,99,1.0E-4
45814,99,1.0E-4
45815,99,1.0E-4
45816,99,1.0E-4
45817,99,1.0E-4
45818,99,1.0E-4
45819,99,1.0E-4
45820,99,1.0E-4
45821,99,1.0E-4
45822,99,1.0E-4
45823,99,1.0E-4
45824,99,1.0E-4
45825,99,1.0E-4
45826,99,1.0E-4
45827,99,1.0E-4
45828,99,1.0E-4
45829,99,1.0E-4
45830,99,1.0E-4
45831,99,1.0E-4
45832,99,1.0E-4
45833,99,1.0E-4
45834,99,1.0E-4
45835,99,1.0E-4
45836,99,1.0E-4
45837,99,1.0E-4
45838,99,1.0E-4
45839,99,1.0E-4
45840,99,1.0E-4
45841,99,1.0E-4
45842,99,1.0E-4
45843,99,1.0E-4
45844,99,1.0E-4
45845,99,1.0E-4
45846,99,1.0E-4
45847,99,1.0E-4
45848,99,1.0E-4
45849,99,1.0E-4
45850,99,1.0E-4
45851,99,1.0E-4
45852,99,1.0E-4
45853,99,1.0E-4
45854,99,1.0E-4
45855,99,1.0E-4
45856,99,1.0E-4
45857,99,1.0E-4
45858,99,1.0E-4
45859,99,1.0E-4
45860,99,1.0E-4
45861,99,1.0E-4
45862,99,1.0E-4
45863,99,1.0E-4
45864,99,1.0E-4
45865,99,1.0E-4
45866,99,1.0E-4
45867,99,1.0E-4
45868,99,1.0E-4
45869,99,1.0E-4
45870,99,1.0E-4
45871,99,1.0E-4
45872,99,1.0E-4
45873,99,1.0E-4
45874,99,1.0E-4
45875,99,1.0E-4
45876,99,1.0E-4
45877,99,1.0E-4
45878,99,1.0E-4
45879,99,1.0E-4
45880,99,1.0E-4
45881,99,1.0E-4
45882,99,1.0E-4
45883,99,1.0E-4
45884,99,1.0E-4
45885,99,1.0E-4
45886,99,1.0E-4
45887,99,1.0E-4
45888,99,1.0E-4
45889,99,1.0E-4
45890,99,1.0E-4
45891,99,1.0E-4
45892,99,1.0E-4
45893,99,1.0E-4
45894,99,1.0E-4
45895,99,1.0E-4
45896,99,1.0E-4
45897,99,1.0E-4
45898,99,1.0E-4
45899,99,1.0E-4
45900,99,1.0E-4
45901,99,1.0E-4
45902,99,1.0E-4
45903,99,1.0E-4
45904,99,1.0E-4
45905,99,1.0E-4
45906,99,1.0E-4
45907,99,1.0E-4
45908,99,1.0E-4
45909,99,1.0E-4
45910,99,1.0E-4
45911,99,1.0E-4
45912,99,1.0E-4
45913,99,1.0E-4
45914,99,1.0E-4
45915,99,1.0E-4
45916,99,1.0E-4
45917,99,1.0E-4
45918,99,1.0E-4
45919,99,1.0E-4
45920,99,1.0E-4
45921,99,1.0E-4
45922,99,1.0E-4
45923,99,1.0E-4
45924,99,1.0E-4
45925,99,1.0E-4
45926,99,1.0E-4
45927,99,1.0E-4
45928,99,1.0E-4
45929,99,1.0E-4
45930,99,1.0E-4
45931,99,1.0E-4
45932,99,1.0E-4
45933,99,1.0E-4
45934,99,1.0E-4
45935,99,1.0E-4
45936,99,1.0E-4
45937,99,1.0E-4
45938,99,1.0E-4
45939,99,1.0E-4
45940,99,1.0E-4
45941,99,1.0E-4
45942,99,1.0E-4
45943,99,1.0E-4
45944,99,1.0E-4
45945,99,1.0E-4
45946,99,1.0E-4
45947,99,1.0E-4
45948,99,1.0E-4
45949,99,1.0E-4
45950,99,1.0E-4
45951,99,1.0E-4
45952,99,1.0E-4
45953,99,1.0E-4
45954,99,1.0E-4
45955,99,1.0E-4
45956,99,1.0E-4
45957,99,1.0E-4
45958,99,1.0E-4
45959,99,1.0E-4
45960,99,1.0E-4
45961,99,1.0E-4
45962,99,1.0E-4
45963,99,1.0E-4
45964,99,1.0E-4
45965,99,1.0E-4
45966,99,1.0E-4
45967,99,1.0E-4
45968,99,1.0E-4
45969,99,1.0E-4
45970,99,1.0E-4
45971,99,1.0E-4
45972,99,1.0E-4
45973,99,1.0E-4
45974,99,1.0E-4
45975,99,1.0E-4
45976,99,1.0E-4
45977,99,1.0E-4
45978,99,1.0E-4
45979,99,1.0E-4
45980,99,1.0E-4
45981,99,1.0E-4
45982,99,1.0E-4
45983,99,1.0E-4
45984,99,1.0E-4
45985,99,1.0E-4
45986,99,1.0E-4
45987,99,1.0E-4
45988,99,1.0E-4
45989,99,1.0E-4
45990,99,1.0E-4
45991,99,1.0E-4
45992,99,1.0E-4
45993,99,1.0E-4
45994,99,1.0E-4
45995,99,1.0E-4
45996,99,1.0E-4
45997,99,1.0E-4
45998,99,1.0E-4
45999,99,1.0E-4
46000,99,1.0E-4
46001,99,1.0E-4
46002,99,1.0E-4
46003,99,1.0E-4
46004,99,1.0E-4
46005,99,1.0E-4
46006,99,1.0E-4
46007,99,1.0E-4
46008,99,1.0E-4
46009,99,1.0E-4
46010,99,1.0E-4
46011,99,1.0E-4
46012,99,1.0E-4
46013,99,1.0E-4
46014,99,1.0E-4
46015,99,1.0E-4
46016,99,1.0E-4
46017,99,1.0E-4
46018,99,1.0E-4
46019,99,1.0E-4
46020,99,1.0E-4
46021,99,1.0E-4
46022,99,1.0E-4
46023,99,1.0E-4
46024,99,1.0E-4
46025,99,1.0E-4
46026,99,1.0E-4
46027,99,1.0E-4
46028,99,1.0E-4
46029,99,1.0E-4
46030,99,1.0E-4
46031,99,1.0E-4
46032,99,1.0E-4
46033,99,1.0E-4
46034,99,1.0E-4
46035,99,1.0E-4
46036,99,1.0E-4
46037,99,1.0E-4
46038,99,1.0E-4
46039,99,1.0E-4
46040,99,1.0E-4
46041,99,1.0E-4
46042,99,1.0E-4
46043,99,1.0E-4
46044,99,1.0E-4
46045,99,1.0E-4
46046,99,1.0E-4
46047,99,1.0E-4
46048,99,1.0E-4
46049,99,1.0E-4
46050,99,1.0E-4
46051,99,1.0E-4
46052,99,1.0E-4
46053,99,1.0E-4
46054,99,1.0E-4
46055,99,1.0E-4
46056,99,1.0E-4
46057,99,1.0E-4
46058,99,1.0E-4
46059,99,1.0E-4
46060,99,1.0E-4
46061,99,1.0E-4
46062,99,1.0E-4
46063,99,1.0E-4
46064,99,1.0E-4
46065,99,1.0E-4
46066,99,1.0E-4
46067,99,1.0E-4
46068,99,1.0E-4
46069,99,1.0E-4
46070,99,1.0E-4
46071,99,1.0E-4
46072,99,1.0E-4
46073,99,1.0E-4
46074,99,1.0E-4
46075,99,1.0E-4
46076,99,1.0E-4
46077,99,1.0E-4
46078,99,1.0E-4
46079,99,1.0E-4
46080,99,1.0E-4
46081,99,1.0E-4
46082,99,1.0E-4
46083,99,1.0E-4
46084,99,1.0E-4
46085,99,1.0E-4
46086,99,1.0E-4
46087,99,1.0E-4
46088,99,1.0E-4
46089,99,1.0E-4
46090,99,1.0E-4
46091,99,1.0E-4
46092,99,1.0E-4
46093,99,1.0E-4
46094,99,1.0E-4
46095,99,1.0E-4
46096,99,1.0E-4
46097,99,1.0E-4
46098,99,1.0E-4
46099,99,1.0E-4
46100,99,1.0E-4
46101,99,1.0E-4
46102,99,1.0E-4
46103,99,1.0E-4
46104,99,1.0E-4
46105,99,1.0E-4
46106,99,1.0E-4
46107,99,1.0E-4
46108,99,1.0E-4
46109,99,1.0E-4
46110,99,1.0E-4
46111,99,1.0E-4
46112,99,1.0E-4
46113,99,1.0E-4
46114,99,1.0E-4
46115,99,1.0E-4
46116,99,1.0E-4
46117,99,1.0E-4
46118,99,1.0E-4
46119,99,1.0E-4
46120,99,1.0E-4
46121,99,1.0E-4
46122,99,1.0E-4
46123,99,1.0E-4
46124,99,1.0E-4
46125,99,1.0E-4
46126,99,1.0E-4
46127,99,1.0E-4
46128,99,1.0E-4
46129,99,1.0E-4
46130,99,1.0E-4
46131,99,1.0E-4
46132,99,1.0E-4
46133,99,1.0E-4
46134,99,1.0E-4
46135,99,1.0E-4
46136,99,1.0E-4
46137,99,1.0E-4
46138,99,1.0E-4
46139,99,1.0E-4
46140,99,1.0E-4
46141,99,1.0E-4
46142,99,1.0E-4
46143,99,1.0E-4
46144,99,1.0E-4
46145,99,1.0E-4
46146,99,1.0E-4
46147,99,1.0E-4
46148,99,1.0E-4
46149,99,1.0E-4
46150,99,1.0E-4
46151,99,1.0E-4
46152,99,1.0E-4
46153,99,1.0E-4
46154,99,1.0E-4
46155,99,1.0E-4
46156,99,1.0E-4
46157,99,1.0E-4
46158,99,1.0E-4
46159,99,1.0E-4
46160,99,1.0E-4
46161,99,1.0E-4
46162,99,1.0E-4
46163,99,1.0E-4
46164,99,1.0E-4
46165,99,1.0E-4
46166,99,1.0E-4
46167,99,1.0E-4
46168,99,1.0E-4
46169,99,1.0E-4
46170,99,1.0E-4
46171,99,1.0E-4
46172,99,1.0E-4
46173,99,1.0E-4
46174,99,1.0E-4
46175,99,1.0E-4
46176,99,1.0E-4
46177,99,1.0E-4
46178,99,1.0E-4
46179,99,1.0E-4
46180,99,1.0E-4
46181,99,1.0E-4
46182,99,1.0E-4
46183,99,1.0E-4
46184,99,1.0E-4
46185,99,1.0E-4
46186,99,1.0E-4
46187,99,1.0E-4
46188,99,1.0E-4
46189,99,1.0E-4
46190,99,1.0E-4
46191,99,1.0E-4
46192,99,1.0E-4
46193,99,1.0E-4
46194,99,1.0E-4
46195,99,1.0E-4
46196,99,1.0E-4
46197,99,1.0E-4
46198,99,1.0E-4
46199,99,1.0E-4
46200,99,1.0E-4
46201,99,1.0E-4
46202,99,1.0E-4
46203,99,1.0E-4
46204,99,1.0E-4
46205,99,1.0E-4
46206,99,1.0E-4
46207,99,1.0E-4
46208,99,1.0E-4
46209,99,1.0E-4
46210,99,1.0E-4
46211,99,1.0E-4
46212,99,1.0E-4
46213,99,1.0E-4
46214,99,1.0E-4
46215,99,1.0E-4
46216,99,1.0E-4
46217,99,1.0E-4
46218,99,1.0E-4
46219,99,1.0E-4
46220,99,1.0E-4
46221,99,1.0E-4
46222,99,1.0E-4
46223,99,1.0E-4
46224,99,1.0E-4
46225,99,1.0E-4
46226,99,1.0E-4
46227,99,1.0E-4
46228,99,1.0E-4
46229,99,1.0E-4
46230,99,1.0E-4
46231,99,1.0E-4
46232,99,1.0E-4
46233,99,1.0E-4
46234,99,1.0E-4
46235,99,1.0E-4
46236,99,1.0E-4
46237,99,1.0E-4
46238,99,1.0E-4
46239,99,1.0E-4
46240,99,1.0E-4
46241,99,1.0E-4
46242,99,1.0E-4
46243,99,1.0E-4
46244,99,1.0E-4
46245,99,1.0E-4
46246,99,1.0E-4
46247,99,1.0E-4
46248,99,1.0E-4
46249,99,1.0E-4
46250,99,1.0E-4
46251,99,1.0E-4
46252,99,1.0E-4
46253,99,1.0E-4
46254,99,1.0E-4
46255,99,1.0E-4
46256,99,1.0E-4
46257,99,1.0E-4
46258,99,1.0E-4
46259,99,1.0E-4
46260,99,1.0E-4
46261,99,1.0E-4
46262,99,1.0E-4
46263,99,1.0E-4
46264,99,1.0E-4
46265,99,1.0E-4
46266,99,1.0E-4
46267,99,1.0E-4
46268,99,1.0E-4
46269,99,1.0E-4
46270,99,1.0E-4
46271,99,1.0E-4
46272,99,1.0E-4
46273,99,1.0E-4
46274,99,1.0E-4
46275,99,1.0E-4
46276,99,1.0E-4
46277,99,1.0E-4
46278,99,1.0E-4
46279,99,1.0E-4
46280,99,1.0E-4
46281,99,1.0E-4
46282,99,1.0E-4
46283,99,1.0E-4
46284,99,1.0E-4
46285,99,1.0E-4
46286,99,1.0E-4
46287,99,1.0E-4
46288,99,1.0E-4
46289,99,1.0E-4
46290,99,1.0E-4
46291,99,1.0E-4
46292,99,1.0E-4
46293,99,1.0E-4
46294,99,1.0E-4
46295,99,1.0E-4
46296,99,1.0E-4
46297,99,1.0E-4
46298,99,1.0E-4
46299,99,1.0E-4
46300,99,1.0E-4
46301,99,1.0E-4
46302,99,1.0E-4
46303,99,1.0E-4
46304,99,1.0E-4
46305,99,1.0E-4
46306,99,1.0E-4
46307,99,1.0E-4
46308,99,1.0E-4
46309,99,1.0E-4
46310,99,1.0E-4
46311,99,1.0E-4
46312,99,1.0E-4
46313,99,1.0E-4
46314,99,1.0E-4
46315,99,1.0E-4
46316,99,1.0E-4
46317,99,1.0E-4
46318,99,1.0E-4
46319,99,1.0E-4
46320,99,1.0E-4
46321,99,1.0E-4
46322,99,1.0E-4
46323,99,1.0E-4
46324,99,1.0E-4
46325,99,1.0E-4
46326,99,1.0E-4
46327,99,1.0E-4
46328,99,1.0E-4
46329,99,1.0E-4
46330,99,1.0E-4
46331,99,1.0E-4
46332,99,1.0E-4
46333,99,1.0E-4
46334,99,1.0E-4
46335,99,1.0E-4
46336,99,1.0E-4
46337,99,1.0E-4
46338,99,1.0E-4
46339,99,1.0E-4
46340,99,1.0E-4
46341,99,1.0E-4
46342,99,1.0E-4
46343,99,1.0E-4
46344,99,1.0E-4
46345,99,1.0E-4
46346,99,1.0E-4
46347,99,1.0E-4
46348,99,1.0E-4
46349,99,1.0E-4
46350,99,1.0E-4
46351,99,1.0E-4
46352,99,1.0E-4
46353,99,1.0E-4
46354,99,1.0E-4
46355,99,1.0E-4
46356,99,1.0E-4
46357,99,1.0E-4
46358,99,1.0E-4
46359,99,1.0E-4
46360,99,1.0E-4
46361,99,1.0E-4
46362,99,1.0E-4
46363,99,1.0E-4
46364,99,1.0E-4
46365,99,1.0E-4
46366,99,1.0E-4
46367,99,1.0E-4
46368,99,1.0E-4
46369,99,1.0E-4
46370,99,1.0E-4
46371,99,1.0E-4
46372,99,1.0E-4
46373,99,1.0E-4
46374,99,1.0E-4
46375,99,1.0E-4
46376,99,1.0E-4
46377,99,1.0E-4
46378,99,1.0E-4
46379,99,1.0E-4
46380,99,1.0E-4
46381,99,1.0E-4
46382,99,1.0E-4
46383,99,1.0E-4
46384,99,1.0E-4
46385,99,1.0E-4
46386,99,1.0E-4
46387,99,1.0E-4
46388,99,1.0E-4
46389,99,1.0E-4
46390,99,1.0E-4
46391,99,1.0E-4
46392,99,1.0E-4
46393,99,1.0E-4
46394,99,1.0E-4
46395,99,1.0E-4
46396,99,1.0E-4
46397,99,1.0E-4
46398,99,1.0E-4
46399,99,1.0E-4
46400,99,1.0E-4
46401,99,1.0E-4
46402,99,1.0E-4
46403,99,1.0E-4
46404,99,1.0E-4
46405,99,1.0E-4
46406,99,1.0E-4
46407,99,1.0E-4
46408,99,1.0E-4
46409,99,1.0E-4
46410,99,1.0E-4
46411,99,1.0E-4
46412,99,1.0E-4
46413,99,1.0E-4
46414,99,1.0E-4
46415,99,1.0E-4
46416,99,1.0E-4
46417,99,1.0E-4
46418,99,1.0E-4
46419,99,1.0E-4
46420,99,1.0E-4
46421,99,1.0E-4
46422,99,1.0E-4
46423,99,1.0E-4
46424,99,1.0E-4
46425,99,1.0E-4
46426,99,1.0E-4
46427,99,1.0E-4
46428,99,1.0E-4
46429,99,1.0E-4
46430,99,1.0E-4
46431,99,1.0E-4
46432,99,1.0E-4
46433,99,1.0E-4
46434,99,1.0E-4
46435,99,1.0E-4
46436,99,1.0E-4
46437,99,1.0E-4
46438,99,1.0E-4
46439,99,1.0E-4
46440,99,1.0E-4
46441,99,1.0E-4
46442,99,1.0E-4
46443,99,1.0E-4
46444,99,1.0E-4
46445,99,1.0E-4
46446,99,1.0E-4
46447,99,1.0E-4
46448,99,1.0E-4
46449,99,1.0E-4
46450,99,1.0E-4
46451,99,1.0E-4
46452,99,1.0E-4
46453,99,1.0E-4
46454,99,1.0E-4
46455,99,1.0E-4
46456,99,1.0E-4
46457,99,1.0E-4
46458,99,1.0E-4
46459,99,1.0E-4
46460,99,1.0E-4
46461,99,1.0E-4
46462,99,1.0E-4
46463,99,1.0E-4
46464,99,1.0E-4
46465,99,1.0E-4
46466,99,1.0E-4
46467,99,1.0E-4
46468,99,1.0E-4
46469,99,1.0E-4
46470,99,1.0E-4
46471,99,1.0E-4
46472,99,1.0E-4
46473,99,1.0E-4
46474,99,1.0E-4
46475,99,1.0E-4
46476,99,1.0E-4
46477,99,1.0E-4
46478,99,1.0E-4
46479,99,1.0E-4
46480,99,1.0E-4
46481,99,1.0E-4
46482,99,1.0E-4
46483,99,1.0E-4
46484,99,1.0E-4
46485,99,1.0E-4
46486,99,1.0E-4
46487,99,1.0E-4
46488,99,1.0E-4
46489,99,1.0E-4
46490,99,1.0E-4
46491,99,1.0E-4
46492,99,1.0E-4
46493,99,1.0E-4
46494,99,1.0E-4
46495,99,1.0E-4
46496,99,1.0E-4
46497,99,1.0E-4
46498,99,1.0E-4
46499,99,1.0E-4
46500,99,1.0E-4
46501,99,1.0E-4
46502,99,1.0E-4
46503,99,1.0E-4
46504,99,1.0E-4
46505,99,1.0E-4
46506,99,1.0E-4
46507,99,1.0E-4
46508,99,1.0E-4
46509,99,1.0E-4
46510,99,1.0E-4
46511,99,1.0E-4
46512,99,1.0E-4
46513,99,1.0E-4
46514,99,1.0E-4
46515,99,1.0E-4
46516,99,1.0E-4
46517,99,1.0E-4
46518,99,1.0E-4
46519,99,1.0E-4
46520,99,1.0E-4
46521,99,1.0E-4
46522,99,1.0E-4
46523,99,1.0E-4
46524,99,1.0E-4
46525,99,1.0E-4
46526,99,1.0E-4
46527,99,1.0E-4
46528,99,1.0E-4
46529,99,1.0E-4
46530,99,1.0E-4
46531,99,1.0E-4
46532,99,1.0E-4
46533,99,1.0E-4
46534,99,1.0E-4
46535,99,1.0E-4
46536,99,1.0E-4
46537,99,1.0E-4
46538,99,1.0E-4
46539,99,1.0E-4
46540,99,1.0E-4
46541,99,1.0E-4
46542,99,1.0E-4
46543,99,1.0E-4
46544,99,1.0E-4
46545,99,1.0E-4
46546,99,1.0E-4
46547,99,1.0E-4
46548,99,1.0E-4
46549,99,1.0E-4
46550,99,1.0E-4
46551,99,1.0E-4
46552,99,1.0E-4
46553,99,1.0E-4
46554,99,1.0E-4
46555,99,1.0E-4
46556,99,1.0E-4
46557,99,1.0E-4
46558,99,1.0E-4
46559,99,1.0E-4
46560,99,1.0E-4
46561,99,1.0E-4
46562,99,1.0E-4
46563,99,1.0E-4
46564,99,1.0E-4
46565,99,1.0E-4
46566,99,1.0E-4
46567,99,1.0E-4
46568,99,1.0E-4
46569,99,1.0E-4
46570,99,1.0E-4
46571,99,1.0E-4
46572,99,1.0E-4
46573,99,1.0E-4
46574,99,1.0E-4
46575,99,1.0E-4
46576,99,1.0E-4
46577,99,1.0E-4
46578,99,1.0E-4
46579,99,1.0E-4
46580,99,1.0E-4
46581,99,1.0E-4
46582,99,1.0E-4
46583,99,1.0E-4
46584,99,1.0E-4
46585,99,1.0E-4
46586,99,1.0E-4
46587,99,1.0E-4
46588,99,1.0E-4
46589,99,1.0E-4
46590,99,1.0E-4
46591,99,1.0E-4
46592,99,1.0E-4
46593,99,1.0E-4
46594,99,1.0E-4
46595,99,1.0E-4
46596,99,1.0E-4
46597,99,1.0E-4
46598,99,1.0E-4
46599,99,1.0E-4
46600,99,1.0E-4
46601,99,1.0E-4
46602,99,1.0E-4
46603,99,1.0E-4
46604,99,1.0E-4
46605,99,1.0E-4
46606,99,1.0E-4
46607,99,1.0E-4
46608,99,1.0E-4
46609,99,1.0E-4
46610,99,1.0E-4
46611,99,1.0E-4
46612,99,1.0E-4
46613,99,1.0E-4
46614,99,1.0E-4
46615,99,1.0E-4
46616,99,1.0E-4
46617,99,1.0E-4
46618,99,1.0E-4
46619,99,1.0E-4
46620,99,1.0E-4
46621,99,1.0E-4
46622,99,1.0E-4
46623,99,1.0E-4
46624,99,1.0E-4
46625,99,1.0E-4
46626,99,1.0E-4
46627,99,1.0E-4
46628,99,1.0E-4
46629,99,1.0E-4
46630,99,1.0E-4
46631,99,1.0E-4
46632,99,1.0E-4
46633,99,1.0E-4
46634,99,1.0E-4
46635,99,1.0E-4
46636,99,1.0E-4
46637,99,1.0E-4
46638,99,1.0E-4
46639,99,1.0E-4
46640,99,1.0E-4
46641,99,1.0E-4
46642,99,1.0E-4
46643,99,1.0E-4
46644,99,1.0E-4
46645,99,1.0E-4
46646,99,1.0E-4
46647,99,1.0E-4
46648,99,1.0E-4
46649,99,1.0E-4
46650,99,1.0E-4
46651,99,1.0E-4
46652,99,1.0E-4
46653,99,1.0E-4
46654,99,1.0E-4
46655,99,1.0E-4
46656,99,1.0E-4
46657,99,1.0E-4
46658,99,1.0E-4
46659,99,1.0E-4
46660,99,1.0E-4
46661,99,1.0E-4
46662,99,1.0E-4
46663,99,1.0E-4
46664,99,1.0E-4
46665,99,1.0E-4
46666,99,1.0E-4
46667,99,1.0E-4
46668,99,1.0E-4
46669,99,1.0E-4
46670,99,1.0E-4
46671,99,1.0E-4
46672,99,1.0E-4
46673,99,1.0E-4
46674,99,1.0E-4
46675,99,1.0E-4
46676,99,1.0E-4
46677,99,1.0E-4
46678,99,1.0E-4
46679,99,1.0E-4
46680,99,1.0E-4
46681,99,1.0E-4
46682,99,1.0E-4
46683,99,1.0E-4
46684,99,1.0E-4
46685,99,1.0E-4
46686,99,1.0E-4
46687,99,1.0E-4
46688,99,1.0E-4
46689,99,1.0E-4
46690,99,1.0E-4
46691,99,1.0E-4
46692,99,1.0E-4
46693,99,1.0E-4
46694,99,1.0E-4
46695,99,1.0E-4
46696,99,1.0E-4
46697,99,1.0E-4
46698,99,1.0E-4
46699,99,1.0E-4
46700,99,1.0E-4
46701,99,1.0E-4
46702,99,1.0E-4
46703,99,1.0E-4
46704,99,1.0E-4
46705,99,1.0E-4
46706,99,1.0E-4
46707,99,1.0E-4
46708,99,1.0E-4
46709,99,1.0E-4
46710,99,1.0E-4
46711,99,1.0E-4
46712,99,1.0E-4
46713,99,1.0E-4
46714,99,1.0E-4
46715,99,1.0E-4
46716,99,1.0E-4
46717,99,1.0E-4
46718,99,1.0E-4
46719,99,1.0E-4
46720,99,1.0E-4
46721,99,1.0E-4
46722,99,1.0E-4
46723,99,1.0E-4
46724,99,1.0E-4
46725,99,1.0E-4
46726,99,1.0E-4
46727,99,1.0E-4
46728,99,1.0E-4
46729,99,1.0E-4
46730,99,1.0E-4
46731,99,1.0E-4
46732,99,1.0E-4
46733,99,1.0E-4
46734,99,1.0E-4
46735,99,1.0E-4
46736,99,1.0E-4
46737,99,1.0E-4
46738,99,1.0E-4
46739,99,1.0E-4
46740,99,1.0E-4
46741,99,1.0E-4
46742,99,1.0E-4
46743,99,1.0E-4
46744,99,1.0E-4
46745,99,1.0E-4
46746,99,1.0E-4
46747,99,1.0E-4
46748,99,1.0E-4
46749,99,1.0E-4
46750,99,1.0E-4
46751,99,1.0E-4
46752,99,1.0E-4
46753,99,1.0E-4
46754,99,1.0E-4
46755,99,1.0E-4
46756,99,1.0E-4
46757,99,1.0E-4
46758,99,1.0E-4
46759,99,1.0E-4
46760,99,1.0E-4
46761,99,1.0E-4
46762,99,1.0E-4
46763,99,1.0E-4
46764,99,1.0E-4
46765,99,1.0E-4
46766,99,1.0E-4
46767,99,1.0E-4
46768,99,1.0E-4
46769,99,1.0E-4
46770,99,1.0E-4
46771,99,1.0E-4
46772,99,1.0E-4
46773,99,1.0E-4
46774,99,1.0E-4
46775,99,1.0E-4
46776,99,1.0E-4
46777,99,1.0E-4
46778,99,1.0E-4
46779,99,1.0E-4
46780,99,1.0E-4
46781,99,1.0E-4
46782,99,1.0E-4
46783,99,1.0E-4
46784,99,1.0E-4
46785,99,1.0E-4
46786,99,1.0E-4
46787,99,1.0E-4
46788,99,1.0E-4
46789,99,1.0E-4
46790,99,1.0E-4
46791,99,1.0E-4
46792,99,1.0E-4
46793,99,1.0E-4
46794,99,1.0E-4
46795,99,1.0E-4
46796,99,1.0E-4
46797,99,1.0E-4
46798,99,1.0E-4
46799,99,1.0E-4
46800,99,1.0E-4
46801,99,1.0E-4
46802,99,1.0E-4
46803,99,1.0E-4
46804,99,1.0E-4
46805,99,1.0E-4
46806,99,1.0E-4
46807,99,1.0E-4
46808,99,1.0E-4
46809,99,1.0E-4
46810,99,1.0E-4
46811,99,1.0E-4
46812,99,1.0E-4
46813,99,1.0E-4
46814,99,1.0E-4
46815,99,1.0E-4
46816,99,1.0E-4
46817,99,1.0E-4
46818,99,1.0E-4
46819,99,1.0E-4
46820,99,1.0E-4
46821,99,1.0E-4
46822,99,1.0E-4
46823,99,1.0E-4
46824,99,1.0E-4
46825,99,1.0E-4
46826,99,1.0E-4
46827,99,1.0E-4
46828,99,1.0E-4
46829,99,1.0E-4
46830,99,1.0E-4
46831,99,1.0E-4
46832,99,1.0E-4
46833,99,1.0E-4
46834,99,1.0E-4
46835,99,1.0E-4
46836,99,1.0E-4
46837,99,1.0E-4
46838,99,1.0E-4
46839,99,1.0E-4
46840,99,1.0E-4
46841,99,1.0E-4
46842,99,1.0E-4
46843,99,1.0E-4
46844,99,1.0E-4
46845,99,1.0E-4
46846,99,1.0E-4
46847,99,1.0E-4
46848,99,1.0E-4
46849,99,1.0E-4
46850,99,1.0E-4
46851,99,1.0E-4
46852,99,1.0E-4
46853,99,1.0E-4
46854,99,1.0E-4
46855,99,1.0E-4
46856,99,1.0E-4
46857,99,1.0E-4
46858,99,1.0E-4
46859,99,1.0E-4
46860,99,1.0E-4
46861,99,1.0E-4
46862,99,1.0E-4
46863,99,1.0E-4
46864,99,1.0E-4
46865,99,1.0E-4
46866,99,1.0E-4
46867,99,1.0E-4
46868,99,1.0E-4
46869,99,1.0E-4
46870,99,1.0E-4
46871,99,1.0E-4
46872,99,1.0E-4
46873,99,1.0E-4
46874,99,1.0E-4
46875,99,1.0E-4
46876,99,1.0E-4
46877,99,1.0E-4
46878,99,1.0E-4
46879,99,1.0E-4
46880,99,1.0E-4
46881,99,1.0E-4
46882,99,1.0E-4
46883,99,1.0E-4
46884,99,1.0E-4
46885,99,1.0E-4
46886,99,1.0E-4
46887,99,1.0E-4
46888,99,1.0E-4
46889,99,1.0E-4
46890,99,1.0E-4
46891,99,1.0E-4
46892,99,1.0E-4
46893,99,1.0E-4
46894,99,1.0E-4
46895,99,1.0E-4
46896,99,1.0E-4
46897,99,1.0E-4
46898,99,1.0E-4
46899,99,1.0E-4
46900,99,1.0E-4
46901,99,1.0E-4
46902,99,1.0E-4
46903,99,1.0E-4
46904,99,1.0E-4
46905,99,1.0E-4
46906,99,1.0E-4
46907,99,1.0E-4
46908,99,1.0E-4
46909,99,1.0E-4
46910,99,1.0E-4
46911,99,1.0E-4
46912,99,1.0E-4
46913,99,1.0E-4
46914,99,1.0E-4
46915,99,1.0E-4
46916,99,1.0E-4
46917,99,1.0E-4
46918,99,1.0E-4
46919,99,1.0E-4
46920,99,1.0E-4
46921,99,1.0E-4
46922,99,1.0E-4
46923,99,1.0E-4
46924,99,1.0E-4
46925,99,1.0E-4
46926,99,1.0E-4
46927,99,1.0E-4
46928,99,1.0E-4
46929,99,1.0E-4
46930,99,1.0E-4
46931,99,1.0E-4
46932,99,1.0E-4
46933,99,1.0E-4
46934,99,1.0E-4
46935,99,1.0E-4
46936,99,1.0E-4
46937,99,1.0E-4
46938,99,1.0E-4
46939,99,1.0E-4
46940,99,1.0E-4
46941,99,1.0E-4
46942,99,1.0E-4
46943,99,1.0E-4
46944,99,1.0E-4
46945,99,1.0E-4
46946,99,1.0E-4
46947,99,1.0E-4
46948,99,1.0E-4
46949,99,1.0E-4
46950,99,1.0E-4
46951,99,1.0E-4
46952,99,1.0E-4
46953,99,1.0E-4
46954,99,1.0E-4
46955,99,1.0E-4
46956,99,1.0E-4
46957,99,1.0E-4
46958,99,1.0E-4
46959,99,1.0E-4
46960,99,1.0E-4
46961,99,1.0E-4
46962,99,1.0E-4
46963,99,1.0E-4
46964,99,1.0E-4
46965,99,1.0E-4
46966,99,1.0E-4
46967,99,1.0E-4
46968,99,1.0E-4
46969,99,1.0E-4
46970,99,1.0E-4
46971,99,1.0E-4
46972,99,1.0E-4
46973,99,1.0E-4
46974,99,1.0E-4
46975,99,1.0E-4
46976,99,1.0E-4
46977,99,1.0E-4
46978,99,1.0E-4
46979,99,1.0E-4
46980,99,1.0E-4
46981,99,1.0E-4
46982,99,1.0E-4
46983,99,1.0E-4
46984,99,1.0E-4
46985,99,1.0E-4
46986,99,1.0E-4
46987,99,1.0E-4
46988,99,1.0E-4
46989,99,1.0E-4
46990,99,1.0E-4
46991,99,1.0E-4
46992,99,1.0E-4
46993,99,1.0E-4
46994,99,1.0E-4
46995,99,1.0E-4
46996,99,1.0E-4
46997,99,1.0E-4
46998,99,1.0E-4
46999,99,1.0E-4
47000,99,1.0E-4
47001,99,1.0E-4
47002,99,1.0E-4
47003,99,1.0E-4
47004,99,1.0E-4
47005,99,1.0E-4
47006,99,1.0E-4
47007,99,1.0E-4
47008,99,1.0E-4
47009,99,1.0E-4
47010,99,1.0E-4
47011,99,1.0E-4
47012,99,1.0E-4
47013,99,1.0E-4
47014,99,1.0E-4
47015,99,1.0E-4
47016,99,1.0E-4
47017,99,1.0E-4
47018,99,1.0E-4
47019,99,1.0E-4
47020,99,1.0E-4
47021,99,1.0E-4
47022,99,1.0E-4
47023,99,1.0E-4
47024,99,1.0E-4
47025,99,1.0E-4
47026,99,1.0E-4
47027,99,1.0E-4
47028,99,1.0E-4
47029,99,1.0E-4
47030,99,1.0E-4
47031,99,1.0E-4
47032,99,1.0E-4
47033,99,1.0E-4
47034,99,1.0E-4
47035,99,1.0E-4
47036,99,1.0E-4
47037,99,1.0E-4
47038,99,1.0E-4
47039,99,1.0E-4
47040,99,1.0E-4
47041,99,1.0E-4
47042,99,1.0E-4
47043,99,1.0E-4
47044,99,1.0E-4
47045,99,1.0E-4
47046,99,1.0E-4
47047,99,1.0E-4
47048,99,1.0E-4
47049,99,1.0E-4
47050,99,1.0E-4
47051,99,1.0E-4
47052,99,1.0E-4
47053,99,1.0E-4
47054,99,1.0E-4
47055,99,1.0E-4
47056,99,1.0E-4
47057,99,1.0E-4
47058,99,1.0E-4
47059,99,1.0E-4
47060,99,1.0E-4
47061,99,1.0E-4
47062,99,1.0E-4
47063,99,1.0E-4
47064,99,1.0E-4
47065,99,1.0E-4
47066,99,1.0E-4
47067,99,1.0E-4
47068,99,1.0E-4
47069,99,1.0E-4
47070,99,1.0E-4
47071,99,1.0E-4
47072,99,1.0E-4
47073,99,1.0E-4
47074,99,1.0E-4
47075,99,1.0E-4
47076,99,1.0E-4
47077,99,1.0E-4
47078,99,1.0E-4
47079,99,1.0E-4
47080,99,1.0E-4
47081,99,1.0E-4
47082,99,1.0E-4
47083,99,1.0E-4
47084,99,1.0E-4
47085,99,1.0E-4
47086,99,1.0E-4
47087,99,1.0E-4
47088,99,1.0E-4
47089,99,1.0E-4
47090,99,1.0E-4
47091,99,1.0E-4
47092,99,1.0E-4
47093,99,1.0E-4
47094,99,1.0E-4
47095,99,1.0E-4
47096,99,1.0E-4
47097,99,1.0E-4
47098,99,1.0E-4
47099,99,1.0E-4
47100,99,1.0E-4
47101,99,1.0E-4
47102,99,1.0E-4
47103,99,1.0E-4
47104,99,1.0E-4
47105,99,1.0E-4
47106,99,1.0E-4
47107,99,1.0E-4
47108,99,1.0E-4
47109,99,1.0E-4
47110,99,1.0E-4
47111,99,1.0E-4
47112,99,1.0E-4
47113,99,1.0E-4
47114,99,1.0E-4
47115,99,1.0E-4
47116,99,1.0E-4
47117,99,1.0E-4
47118,99,1.0E-4
47119,99,1.0E-4
47120,99,1.0E-4
47121,99,1.0E-4
47122,99,1.0E-4
47123,99,1.0E-4
47124,99,1.0E-4
47125,99,1.0E-4
47126,99,1.0E-4
47127,99,1.0E-4
47128,99,1.0E-4
47129,99,1.0E-4
47130,99,1.0E-4
47131,99,1.0E-4
47132,99,1.0E-4
47133,99,1.0E-4
47134,99,1.0E-4
47135,99,1.0E-4
47136,99,1.0E-4
47137,99,1.0E-4
47138,99,1.0E-4
47139,99,1.0E-4
47140,99,1.0E-4
47141,99,1.0E-4
47142,99,1.0E-4
47143,99,1.0E-4
47144,99,1.0E-4
47145,99,1.0E-4
47146,99,1.0E-4
47147,99,1.0E-4
47148,99,1.0E-4
47149,99,1.0E-4
47150,99,1.0E-4
47151,99,1.0E-4
47152,99,1.0E-4
47153,99,1.0E-4
47154,99,1.0E-4
47155,99,1.0E-4
47156,99,1.0E-4
47157,99,1.0E-4
47158,99,1.0E-4
47159,99,1.0E-4
47160,99,1.0E-4
47161,99,1.0E-4
47162,99,1.0E-4
47163,99,1.0E-4
47164,99,1.0E-4
47165,99,1.0E-4
47166,99,1.0E-4
47167,99,1.0E-4
47168,99,1.0E-4
47169,99,1.0E-4
47170,99,1.0E-4
47171,99,1.0E-4
47172,99,1.0E-4
47173,99,1.0E-4
47174,99,1.0E-4
47175,99,1.0E-4
47176,99,1.0E-4
47177,99,1.0E-4
47178,99,1.0E-4
47179,99,1.0E-4
47180,99,1.0E-4
47181,99,1.0E-4
47182,99,1.0E-4
47183,99,1.0E-4
47184,99,1.0E-4
47185,99,1.0E-4
47186,99,1.0E-4
47187,99,1.0E-4
47188,99,1.0E-4
47189,99,1.0E-4
47190,99,1.0E-4
47191,99,1.0E-4
47192,99,1.0E-4
47193,99,1.0E-4
47194,99,1.0E-4
47195,99,1.0E-4
47196,99,1.0E-4
47197,99,1.0E-4
47198,99,1.0E-4
47199,99,1.0E-4
47200,99,1.0E-4
47201,99,1.0E-4
47202,99,1.0E-4
47203,99,1.0E-4
47204,99,1.0E-4
47205,99,1.0E-4
47206,99,1.0E-4
47207,99,1.0E-4
47208,99,1.0E-4
47209,99,1.0E-4
47210,99,1.0E-4
47211,99,1.0E-4
47212,99,1.0E-4
47213,99,1.0E-4
47214,99,1.0E-4
47215,99,1.0E-4
47216,99,1.0E-4
47217,99,1.0E-4
47218,99,1.0E-4
47219,99,1.0E-4
47220,99,1.0E-4
47221,99,1.0E-4
47222,99,1.0E-4
47223,99,1.0E-4
47224,99,1.0E-4
47225,99,1.0E-4
47226,99,1.0E-4
47227,99,1.0E-4
47228,99,1.0E-4
47229,99,1.0E-4
47230,99,1.0E-4
47231,99,1.0E-4
47232,99,1.0E-4
47233,99,1.0E-4
47234,99,1.0E-4
47235,99,1.0E-4
47236,99,1.0E-4
47237,99,1.0E-4
47238,99,1.0E-4
47239,99,1.0E-4
47240,99,1.0E-4
47241,99,1.0E-4
47242,99,1.0E-4
47243,99,1.0E-4
47244,99,1.0E-4
47245,99,1.0E-4
47246,99,1.0E-4
47247,99,1.0E-4
47248,99,1.0E-4
47249,99,1.0E-4
47250,99,1.0E-4
47251,99,1.0E-4
47252,99,1.0E-4
47253,99,1.0E-4
47254,99,1.0E-4
47255,99,1.0E-4
47256,99,1.0E-4
47257,99,1.0E-4
47258,99,1.0E-4
47259,99,1.0E-4
47260,99,1.0E-4
47261,99,1.0E-4
47262,99,1.0E-4
47263,99,1.0E-4
47264,99,1.0E-4
47265,99,1.0E-4
47266,99,1.0E-4
47267,99,1.0E-4
47268,99,1.0E-4
47269,99,1.0E-4
47270,99,1.0E-4
47271,99,1.0E-4
47272,99,1.0E-4
47273,99,1.0E-4
47274,99,1.0E-4
47275,99,1.0E-4
47276,99,1.0E-4
47277,99,1.0E-4
47278,99,1.0E-4
47279,99,1.0E-4
47280,99,1.0E-4
47281,99,1.0E-4
47282,99,1.0E-4
47283,99,1.0E-4
47284,99,1.0E-4
47285,99,1.0E-4
47286,99,1.0E-4
47287,99,1.0E-4
47288,99,1.0E-4
47289,99,1.0E-4
47290,99,1.0E-4
47291,99,1.0E-4
47292,99,1.0E-4
47293,99,1.0E-4
47294,99,1.0E-4
47295,99,1.0E-4
47296,99,1.0E-4
47297,99,1.0E-4
47298,99,1.0E-4
47299,99,1.0E-4
47300,99,1.0E-4
47301,99,1.0E-4
47302,99,1.0E-4
47303,99,1.0E-4
47304,99,1.0E-4
47305,99,1.0E-4
47306,99,1.0E-4
47307,99,1.0E-4
47308,99,1.0E-4
47309,99,1.0E-4
47310,99,1.0E-4
47311,99,1.0E-4
47312,99,1.0E-4
47313,99,1.0E-4
47314,99,1.0E-4
47315,99,1.0E-4
47316,99,1.0E-4
47317,99,1.0E-4
47318,99,1.0E-4
47319,99,1.0E-4
47320,99,1.0E-4
47321,99,1.0E-4
47322,99,1.0E-4
47323,99,1.0E-4
47324,99,1.0E-4
47325,99,1.0E-4
47326,99,1.0E-4
47327,99,1.0E-4
47328,99,1.0E-4
47329,99,1.0E-4
47330,99,1.0E-4
47331,99,1.0E-4
47332,99,1.0E-4
47333,99,1.0E-4
47334,99,1.0E-4
47335,99,1.0E-4
47336,99,1.0E-4
47337,99,1.0E-4
47338,99,1.0E-4
47339,99,1.0E-4
47340,99,1.0E-4
47341,99,1.0E-4
47342,99,1.0E-4
47343,99,1.0E-4
47344,99,1.0E-4
47345,99,1.0E-4
47346,99,1.0E-4
47347,99,1.0E-4
47348,99,1.0E-4
47349,99,1.0E-4
47350,99,1.0E-4
47351,99,1.0E-4
47352,99,1.0E-4
47353,99,1.0E-4
47354,99,1.0E-4
47355,99,1.0E-4
47356,99,1.0E-4
47357,99,1.0E-4
47358,99,1.0E-4
47359,99,1.0E-4
47360,99,1.0E-4
47361,99,1.0E-4
47362,99,1.0E-4
47363,99,1.0E-4
47364,99,1.0E-4
47365,99,1.0E-4
47366,99,1.0E-4
47367,99,1.0E-4
47368,99,1.0E-4
47369,99,1.0E-4
47370,99,1.0E-4
47371,99,1.0E-4
47372,99,1.0E-4
47373,99,1.0E-4
47374,99,1.0E-4
47375,99,1.0E-4
47376,99,1.0E-4
47377,99,1.0E-4
47378,99,1.0E-4
47379,99,1.0E-4
47380,99,1.0E-4
47381,99,1.0E-4
47382,99,1.0E-4
47383,99,1.0E-4
47384,99,1.0E-4
47385,99,1.0E-4
47386,99,1.0E-4
47387,99,1.0E-4
47388,99,1.0E-4
47389,99,1.0E-4
47390,99,1.0E-4
47391,99,1.0E-4
47392,99,1.0E-4
47393,99,1.0E-4
47394,99,1.0E-4
47395,99,1.0E-4
47396,99,1.0E-4
47397,99,1.0E-4
47398,99,1.0E-4
47399,99,1.0E-4
47400,99,1.0E-4
47401,99,1.0E-4
47402,99,1.0E-4
47403,99,1.0E-4
47404,99,1.0E-4
47405,99,1.0E-4
47406,99,1.0E-4
47407,99,1.0E-4
47408,99,1.0E-4
47409,99,1.0E-4
47410,99,1.0E-4
47411,99,1.0E-4
47412,99,1.0E-4
47413,99,1.0E-4
47414,99,1.0E-4
47415,99,1.0E-4
47416,99,1.0E-4
47417,99,1.0E-4
47418,99,1.0E-4
47419,99,1.0E-4
47420,99,1.0E-4
47421,99,1.0E-4
47422,99,1.0E-4
47423,99,1.0E-4
47424,99,1.0E-4
47425,99,1.0E-4
47426,99,1.0E-4
47427,99,1.0E-4
47428,99,1.0E-4
47429,99,1.0E-4
47430,99,1.0E-4
47431,99,1.0E-4
47432,99,1.0E-4
47433,99,1.0E-4
47434,99,1.0E-4
47435,99,1.0E-4
47436,99,1.0E-4
47437,99,1.0E-4
47438,99,1.0E-4
47439,99,1.0E-4
47440,99,1.0E-4
47441,99,1.0E-4
47442,99,1.0E-4
47443,99,1.0E-4
47444,99,1.0E-4
47445,99,1.0E-4
47446,99,1.0E-4
47447,99,1.0E-4
47448,99,1.0E-4
47449,99,1.0E-4
47450,99,1.0E-4
47451,99,1.0E-4
47452,99,1.0E-4
47453,99,1.0E-4
47454,99,1.0E-4
47455,99,1.0E-4
47456,99,1.0E-4
47457,99,1.0E-4
47458,99,1.0E-4
47459,99,1.0E-4
47460,99,1.0E-4
47461,99,1.0E-4
47462,99,1.0E-4
47463,99,1.0E-4
47464,99,1.0E-4
47465,99,1.0E-4
47466,99,1.0E-4
47467,99,1.0E-4
47468,99,1.0E-4
47469,99,1.0E-4
47470,99,1.0E-4
47471,99,1.0E-4
47472,99,1.0E-4
47473,99,1.0E-4
47474,99,1.0E-4
47475,99,1.0E-4
47476,99,1.0E-4
47477,99,1.0E-4
47478,99,1.0E-4
47479,99,1.0E-4
47480,99,1.0E-4
47481,99,1.0E-4
47482,99,1.0E-4
47483,99,1.0E-4
47484,99,1.0E-4
47485,99,1.0E-4
47486,99,1.0E-4
47487,99,1.0E-4
47488,99,1.0E-4
47489,99,1.0E-4
47490,99,1.0E-4
47491,99,1.0E-4
47492,99,1.0E-4
47493,99,1.0E-4
47494,99,1.0E-4
47495,99,1.0E-4
47496,99,1.0E-4
47497,99,1.0E-4
47498,99,1.0E-4
47499,99,1.0E-4
47500,99,1.0E-4
47501,99,1.0E-4
47502,99,1.0E-4
47503,99,1.0E-4
47504,99,1.0E-4
47505,99,1.0E-4
47506,99,1.0E-4
47507,99,1.0E-4
47508,99,1.0E-4
47509,99,1.0E-4
47510,99,1.0E-4
47511,99,1.0E-4
47512,99,1.0E-4
47513,99,1.0E-4
47514,99,1.0E-4
47515,99,1.0E-4
47516,99,1.0E-4
47517,99,1.0E-4
47518,99,1.0E-4
47519,99,1.0E-4
47520,99,1.0E-4
47521,99,1.0E-4
47522,99,1.0E-4
47523,99,1.0E-4
47524,99,1.0E-4
47525,99,1.0E-4
47526,99,1.0E-4
47527,99,1.0E-4
47528,99,1.0E-4
47529,99,1.0E-4
47530,99,1.0E-4
47531,99,1.0E-4
47532,99,1.0E-4
47533,99,1.0E-4
47534,99,1.0E-4
47535,99,1.0E-4
47536,99,1.0E-4
47537,99,1.0E-4
47538,99,1.0E-4
47539,99,1.0E-4
47540,99,1.0E-4
47541,99,1.0E-4
47542,99,1.0E-4
47543,99,1.0E-4
47544,99,1.0E-4
47545,99,1.0E-4
47546,99,1.0E-4
47547,99,1.0E-4
47548,99,1.0E-4
47549,99,1.0E-4
47550,99,1.0E-4
47551,99,1.0E-4
47552,99,1.0E-4
47553,99,1.0E-4
47554,99,1.0E-4
47555,99,1.0E-4
47556,99,1.0E-4
47557,99,1.0E-4
47558,99,1.0E-4
47559,99,1.0E-4
47560,99,1.0E-4
47561,99,1.0E-4
47562,99,1.0E-4
47563,99,1.0E-4
47564,99,1.0E-4
47565,99,1.0E-4
47566,99,1.0E-4
47567,99,1.0E-4
47568,99,1.0E-4
47569,99,1.0E-4
47570,99,1.0E-4
47571,99,1.0E-4
47572,99,1.0E-4
47573,99,1.0E-4
47574,99,1.0E-4
47575,99,1.0E-4
47576,99,1.0E-4
47577,99,1.0E-4
47578,99,1.0E-4
47579,99,1.0E-4
47580,99,1.0E-4
47581,99,1.0E-4
47582,99,1.0E-4
47583,99,1.0E-4
47584,99,1.0E-4
47585,99,1.0E-4
47586,99,1.0E-4
47587,99,1.0E-4
47588,99,1.0E-4
47589,99,1.0E-4
47590,99,1.0E-4
47591,99,1.0E-4
47592,99,1.0E-4
47593,99,1.0E-4
47594,99,1.0E-4
47595,99,1.0E-4
47596,99,1.0E-4
47597,99,1.0E-4
47598,99,1.0E-4
47599,99,1.0E-4
47600,99,1.0E-4
47601,99,1.0E-4
47602,99,1.0E-4
47603,99,1.0E-4
47604,99,1.0E-4
47605,99,1.0E-4
47606,99,1.0E-4
47607,99,1.0E-4
47608,99,1.0E-4
47609,99,1.0E-4
47610,99,1.0E-4
47611,99,1.0E-4
47612,99,1.0E-4
47613,99,1.0E-4
47614,99,1.0E-4
47615,99,1.0E-4
47616,99,1.0E-4
47617,99,1.0E-4
47618,99,1.0E-4
47619,99,1.0E-4
47620,99,1.0E-4
47621,99,1.0E-4
47622,99,1.0E-4
47623,99,1.0E-4
47624,99,1.0E-4
47625,99,1.0E-4
47626,99,1.0E-4
47627,99,1.0E-4
47628,99,1.0E-4
47629,99,1.0E-4
47630,99,1.0E-4
47631,99,1.0E-4
47632,99,1.0E-4
47633,99,1.0E-4
47634,99,1.0E-4
47635,99,1.0E-4
47636,99,1.0E-4
47637,99,1.0E-4
47638,99,1.0E-4
47639,99,1.0E-4
47640,99,1.0E-4
47641,99,1.0E-4
47642,99,1.0E-4
47643,99,1.0E-4
47644,99,1.0E-4
47645,99,1.0E-4
47646,99,1.0E-4
47647,99,1.0E-4
47648,99,1.0E-4
47649,99,1.0E-4
47650,99,1.0E-4
47651,99,1.0E-4
47652,99,1.0E-4
47653,99,1.0E-4
47654,99,1.0E-4
47655,99,1.0E-4
47656,99,1.0E-4
47657,99,1.0E-4
47658,99,1.0E-4
47659,99,1.0E-4
47660,99,1.0E-4
47661,99,1.0E-4
47662,99,1.0E-4
47663,99,1.0E-4
47664,99,1.0E-4
47665,99,1.0E-4
47666,99,1.0E-4
47667,99,1.0E-4
47668,99,1.0E-4
47669,99,1.0E-4
47670,99,1.0E-4
47671,99,1.0E-4
47672,99,1.0E-4
47673,99,1.0E-4
47674,99,1.0E-4
47675,99,1.0E-4
47676,99,1.0E-4
47677,99,1.0E-4
47678,99,1.0E-4
47679,99,1.0E-4
47680,99,1.0E-4
47681,99,1.0E-4
47682,99,1.0E-4
47683,99,1.0E-4
47684,99,1.0E-4
47685,99,1.0E-4
47686,99,1.0E-4
47687,99,1.0E-4
47688,99,1.0E-4
47689,99,1.0E-4
47690,99,1.0E-4
47691,99,1.0E-4
47692,99,1.0E-4
47693,99,1.0E-4
47694,99,1.0E-4
47695,99,1.0E-4
47696,99,1.0E-4
47697,99,1.0E-4
47698,99,1.0E-4
47699,99,1.0E-4
47700,99,1.0E-4
47701,99,1.0E-4
47702,99,1.0E-4
47703,99,1.0E-4
47704,99,1.0E-4
47705,99,1.0E-4
47706,99,1.0E-4
47707,99,1.0E-4
47708,99,1.0E-4
47709,99,1.0E-4
47710,99,1.0E-4
47711,99,1.0E-4
47712,99,1.0E-4
47713,99,1.0E-4
47714,99,1.0E-4
47715,99,1.0E-4
47716,99,1.0E-4
47717,99,1.0E-4
47718,99,1.0E-4
47719,99,1.0E-4
47720,99,1.0E-4
47721,99,1.0E-4
47722,99,1.0E-4
47723,99,1.0E-4
47724,99,1.0E-4
47725,99,1.0E-4
47726,99,1.0E-4
47727,99,1.0E-4
47728,99,1.0E-4
47729,99,1.0E-4
47730,99,1.0E-4
47731,99,1.0E-4
47732,99,1.0E-4
47733,99,1.0E-4
47734,99,1.0E-4
47735,99,1.0E-4
47736,99,1.0E-4
47737,99,1.0E-4
47738,99,1.0E-4
47739,99,1.0E-4
47740,99,1.0E-4
47741,99,1.0E-4
47742,99,1.0E-4
47743,99,1.0E-4
47744,99,1.0E-4
47745,99,1.0E-4
47746,99,1.0E-4
47747,99,1.0E-4
47748,99,1.0E-4
47749,99,1.0E-4
47750,99,1.0E-4
47751,99,1.0E-4
47752,99,1.0E-4
47753,99,1.0E-4
47754,99,1.0E-4
47755,99,1.0E-4
47756,99,1.0E-4
47757,99,1.0E-4
47758,99,1.0E-4
47759,99,1.0E-4
47760,99,1.0E-4
47761,99,1.0E-4
47762,99,1.0E-4
47763,99,1.0E-4
47764,99,1.0E-4
47765,99,1.0E-4
47766,99,1.0E-4
47767,99,1.0E-4
47768,99,1.0E-4
47769,99,1.0E-4
47770,99,1.0E-4
47771,99,1.0E-4
47772,99,1.0E-4
47773,99,1.0E-4
47774,99,1.0E-4
47775,99,1.0E-4
47776,99,1.0E-4
47777,99,1.0E-4
47778,99,1.0E-4
47779,99,1.0E-4
47780,99,1.0E-4
47781,99,1.0E-4
47782,99,1.0E-4
47783,99,1.0E-4
47784,99,1.0E-4
47785,99,1.0E-4
47786,99,1.0E-4
47787,99,1.0E-4
47788,99,1.0E-4
47789,99,1.0E-4
47790,99,1.0E-4
47791,99,1.0E-4
47792,99,1.0E-4
47793,99,1.0E-4
47794,99,1.0E-4
47795,99,1.0E-4
47796,99,1.0E-4
47797,99,1.0E-4
47798,99,1.0E-4
47799,99,1.0E-4
47800,99,1.0E-4
47801,99,1.0E-4
47802,99,1.0E-4
47803,99,1.0E-4
47804,99,1.0E-4
47805,99,1.0E-4
47806,99,1.0E-4
47807,99,1.0E-4
47808,99,1.0E-4
47809,99,1.0E-4
47810,99,1.0E-4
47811,99,1.0E-4
47812,99,1.0E-4
47813,99,1.0E-4
47814,99,1.0E-4
47815,99,1.0E-4
47816,99,1.0E-4
47817,99,1.0E-4
47818,99,1.0E-4
47819,99,1.0E-4
47820,99,1.0E-4
47821,99,1.0E-4
47822,99,1.0E-4
47823,99,1.0E-4
47824,99,1.0E-4
47825,99,1.0E-4
47826,99,1.0E-4
47827,99,1.0E-4
47828,99,1.0E-4
47829,99,1.0E-4
47830,99,1.0E-4
47831,99,1.0E-4
47832,99,1.0E-4
47833,99,1.0E-4
47834,99,1.0E-4
47835,99,1.0E-4
47836,99,1.0E-4
47837,99,1.0E-4
47838,99,1.0E-4
47839,99,1.0E-4
47840,99,1.0E-4
47841,99,1.0E-4
47842,99,1.0E-4
47843,99,1.0E-4
47844,99,1.0E-4
47845,99,1.0E-4
47846,99,1.0E-4
47847,99,1.0E-4
47848,99,1.0E-4
47849,99,1.0E-4
47850,99,1.0E-4
47851,99,1.0E-4
47852,99,1.0E-4
47853,99,1.0E-4
47854,99,1.0E-4
47855,99,1.0E-4
47856,99,1.0E-4
47857,99,1.0E-4
47858,99,1.0E-4
47859,99,1.0E-4
47860,99,1.0E-4
47861,99,1.0E-4
47862,99,1.0E-4
47863,99,1.0E-4
47864,99,1.0E-4
47865,99,1.0E-4
47866,99,1.0E-4
47867,99,1.0E-4
47868,99,1.0E-4
47869,99,1.0E-4
47870,99,1.0E-4
47871,99,1.0E-4
47872,99,1.0E-4
47873,99,1.0E-4
47874,99,1.0E-4
47875,99,1.0E-4
47876,99,1.0E-4
47877,99,1.0E-4
47878,99,1.0E-4
47879,99,1.0E-4
47880,99,1.0E-4
47881,99,1.0E-4
47882,99,1.0E-4
47883,99,1.0E-4
47884,99,1.0E-4
47885,99,1.0E-4
47886,99,1.0E-4
47887,99,1.0E-4
47888,99,1.0E-4
47889,99,1.0E-4
47890,99,1.0E-4
47891,99,1.0E-4
47892,99,1.0E-4
47893,99,1.0E-4
47894,99,1.0E-4
47895,99,1.0E-4
47896,99,1.0E-4
47897,99,1.0E-4
47898,99,1.0E-4
47899,99,1.0E-4
47900,99,1.0E-4
47901,99,1.0E-4
47902,99,1.0E-4
47903,99,1.0E-4
47904,99,1.0E-4
47905,99,1.0E-4
47906,99,1.0E-4
47907,99,1.0E-4
47908,99,1.0E-4
47909,99,1.0E-4
47910,99,1.0E-4
47911,99,1.0E-4
47912,99,1.0E-4
47913,99,1.0E-4
47914,99,1.0E-4
47915,99,1.0E-4
47916,99,1.0E-4
47917,99,1.0E-4
47918,99,1.0E-4
47919,99,1.0E-4
47920,99,1.0E-4
47921,99,1.0E-4
47922,99,1.0E-4
47923,99,1.0E-4
47924,99,1.0E-4
47925,99,1.0E-4
47926,99,1.0E-4
47927,99,1.0E-4
47928,99,1.0E-4
47929,99,1.0E-4
47930,99,1.0E-4
47931,99,1.0E-4
47932,99,1.0E-4
47933,99,1.0E-4
47934,99,1.0E-4
47935,99,1.0E-4
47936,99,1.0E-4
47937,99,1.0E-4
47938,99,1.0E-4
47939,99,1.0E-4
47940,99,1.0E-4
47941,99,1.0E-4
47942,99,1.0E-4
47943,99,1.0E-4
47944,99,1.0E-4
47945,99,1.0E-4
47946,99,1.0E-4
47947,99,1.0E-4
47948,99,1.0E-4
47949,99,1.0E-4
47950,99,1.0E-4
47951,99,1.0E-4
47952,99,1.0E-4
47953,99,1.0E-4
47954,99,1.0E-4
47955,99,1.0E-4
47956,99,1.0E-4
47957,99,1.0E-4
47958,99,1.0E-4
47959,99,1.0E-4
47960,99,1.0E-4
47961,99,1.0E-4
47962,99,1.0E-4
47963,99,1.0E-4
47964,99,1.0E-4
47965,99,1.0E-4
47966,99,1.0E-4
47967,99,1.0E-4
47968,99,1.0E-4
47969,99,1.0E-4
47970,99,1.0E-4
47971,99,1.0E-4
47972,99,1.0E-4
47973,99,1.0E-4
47974,99,1.0E-4
47975,99,1.0E-4
47976,99,1.0E-4
47977,99,1.0E-4
47978,99,1.0E-4
47979,99,1.0E-4
47980,99,1.0E-4
47981,99,1.0E-4
47982,99,1.0E-4
47983,99,1.0E-4
47984,99,1.0E-4
47985,99,1.0E-4
47986,99,1.0E-4
47987,99,1.0E-4
47988,99,1.0E-4
47989,99,1.0E-4
47990,99,1.0E-4
47991,99,1.0E-4
47992,99,1.0E-4
47993,99,1.0E-4
47994,99,1.0E-4
47995,99,1.0E-4
47996,99,1.0E-4
47997,99,1.0E-4
47998,99,1.0E-4
47999,99,1.0E-4
48000,99,1.0E-4
48001,99,1.0E-4
48002,99,1.0E-4
48003,99,1.0E-4
48004,99,1.0E-4
48005,99,1.0E-4
48006,99,1.0E-4
48007,99,1.0E-4
48008,99,1.0E-4
48009,99,1.0E-4
48010,99,1.0E-4
48011,99,1.0E-4
48012,99,1.0E-4
48013,99,1.0E-4
48014,99,1.0E-4
48015,99,1.0E-4
48016,99,1.0E-4
48017,99,1.0E-4
48018,99,1.0E-4
48019,99,1.0E-4
48020,99,1.0E-4
48021,99,1.0E-4
48022,99,1.0E-4
48023,99,1.0E-4
48024,99,1.0E-4
48025,99,1.0E-4
48026,99,1.0E-4
48027,99,1.0E-4
48028,99,1.0E-4
48029,99,1.0E-4
48030,99,1.0E-4
48031,99,1.0E-4
48032,99,1.0E-4
48033,99,1.0E-4
48034,99,1.0E-4
48035,99,1.0E-4
48036,99,1.0E-4
48037,99,1.0E-4
48038,99,1.0E-4
48039,99,1.0E-4
48040,99,1.0E-4
48041,99,1.0E-4
48042,99,1.0E-4
48043,99,1.0E-4
48044,99,1.0E-4
48045,99,1.0E-4
48046,99,1.0E-4
48047,99,1.0E-4
48048,99,1.0E-4
48049,99,1.0E-4
48050,99,1.0E-4
48051,99,1.0E-4
48052,99,1.0E-4
48053,99,1.0E-4
48054,99,1.0E-4
48055,99,1.0E-4
48056,99,1.0E-4
48057,99,1.0E-4
48058,99,1.0E-4
48059,99,1.0E-4
48060,99,1.0E-4
48061,99,1.0E-4
48062,99,1.0E-4
48063,99,1.0E-4
48064,99,1.0E-4
48065,99,1.0E-4
48066,99,1.0E-4
48067,99,1.0E-4
48068,99,1.0E-4
48069,99,1.0E-4
48070,99,1.0E-4
48071,99,1.0E-4
48072,99,1.0E-4
48073,99,1.0E-4
48074,99,1.0E-4
48075,99,1.0E-4
48076,99,1.0E-4
48077,99,1.0E-4
48078,99,1.0E-4
48079,99,1.0E-4
48080,99,1.0E-4
48081,99,1.0E-4
48082,99,1.0E-4
48083,99,1.0E-4
48084,99,1.0E-4
48085,99,1.0E-4
48086,99,1.0E-4
48087,99,1.0E-4
48088,99,1.0E-4
48089,99,1.0E-4
48090,99,1.0E-4
48091,99,1.0E-4
48092,99,1.0E-4
48093,99,1.0E-4
48094,99,1.0E-4
48095,99,1.0E-4
48096,99,1.0E-4
48097,99,1.0E-4
48098,99,1.0E-4
48099,99,1.0E-4
48100,99,1.0E-4
48101,99,1.0E-4
48102,99,1.0E-4
48103,99,1.0E-4
48104,99,1.0E-4
48105,99,1.0E-4
48106,99,1.0E-4
48107,99,1.0E-4
48108,99,1.0E-4
48109,99,1.0E-4
48110,99,1.0E-4
48111,99,1.0E-4
48112,99,1.0E-4
48113,99,1.0E-4
48114,99,1.0E-4
48115,99,1.0E-4
48116,99,1.0E-4
48117,99,1.0E-4
48118,99,1.0E-4
48119,99,1.0E-4
48120,99,1.0E-4
48121,99,1.0E-4
48122,99,1.0E-4
48123,99,1.0E-4
48124,99,1.0E-4
48125,99,1.0E-4
48126,99,1.0E-4
48127,99,1.0E-4
48128,99,1.0E-4
48129,99,1.0E-4
48130,99,1.0E-4
48131,99,1.0E-4
48132,99,1.0E-4
48133,99,1.0E-4
48134,99,1.0E-4
48135,99,1.0E-4
48136,99,1.0E-4
48137,99,1.0E-4
48138,99,1.0E-4
48139,99,1.0E-4
48140,99,1.0E-4
48141,99,1.0E-4
48142,99,1.0E-4
48143,99,1.0E-4
48144,99,1.0E-4
48145,99,1.0E-4
48146,99,1.0E-4
48147,99,1.0E-4
48148,99,1.0E-4
48149,99,1.0E-4
48150,99,1.0E-4
48151,99,1.0E-4
48152,99,1.0E-4
48153,99,1.0E-4
48154,99,1.0E-4
48155,99,1.0E-4
48156,99,1.0E-4
48157,99,1.0E-4
48158,99,1.0E-4
48159,99,1.0E-4
48160,99,1.0E-4
48161,99,1.0E-4
48162,99,1.0E-4
48163,99,1.0E-4
48164,99,1.0E-4
48165,99,1.0E-4
48166,99,1.0E-4
48167,99,1.0E-4
48168,99,1.0E-4
48169,99,1.0E-4
48170,99,1.0E-4
48171,99,1.0E-4
48172,99,1.0E-4
48173,99,1.0E-4
48174,99,1.0E-4
48175,99,1.0E-4
48176,99,1.0E-4
48177,99,1.0E-4
48178,99,1.0E-4
48179,99,1.0E-4
48180,99,1.0E-4
48181,99,1.0E-4
48182,99,1.0E-4
48183,99,1.0E-4
48184,99,1.0E-4
48185,99,1.0E-4
48186,99,1.0E-4
48187,99,1.0E-4
48188,99,1.0E-4
48189,99,1.0E-4
48190,99,1.0E-4
48191,99,1.0E-4
48192,99,1.0E-4
48193,99,1.0E-4
48194,99,1.0E-4
48195,99,1.0E-4
48196,99,1.0E-4
48197,99,1.0E-4
48198,99,1.0E-4
48199,99,1.0E-4
48200,99,1.0E-4
48201,99,1.0E-4
48202,99,1.0E-4
48203,99,1.0E-4
48204,99,1.0E-4
48205,99,1.0E-4
48206,99,1.0E-4
48207,99,1.0E-4
48208,99,1.0E-4
48209,99,1.0E-4
48210,99,1.0E-4
48211,99,1.0E-4
48212,99,1.0E-4
48213,99,1.0E-4
48214,99,1.0E-4
48215,99,1.0E-4
48216,99,1.0E-4
48217,99,1.0E-4
48218,99,1.0E-4
48219,99,1.0E-4
48220,99,1.0E-4
48221,99,1.0E-4
48222,99,1.0E-4
48223,99,1.0E-4
48224,99,1.0E-4
48225,99,1.0E-4
48226,99,1.0E-4
48227,99,1.0E-4
48228,99,1.0E-4
48229,99,1.0E-4
48230,99,1.0E-4
48231,99,1.0E-4
48232,99,1.0E-4
48233,99,1.0E-4
48234,99,1.0E-4
48235,99,1.0E-4
48236,99,1.0E-4
48237,99,1.0E-4
48238,99,1.0E-4
48239,99,1.0E-4
48240,99,1.0E-4
48241,99,1.0E-4
48242,99,1.0E-4
48243,99,1.0E-4
48244,99,1.0E-4
48245,99,1.0E-4
48246,99,1.0E-4
48247,99,1.0E-4
48248,99,1.0E-4
48249,99,1.0E-4
48250,99,1.0E-4
48251,99,1.0E-4
48252,99,1.0E-4
48253,99,1.0E-4
48254,99,1.0E-4
48255,99,1.0E-4
48256,99,1.0E-4
48257,99,1.0E-4
48258,99,1.0E-4
48259,99,1.0E-4
48260,99,1.0E-4
48261,99,1.0E-4
48262,99,1.0E-4
48263,99,1.0E-4
48264,99,1.0E-4
48265,99,1.0E-4
48266,99,1.0E-4
48267,99,1.0E-4
48268,99,1.0E-4
48269,99,1.0E-4
48270,99,1.0E-4
48271,99,1.0E-4
48272,99,1.0E-4
48273,99,1.0E-4
48274,99,1.0E-4
48275,99,1.0E-4
48276,99,1.0E-4
48277,99,1.0E-4
48278,99,1.0E-4
48279,99,1.0E-4
48280,99,1.0E-4
48281,99,1.0E-4
48282,99,1.0E-4
48283,99,1.0E-4
48284,99,1.0E-4
48285,99,1.0E-4
48286,99,1.0E-4
48287,99,1.0E-4
48288,99,1.0E-4
48289,99,1.0E-4
48290,99,1.0E-4
48291,99,1.0E-4
48292,99,1.0E-4
48293,99,1.0E-4
48294,99,1.0E-4
48295,99,1.0E-4
48296,99,1.0E-4
48297,99,1.0E-4
48298,99,1.0E-4
48299,99,1.0E-4
48300,99,1.0E-4
48301,99,1.0E-4
48302,99,1.0E-4
48303,99,1.0E-4
48304,99,1.0E-4
48305,99,1.0E-4
48306,99,1.0E-4
48307,99,1.0E-4
48308,99,1.0E-4
48309,99,1.0E-4
48310,99,1.0E-4
48311,99,1.0E-4
48312,99,1.0E-4
48313,99,1.0E-4
48314,99,1.0E-4
48315,99,1.0E-4
48316,99,1.0E-4
48317,99,1.0E-4
48318,99,1.0E-4
48319,99,1.0E-4
48320,99,1.0E-4
48321,99,1.0E-4
48322,99,1.0E-4
48323,99,1.0E-4
48324,99,1.0E-4
48325,99,1.0E-4
48326,99,1.0E-4
48327,99,1.0E-4
48328,99,1.0E-4
48329,99,1.0E-4
48330,99,1.0E-4
48331,99,1.0E-4
48332,99,1.0E-4
48333,99,1.0E-4
48334,99,1.0E-4
48335,99,1.0E-4
48336,99,1.0E-4
48337,99,1.0E-4
48338,99,1.0E-4
48339,99,1.0E-4
48340,99,1.0E-4
48341,99,1.0E-4
48342,99,1.0E-4
48343,99,1.0E-4
48344,99,1.0E-4
48345,99,1.0E-4
48346,99,1.0E-4
48347,99,1.0E-4
48348,99,1.0E-4
48349,99,1.0E-4
48350,99,1.0E-4
48351,99,1.0E-4
48352,99,1.0E-4
48353,99,1.0E-4
48354,99,1.0E-4
48355,99,1.0E-4
48356,99,1.0E-4
48357,99,1.0E-4
48358,99,1.0E-4
48359,99,1.0E-4
48360,99,1.0E-4
48361,99,1.0E-4
48362,99,1.0E-4
48363,99,1.0E-4
48364,99,1.0E-4
48365,99,1.0E-4
48366,99,1.0E-4
48367,99,1.0E-4
48368,99,1.0E-4
48369,99,1.0E-4
48370,99,1.0E-4
48371,99,1.0E-4
48372,99,1.0E-4
48373,99,1.0E-4
48374,99,1.0E-4
48375,99,1.0E-4
48376,99,1.0E-4
48377,99,1.0E-4
48378,99,1.0E-4
48379,99,1.0E-4
48380,99,1.0E-4
48381,99,1.0E-4
48382,99,1.0E-4
48383,99,1.0E-4
48384,99,1.0E-4
48385,99,1.0E-4
48386,99,1.0E-4
48387,99,1.0E-4
48388,99,1.0E-4
48389,99,1.0E-4
48390,99,1.0E-4
48391,99,1.0E-4
48392,99,1.0E-4
48393,99,1.0E-4
48394,99,1.0E-4
48395,99,1.0E-4
48396,99,1.0E-4
48397,99,1.0E-4
48398,99,1.0E-4
48399,99,1.0E-4
48400,99,1.0E-4
48401,99,1.0E-4
48402,99,1.0E-4
48403,99,1.0E-4
48404,99,1.0E-4
48405,99,1.0E-4
48406,99,1.0E-4
48407,99,1.0E-4
48408,99,1.0E-4
48409,99,1.0E-4
48410,99,1.0E-4
48411,99,1.0E-4
48412,99,1.0E-4
48413,99,1.0E-4
48414,99,1.0E-4
48415,99,1.0E-4
48416,99,1.0E-4
48417,99,1.0E-4
48418,99,1.0E-4
48419,99,1.0E-4
48420,99,1.0E-4
48421,99,1.0E-4
48422,99,1.0E-4
48423,99,1.0E-4
48424,99,1.0E-4
48425,99,1.0E-4
48426,99,1.0E-4
48427,99,1.0E-4
48428,99,1.0E-4
48429,99,1.0E-4
48430,99,1.0E-4
48431,99,1.0E-4
48432,99,1.0E-4
48433,99,1.0E-4
48434,99,1.0E-4
48435,99,1.0E-4
48436,99,1.0E-4
48437,99,1.0E-4
48438,99,1.0E-4
48439,99,1.0E-4
48440,99,1.0E-4
48441,99,1.0E-4
48442,99,1.0E-4
48443,99,1.0E-4
48444,99,1.0E-4
48445,99,1.0E-4
48446,99,1.0E-4
48447,99,1.0E-4
48448,99,1.0E-4
48449,99,1.0E-4
48450,99,1.0E-4
48451,99,1.0E-4
48452,99,1.0E-4
48453,99,1.0E-4
48454,99,1.0E-4
48455,99,1.0E-4
48456,99,1.0E-4
48457,99,1.0E-4
48458,99,1.0E-4
48459,99,1.0E-4
48460,99,1.0E-4
48461,99,1.0E-4
48462,99,1.0E-4
48463,99,1.0E-4
48464,99,1.0E-4
48465,99,1.0E-4
48466,99,1.0E-4
48467,99,1.0E-4
48468,99,1.0E-4
48469,99,1.0E-4
48470,99,1.0E-4
48471,99,1.0E-4
48472,99,1.0E-4
48473,99,1.0E-4
48474,99,1.0E-4
48475,99,1.0E-4
48476,99,1.0E-4
48477,99,1.0E-4
48478,99,1.0E-4
48479,99,1.0E-4
48480,99,1.0E-4
48481,99,1.0E-4
48482,99,1.0E-4
48483,99,1.0E-4
48484,99,1.0E-4
48485,99,1.0E-4
48486,99,1.0E-4
48487,99,1.0E-4
48488,99,1.0E-4
48489,99,1.0E-4
48490,99,1.0E-4
48491,99,1.0E-4
48492,99,1.0E-4
48493,99,1.0E-4
48494,99,1.0E-4
48495,99,1.0E-4
48496,99,1.0E-4
48497,99,1.0E-4
48498,99,1.0E-4
48499,99,1.0E-4
48500,99,1.0E-4
48501,99,1.0E-4
48502,99,1.0E-4
48503,99,1.0E-4
48504,99,1.0E-4
48505,99,1.0E-4
48506,99,1.0E-4
48507,99,1.0E-4
48508,99,1.0E-4
48509,99,1.0E-4
48510,99,1.0E-4
48511,99,1.0E-4
48512,99,1.0E-4
48513,99,1.0E-4
48514,99,1.0E-4
48515,99,1.0E-4
48516,99,1.0E-4
48517,99,1.0E-4
48518,99,1.0E-4
48519,99,1.0E-4
48520,99,1.0E-4
48521,99,1.0E-4
48522,99,1.0E-4
48523,99,1.0E-4
48524,99,1.0E-4
48525,99,1.0E-4
48526,99,1.0E-4
48527,99,1.0E-4
48528,99,1.0E-4
48529,99,1.0E-4
48530,99,1.0E-4
48531,99,1.0E-4
48532,99,1.0E-4
48533,99,1.0E-4
48534,99,1.0E-4
48535,99,1.0E-4
48536,99,1.0E-4
48537,99,1.0E-4
48538,99,1.0E-4
48539,99,1.0E-4
48540,99,1.0E-4
48541,99,1.0E-4
48542,99,1.0E-4
48543,99,1.0E-4
48544,99,1.0E-4
48545,99,1.0E-4
48546,99,1.0E-4
48547,99,1.0E-4
48548,99,1.0E-4
48549,99,1.0E-4
48550,99,1.0E-4
48551,99,1.0E-4
48552,99,1.0E-4
48553,99,1.0E-4
48554,99,1.0E-4
48555,99,1.0E-4
48556,99,1.0E-4
48557,99,1.0E-4
48558,99,1.0E-4
48559,99,1.0E-4
48560,99,1.0E-4
48561,99,1.0E-4
48562,99,1.0E-4
48563,99,1.0E-4
48564,99,1.0E-4
48565,99,1.0E-4
48566,99,1.0E-4
48567,99,1.0E-4
48568,99,1.0E-4
48569,99,1.0E-4
48570,99,1.0E-4
48571,99,1.0E-4
48572,99,1.0E-4
48573,99,1.0E-4
48574,99,1.0E-4
48575,99,1.0E-4
48576,99,1.0E-4
48577,99,1.0E-4
48578,99,1.0E-4
48579,99,1.0E-4
48580,99,1.0E-4
48581,99,1.0E-4
48582,99,1.0E-4
48583,99,1.0E-4
48584,99,1.0E-4
48585,99,1.0E-4
48586,99,1.0E-4
48587,99,1.0E-4
48588,99,1.0E-4
48589,99,1.0E-4
48590,99,1.0E-4
48591,99,1.0E-4
48592,99,1.0E-4
48593,99,1.0E-4
48594,99,1.0E-4
48595,99,1.0E-4
48596,99,1.0E-4
48597,99,1.0E-4
48598,99,1.0E-4
48599,99,1.0E-4
48600,99,1.0E-4
48601,99,1.0E-4
48602,99,1.0E-4
48603,99,1.0E-4
48604,99,1.0E-4
48605,99,1.0E-4
48606,99,1.0E-4
48607,99,1.0E-4
48608,99,1.0E-4
48609,99,1.0E-4
48610,99,1.0E-4
48611,99,1.0E-4
48612,99,1.0E-4
48613,99,1.0E-4
48614,99,1.0E-4
48615,99,1.0E-4
48616,99,1.0E-4
48617,99,1.0E-4
48618,99,1.0E-4
48619,99,1.0E-4
48620,99,1.0E-4
48621,99,1.0E-4
48622,99,1.0E-4
48623,99,1.0E-4
48624,99,1.0E-4
48625,99,1.0E-4
48626,99,1.0E-4
48627,99,1.0E-4
48628,99,1.0E-4
48629,99,1.0E-4
48630,99,1.0E-4
48631,99,1.0E-4
48632,99,1.0E-4
48633,99,1.0E-4
48634,99,1.0E-4
48635,99,1.0E-4
48636,99,1.0E-4
48637,99,1.0E-4
48638,99,1.0E-4
48639,99,1.0E-4
48640,99,1.0E-4
48641,99,1.0E-4
48642,99,1.0E-4
48643,99,1.0E-4
48644,99,1.0E-4
48645,99,1.0E-4
48646,99,1.0E-4
48647,99,1.0E-4
48648,99,1.0E-4
48649,99,1.0E-4
48650,99,1.0E-4
48651,99,1.0E-4
48652,99,1.0E-4
48653,99,1.0E-4
48654,99,1.0E-4
48655,99,1.0E-4
48656,99,1.0E-4
48657,99,1.0E-4
48658,99,1.0E-4
48659,99,1.0E-4
48660,99,1.0E-4
48661,99,1.0E-4
48662,99,1.0E-4
48663,99,1.0E-4
48664,99,1.0E-4
48665,99,1.0E-4
48666,99,1.0E-4
48667,99,1.0E-4
48668,99,1.0E-4
48669,99,1.0E-4
48670,99,1.0E-4
48671,99,1.0E-4
48672,99,1.0E-4
48673,99,1.0E-4
48674,99,1.0E-4
48675,99,1.0E-4
48676,99,1.0E-4
48677,99,1.0E-4
48678,99,1.0E-4
48679,99,1.0E-4
48680,99,1.0E-4
48681,99,1.0E-4
48682,99,1.0E-4
48683,99,1.0E-4
48684,99,1.0E-4
48685,99,1.0E-4
48686,99,1.0E-4
48687,99,1.0E-4
48688,99,1.0E-4
48689,99,1.0E-4
48690,99,1.0E-4
48691,99,1.0E-4
48692,99,1.0E-4
48693,99,1.0E-4
48694,99,1.0E-4
48695,99,1.0E-4
48696,99,1.0E-4
48697,99,1.0E-4
48698,99,1.0E-4
48699,99,1.0E-4
48700,99,1.0E-4
48701,99,1.0E-4
48702,99,1.0E-4
48703,99,1.0E-4
48704,99,1.0E-4
48705,99,1.0E-4
48706,99,1.0E-4
48707,99,1.0E-4
48708,99,1.0E-4
48709,99,1.0E-4
48710,99,1.0E-4
48711,99,1.0E-4
48712,99,1.0E-4
48713,99,1.0E-4
48714,99,1.0E-4
48715,99,1.0E-4
48716,99,1.0E-4
48717,99,1.0E-4
48718,99,1.0E-4
48719,99,1.0E-4
48720,99,1.0E-4
48721,99,1.0E-4
48722,99,1.0E-4
48723,99,1.0E-4
48724,99,1.0E-4
48725,99,1.0E-4
48726,99,1.0E-4
48727,99,1.0E-4
48728,99,1.0E-4
48729,99,1.0E-4
48730,99,1.0E-4
48731,99,1.0E-4
48732,99,1.0E-4
48733,99,1.0E-4
48734,99,1.0E-4
48735,99,1.0E-4
48736,99,1.0E-4
48737,99,1.0E-4
48738,99,1.0E-4
48739,99,1.0E-4
48740,99,1.0E-4
48741,99,1.0E-4
48742,99,1.0E-4
48743,99,1.0E-4
48744,99,1.0E-4
48745,99,1.0E-4
48746,99,1.0E-4
48747,99,1.0E-4
48748,99,1.0E-4
48749,99,1.0E-4
48750,99,1.0E-4
48751,99,1.0E-4
48752,99,1.0E-4
48753,99,1.0E-4
48754,99,1.0E-4
48755,99,1.0E-4
48756,99,1.0E-4
48757,99,1.0E-4
48758,99,1.0E-4
48759,99,1.0E-4
48760,99,1.0E-4
48761,99,1.0E-4
48762,99,1.0E-4
48763,99,1.0E-4
48764,99,1.0E-4
48765,99,1.0E-4
48766,99,1.0E-4
48767,99,1.0E-4
48768,99,1.0E-4
48769,99,1.0E-4
48770,99,1.0E-4
48771,99,1.0E-4
48772,99,1.0E-4
48773,99,1.0E-4
48774,99,1.0E-4
48775,99,1.0E-4
48776,99,1.0E-4
48777,99,1.0E-4
48778,99,1.0E-4
48779,99,1.0E-4
48780,99,1.0E-4
48781,99,1.0E-4
48782,99,1.0E-4
48783,99,1.0E-4
48784,99,1.0E-4
48785,99,1.0E-4
48786,99,1.0E-4
48787,99,1.0E-4
48788,99,1.0E-4
48789,99,1.0E-4
48790,99,1.0E-4
48791,99,1.0E-4
48792,99,1.0E-4
48793,99,1.0E-4
48794,99,1.0E-4
48795,99,1.0E-4
48796,99,1.0E-4
48797,99,1.0E-4
48798,99,1.0E-4
48799,99,1.0E-4
48800,99,1.0E-4
48801,99,1.0E-4
48802,99,1.0E-4
48803,99,1.0E-4
48804,99,1.0E-4
48805,99,1.0E-4
48806,99,1.0E-4
48807,99,1.0E-4
48808,99,1.0E-4
48809,99,1.0E-4
48810,99,1.0E-4
48811,99,1.0E-4
48812,99,1.0E-4
48813,99,1.0E-4
48814,99,1.0E-4
48815,99,1.0E-4
48816,99,1.0E-4
48817,99,1.0E-4
48818,99,1.0E-4
48819,99,1.0E-4
48820,99,1.0E-4
48821,99,1.0E-4
48822,99,1.0E-4
48823,99,1.0E-4
48824,99,1.0E-4
48825,99,1.0E-4
48826,99,1.0E-4
48827,99,1.0E-4
48828,99,1.0E-4
48829,99,1.0E-4
48830,99,1.0E-4
48831,99,1.0E-4
48832,99,1.0E-4
48833,99,1.0E-4
48834,99,1.0E-4
48835,99,1.0E-4
48836,99,1.0E-4
48837,99,1.0E-4
48838,99,1.0E-4
48839,99,1.0E-4
48840,99,1.0E-4
48841,99,1.0E-4
48842,99,1.0E-4
48843,99,1.0E-4
48844,99,1.0E-4
48845,99,1.0E-4
48846,99,1.0E-4
48847,99,1.0E-4
48848,99,1.0E-4
48849,99,1.0E-4
48850,99,1.0E-4
48851,99,1.0E-4
48852,99,1.0E-4
48853,99,1.0E-4
48854,99,1.0E-4
48855,99,1.0E-4
48856,99,1.0E-4
48857,99,1.0E-4
48858,99,1.0E-4
48859,99,1.0E-4
48860,99,1.0E-4
48861,99,1.0E-4
48862,99,1.0E-4
48863,99,1.0E-4
48864,99,1.0E-4
48865,99,1.0E-4
48866,99,1.0E-4
48867,99,1.0E-4
48868,99,1.0E-4
48869,99,1.0E-4
48870,99,1.0E-4
48871,99,1.0E-4
48872,99,1.0E-4
48873,99,1.0E-4
48874,99,1.0E-4
48875,99,1.0E-4
48876,99,1.0E-4
48877,99,1.0E-4
48878,99,1.0E-4
48879,99,1.0E-4
48880,99,1.0E-4
48881,99,1.0E-4
48882,99,1.0E-4
48883,99,1.0E-4
48884,99,1.0E-4
48885,99,1.0E-4
48886,99,1.0E-4
48887,99,1.0E-4
48888,99,1.0E-4
48889,99,1.0E-4
48890,99,1.0E-4
48891,99,1.0E-4
48892,99,1.0E-4
48893,99,1.0E-4
48894,99,1.0E-4
48895,99,1.0E-4
48896,99,1.0E-4
48897,99,1.0E-4
48898,99,1.0E-4
48899,99,1.0E-4
48900,99,1.0E-4
48901,99,1.0E-4
48902,99,1.0E-4
48903,99,1.0E-4
48904,99,1.0E-4
48905,99,1.0E-4
48906,99,1.0E-4
48907,99,1.0E-4
48908,99,1.0E-4
48909,99,1.0E-4
48910,99,1.0E-4
48911,99,1.0E-4
48912,99,1.0E-4
48913,99,1.0E-4
48914,99,1.0E-4
48915,99,1.0E-4
48916,99,1.0E-4
48917,99,1.0E-4
48918,99,1.0E-4
48919,99,1.0E-4
48920,99,1.0E-4
48921,99,1.0E-4
48922,99,1.0E-4
48923,99,1.0E-4
48924,99,1.0E-4
48925,99,1.0E-4
48926,99,1.0E-4
48927,99,1.0E-4
48928,99,1.0E-4
48929,99,1.0E-4
48930,99,1.0E-4
48931,99,1.0E-4
48932,99,1.0E-4
48933,99,1.0E-4
48934,99,1.0E-4
48935,99,1.0E-4
48936,99,1.0E-4
48937,99,1.0E-4
48938,99,1.0E-4
48939,99,1.0E-4
48940,99,1.0E-4
48941,99,1.0E-4
48942,99,1.0E-4
48943,99,1.0E-4
48944,99,1.0E-4
48945,99,1.0E-4
48946,99,1.0E-4
48947,99,1.0E-4
48948,99,1.0E-4
48949,99,1.0E-4
48950,99,1.0E-4
48951,99,1.0E-4
48952,99,1.0E-4
48953,99,1.0E-4
48954,99,1.0E-4
48955,99,1.0E-4
48956,99,1.0E-4
48957,99,1.0E-4
48958,99,1.0E-4
48959,99,1.0E-4
48960,99,1.0E-4
48961,99,1.0E-4
48962,99,1.0E-4
48963,99,1.0E-4
48964,99,1.0E-4
48965,99,1.0E-4
48966,99,1.0E-4
48967,99,1.0E-4
48968,99,1.0E-4
48969,99,1.0E-4
48970,99,1.0E-4
48971,99,1.0E-4
48972,99,1.0E-4
48973,99,1.0E-4
48974,99,1.0E-4
48975,99,1.0E-4
48976,99,1.0E-4
48977,99,1.0E-4
48978,99,1.0E-4
48979,99,1.0E-4
48980,99,1.0E-4
48981,99,1.0E-4
48982,99,1.0E-4
48983,99,1.0E-4
48984,99,1.0E-4
48985,99,1.0E-4
48986,99,1.0E-4
48987,99,1.0E-4
48988,99,1.0E-4
48989,99,1.0E-4
48990,99,1.0E-4
48991,99,1.0E-4
48992,99,1.0E-4
48993,99,1.0E-4
48994,99,1.0E-4
48995,99,1.0E-4
48996,99,1.0E-4
48997,99,1.0E-4
48998,99,1.0E-4
48999,99,1.0E-4
49000,99,1.0E-4
49001,99,1.0E-4
49002,99,1.0E-4
49003,99,1.0E-4
49004,99,1.0E-4
49005,99,1.0E-4
49006,99,1.0E-4
49007,99,1.0E-4
49008,99,1.0E-4
49009,99,1.0E-4
49010,99,1.0E-4
49011,99,1.0E-4
49012,99,1.0E-4
49013,99,1.0E-4
49014,99,1.0E-4
49015,99,1.0E-4
49016,99,1.0E-4
49017,99,1.0E-4
49018,99,1.0E-4
49019,99,1.0E-4
49020,99,1.0E-4
49021,99,1.0E-4
49022,99,1.0E-4
49023,99,1.0E-4
49024,99,1.0E-4
49025,99,1.0E-4
49026,99,1.0E-4
49027,99,1.0E-4
49028,99,1.0E-4
49029,99,1.0E-4
49030,99,1.0E-4
49031,99,1.0E-4
49032,99,1.0E-4
49033,99,1.0E-4
49034,99,1.0E-4
49035,99,1.0E-4
49036,99,1.0E-4
49037,99,1.0E-4
49038,99,1.0E-4
49039,99,1.0E-4
49040,99,1.0E-4
49041,99,1.0E-4
49042,99,1.0E-4
49043,99,1.0E-4
49044,99,1.0E-4
49045,99,1.0E-4
49046,99,1.0E-4
49047,99,1.0E-4
49048,99,1.0E-4
49049,99,1.0E-4
49050,99,1.0E-4
49051,99,1.0E-4
49052,99,1.0E-4
49053,99,1.0E-4
49054,99,1.0E-4
49055,99,1.0E-4
49056,99,1.0E-4
49057,99,1.0E-4
49058,99,1.0E-4
49059,99,1.0E-4
49060,99,1.0E-4
49061,99,1.0E-4
49062,99,1.0E-4
49063,99,1.0E-4
49064,99,1.0E-4
49065,99,1.0E-4
49066,99,1.0E-4
49067,99,1.0E-4
49068,99,1.0E-4
49069,99,1.0E-4
49070,99,1.0E-4
49071,99,1.0E-4
49072,99,1.0E-4
49073,99,1.0E-4
49074,99,1.0E-4
49075,99,1.0E-4
49076,99,1.0E-4
49077,99,1.0E-4
49078,99,1.0E-4
49079,99,1.0E-4
49080,99,1.0E-4
49081,99,1.0E-4
49082,99,1.0E-4
49083,99,1.0E-4
49084,99,1.0E-4
49085,99,1.0E-4
49086,99,1.0E-4
49087,99,1.0E-4
49088,99,1.0E-4
49089,99,1.0E-4
49090,99,1.0E-4
49091,99,1.0E-4
49092,99,1.0E-4
49093,99,1.0E-4
49094,99,1.0E-4
49095,99,1.0E-4
49096,99,1.0E-4
49097,99,1.0E-4
49098,99,1.0E-4
49099,99,1.0E-4
49100,99,1.0E-4
49101,99,1.0E-4
49102,99,1.0E-4
49103,99,1.0E-4
49104,99,1.0E-4
49105,99,1.0E-4
49106,99,1.0E-4
49107,99,1.0E-4
49108,99,1.0E-4
49109,99,1.0E-4
49110,99,1.0E-4
49111,99,1.0E-4
49112,99,1.0E-4
49113,99,1.0E-4
49114,99,1.0E-4
49115,99,1.0E-4
49116,99,1.0E-4
49117,99,1.0E-4
49118,99,1.0E-4
49119,99,1.0E-4
49120,99,1.0E-4
49121,99,1.0E-4
49122,99,1.0E-4
49123,99,1.0E-4
49124,99,1.0E-4
49125,99,1.0E-4
49126,99,1.0E-4
49127,99,1.0E-4
49128,99,1.0E-4
49129,99,1.0E-4
49130,99,1.0E-4
49131,99,1.0E-4
49132,99,1.0E-4
49133,99,1.0E-4
49134,99,1.0E-4
49135,99,1.0E-4
49136,99,1.0E-4
49137,99,1.0E-4
49138,99,1.0E-4
49139,99,1.0E-4
49140,99,1.0E-4
49141,99,1.0E-4
49142,99,1.0E-4
49143,99,1.0E-4
49144,99,1.0E-4
49145,99,1.0E-4
49146,99,1.0E-4
49147,99,1.0E-4
49148,99,1.0E-4
49149,99,1.0E-4
49150,99,1.0E-4
49151,99,1.0E-4
49152,99,1.0E-4
49153,99,1.0E-4
49154,99,1.0E-4
49155,99,1.0E-4
49156,99,1.0E-4
49157,99,1.0E-4
49158,99,1.0E-4
49159,99,1.0E-4
49160,99,1.0E-4
49161,99,1.0E-4
49162,99,1.0E-4
49163,99,1.0E-4
49164,99,1.0E-4
49165,99,1.0E-4
49166,99,1.0E-4
49167,99,1.0E-4
49168,99,1.0E-4
49169,99,1.0E-4
49170,99,1.0E-4
49171,99,1.0E-4
49172,99,1.0E-4
49173,99,1.0E-4
49174,99,1.0E-4
49175,99,1.0E-4
49176,99,1.0E-4
49177,99,1.0E-4
49178,99,1.0E-4
49179,99,1.0E-4
49180,99,1.0E-4
49181,99,1.0E-4
49182,99,1.0E-4
49183,99,1.0E-4
49184,99,1.0E-4
49185,99,1.0E-4
49186,99,1.0E-4
49187,99,1.0E-4
49188,99,1.0E-4
49189,99,1.0E-4
49190,99,1.0E-4
49191,99,1.0E-4
49192,99,1.0E-4
49193,99,1.0E-4
49194,99,1.0E-4
49195,99,1.0E-4
49196,99,1.0E-4
49197,99,1.0E-4
49198,99,1.0E-4
49199,99,1.0E-4
49200,99,1.0E-4
49201,99,1.0E-4
49202,99,1.0E-4
49203,99,1.0E-4
49204,99,1.0E-4
49205,99,1.0E-4
49206,99,1.0E-4
49207,99,1.0E-4
49208,99,1.0E-4
49209,99,1.0E-4
49210,99,1.0E-4
49211,99,1.0E-4
49212,99,1.0E-4
49213,99,1.0E-4
49214,99,1.0E-4
49215,99,1.0E-4
49216,99,1.0E-4
49217,99,1.0E-4
49218,99,1.0E-4
49219,99,1.0E-4
49220,99,1.0E-4
49221,99,1.0E-4
49222,99,1.0E-4
49223,99,1.0E-4
49224,99,1.0E-4
49225,99,1.0E-4
49226,99,1.0E-4
49227,99,1.0E-4
49228,99,1.0E-4
49229,99,1.0E-4
49230,99,1.0E-4
49231,99,1.0E-4
49232,99,1.0E-4
49233,99,1.0E-4
49234,99,1.0E-4
49235,99,1.0E-4
49236,99,1.0E-4
49237,99,1.0E-4
49238,99,1.0E-4
49239,99,1.0E-4
49240,99,1.0E-4
49241,99,1.0E-4
49242,99,1.0E-4
49243,99,1.0E-4
49244,99,1.0E-4
49245,99,1.0E-4
49246,99,1.0E-4
49247,99,1.0E-4
49248,99,1.0E-4
49249,99,1.0E-4
49250,99,1.0E-4
49251,99,1.0E-4
49252,99,1.0E-4
49253,99,1.0E-4
49254,99,1.0E-4
49255,99,1.0E-4
49256,99,1.0E-4
49257,99,1.0E-4
49258,99,1.0E-4
49259,99,1.0E-4
49260,99,1.0E-4
49261,99,1.0E-4
49262,99,1.0E-4
49263,99,1.0E-4
49264,99,1.0E-4
49265,99,1.0E-4
49266,99,1.0E-4
49267,99,1.0E-4
49268,99,1.0E-4
49269,99,1.0E-4
49270,99,1.0E-4
49271,99,1.0E-4
49272,99,1.0E-4
49273,99,1.0E-4
49274,99,1.0E-4
49275,99,1.0E-4
49276,99,1.0E-4
49277,99,1.0E-4
49278,99,1.0E-4
49279,99,1.0E-4
49280,99,1.0E-4
49281,99,1.0E-4
49282,99,1.0E-4
49283,99,1.0E-4
49284,99,1.0E-4
49285,99,1.0E-4
49286,99,1.0E-4
49287,99,1.0E-4
49288,99,1.0E-4
49289,99,1.0E-4
49290,99,1.0E-4
49291,99,1.0E-4
49292,99,1.0E-4
49293,99,1.0E-4
49294,99,1.0E-4
49295,99,1.0E-4
49296,99,1.0E-4
49297,99,1.0E-4
49298,99,1.0E-4
49299,99,1.0E-4
49300,99,1.0E-4
49301,99,1.0E-4
49302,99,1.0E-4
49303,99,1.0E-4
49304,99,1.0E-4
49305,99,1.0E-4
49306,99,1.0E-4
49307,99,1.0E-4
49308,99,1.0E-4
49309,99,1.0E-4
49310,99,1.0E-4
49311,99,1.0E-4
49312,99,1.0E-4
49313,99,1.0E-4
49314,99,1.0E-4
49315,99,1.0E-4
49316,99,1.0E-4
49317,99,1.0E-4
49318,99,1.0E-4
49319,99,1.0E-4
49320,99,1.0E-4
49321,99,1.0E-4
49322,99,1.0E-4
49323,99,1.0E-4
49324,99,1.0E-4
49325,99,1.0E-4
49326,99,1.0E-4
49327,99,1.0E-4
49328,99,1.0E-4
49329,99,1.0E-4
49330,99,1.0E-4
49331,99,1.0E-4
49332,99,1.0E-4
49333,99,1.0E-4
49334,99,1.0E-4
49335,99,1.0E-4
49336,99,1.0E-4
49337,99,1.0E-4
49338,99,1.0E-4
49339,99,1.0E-4
49340,99,1.0E-4
49341,99,1.0E-4
49342,99,1.0E-4
49343,99,1.0E-4
49344,99,1.0E-4
49345,99,1.0E-4
49346,99,1.0E-4
49347,99,1.0E-4
49348,99,1.0E-4
49349,99,1.0E-4
49350,99,1.0E-4
49351,99,1.0E-4
49352,99,1.0E-4
49353,99,1.0E-4
49354,99,1.0E-4
49355,99,1.0E-4
49356,99,1.0E-4
49357,99,1.0E-4
49358,99,1.0E-4
49359,99,1.0E-4
49360,99,1.0E-4
49361,99,1.0E-4
49362,99,1.0E-4
49363,99,1.0E-4
49364,99,1.0E-4
49365,99,1.0E-4
49366,99,1.0E-4
49367,99,1.0E-4
49368,99,1.0E-4
49369,99,1.0E-4
49370,99,1.0E-4
49371,99,1.0E-4
49372,99,1.0E-4
49373,99,1.0E-4
49374,99,1.0E-4
49375,99,1.0E-4
49376,99,1.0E-4
49377,99,1.0E-4
49378,99,1.0E-4
49379,99,1.0E-4
49380,99,1.0E-4
49381,99,1.0E-4
49382,99,1.0E-4
49383,99,1.0E-4
49384,99,1.0E-4
49385,99,1.0E-4
49386,99,1.0E-4
49387,99,1.0E-4
49388,99,1.0E-4
49389,99,1.0E-4
49390,99,1.0E-4
49391,99,1.0E-4
49392,99,1.0E-4
49393,99,1.0E-4
49394,99,1.0E-4
49395,99,1.0E-4
49396,99,1.0E-4
49397,99,1.0E-4
49398,99,1.0E-4
49399,99,1.0E-4
49400,99,1.0E-4
49401,99,1.0E-4
49402,99,1.0E-4
49403,99,1.0E-4
49404,99,1.0E-4
49405,99,1.0E-4
49406,99,1.0E-4
49407,99,1.0E-4
49408,99,1.0E-4
49409,99,1.0E-4
49410,99,1.0E-4
49411,99,1.0E-4
49412,99,1.0E-4
49413,99,1.0E-4
49414,99,1.0E-4
49415,99,1.0E-4
49416,99,1.0E-4
49417,99,1.0E-4
49418,99,1.0E-4
49419,99,1.0E-4
49420,99,1.0E-4
49421,99,1.0E-4
49422,99,1.0E-4
49423,99,1.0E-4
49424,99,1.0E-4
49425,99,1.0E-4
49426,99,1.0E-4
49427,99,1.0E-4
49428,99,1.0E-4
49429,99,1.0E-4
49430,99,1.0E-4
49431,99,1.0E-4
49432,99,1.0E-4
49433,99,1.0E-4
49434,99,1.0E-4
49435,99,1.0E-4
49436,99,1.0E-4
49437,99,1.0E-4
49438,99,1.0E-4
49439,99,1.0E-4
49440,99,1.0E-4
49441,99,1.0E-4
49442,99,1.0E-4
49443,99,1.0E-4
49444,99,1.0E-4
49445,99,1.0E-4
49446,99,1.0E-4
49447,99,1.0E-4
49448,99,1.0E-4
49449,99,1.0E-4
49450,99,1.0E-4
49451,99,1.0E-4
49452,99,1.0E-4
49453,99,1.0E-4
49454,99,1.0E-4
49455,99,1.0E-4
49456,99,1.0E-4
49457,99,1.0E-4
49458,99,1.0E-4
49459,99,1.0E-4
49460,99,1.0E-4
49461,99,1.0E-4
49462,99,1.0E-4
49463,99,1.0E-4
49464,99,1.0E-4
49465,99,1.0E-4
49466,99,1.0E-4
49467,99,1.0E-4
49468,99,1.0E-4
49469,99,1.0E-4
49470,99,1.0E-4
49471,99,1.0E-4
49472,99,1.0E-4
49473,99,1.0E-4
49474,99,1.0E-4
49475,99,1.0E-4
49476,99,1.0E-4
49477,99,1.0E-4
49478,99,1.0E-4
49479,99,1.0E-4
49480,99,1.0E-4
49481,99,1.0E-4
49482,99,1.0E-4
49483,99,1.0E-4
49484,99,1.0E-4
49485,99,1.0E-4
49486,99,1.0E-4
49487,99,1.0E-4
49488,99,1.0E-4
49489,99,1.0E-4
49490,99,1.0E-4
49491,99,1.0E-4
49492,99,1.0E-4
49493,99,1.0E-4
49494,99,1.0E-4
49495,99,1.0E-4
49496,99,1.0E-4
49497,99,1.0E-4
49498,99,1.0E-4
49499,99,1.0E-4
49500,99,1.0E-4
49501,99,1.0E-4
49502,99,1.0E-4
49503,99,1.0E-4
49504,99,1.0E-4
49505,99,1.0E-4
49506,99,1.0E-4
49507,99,1.0E-4
49508,99,1.0E-4
49509,99,1.0E-4
49510,99,1.0E-4
49511,99,1.0E-4
49512,99,1.0E-4
49513,99,1.0E-4
49514,99,1.0E-4
49515,99,1.0E-4
49516,99,1.0E-4
49517,99,1.0E-4
49518,99,1.0E-4
49519,99,1.0E-4
49520,99,1.0E-4
49521,99,1.0E-4
49522,99,1.0E-4
49523,99,1.0E-4
49524,99,1.0E-4
49525,99,1.0E-4
49526,99,1.0E-4
49527,99,1.0E-4
49528,99,1.0E-4
49529,99,1.0E-4
49530,99,1.0E-4
49531,99,1.0E-4
49532,99,1.0E-4
49533,99,1.0E-4
49534,99,1.0E-4
49535,99,1.0E-4
49536,99,1.0E-4
49537,99,1.0E-4
49538,99,1.0E-4
49539,99,1.0E-4
49540,99,1.0E-4
49541,99,1.0E-4
49542,99,1.0E-4
49543,99,1.0E-4
49544,99,1.0E-4
49545,99,1.0E-4
49546,99,1.0E-4
49547,99,1.0E-4
49548,99,1.0E-4
49549,99,1.0E-4
49550,99,1.0E-4
49551,99,1.0E-4
49552,99,1.0E-4
49553,99,1.0E-4
49554,99,1.0E-4
49555,99,1.0E-4
49556,99,1.0E-4
49557,99,1.0E-4
49558,99,1.0E-4
49559,99,1.0E-4
49560,99,1.0E-4
49561,99,1.0E-4
49562,99,1.0E-4
49563,99,1.0E-4
49564,99,1.0E-4
49565,99,1.0E-4
49566,99,1.0E-4
49567,99,1.0E-4
49568,99,1.0E-4
49569,99,1.0E-4
49570,99,1.0E-4
49571,99,1.0E-4
49572,99,1.0E-4
49573,99,1.0E-4
49574,99,1.0E-4
49575,99,1.0E-4
49576,99,1.0E-4
49577,99,1.0E-4
49578,99,1.0E-4
49579,99,1.0E-4
49580,99,1.0E-4
49581,99,1.0E-4
49582,99,1.0E-4
49583,99,1.0E-4
49584,99,1.0E-4
49585,99,1.0E-4
49586,99,1.0E-4
49587,99,1.0E-4
49588,99,1.0E-4
49589,99,1.0E-4
49590,99,1.0E-4
49591,99,1.0E-4
49592,99,1.0E-4
49593,99,1.0E-4
49594,99,1.0E-4
49595,99,1.0E-4
49596,99,1.0E-4
49597,99,1.0E-4
49598,99,1.0E-4
49599,99,1.0E-4
49600,99,1.0E-4
49601,99,1.0E-4
49602,99,1.0E-4
49603,99,1.0E-4
49604,99,1.0E-4
49605,99,1.0E-4
49606,99,1.0E-4
49607,99,1.0E-4
49608,99,1.0E-4
49609,99,1.0E-4
49610,99,1.0E-4
49611,99,1.0E-4
49612,99,1.0E-4
49613,99,1.0E-4
49614,99,1.0E-4
49615,99,1.0E-4
49616,99,1.0E-4
49617,99,1.0E-4
49618,99,1.0E-4
49619,99,1.0E-4
49620,99,1.0E-4
49621,99,1.0E-4
49622,99,1.0E-4
49623,99,1.0E-4
49624,99,1.0E-4
49625,99,1.0E-4
49626,99,1.0E-4
49627,99,1.0E-4
49628,99,1.0E-4
49629,99,1.0E-4
49630,99,1.0E-4
49631,99,1.0E-4
49632,99,1.0E-4
49633,99,1.0E-4
49634,99,1.0E-4
49635,99,1.0E-4
49636,99,1.0E-4
49637,99,1.0E-4
49638,99,1.0E-4
49639,99,1.0E-4
49640,99,1.0E-4
49641,99,1.0E-4
49642,99,1.0E-4
49643,99,1.0E-4
49644,99,1.0E-4
49645,99,1.0E-4
49646,99,1.0E-4
49647,99,1.0E-4
49648,99,1.0E-4
49649,99,1.0E-4
49650,99,1.0E-4
49651,99,1.0E-4
49652,99,1.0E-4
49653,99,1.0E-4
49654,99,1.0E-4
49655,99,1.0E-4
49656,99,1.0E-4
49657,99,1.0E-4
49658,99,1.0E-4
49659,99,1.0E-4
49660,99,1.0E-4
49661,99,1.0E-4
49662,99,1.0E-4
49663,99,1.0E-4
49664,99,1.0E-4
49665,99,1.0E-4
49666,99,1.0E-4
49667,99,1.0E-4
49668,99,1.0E-4
49669,99,1.0E-4
49670,99,1.0E-4
49671,99,1.0E-4
49672,99,1.0E-4
49673,99,1.0E-4
49674,99,1.0E-4
49675,99,1.0E-4
49676,99,1.0E-4
49677,99,1.0E-4
49678,99,1.0E-4
49679,99,1.0E-4
49680,99,1.0E-4
49681,99,1.0E-4
49682,99,1.0E-4
49683,99,1.0E-4
49684,99,1.0E-4
49685,99,1.0E-4
49686,99,1.0E-4
49687,99,1.0E-4
49688,99,1.0E-4
49689,99,1.0E-4
49690,99,1.0E-4
49691,99,1.0E-4
49692,99,1.0E-4
49693,99,1.0E-4
49694,99,1.0E-4
49695,99,1.0E-4
49696,99,1.0E-4
49697,99,1.0E-4
49698,99,1.0E-4
49699,99,1.0E-4
49700,99,1.0E-4
49701,99,1.0E-4
49702,99,1.0E-4
49703,99,1.0E-4
49704,99,1.0E-4
49705,99,1.0E-4
49706,99,1.0E-4
49707,99,1.0E-4
49708,99,1.0E-4
49709,99,1.0E-4
49710,99,1.0E-4
49711,99,1.0E-4
49712,99,1.0E-4
49713,99,1.0E-4
49714,99,1.0E-4
49715,99,1.0E-4
49716,99,1.0E-4
49717,99,1.0E-4
49718,99,1.0E-4
49719,99,1.0E-4
49720,99,1.0E-4
49721,99,1.0E-4
49722,99,1.0E-4
49723,99,1.0E-4
49724,99,1.0E-4
49725,99,1.0E-4
49726,99,1.0E-4
49727,99,1.0E-4
49728,99,1.0E-4
49729,99,1.0E-4
49730,99,1.0E-4
49731,99,1.0E-4
49732,99,1.0E-4
49733,99,1.0E-4
49734,99,1.0E-4
49735,99,1.0E-4
49736,99,1.0E-4
49737,99,1.0E-4
49738,99,1.0E-4
49739,99,1.0E-4
49740,99,1.0E-4
49741,99,1.0E-4
49742,99,1.0E-4
49743,99,1.0E-4
49744,99,1.0E-4
49745,99,1.0E-4
49746,99,1.0E-4
49747,99,1.0E-4
49748,99,1.0E-4
49749,99,1.0E-4
49750,99,1.0E-4
49751,99,1.0E-4
49752,99,1.0E-4
49753,99,1.0E-4
49754,99,1.0E-4
49755,99,1.0E-4
49756,99,1.0E-4
49757,99,1.0E-4
49758,99,1.0E-4
49759,99,1.0E-4
49760,99,1.0E-4
49761,99,1.0E-4
49762,99,1.0E-4
49763,99,1.0E-4
49764,99,1.0E-4
49765,99,1.0E-4
49766,99,1.0E-4
49767,99,1.0E-4
49768,99,1.0E-4
49769,99,1.0E-4
49770,99,1.0E-4
49771,99,1.0E-4
49772,99,1.0E-4
49773,99,1.0E-4
49774,99,1.0E-4
49775,99,1.0E-4
49776,99,1.0E-4
49777,99,1.0E-4
49778,99,1.0E-4
49779,99,1.0E-4
49780,99,1.0E-4
49781,99,1.0E-4
49782,99,1.0E-4
49783,99,1.0E-4
49784,99,1.0E-4
49785,99,1.0E-4
49786,99,1.0E-4
49787,99,1.0E-4
49788,99,1.0E-4
49789,99,1.0E-4
49790,99,1.0E-4
49791,99,1.0E-4
49792,99,1.0E-4
49793,99,1.0E-4
49794,99,1.0E-4
49795,99,1.0E-4
49796,99,1.0E-4
49797,99,1.0E-4
49798,99,1.0E-4
49799,99,1.0E-4
49800,99,1.0E-4
49801,99,1.0E-4
49802,99,1.0E-4
49803,99,1.0E-4
49804,99,1.0E-4
49805,99,1.0E-4
49806,99,1.0E-4
49807,99,1.0E-4
49808,99,1.0E-4
49809,99,1.0E-4
49810,99,1.0E-4
49811,99,1.0E-4
49812,99,1.0E-4
49813,99,1.0E-4
49814,99,1.0E-4
49815,99,1.0E-4
49816,99,1.0E-4
49817,99,1.0E-4
49818,99,1.0E-4
49819,99,1.0E-4
49820,99,1.0E-4
49821,99,1.0E-4
49822,99,1.0E-4
49823,99,1.0E-4
49824,99,1.0E-4
49825,99,1.0E-4
49826,99,1.0E-4
49827,99,1.0E-4
49828,99,1.0E-4
49829,99,1.0E-4
49830,99,1.0E-4
49831,99,1.0E-4
49832,99,1.0E-4
49833,99,1.0E-4
49834,99,1.0E-4
49835,99,1.0E-4
49836,99,1.0E-4
49837,99,1.0E-4
49838,99,1.0E-4
49839,99,1.0E-4
49840,99,1.0E-4
49841,99,1.0E-4
49842,99,1.0E-4
49843,99,1.0E-4
49844,99,1.0E-4
49845,99,1.0E-4
49846,99,1.0E-4
49847,99,1.0E-4
49848,99,1.0E-4
49849,99,1.0E-4
49850,99,1.0E-4
49851,99,1.0E-4
49852,99,1.0E-4
49853,99,1.0E-4
49854,99,1.0E-4
49855,99,1.0E-4
49856,99,1.0E-4
49857,99,1.0E-4
49858,99,1.0E-4
49859,99,1.0E-4
49860,99,1.0E-4
49861,99,1.0E-4
49862,99,1.0E-4
49863,99,1.0E-4
49864,99,1.0E-4
49865,99,1.0E-4
49866,99,1.0E-4
49867,99,1.0E-4
49868,99,1.0E-4
49869,99,1.0E-4
49870,99,1.0E-4
49871,99,1.0E-4
49872,99,1.0E-4
49873,99,1.0E-4
49874,99,1.0E-4
49875,99,1.0E-4
49876,99,1.0E-4
49877,99,1.0E-4
49878,99,1.0E-4
49879,99,1.0E-4
49880,99,1.0E-4
49881,99,1.0E-4
49882,99,1.0E-4
49883,99,1.0E-4
49884,99,1.0E-4
49885,99,1.0E-4
49886,99,1.0E-4
49887,99,1.0E-4
49888,99,1.0E-4
49889,99,1.0E-4
49890,99,1.0E-4
49891,99,1.0E-4
49892,99,1.0E-4
49893,99,1.0E-4
49894,99,1.0E-4
49895,99,1.0E-4
49896,99,1.0E-4
49897,99,1.0E-4
49898,99,1.0E-4
49899,99,1.0E-4
49900,99,1.0E-4
49901,99,1.0E-4
49902,99,1.0E-4
49903,99,1.0E-4
49904,99,1.0E-4
49905,99,1.0E-4
49906,99,1.0E-4
49907,99,1.0E-4
49908,99,1.0E-4
49909,99,1.0E-4
49910,99,1.0E-4
49911,99,1.0E-4
49912,99,1.0E-4
49913,99,1.0E-4
49914,99,1.0E-4
49915,99,1.0E-4
49916,99,1.0E-4
49917,99,1.0E-4
49918,99,1.0E-4
49919,99,1.0E-4
49920,99,1.0E-4
49921,99,1.0E-4
49922,99,1.0E-4
49923,99,1.0E-4
49924,99,1.0E-4
49925,99,1.0E-4
49926,99,1.0E-4
49927,99,1.0E-4
49928,99,1.0E-4
49929,99,1.0E-4
49930,99,1.0E-4
49931,99,1.0E-4
49932,99,1.0E-4
49933,99,1.0E-4
49934,99,1.0E-4
49935,99,1.0E-4
49936,99,1.0E-4
49937,99,1.0E-4
49938,99,1.0E-4
49939,99,1.0E-4
49940,99,1.0E-4
49941,99,1.0E-4
49942,99,1.0E-4
49943,99,1.0E-4
49944,99,1.0E-4
49945,99,1.0E-4
49946,99,1.0E-4
49947,99,1.0E-4
49948,99,1.0E-4
49949,99,1.0E-4
49950,99,1.0E-4
49951,99,1.0E-4
49952,99,1.0E-4
49953,99,1.0E-4
49954,99,1.0E-4
49955,99,1.0E-4
49956,99,1.0E-4
49957,99,1.0E-4
49958,99,1.0E-4
49959,99,1.0E-4
49960,99,1.0E-4
49961,99,1.0E-4
49962,99,1.0E-4
49963,99,1.0E-4
49964,99,1.0E-4
49965,99,1.0E-4
49966,99,1.0E-4
49967,99,1.0E-4
49968,99,1.0E-4
49969,99,1.0E-4
49970,99,1.0E-4
49971,99,1.0E-4
49972,99,1.0E-4
49973,99,1.0E-4
49974,99,1.0E-4
49975,99,1.0E-4
49976,99,1.0E-4
49977,99,1.0E-4
49978,99,1.0E-4
49979,99,1.0E-4
49980,99,1.0E-4
49981,99,1.0E-4
49982,99,1.0E-4
49983,99,1.0E-4
49984,99,1.0E-4
49985,99,1.0E-4
49986,99,1.0E-4
49987,99,1.0E-4
49988,99,1.0E-4
49989,99,1.0E-4
49990,99,1.0E-4
49991,99,1.0E-4
49992,99,1.0E-4
49993,99,1.0E-4
49994,99,1.0E-4
49995,99,1.0E-4
49996,99,1.0E-4
49997,99,1.0E-4
49998,99,1.0E-4
49999,99,1.0E-4
50000,99,1.0E-4
50001,99,1.0E-4
50002,99,1.0E-4
50003,99,1.0E-4
50004,99,1.0E-4
50005,99,1.0E-4
50006,99,1.0E-4
50007,99,1.0E-4
50008,99,1.0E-4
50009,99,1.0E-4
50010,99,1.0E-4
50011,99,1.0E-4
50012,99,1.0E-4
50013,99,1.0E-4
50014,99,1.0E-4
50015,99,1.0E-4
50016,99,1.0E-4
50017,99,1.0E-4
50018,99,1.0E-4
50019,99,1.0E-4
50020,99,1.0E-4
50021,99,1.0E-4
50022,99,1.0E-4
50023,99,1.0E-4
50024,99,1.0E-4
50025,99,1.0E-4
50026,99,1.0E-4
50027,99,1.0E-4
50028,99,1.0E-4
50029,99,1.0E-4
50030,99,1.0E-4
50031,99,1.0E-4
50032,99,1.0E-4
50033,99,1.0E-4
50034,99,1.0E-4
50035,99,1.0E-4
50036,99,1.0E-4
50037,99,1.0E-4
50038,99,1.0E-4
50039,99,1.0E-4
50040,99,1.0E-4
50041,99,1.0E-4
50042,99,1.0E-4
50043,99,1.0E-4
50044,99,1.0E-4
50045,99,1.0E-4
50046,99,1.0E-4
50047,99,1.0E-4
50048,99,1.0E-4
50049,99,1.0E-4
50050,99,1.0E-4
50051,99,1.0E-4
50052,99,1.0E-4
50053,99,1.0E-4
50054,99,1.0E-4
50055,99,1.0E-4
50056,99,1.0E-4
50057,99,1.0E-4
50058,99,1.0E-4
50059,99,1.0E-4
50060,99,1.0E-4
50061,99,1.0E-4
50062,99,1.0E-4
50063,99,1.0E-4
50064,99,1.0E-4
50065,99,1.0E-4
50066,99,1.0E-4
50067,99,1.0E-4
50068,99,1.0E-4
50069,99,1.0E-4
50070,99,1.0E-4
50071,99,1.0E-4
50072,99,1.0E-4
50073,99,1.0E-4
50074,99,1.0E-4
50075,99,1.0E-4
50076,99,1.0E-4
50077,99,1.0E-4
50078,99,1.0E-4
50079,99,1.0E-4
50080,99,1.0E-4
50081,99,1.0E-4
50082,99,1.0E-4
50083,99,1.0E-4
50084,99,1.0E-4
50085,99,1.0E-4
50086,99,1.0E-4
50087,99,1.0E-4
50088,99,1.0E-4
50089,99,1.0E-4
50090,99,1.0E-4
50091,99,1.0E-4
50092,99,1.0E-4
50093,99,1.0E-4
50094,99,1.0E-4
50095,99,1.0E-4
50096,99,1.0E-4
50097,99,1.0E-4
50098,99,1.0E-4
50099,99,1.0E-4
50100,99,1.0E-4
50101,99,1.0E-4
50102,99,1.0E-4
50103,99,1.0E-4
50104,99,1.0E-4
50105,99,1.0E-4
50106,99,1.0E-4
50107,99,1.0E-4
50108,99,1.0E-4
50109,99,1.0E-4
50110,99,1.0E-4
50111,99,1.0E-4
50112,99,1.0E-4
50113,99,1.0E-4
50114,99,1.0E-4
50115,99,1.0E-4
50116,99,1.0E-4
50117,99,1.0E-4
50118,99,1.0E-4
50119,99,1.0E-4
50120,99,1.0E-4
50121,99,1.0E-4
50122,99,1.0E-4
50123,99,1.0E-4
50124,99,1.0E-4
50125,99,1.0E-4
50126,99,1.0E-4
50127,99,1.0E-4
50128,99,1.0E-4
50129,99,1.0E-4
50130,99,1.0E-4
50131,99,1.0E-4
50132,99,1.0E-4
50133,99,1.0E-4
50134,99,1.0E-4
50135,99,1.0E-4
50136,99,1.0E-4
50137,99,1.0E-4
50138,99,1.0E-4
50139,99,1.0E-4
50140,99,1.0E-4
50141,99,1.0E-4
50142,99,1.0E-4
50143,99,1.0E-4
50144,99,1.0E-4
50145,99,1.0E-4
50146,99,1.0E-4
50147,99,1.0E-4
50148,99,1.0E-4
50149,99,1.0E-4
50150,99,1.0E-4
50151,99,1.0E-4
50152,99,1.0E-4
50153,99,1.0E-4
50154,99,1.0E-4
50155,99,1.0E-4
50156,99,1.0E-4
50157,99,1.0E-4
50158,99,1.0E-4
50159,99,1.0E-4
50160,99,1.0E-4
50161,99,1.0E-4
50162,99,1.0E-4
50163,99,1.0E-4
50164,99,1.0E-4
50165,99,1.0E-4
50166,99,1.0E-4
50167,99,1.0E-4
50168,99,1.0E-4
50169,99,1.0E-4
50170,99,1.0E-4
50171,99,1.0E-4
50172,99,1.0E-4
50173,99,1.0E-4
50174,99,1.0E-4
50175,99,1.0E-4
50176,99,1.0E-4
50177,99,1.0E-4
50178,99,1.0E-4
50179,99,1.0E-4
50180,99,1.0E-4
50181,99,1.0E-4
50182,99,1.0E-4
50183,99,1.0E-4
50184,99,1.0E-4
50185,99,1.0E-4
50186,99,1.0E-4
50187,99,1.0E-4
50188,99,1.0E-4
50189,99,1.0E-4
50190,99,1.0E-4
50191,99,1.0E-4
50192,99,1.0E-4
50193,99,1.0E-4
50194,99,1.0E-4
50195,99,1.0E-4
50196,99,1.0E-4
50197,99,1.0E-4
50198,99,1.0E-4
50199,99,1.0E-4
50200,99,1.0E-4
50201,99,1.0E-4
50202,99,1.0E-4
50203,99,1.0E-4
50204,99,1.0E-4
50205,99,1.0E-4
50206,99,1.0E-4
50207,99,1.0E-4
50208,99,1.0E-4
50209,99,1.0E-4
50210,99,1.0E-4
50211,99,1.0E-4
50212,99,1.0E-4
50213,99,1.0E-4
50214,99,1.0E-4
50215,99,1.0E-4
50216,99,1.0E-4
50217,99,1.0E-4
50218,99,1.0E-4
50219,99,1.0E-4
50220,99,1.0E-4
50221,99,1.0E-4
50222,99,1.0E-4
50223,99,1.0E-4
50224,99,1.0E-4
50225,99,1.0E-4
50226,99,1.0E-4
50227,99,1.0E-4
50228,99,1.0E-4
50229,99,1.0E-4
50230,99,1.0E-4
50231,99,1.0E-4
50232,99,1.0E-4
50233,99,1.0E-4
50234,99,1.0E-4
50235,99,1.0E-4
50236,99,1.0E-4
50237,99,1.0E-4
50238,99,1.0E-4
50239,99,1.0E-4
50240,99,1.0E-4
50241,99,1.0E-4
50242,99,1.0E-4
50243,99,1.0E-4
50244,99,1.0E-4
50245,99,1.0E-4
50246,99,1.0E-4
50247,99,1.0E-4
50248,99,1.0E-4
50249,99,1.0E-4
50250,99,1.0E-4
50251,99,1.0E-4
50252,99,1.0E-4
50253,99,1.0E-4
50254,99,1.0E-4
50255,99,1.0E-4
50256,99,1.0E-4
50257,99,1.0E-4
50258,99,1.0E-4
50259,99,1.0E-4
50260,99,1.0E-4
50261,99,1.0E-4
50262,99,1.0E-4
50263,99,1.0E-4
50264,99,1.0E-4
50265,99,1.0E-4
50266,99,1.0E-4
50267,99,1.0E-4
50268,99,1.0E-4
50269,99,1.0E-4
50270,99,1.0E-4
50271,99,1.0E-4
50272,99,1.0E-4
50273,99,1.0E-4
50274,99,1.0E-4
50275,99,1.0E-4
50276,99,1.0E-4
50277,99,1.0E-4
50278,99,1.0E-4
50279,99,1.0E-4
50280,99,1.0E-4
50281,99,1.0E-4
50282,99,1.0E-4
50283,99,1.0E-4
50284,99,1.0E-4
50285,99,1.0E-4
50286,99,1.0E-4
50287,99,1.0E-4
50288,99,1.0E-4
50289,99,1.0E-4
50290,99,1.0E-4
50291,99,1.0E-4
50292,99,1.0E-4
50293,99,1.0E-4
50294,99,1.0E-4
50295,99,1.0E-4
50296,99,1.0E-4
50297,99,1.0E-4
50298,99,1.0E-4
50299,99,1.0E-4
50300,99,1.0E-4
50301,99,1.0E-4
50302,99,1.0E-4
50303,99,1.0E-4
50304,99,1.0E-4
50305,99,1.0E-4
50306,99,1.0E-4
50307,99,1.0E-4
50308,99,1.0E-4
50309,99,1.0E-4
50310,99,1.0E-4
50311,99,1.0E-4
50312,99,1.0E-4
50313,99,1.0E-4
50314,99,1.0E-4
50315,99,1.0E-4
50316,99,1.0E-4
50317,99,1.0E-4
50318,99,1.0E-4
50319,99,1.0E-4
50320,99,1.0E-4
50321,99,1.0E-4
50322,99,1.0E-4
50323,99,1.0E-4
50324,99,1.0E-4
50325,99,1.0E-4
50326,99,1.0E-4
50327,99,1.0E-4
50328,99,1.0E-4
50329,99,1.0E-4
50330,99,1.0E-4
50331,99,1.0E-4
50332,99,1.0E-4
50333,99,1.0E-4
50334,99,1.0E-4
50335,99,1.0E-4
50336,99,1.0E-4
50337,99,1.0E-4
50338,99,1.0E-4
50339,99,1.0E-4
50340,99,1.0E-4
50341,99,1.0E-4
50342,99,1.0E-4
50343,99,1.0E-4
50344,99,1.0E-4
50345,99,1.0E-4
50346,99,1.0E-4
50347,99,1.0E-4
50348,99,1.0E-4
50349,99,1.0E-4
50350,99,1.0E-4
50351,99,1.0E-4
50352,99,1.0E-4
50353,99,1.0E-4
50354,99,1.0E-4
50355,99,1.0E-4
50356,99,1.0E-4
50357,99,1.0E-4
50358,99,1.0E-4
50359,99,1.0E-4
50360,99,1.0E-4
50361,99,1.0E-4
50362,99,1.0E-4
50363,99,1.0E-4
50364,99,1.0E-4
50365,99,1.0E-4
50366,99,1.0E-4
50367,99,1.0E-4
50368,99,1.0E-4
50369,99,1.0E-4
50370,99,1.0E-4
50371,99,1.0E-4
50372,99,1.0E-4
50373,99,1.0E-4
50374,99,1.0E-4
50375,99,1.0E-4
50376,99,1.0E-4
50377,99,1.0E-4
50378,99,1.0E-4
50379,99,1.0E-4
50380,99,1.0E-4
50381,99,1.0E-4
50382,99,1.0E-4
50383,99,1.0E-4
50384,99,1.0E-4
50385,99,1.0E-4
50386,99,1.0E-4
50387,99,1.0E-4
50388,99,1.0E-4
50389,99,1.0E-4
50390,99,1.0E-4
50391,99,1.0E-4
50392,99,1.0E-4
50393,99,1.0E-4
50394,99,1.0E-4
50395,99,1.0E-4
50396,99,1.0E-4
50397,99,1.0E-4
50398,99,1.0E-4
50399,99,1.0E-4
50400,99,1.0E-4
50401,99,1.0E-4
50402,99,1.0E-4
50403,99,1.0E-4
50404,99,1.0E-4
50405,99,1.0E-4
50406,99,1.0E-4
50407,99,1.0E-4
50408,99,1.0E-4
50409,99,1.0E-4
50410,99,1.0E-4
50411,99,1.0E-4
50412,99,1.0E-4
50413,99,1.0E-4
50414,99,1.0E-4
50415,99,1.0E-4
50416,99,1.0E-4
50417,99,1.0E-4
50418,99,1.0E-4
50419,99,1.0E-4
50420,99,1.0E-4
50421,99,1.0E-4
50422,99,1.0E-4
50423,99,1.0E-4
50424,99,1.0E-4
50425,99,1.0E-4
50426,99,1.0E-4
50427,99,1.0E-4
50428,99,1.0E-4
50429,99,1.0E-4
50430,99,1.0E-4
50431,99,1.0E-4
50432,99,1.0E-4
50433,99,1.0E-4
50434,99,1.0E-4
50435,99,1.0E-4
50436,99,1.0E-4
50437,99,1.0E-4
50438,99,1.0E-4
50439,99,1.0E-4
50440,99,1.0E-4
50441,99,1.0E-4
50442,99,1.0E-4
50443,99,1.0E-4
50444,99,1.0E-4
50445,99,1.0E-4
50446,99,1.0E-4
50447,99,1.0E-4
50448,99,1.0E-4
50449,99,1.0E-4
50450,99,1.0E-4
50451,99,1.0E-4
50452,99,1.0E-4
50453,99,1.0E-4
50454,99,1.0E-4
50455,99,1.0E-4
50456,99,1.0E-4
50457,99,1.0E-4
50458,99,1.0E-4
50459,99,1.0E-4
50460,99,1.0E-4
50461,99,1.0E-4
50462,99,1.0E-4
50463,99,1.0E-4
50464,99,1.0E-4
50465,99,1.0E-4
50466,99,1.0E-4
50467,99,1.0E-4
50468,99,1.0E-4
50469,99,1.0E-4
50470,99,1.0E-4
50471,99,1.0E-4
50472,99,1.0E-4
50473,99,1.0E-4
50474,99,1.0E-4
50475,99,1.0E-4
50476,99,1.0E-4
50477,99,1.0E-4
50478,99,1.0E-4
50479,99,1.0E-4
50480,99,1.0E-4
50481,99,1.0E-4
50482,99,1.0E-4
50483,99,1.0E-4
50484,99,1.0E-4
50485,99,1.0E-4
50486,99,1.0E-4
50487,99,1.0E-4
50488,99,1.0E-4
50489,99,1.0E-4
50490,99,1.0E-4
50491,99,1.0E-4
50492,99,1.0E-4
50493,99,1.0E-4
50494,99,1.0E-4
50495,99,1.0E-4
50496,99,1.0E-4
50497,99,1.0E-4
50498,99,1.0E-4
50499,99,1.0E-4
50500,99,1.0E-4
50501,99,1.0E-4
50502,99,1.0E-4
50503,99,1.0E-4
50504,99,1.0E-4
50505,99,1.0E-4
50506,99,1.0E-4
50507,99,1.0E-4
50508,99,1.0E-4
50509,99,1.0E-4
50510,99,1.0E-4
50511,99,1.0E-4
50512,99,1.0E-4
50513,99,1.0E-4
50514,99,1.0E-4
50515,99,1.0E-4
50516,99,1.0E-4
50517,99,1.0E-4
50518,99,1.0E-4
50519,99,1.0E-4
50520,99,1.0E-4
50521,99,1.0E-4
50522,99,1.0E-4
50523,99,1.0E-4
50524,99,1.0E-4
50525,99,1.0E-4
50526,99,1.0E-4
50527,99,1.0E-4
50528,99,1.0E-4
50529,99,1.0E-4
50530,99,1.0E-4
50531,99,1.0E-4
50532,99,1.0E-4
50533,99,1.0E-4
50534,99,1.0E-4
50535,99,1.0E-4
50536,99,1.0E-4
50537,99,1.0E-4
50538,99,1.0E-4
50539,99,1.0E-4
50540,99,1.0E-4
50541,99,1.0E-4
50542,99,1.0E-4
50543,99,1.0E-4
50544,99,1.0E-4
50545,99,1.0E-4
50546,99,1.0E-4
50547,99,1.0E-4
50548,99,1.0E-4
50549,99,1.0E-4
50550,99,1.0E-4
50551,99,1.0E-4
50552,99,1.0E-4
50553,99,1.0E-4
50554,99,1.0E-4
50555,99,1.0E-4
50556,99,1.0E-4
50557,99,1.0E-4
50558,99,1.0E-4
50559,99,1.0E-4
50560,99,1.0E-4
50561,99,1.0E-4
50562,99,1.0E-4
50563,99,1.0E-4
50564,99,1.0E-4
50565,99,1.0E-4
50566,99,1.0E-4
50567,99,1.0E-4
50568,99,1.0E-4
50569,99,1.0E-4
50570,99,1.0E-4
50571,99,1.0E-4
50572,99,1.0E-4
50573,99,1.0E-4
50574,99,1.0E-4
50575,99,1.0E-4
50576,99,1.0E-4
50577,99,1.0E-4
50578,99,1.0E-4
50579,99,1.0E-4
50580,99,1.0E-4
50581,99,1.0E-4
50582,99,1.0E-4
50583,99,1.0E-4
50584,99,1.0E-4
50585,99,1.0E-4
50586,99,1.0E-4
50587,99,1.0E-4
50588,99,1.0E-4
50589,99,1.0E-4
50590,99,1.0E-4
50591,99,1.0E-4
50592,99,1.0E-4
50593,99,1.0E-4
50594,99,1.0E-4
50595,99,1.0E-4
50596,99,1.0E-4
50597,99,1.0E-4
50598,99,1.0E-4
50599,99,1.0E-4
50600,99,1.0E-4
50601,99,1.0E-4
50602,99,1.0E-4
50603,99,1.0E-4
50604,99,1.0E-4
50605,99,1.0E-4
50606,99,1.0E-4
50607,99,1.0E-4
50608,99,1.0E-4
50609,99,1.0E-4
50610,99,1.0E-4
50611,99,1.0E-4
50612,99,1.0E-4
50613,99,1.0E-4
50614,99,1.0E-4
50615,99,1.0E-4
50616,99,1.0E-4
50617,99,1.0E-4
50618,99,1.0E-4
50619,99,1.0E-4
50620,99,1.0E-4
50621,99,1.0E-4
50622,99,1.0E-4
50623,99,1.0E-4
50624,99,1.0E-4
50625,99,1.0E-4
50626,99,1.0E-4
50627,99,1.0E-4
50628,99,1.0E-4
50629,99,1.0E-4
50630,99,1.0E-4
50631,99,1.0E-4
50632,99,1.0E-4
50633,99,1.0E-4
50634,99,1.0E-4
50635,99,1.0E-4
50636,99,1.0E-4
50637,99,1.0E-4
50638,99,1.0E-4
50639,99,1.0E-4
50640,99,1.0E-4
50641,99,1.0E-4
50642,99,1.0E-4
50643,99,1.0E-4
50644,99,1.0E-4
50645,99,1.0E-4
50646,99,1.0E-4
50647,99,1.0E-4
50648,99,1.0E-4
50649,99,1.0E-4
50650,99,1.0E-4
50651,99,1.0E-4
50652,99,1.0E-4
50653,99,1.0E-4
50654,99,1.0E-4
50655,99,1.0E-4
50656,99,1.0E-4
50657,99,1.0E-4
50658,99,1.0E-4
50659,99,1.0E-4
50660,99,1.0E-4
50661,99,1.0E-4
50662,99,1.0E-4
50663,99,1.0E-4
50664,99,1.0E-4
50665,99,1.0E-4
50666,99,1.0E-4
50667,99,1.0E-4
50668,99,1.0E-4
50669,99,1.0E-4
50670,99,1.0E-4
50671,99,1.0E-4
50672,99,1.0E-4
50673,99,1.0E-4
50674,99,1.0E-4
50675,99,1.0E-4
50676,99,1.0E-4
50677,99,1.0E-4
50678,99,1.0E-4
50679,99,1.0E-4
50680,99,1.0E-4
50681,99,1.0E-4
50682,99,1.0E-4
50683,99,1.0E-4
50684,99,1.0E-4
50685,99,1.0E-4
50686,99,1.0E-4
50687,99,1.0E-4
50688,99,1.0E-4
50689,99,1.0E-4
50690,99,1.0E-4
50691,99,1.0E-4
50692,99,1.0E-4
50693,99,1.0E-4
50694,99,1.0E-4
50695,99,1.0E-4
50696,99,1.0E-4
50697,99,1.0E-4
50698,99,1.0E-4
50699,99,1.0E-4
50700,99,1.0E-4
50701,99,1.0E-4
50702,99,1.0E-4
50703,99,1.0E-4
50704,99,1.0E-4
50705,99,1.0E-4
50706,99,1.0E-4
50707,99,1.0E-4
50708,99,1.0E-4
50709,99,1.0E-4
50710,99,1.0E-4
50711,99,1.0E-4
50712,99,1.0E-4
50713,99,1.0E-4
50714,99,1.0E-4
50715,99,1.0E-4
50716,99,1.0E-4
50717,99,1.0E-4
50718,99,1.0E-4
50719,99,1.0E-4
50720,99,1.0E-4
50721,99,1.0E-4
50722,99,1.0E-4
50723,99,1.0E-4
50724,99,1.0E-4
50725,99,1.0E-4
50726,99,1.0E-4
50727,99,1.0E-4
50728,99,1.0E-4
50729,99,1.0E-4
50730,99,1.0E-4
50731,99,1.0E-4
50732,99,1.0E-4
50733,99,1.0E-4
50734,99,1.0E-4
50735,99,1.0E-4
50736,99,1.0E-4
50737,99,1.0E-4
50738,99,1.0E-4
50739,99,1.0E-4
50740,99,1.0E-4
50741,99,1.0E-4
50742,99,1.0E-4
50743,99,1.0E-4
50744,99,1.0E-4
50745,99,1.0E-4
50746,99,1.0E-4
50747,99,1.0E-4
50748,99,1.0E-4
50749,99,1.0E-4
50750,99,1.0E-4
50751,99,1.0E-4
50752,99,1.0E-4
50753,99,1.0E-4
50754,99,1.0E-4
50755,99,1.0E-4
50756,99,1.0E-4
50757,99,1.0E-4
50758,99,1.0E-4
50759,99,1.0E-4
50760,99,1.0E-4
50761,99,1.0E-4
50762,99,1.0E-4
50763,99,1.0E-4
50764,99,1.0E-4
50765,99,1.0E-4
50766,99,1.0E-4
50767,99,1.0E-4
50768,99,1.0E-4
50769,99,1.0E-4
50770,99,1.0E-4
50771,99,1.0E-4
50772,99,1.0E-4
50773,99,1.0E-4
50774,99,1.0E-4
50775,99,1.0E-4
50776,99,1.0E-4
50777,99,1.0E-4
50778,99,1.0E-4
50779,99,1.0E-4
50780,99,1.0E-4
50781,99,1.0E-4
50782,99,1.0E-4
50783,99,1.0E-4
50784,99,1.0E-4
50785,99,1.0E-4
50786,99,1.0E-4
50787,99,1.0E-4
50788,99,1.0E-4
50789,99,1.0E-4
50790,99,1.0E-4
50791,99,1.0E-4
50792,99,1.0E-4
50793,99,1.0E-4
50794,99,1.0E-4
50795,99,1.0E-4
50796,99,1.0E-4
50797,99,1.0E-4
50798,99,1.0E-4
50799,99,1.0E-4
50800,99,1.0E-4
50801,99,1.0E-4
50802,99,1.0E-4
50803,99,1.0E-4
50804,99,1.0E-4
50805,99,1.0E-4
50806,99,1.0E-4
50807,99,1.0E-4
50808,99,1.0E-4
50809,99,1.0E-4
50810,99,1.0E-4
50811,99,1.0E-4
50812,99,1.0E-4
50813,99,1.0E-4
50814,99,1.0E-4
50815,99,1.0E-4
50816,99,1.0E-4
50817,99,1.0E-4
50818,99,1.0E-4
50819,99,1.0E-4
50820,99,1.0E-4
50821,99,1.0E-4
50822,99,1.0E-4
50823,99,1.0E-4
50824,99,1.0E-4
50825,99,1.0E-4
50826,99,1.0E-4
50827,99,1.0E-4
50828,99,1.0E-4
50829,99,1.0E-4
50830,99,1.0E-4
50831,99,1.0E-4
50832,99,1.0E-4
50833,99,1.0E-4
50834,99,1.0E-4
50835,99,1.0E-4
50836,99,1.0E-4
50837,99,1.0E-4
50838,99,1.0E-4
50839,99,1.0E-4
50840,99,1.0E-4
50841,99,1.0E-4
50842,99,1.0E-4
50843,99,1.0E-4
50844,99,1.0E-4
50845,99,1.0E-4
50846,99,1.0E-4
50847,99,1.0E-4
50848,99,1.0E-4
50849,99,1.0E-4
50850,99,1.0E-4
50851,99,1.0E-4
50852,99,1.0E-4
50853,99,1.0E-4
50854,99,1.0E-4
50855,99,1.0E-4
50856,99,1.0E-4
50857,99,1.0E-4
50858,99,1.0E-4
50859,99,1.0E-4
50860,99,1.0E-4
50861,99,1.0E-4
50862,99,1.0E-4
50863,99,1.0E-4
50864,99,1.0E-4
50865,99,1.0E-4
50866,99,1.0E-4
50867,99,1.0E-4
50868,99,1.0E-4
50869,99,1.0E-4
50870,99,1.0E-4
50871,99,1.0E-4
50872,99,1.0E-4
50873,99,1.0E-4
50874,99,1.0E-4
50875,99,1.0E-4
50876,99,1.0E-4
50877,99,1.0E-4
50878,99,1.0E-4
50879,99,1.0E-4
50880,99,1.0E-4
50881,99,1.0E-4
50882,99,1.0E-4
50883,99,1.0E-4
50884,99,1.0E-4
50885,99,1.0E-4
50886,99,1.0E-4
50887,99,1.0E-4
50888,99,1.0E-4
50889,99,1.0E-4
50890,99,1.0E-4
50891,99,1.0E-4
50892,99,1.0E-4
50893,99,1.0E-4
50894,99,1.0E-4
50895,99,1.0E-4
50896,99,1.0E-4
50897,99,1.0E-4
50898,99,1.0E-4
50899,99,1.0E-4
50900,99,1.0E-4
50901,99,1.0E-4
50902,99,1.0E-4
50903,99,1.0E-4
50904,99,1.0E-4
50905,99,1.0E-4
50906,99,1.0E-4
50907,99,1.0E-4
50908,99,1.0E-4
50909,99,1.0E-4
50910,99,1.0E-4
50911,99,1.0E-4
50912,99,1.0E-4
50913,99,1.0E-4
50914,99,1.0E-4
50915,99,1.0E-4
50916,99,1.0E-4
50917,99,1.0E-4
50918,99,1.0E-4
50919,99,1.0E-4
50920,99,1.0E-4
50921,99,1.0E-4
50922,99,1.0E-4
50923,99,1.0E-4
50924,99,1.0E-4
50925,99,1.0E-4
50926,99,1.0E-4
50927,99,1.0E-4
50928,99,1.0E-4
50929,99,1.0E-4
50930,99,1.0E-4
50931,99,1.0E-4
50932,99,1.0E-4
50933,99,1.0E-4
50934,99,1.0E-4
50935,99,1.0E-4
50936,99,1.0E-4
50937,99,1.0E-4
50938,99,1.0E-4
50939,99,1.0E-4
50940,99,1.0E-4
50941,99,1.0E-4
50942,99,1.0E-4
50943,99,1.0E-4
50944,99,1.0E-4
50945,99,1.0E-4
50946,99,1.0E-4
50947,99,1.0E-4
50948,99,1.0E-4
50949,99,1.0E-4
50950,99,1.0E-4
50951,99,1.0E-4
50952,99,1.0E-4
50953,99,1.0E-4
50954,99,1.0E-4
50955,99,1.0E-4
50956,99,1.0E-4
50957,99,1.0E-4
50958,99,1.0E-4
50959,99,1.0E-4
50960,99,1.0E-4
50961,99,1.0E-4
50962,99,1.0E-4
50963,99,1.0E-4
50964,99,1.0E-4
50965,99,1.0E-4
50966,99,1.0E-4
50967,99,1.0E-4
50968,99,1.0E-4
50969,99,1.0E-4
50970,99,1.0E-4
50971,99,1.0E-4
50972,99,1.0E-4
50973,99,1.0E-4
50974,99,1.0E-4
50975,99,1.0E-4
50976,99,1.0E-4
50977,99,1.0E-4
50978,99,1.0E-4
50979,99,1.0E-4
50980,99,1.0E-4
50981,99,1.0E-4
50982,99,1.0E-4
50983,99,1.0E-4
50984,99,1.0E-4
50985,99,1.0E-4
50986,99,1.0E-4
50987,99,1.0E-4
50988,99,1.0E-4
50989,99,1.0E-4
50990,99,1.0E-4
50991,99,1.0E-4
50992,99,1.0E-4
50993,99,1.0E-4
50994,99,1.0E-4
50995,99,1.0E-4
50996,99,1.0E-4
50997,99,1.0E-4
50998,99,1.0E-4
50999,99,1.0E-4
51000,99,1.0E-4
51001,99,1.0E-4
51002,99,1.0E-4
51003,99,1.0E-4
51004,99,1.0E-4
51005,99,1.0E-4
51006,99,1.0E-4
51007,99,1.0E-4
51008,99,1.0E-4
51009,99,1.0E-4
51010,99,1.0E-4
51011,99,1.0E-4
51012,99,1.0E-4
51013,99,1.0E-4
51014,99,1.0E-4
51015,99,1.0E-4
51016,99,1.0E-4
51017,99,1.0E-4
51018,99,1.0E-4
51019,99,1.0E-4
51020,99,1.0E-4
51021,99,1.0E-4
51022,99,1.0E-4
51023,99,1.0E-4
51024,99,1.0E-4
51025,99,1.0E-4
51026,99,1.0E-4
51027,99,1.0E-4
51028,99,1.0E-4
51029,99,1.0E-4
51030,99,1.0E-4
51031,99,1.0E-4
51032,99,1.0E-4
51033,99,1.0E-4
51034,99,1.0E-4
51035,99,1.0E-4
51036,99,1.0E-4
51037,99,1.0E-4
51038,99,1.0E-4
51039,99,1.0E-4
51040,99,1.0E-4
51041,99,1.0E-4
51042,99,1.0E-4
51043,99,1.0E-4
51044,99,1.0E-4
51045,99,1.0E-4
51046,99,1.0E-4
51047,99,1.0E-4
51048,99,1.0E-4
51049,99,1.0E-4
51050,99,1.0E-4
51051,99,1.0E-4
51052,99,1.0E-4
51053,99,1.0E-4
51054,99,1.0E-4
51055,99,1.0E-4
51056,99,1.0E-4
51057,99,1.0E-4
51058,99,1.0E-4
51059,99,1.0E-4
51060,99,1.0E-4
51061,99,1.0E-4
51062,99,1.0E-4
51063,99,1.0E-4
51064,99,1.0E-4
51065,99,1.0E-4
51066,99,1.0E-4
51067,99,1.0E-4
51068,99,1.0E-4
51069,99,1.0E-4
51070,99,1.0E-4
51071,99,1.0E-4
51072,99,1.0E-4
51073,99,1.0E-4
51074,99,1.0E-4
51075,99,1.0E-4
51076,99,1.0E-4
51077,99,1.0E-4
51078,99,1.0E-4
51079,99,1.0E-4
51080,99,1.0E-4
51081,99,1.0E-4
51082,99,1.0E-4
51083,99,1.0E-4
51084,99,1.0E-4
51085,99,1.0E-4
51086,99,1.0E-4
51087,99,1.0E-4
51088,99,1.0E-4
51089,99,1.0E-4
51090,99,1.0E-4
51091,99,1.0E-4
51092,99,1.0E-4
51093,99,1.0E-4
51094,99,1.0E-4
51095,99,1.0E-4
51096,99,1.0E-4
51097,99,1.0E-4
51098,99,1.0E-4
51099,99,1.0E-4
51100,99,1.0E-4
51101,99,1.0E-4
51102,99,1.0E-4
51103,99,1.0E-4
51104,99,1.0E-4
51105,99,1.0E-4
51106,99,1.0E-4
51107,99,1.0E-4
51108,99,1.0E-4
51109,99,1.0E-4
51110,99,1.0E-4
51111,99,1.0E-4
51112,99,1.0E-4
51113,99,1.0E-4
51114,99,1.0E-4
51115,99,1.0E-4
51116,99,1.0E-4
51117,99,1.0E-4
51118,99,1.0E-4
51119,99,1.0E-4
51120,99,1.0E-4
51121,99,1.0E-4
51122,99,1.0E-4
51123,99,1.0E-4
51124,99,1.0E-4
51125,99,1.0E-4
51126,99,1.0E-4
51127,99,1.0E-4
51128,99,1.0E-4
51129,99,1.0E-4
51130,99,1.0E-4
51131,99,1.0E-4
51132,99,1.0E-4
51133,99,1.0E-4
51134,99,1.0E-4
51135,99,1.0E-4
51136,99,1.0E-4
51137,99,1.0E-4
51138,99,1.0E-4
51139,99,1.0E-4
51140,99,1.0E-4
51141,99,1.0E-4
51142,99,1.0E-4
51143,99,1.0E-4
51144,99,1.0E-4
51145,99,1.0E-4
51146,99,1.0E-4
51147,99,1.0E-4
51148,99,1.0E-4
51149,99,1.0E-4
51150,99,1.0E-4
51151,99,1.0E-4
51152,99,1.0E-4
51153,99,1.0E-4
51154,99,1.0E-4
51155,99,1.0E-4
51156,99,1.0E-4
51157,99,1.0E-4
51158,99,1.0E-4
51159,99,1.0E-4
51160,99,1.0E-4
51161,99,1.0E-4
51162,99,1.0E-4
51163,99,1.0E-4
51164,99,1.0E-4
51165,99,1.0E-4
51166,99,1.0E-4
51167,99,1.0E-4
51168,99,1.0E-4
51169,99,1.0E-4
51170,99,1.0E-4
51171,99,1.0E-4
51172,99,1.0E-4
51173,99,1.0E-4
51174,99,1.0E-4
51175,99,1.0E-4
51176,99,1.0E-4
51177,99,1.0E-4
51178,99,1.0E-4
51179,99,1.0E-4
51180,99,1.0E-4
51181,99,1.0E-4
51182,99,1.0E-4
51183,99,1.0E-4
51184,99,1.0E-4
51185,99,1.0E-4
51186,99,1.0E-4
51187,99,1.0E-4
51188,99,1.0E-4
51189,99,1.0E-4
51190,99,1.0E-4
51191,99,1.0E-4
51192,99,1.0E-4
51193,99,1.0E-4
51194,99,1.0E-4
51195,99,1.0E-4
51196,99,1.0E-4
51197,99,1.0E-4
51198,99,1.0E-4
51199,99,1.0E-4
51200,99,1.0E-4
51201,99,1.0E-4
51202,99,1.0E-4
51203,99,1.0E-4
51204,99,1.0E-4
51205,99,1.0E-4
51206,99,1.0E-4
51207,99,1.0E-4
51208,99,1.0E-4
51209,99,1.0E-4
51210,99,1.0E-4
51211,99,1.0E-4
51212,99,1.0E-4
51213,99,1.0E-4
51214,99,1.0E-4
51215,99,1.0E-4
51216,99,1.0E-4
51217,99,1.0E-4
51218,99,1.0E-4
51219,99,1.0E-4
51220,99,1.0E-4
51221,99,1.0E-4
51222,99,1.0E-4
51223,99,1.0E-4
51224,99,1.0E-4
51225,99,1.0E-4
51226,99,1.0E-4
51227,99,1.0E-4
51228,99,1.0E-4
51229,99,1.0E-4
51230,99,1.0E-4
51231,99,1.0E-4
51232,99,1.0E-4
51233,99,1.0E-4
51234,99,1.0E-4
51235,99,1.0E-4
51236,99,1.0E-4
51237,99,1.0E-4
51238,99,1.0E-4
51239,99,1.0E-4
51240,99,1.0E-4
51241,99,1.0E-4
51242,99,1.0E-4
51243,99,1.0E-4
51244,99,1.0E-4
51245,99,1.0E-4
51246,99,1.0E-4
51247,99,1.0E-4
51248,99,1.0E-4
51249,99,1.0E-4
51250,99,1.0E-4
51251,99,1.0E-4
51252,99,1.0E-4
51253,99,1.0E-4
51254,99,1.0E-4
51255,99,1.0E-4
51256,99,1.0E-4
51257,99,1.0E-4
51258,99,1.0E-4
51259,99,1.0E-4
51260,99,1.0E-4
51261,99,1.0E-4
51262,99,1.0E-4
51263,99,1.0E-4
51264,99,1.0E-4
51265,99,1.0E-4
51266,99,1.0E-4
51267,99,1.0E-4
51268,99,1.0E-4
51269,99,1.0E-4
51270,99,1.0E-4
51271,99,1.0E-4
51272,99,1.0E-4
51273,99,1.0E-4
51274,99,1.0E-4
51275,99,1.0E-4
51276,99,1.0E-4
51277,99,1.0E-4
51278,99,1.0E-4
51279,99,1.0E-4
51280,99,1.0E-4
51281,99,1.0E-4
51282,99,1.0E-4
51283,99,1.0E-4
51284,99,1.0E-4
51285,99,1.0E-4
51286,99,1.0E-4
51287,99,1.0E-4
51288,99,1.0E-4
51289,99,1.0E-4
51290,99,1.0E-4
51291,99,1.0E-4
51292,99,1.0E-4
51293,99,1.0E-4
51294,99,1.0E-4
51295,99,1.0E-4
51296,99,1.0E-4
51297,99,1.0E-4
51298,99,1.0E-4
51299,99,1.0E-4
51300,99,1.0E-4
51301,99,1.0E-4
51302,99,1.0E-4
51303,99,1.0E-4
51304,99,1.0E-4
51305,99,1.0E-4
51306,99,1.0E-4
51307,99,1.0E-4
51308,99,1.0E-4
51309,99,1.0E-4
51310,99,1.0E-4
51311,99,1.0E-4
51312,99,1.0E-4
51313,99,1.0E-4
51314,99,1.0E-4
51315,99,1.0E-4
51316,99,1.0E-4
51317,99,1.0E-4
51318,99,1.0E-4
51319,99,1.0E-4
51320,99,1.0E-4
51321,99,1.0E-4
51322,99,1.0E-4
51323,99,1.0E-4
51324,99,1.0E-4
51325,99,1.0E-4
51326,99,1.0E-4
51327,99,1.0E-4
51328,99,1.0E-4
51329,99,1.0E-4
51330,99,1.0E-4
51331,99,1.0E-4
51332,99,1.0E-4
51333,99,1.0E-4
51334,99,1.0E-4
51335,99,1.0E-4
51336,99,1.0E-4
51337,99,1.0E-4
51338,99,1.0E-4
51339,99,1.0E-4
51340,99,1.0E-4
51341,99,1.0E-4
51342,99,1.0E-4
51343,99,1.0E-4
51344,99,1.0E-4
51345,99,1.0E-4
51346,99,1.0E-4
51347,99,1.0E-4
51348,99,1.0E-4
51349,99,1.0E-4
51350,99,1.0E-4
51351,99,1.0E-4
51352,99,1.0E-4
51353,99,1.0E-4
51354,99,1.0E-4
51355,99,1.0E-4
51356,99,1.0E-4
51357,99,1.0E-4
51358,99,1.0E-4
51359,99,1.0E-4
51360,99,1.0E-4
51361,99,1.0E-4
51362,99,1.0E-4
51363,99,1.0E-4
51364,99,1.0E-4
51365,99,1.0E-4
51366,99,1.0E-4
51367,99,1.0E-4
51368,99,1.0E-4
51369,99,1.0E-4
51370,99,1.0E-4
51371,99,1.0E-4
51372,99,1.0E-4
51373,99,1.0E-4
51374,99,1.0E-4
51375,99,1.0E-4
51376,99,1.0E-4
51377,99,1.0E-4
51378,99,1.0E-4
51379,99,1.0E-4
51380,99,1.0E-4
51381,99,1.0E-4
51382,99,1.0E-4
51383,99,1.0E-4
51384,99,1.0E-4
51385,99,1.0E-4
51386,99,1.0E-4
51387,99,1.0E-4
51388,99,1.0E-4
51389,99,1.0E-4
51390,99,1.0E-4
51391,99,1.0E-4
51392,99,1.0E-4
51393,99,1.0E-4
51394,99,1.0E-4
51395,99,1.0E-4
51396,99,1.0E-4
51397,99,1.0E-4
51398,99,1.0E-4
51399,99,1.0E-4
51400,99,1.0E-4
51401,99,1.0E-4
51402,99,1.0E-4
51403,99,1.0E-4
51404,99,1.0E-4
51405,99,1.0E-4
51406,99,1.0E-4
51407,99,1.0E-4
51408,99,1.0E-4
51409,99,1.0E-4
51410,99,1.0E-4
51411,99,1.0E-4
51412,99,1.0E-4
51413,99,1.0E-4
51414,99,1.0E-4
51415,99,1.0E-4
51416,99,1.0E-4
51417,99,1.0E-4
51418,99,1.0E-4
51419,99,1.0E-4
51420,99,1.0E-4
51421,99,1.0E-4
51422,99,1.0E-4
51423,99,1.0E-4
51424,99,1.0E-4
51425,99,1.0E-4
51426,99,1.0E-4
51427,99,1.0E-4
51428,99,1.0E-4
51429,99,1.0E-4
51430,99,1.0E-4
51431,99,1.0E-4
51432,99,1.0E-4
51433,99,1.0E-4
51434,99,1.0E-4
51435,99,1.0E-4
51436,99,1.0E-4
51437,99,1.0E-4
51438,99,1.0E-4
51439,99,1.0E-4
51440,99,1.0E-4
51441,99,1.0E-4
51442,99,1.0E-4
51443,99,1.0E-4
51444,99,1.0E-4
51445,99,1.0E-4
51446,99,1.0E-4
51447,99,1.0E-4
51448,99,1.0E-4
51449,99,1.0E-4
51450,99,1.0E-4
51451,99,1.0E-4
51452,99,1.0E-4
51453,99,1.0E-4
51454,99,1.0E-4
51455,99,1.0E-4
51456,99,1.0E-4
51457,99,1.0E-4
51458,99,1.0E-4
51459,99,1.0E-4
51460,99,1.0E-4
51461,99,1.0E-4
51462,99,1.0E-4
51463,99,1.0E-4
51464,99,1.0E-4
51465,99,1.0E-4
51466,99,1.0E-4
51467,99,1.0E-4
51468,99,1.0E-4
51469,99,1.0E-4
51470,99,1.0E-4
51471,99,1.0E-4
51472,99,1.0E-4
51473,99,1.0E-4
51474,99,1.0E-4
51475,99,1.0E-4
51476,99,1.0E-4
51477,99,1.0E-4
51478,99,1.0E-4
51479,99,1.0E-4
51480,99,1.0E-4
51481,99,1.0E-4
51482,99,1.0E-4
51483,99,1.0E-4
51484,99,1.0E-4
51485,99,1.0E-4
51486,99,1.0E-4
51487,99,1.0E-4
51488,99,1.0E-4
51489,99,1.0E-4
51490,99,1.0E-4
51491,99,1.0E-4
51492,99,1.0E-4
51493,99,1.0E-4
51494,99,1.0E-4
51495,99,1.0E-4
51496,99,1.0E-4
51497,99,1.0E-4
51498,99,1.0E-4
51499,99,1.0E-4
51500,99,1.0E-4
51501,99,1.0E-4
51502,99,1.0E-4
51503,99,1.0E-4
51504,99,1.0E-4
51505,99,1.0E-4
51506,99,1.0E-4
51507,99,1.0E-4
51508,99,1.0E-4
51509,99,1.0E-4
51510,99,1.0E-4
51511,99,1.0E-4
51512,99,1.0E-4
51513,99,1.0E-4
51514,99,1.0E-4
51515,99,1.0E-4
51516,99,1.0E-4
51517,99,1.0E-4
51518,99,1.0E-4
51519,99,1.0E-4
51520,99,1.0E-4
51521,99,1.0E-4
51522,99,1.0E-4
51523,99,1.0E-4
51524,99,1.0E-4
51525,99,1.0E-4
51526,99,1.0E-4
51527,99,1.0E-4
51528,99,1.0E-4
51529,99,1.0E-4
51530,99,1.0E-4
51531,99,1.0E-4
51532,99,1.0E-4
51533,99,1.0E-4
51534,99,1.0E-4
51535,99,1.0E-4
51536,99,1.0E-4
51537,99,1.0E-4
51538,99,1.0E-4
51539,99,1.0E-4
51540,99,1.0E-4
51541,99,1.0E-4
51542,99,1.0E-4
51543,99,1.0E-4
51544,99,1.0E-4
51545,99,1.0E-4
51546,99,1.0E-4
51547,99,1.0E-4
51548,99,1.0E-4
51549,99,1.0E-4
51550,99,1.0E-4
51551,99,1.0E-4
51552,99,1.0E-4
51553,99,1.0E-4
51554,99,1.0E-4
51555,99,1.0E-4
51556,99,1.0E-4
51557,99,1.0E-4
51558,99,1.0E-4
51559,99,1.0E-4
51560,99,1.0E-4
51561,99,1.0E-4
51562,99,1.0E-4
51563,99,1.0E-4
51564,99,1.0E-4
51565,99,1.0E-4
51566,99,1.0E-4
51567,99,1.0E-4
51568,99,1.0E-4
51569,99,1.0E-4
51570,99,1.0E-4
51571,99,1.0E-4
51572,99,1.0E-4
51573,99,1.0E-4
51574,99,1.0E-4
51575,99,1.0E-4
51576,99,1.0E-4
51577,99,1.0E-4
51578,99,1.0E-4
51579,99,1.0E-4
51580,99,1.0E-4
51581,99,1.0E-4
51582,99,1.0E-4
51583,99,1.0E-4
51584,99,1.0E-4
51585,99,1.0E-4
51586,99,1.0E-4
51587,99,1.0E-4
51588,99,1.0E-4
51589,99,1.0E-4
51590,99,1.0E-4
51591,99,1.0E-4
51592,99,1.0E-4
51593,99,1.0E-4
51594,99,1.0E-4
51595,99,1.0E-4
51596,99,1.0E-4
51597,99,1.0E-4
51598,99,1.0E-4
51599,99,1.0E-4
51600,99,1.0E-4
51601,99,1.0E-4
51602,99,1.0E-4
51603,99,1.0E-4
51604,99,1.0E-4
51605,99,1.0E-4
51606,99,1.0E-4
51607,99,1.0E-4
51608,99,1.0E-4
51609,99,1.0E-4
51610,99,1.0E-4
51611,99,1.0E-4
51612,99,1.0E-4
51613,99,1.0E-4
51614,99,1.0E-4
51615,99,1.0E-4
51616,99,1.0E-4
51617,99,1.0E-4
51618,99,1.0E-4
51619,99,1.0E-4
51620,99,1.0E-4
51621,99,1.0E-4
51622,99,1.0E-4
51623,99,1.0E-4
51624,99,1.0E-4
51625,99,1.0E-4
51626,99,1.0E-4
51627,99,1.0E-4
51628,99,1.0E-4
51629,99,1.0E-4
51630,99,1.0E-4
51631,99,1.0E-4
51632,99,1.0E-4
51633,99,1.0E-4
51634,99,1.0E-4
51635,99,1.0E-4
51636,99,1.0E-4
51637,99,1.0E-4
51638,99,1.0E-4
51639,99,1.0E-4
51640,99,1.0E-4
51641,99,1.0E-4
51642,99,1.0E-4
51643,99,1.0E-4
51644,99,1.0E-4
51645,99,1.0E-4
51646,99,1.0E-4
51647,99,1.0E-4
51648,99,1.0E-4
51649,99,1.0E-4
51650,99,1.0E-4
51651,99,1.0E-4
51652,99,1.0E-4
51653,99,1.0E-4
51654,99,1.0E-4
51655,99,1.0E-4
51656,99,1.0E-4
51657,99,1.0E-4
51658,99,1.0E-4
51659,99,1.0E-4
51660,99,1.0E-4
51661,99,1.0E-4
51662,99,1.0E-4
51663,99,1.0E-4
51664,99,1.0E-4
51665,99,1.0E-4
51666,99,1.0E-4
51667,99,1.0E-4
51668,99,1.0E-4
51669,99,1.0E-4
51670,99,1.0E-4
51671,99,1.0E-4
51672,99,1.0E-4
51673,99,1.0E-4
51674,99,1.0E-4
51675,99,1.0E-4
51676,99,1.0E-4
51677,99,1.0E-4
51678,99,1.0E-4
51679,99,1.0E-4
51680,99,1.0E-4
51681,99,1.0E-4
51682,99,1.0E-4
51683,99,1.0E-4
51684,99,1.0E-4
51685,99,1.0E-4
51686,99,1.0E-4
51687,99,1.0E-4
51688,99,1.0E-4
51689,99,1.0E-4
51690,99,1.0E-4
51691,99,1.0E-4
51692,99,1.0E-4
51693,99,1.0E-4
51694,99,1.0E-4
51695,99,1.0E-4
51696,99,1.0E-4
51697,99,1.0E-4
51698,99,1.0E-4
51699,99,1.0E-4
51700,99,1.0E-4
51701,99,1.0E-4
51702,99,1.0E-4
51703,99,1.0E-4
51704,99,1.0E-4
51705,99,1.0E-4
51706,99,1.0E-4
51707,99,1.0E-4
51708,99,1.0E-4
51709,99,1.0E-4
51710,99,1.0E-4
51711,99,1.0E-4
51712,99,1.0E-4
51713,99,1.0E-4
51714,99,1.0E-4
51715,99,1.0E-4
51716,99,1.0E-4
51717,99,1.0E-4
51718,99,1.0E-4
51719,99,1.0E-4
51720,99,1.0E-4
51721,99,1.0E-4
51722,99,1.0E-4
51723,99,1.0E-4
51724,99,1.0E-4
51725,99,1.0E-4
51726,99,1.0E-4
51727,99,1.0E-4
51728,99,1.0E-4
51729,99,1.0E-4
51730,99,1.0E-4
51731,99,1.0E-4
51732,99,1.0E-4
51733,99,1.0E-4
51734,99,1.0E-4
51735,99,1.0E-4
51736,99,1.0E-4
51737,99,1.0E-4
51738,99,1.0E-4
51739,99,1.0E-4
51740,99,1.0E-4
51741,99,1.0E-4
51742,99,1.0E-4
51743,99,1.0E-4
51744,99,1.0E-4
51745,99,1.0E-4
51746,99,1.0E-4
51747,99,1.0E-4
51748,99,1.0E-4
51749,99,1.0E-4
51750,99,1.0E-4
51751,99,1.0E-4
51752,99,1.0E-4
51753,99,1.0E-4
51754,99,1.0E-4
51755,99,1.0E-4
51756,99,1.0E-4
51757,99,1.0E-4
51758,99,1.0E-4
51759,99,1.0E-4
51760,99,1.0E-4
51761,99,1.0E-4
51762,99,1.0E-4
51763,99,1.0E-4
51764,99,1.0E-4
51765,99,1.0E-4
51766,99,1.0E-4
51767,99,1.0E-4
51768,99,1.0E-4
51769,99,1.0E-4
51770,99,1.0E-4
51771,99,1.0E-4
51772,99,1.0E-4
51773,99,1.0E-4
51774,99,1.0E-4
51775,99,1.0E-4
51776,99,1.0E-4
51777,99,1.0E-4
51778,99,1.0E-4
51779,99,1.0E-4
51780,99,1.0E-4
51781,99,1.0E-4
51782,99,1.0E-4
51783,99,1.0E-4
51784,99,1.0E-4
51785,99,1.0E-4
51786,99,1.0E-4
51787,99,1.0E-4
51788,99,1.0E-4
51789,99,1.0E-4
51790,99,1.0E-4
51791,99,1.0E-4
51792,99,1.0E-4
51793,99,1.0E-4
51794,99,1.0E-4
51795,99,1.0E-4
51796,99,1.0E-4
51797,99,1.0E-4
51798,99,1.0E-4
51799,99,1.0E-4
51800,99,1.0E-4
51801,99,1.0E-4
51802,99,1.0E-4
51803,99,1.0E-4
51804,99,1.0E-4
51805,99,1.0E-4
51806,99,1.0E-4
51807,99,1.0E-4
51808,99,1.0E-4
51809,99,1.0E-4
51810,99,1.0E-4
51811,99,1.0E-4
51812,99,1.0E-4
51813,99,1.0E-4
51814,99,1.0E-4
51815,99,1.0E-4
51816,99,1.0E-4
51817,99,1.0E-4
51818,99,1.0E-4
51819,99,1.0E-4
51820,99,1.0E-4
51821,99,1.0E-4
51822,99,1.0E-4
51823,99,1.0E-4
51824,99,1.0E-4
51825,99,1.0E-4
51826,99,1.0E-4
51827,99,1.0E-4
51828,99,1.0E-4
51829,99,1.0E-4
51830,99,1.0E-4
51831,99,1.0E-4
51832,99,1.0E-4
51833,99,1.0E-4
51834,99,1.0E-4
51835,99,1.0E-4
51836,99,1.0E-4
51837,99,1.0E-4
51838,99,1.0E-4
51839,99,1.0E-4
51840,99,1.0E-4
51841,99,1.0E-4
51842,99,1.0E-4
51843,99,1.0E-4
51844,99,1.0E-4
51845,99,1.0E-4
51846,99,1.0E-4
51847,99,1.0E-4
51848,99,1.0E-4
51849,99,1.0E-4
51850,99,1.0E-4
51851,99,1.0E-4
51852,99,1.0E-4
51853,99,1.0E-4
51854,99,1.0E-4
51855,99,1.0E-4
51856,99,1.0E-4
51857,99,1.0E-4
51858,99,1.0E-4
51859,99,1.0E-4
51860,99,1.0E-4
51861,99,1.0E-4
51862,99,1.0E-4
51863,99,1.0E-4
51864,99,1.0E-4
51865,99,1.0E-4
51866,99,1.0E-4
51867,99,1.0E-4
51868,99,1.0E-4
51869,99,1.0E-4
51870,99,1.0E-4
51871,99,1.0E-4
51872,99,1.0E-4
51873,99,1.0E-4
51874,99,1.0E-4
51875,99,1.0E-4
51876,99,1.0E-4
51877,99,1.0E-4
51878,99,1.0E-4
51879,99,1.0E-4
51880,99,1.0E-4
51881,99,1.0E-4
51882,99,1.0E-4
51883,99,1.0E-4
51884,99,1.0E-4
51885,99,1.0E-4
51886,99,1.0E-4
51887,99,1.0E-4
51888,99,1.0E-4
51889,99,1.0E-4
51890,99,1.0E-4
51891,99,1.0E-4
51892,99,1.0E-4
51893,99,1.0E-4
51894,99,1.0E-4
51895,99,1.0E-4
51896,99,1.0E-4
51897,99,1.0E-4
51898,99,1.0E-4
51899,99,1.0E-4
51900,99,1.0E-4
51901,99,1.0E-4
51902,99,1.0E-4
51903,99,1.0E-4
51904,99,1.0E-4
51905,99,1.0E-4
51906,99,1.0E-4
51907,99,1.0E-4
51908,99,1.0E-4
51909,99,1.0E-4
51910,99,1.0E-4
51911,99,1.0E-4
51912,99,1.0E-4
51913,99,1.0E-4
51914,99,1.0E-4
51915,99,1.0E-4
51916,99,1.0E-4
51917,99,1.0E-4
51918,99,1.0E-4
51919,99,1.0E-4
51920,99,1.0E-4
51921,99,1.0E-4
51922,99,1.0E-4
51923,99,1.0E-4
51924,99,1.0E-4
51925,99,1.0E-4
51926,99,1.0E-4
51927,99,1.0E-4
51928,99,1.0E-4
51929,99,1.0E-4
51930,99,1.0E-4
51931,99,1.0E-4
51932,99,1.0E-4
51933,99,1.0E-4
51934,99,1.0E-4
51935,99,1.0E-4
51936,99,1.0E-4
51937,99,1.0E-4
51938,99,1.0E-4
51939,99,1.0E-4
51940,99,1.0E-4
51941,99,1.0E-4
51942,99,1.0E-4
51943,99,1.0E-4
51944,99,1.0E-4
51945,99,1.0E-4
51946,99,1.0E-4
51947,99,1.0E-4
51948,99,1.0E-4
51949,99,1.0E-4
51950,99,1.0E-4
51951,99,1.0E-4
51952,99,1.0E-4
51953,99,1.0E-4
51954,99,1.0E-4
51955,99,1.0E-4
51956,99,1.0E-4
51957,99,1.0E-4
51958,99,1.0E-4
51959,99,1.0E-4
51960,99,1.0E-4
51961,99,1.0E-4
51962,99,1.0E-4
51963,99,1.0E-4
51964,99,1.0E-4
51965,99,1.0E-4
51966,99,1.0E-4
51967,99,1.0E-4
51968,99,1.0E-4
51969,99,1.0E-4
51970,99,1.0E-4
51971,99,1.0E-4
51972,99,1.0E-4
51973,99,1.0E-4
51974,99,1.0E-4
51975,99,1.0E-4
51976,99,1.0E-4
51977,99,1.0E-4
51978,99,1.0E-4
51979,99,1.0E-4
51980,99,1.0E-4
51981,99,1.0E-4
51982,99,1.0E-4
51983,99,1.0E-4
51984,99,1.0E-4
51985,99,1.0E-4
51986,99,1.0E-4
51987,99,1.0E-4
51988,99,1.0E-4
51989,99,1.0E-4
51990,99,1.0E-4
51991,99,1.0E-4
51992,99,1.0E-4
51993,99,1.0E-4
51994,99,1.0E-4
51995,99,1.0E-4
51996,99,1.0E-4
51997,99,1.0E-4
51998,99,1.0E-4
51999,99,1.0E-4
52000,99,1.0E-4
52001,99,1.0E-4
52002,99,1.0E-4
52003,99,1.0E-4
52004,99,1.0E-4
52005,99,1.0E-4
52006,99,1.0E-4
52007,99,1.0E-4
52008,99,1.0E-4
52009,99,1.0E-4
52010,99,1.0E-4
52011,99,1.0E-4
52012,99,1.0E-4
52013,99,1.0E-4
52014,99,1.0E-4
52015,99,1.0E-4
52016,99,1.0E-4
52017,99,1.0E-4
52018,99,1.0E-4
52019,99,1.0E-4
52020,99,1.0E-4
52021,99,1.0E-4
52022,99,1.0E-4
52023,99,1.0E-4
52024,99,1.0E-4
52025,99,1.0E-4
52026,99,1.0E-4
52027,99,1.0E-4
52028,99,1.0E-4
52029,99,1.0E-4
52030,99,1.0E-4
52031,99,1.0E-4
52032,99,1.0E-4
52033,99,1.0E-4
52034,99,1.0E-4
52035,99,1.0E-4
52036,99,1.0E-4
52037,99,1.0E-4
52038,99,1.0E-4
52039,99,1.0E-4
52040,99,1.0E-4
52041,99,1.0E-4
52042,99,1.0E-4
52043,99,1.0E-4
52044,99,1.0E-4
52045,99,1.0E-4
52046,99,1.0E-4
52047,99,1.0E-4
52048,99,1.0E-4
52049,99,1.0E-4
52050,99,1.0E-4
52051,99,1.0E-4
52052,99,1.0E-4
52053,99,1.0E-4
52054,99,1.0E-4
52055,99,1.0E-4
52056,99,1.0E-4
52057,99,1.0E-4
52058,99,1.0E-4
52059,99,1.0E-4
52060,99,1.0E-4
52061,99,1.0E-4
52062,99,1.0E-4
52063,99,1.0E-4
52064,99,1.0E-4
52065,99,1.0E-4
52066,99,1.0E-4
52067,99,1.0E-4
52068,99,1.0E-4
52069,99,1.0E-4
52070,99,1.0E-4
52071,99,1.0E-4
52072,99,1.0E-4
52073,99,1.0E-4
52074,99,1.0E-4
52075,99,1.0E-4
52076,99,1.0E-4
52077,99,1.0E-4
52078,99,1.0E-4
52079,99,1.0E-4
52080,99,1.0E-4
52081,99,1.0E-4
52082,99,1.0E-4
52083,99,1.0E-4
52084,99,1.0E-4
52085,99,1.0E-4
52086,99,1.0E-4
52087,99,1.0E-4
52088,99,1.0E-4
52089,99,1.0E-4
52090,99,1.0E-4
52091,99,1.0E-4
52092,99,1.0E-4
52093,99,1.0E-4
52094,99,1.0E-4
52095,99,1.0E-4
52096,99,1.0E-4
52097,99,1.0E-4
52098,99,1.0E-4
52099,99,1.0E-4
52100,99,1.0E-4
52101,99,1.0E-4
52102,99,1.0E-4
52103,99,1.0E-4
52104,99,1.0E-4
52105,99,1.0E-4
52106,99,1.0E-4
52107,99,1.0E-4
52108,99,1.0E-4
52109,99,1.0E-4
52110,99,1.0E-4
52111,99,1.0E-4
52112,99,1.0E-4
52113,99,1.0E-4
52114,99,1.0E-4
52115,99,1.0E-4
52116,99,1.0E-4
52117,99,1.0E-4
52118,99,1.0E-4
52119,99,1.0E-4
52120,99,1.0E-4
52121,99,1.0E-4
52122,99,1.0E-4
52123,99,1.0E-4
52124,99,1.0E-4
52125,99,1.0E-4
52126,99,1.0E-4
52127,99,1.0E-4
52128,99,1.0E-4
52129,99,1.0E-4
52130,99,1.0E-4
52131,99,1.0E-4
52132,99,1.0E-4
52133,99,1.0E-4
52134,99,1.0E-4
52135,99,1.0E-4
52136,99,1.0E-4
52137,99,1.0E-4
52138,99,1.0E-4
52139,99,1.0E-4
52140,99,1.0E-4
52141,99,1.0E-4
52142,99,1.0E-4
52143,99,1.0E-4
52144,99,1.0E-4
52145,99,1.0E-4
52146,99,1.0E-4
52147,99,1.0E-4
52148,99,1.0E-4
52149,99,1.0E-4
52150,99,1.0E-4
52151,99,1.0E-4
52152,99,1.0E-4
52153,99,1.0E-4
52154,99,1.0E-4
52155,99,1.0E-4
52156,99,1.0E-4
52157,99,1.0E-4
52158,99,1.0E-4
52159,99,1.0E-4
52160,99,1.0E-4
52161,99,1.0E-4
52162,99,1.0E-4
52163,99,1.0E-4
52164,99,1.0E-4
52165,99,1.0E-4
52166,99,1.0E-4
52167,99,1.0E-4
52168,99,1.0E-4
52169,99,1.0E-4
52170,99,1.0E-4
52171,99,1.0E-4
52172,99,1.0E-4
52173,99,1.0E-4
52174,99,1.0E-4
52175,99,1.0E-4
52176,99,1.0E-4
52177,99,1.0E-4
52178,99,1.0E-4
52179,99,1.0E-4
52180,99,1.0E-4
52181,99,1.0E-4
52182,99,1.0E-4
52183,99,1.0E-4
52184,99,1.0E-4
52185,99,1.0E-4
52186,99,1.0E-4
52187,99,1.0E-4
52188,99,1.0E-4
52189,99,1.0E-4
52190,99,1.0E-4
52191,99,1.0E-4
52192,99,1.0E-4
52193,99,1.0E-4
52194,99,1.0E-4
52195,99,1.0E-4
52196,99,1.0E-4
52197,99,1.0E-4
52198,99,1.0E-4
52199,99,1.0E-4
52200,99,1.0E-4
52201,99,1.0E-4
52202,99,1.0E-4
52203,99,1.0E-4
52204,99,1.0E-4
52205,99,1.0E-4
52206,99,1.0E-4
52207,99,1.0E-4
52208,99,1.0E-4
52209,99,1.0E-4
52210,99,1.0E-4
52211,99,1.0E-4
52212,99,1.0E-4
52213,99,1.0E-4
52214,99,1.0E-4
52215,99,1.0E-4
52216,99,1.0E-4
52217,99,1.0E-4
52218,99,1.0E-4
52219,99,1.0E-4
52220,99,1.0E-4
52221,99,1.0E-4
52222,99,1.0E-4
52223,99,1.0E-4
52224,99,1.0E-4
52225,99,1.0E-4
52226,99,1.0E-4
52227,99,1.0E-4
52228,99,1.0E-4
52229,99,1.0E-4
52230,99,1.0E-4
52231,99,1.0E-4
52232,99,1.0E-4
52233,99,1.0E-4
52234,99,1.0E-4
52235,99,1.0E-4
52236,99,1.0E-4
52237,99,1.0E-4
52238,99,1.0E-4
52239,99,1.0E-4
52240,99,1.0E-4
52241,99,1.0E-4
52242,99,1.0E-4
52243,99,1.0E-4
52244,99,1.0E-4
52245,99,1.0E-4
52246,99,1.0E-4
52247,99,1.0E-4
52248,99,1.0E-4
52249,99,1.0E-4
52250,99,1.0E-4
52251,99,1.0E-4
52252,99,1.0E-4
52253,99,1.0E-4
52254,99,1.0E-4
52255,99,1.0E-4
52256,99,1.0E-4
52257,99,1.0E-4
52258,99,1.0E-4
52259,99,1.0E-4
52260,99,1.0E-4
52261,99,1.0E-4
52262,99,1.0E-4
52263,99,1.0E-4
52264,99,1.0E-4
52265,99,1.0E-4
52266,99,1.0E-4
52267,99,1.0E-4
52268,99,1.0E-4
52269,99,1.0E-4
52270,99,1.0E-4
52271,99,1.0E-4
52272,99,1.0E-4
52273,99,1.0E-4
52274,99,1.0E-4
52275,99,1.0E-4
52276,99,1.0E-4
52277,99,1.0E-4
52278,99,1.0E-4
52279,99,1.0E-4
52280,99,1.0E-4
52281,99,1.0E-4
52282,99,1.0E-4
52283,99,1.0E-4
52284,99,1.0E-4
52285,99,1.0E-4
52286,99,1.0E-4
52287,99,1.0E-4
52288,99,1.0E-4
52289,99,1.0E-4
52290,99,1.0E-4
52291,99,1.0E-4
52292,99,1.0E-4
52293,99,1.0E-4
52294,99,1.0E-4
52295,99,1.0E-4
52296,99,1.0E-4
52297,99,1.0E-4
52298,99,1.0E-4
52299,99,1.0E-4
52300,99,1.0E-4
52301,99,1.0E-4
52302,99,1.0E-4
52303,99,1.0E-4
52304,99,1.0E-4
52305,99,1.0E-4
52306,99,1.0E-4
52307,99,1.0E-4
52308,99,1.0E-4
52309,99,1.0E-4
52310,99,1.0E-4
52311,99,1.0E-4
52312,99,1.0E-4
52313,99,1.0E-4
52314,99,1.0E-4
52315,99,1.0E-4
52316,99,1.0E-4
52317,99,1.0E-4
52318,99,1.0E-4
52319,99,1.0E-4
52320,99,1.0E-4
52321,99,1.0E-4
52322,99,1.0E-4
52323,99,1.0E-4
52324,99,1.0E-4
52325,99,1.0E-4
52326,99,1.0E-4
52327,99,1.0E-4
52328,99,1.0E-4
52329,99,1.0E-4
52330,99,1.0E-4
52331,99,1.0E-4
52332,99,1.0E-4
52333,99,1.0E-4
52334,99,1.0E-4
52335,99,1.0E-4
52336,99,1.0E-4
52337,99,1.0E-4
52338,99,1.0E-4
52339,99,1.0E-4
52340,99,1.0E-4
52341,99,1.0E-4
52342,99,1.0E-4
52343,99,1.0E-4
52344,99,1.0E-4
52345,99,1.0E-4
52346,99,1.0E-4
52347,99,1.0E-4
52348,99,1.0E-4
52349,99,1.0E-4
52350,99,1.0E-4
52351,99,1.0E-4
52352,99,1.0E-4
52353,99,1.0E-4
52354,99,1.0E-4
52355,99,1.0E-4
52356,99,1.0E-4
52357,99,1.0E-4
52358,99,1.0E-4
52359,99,1.0E-4
52360,99,1.0E-4
52361,99,1.0E-4
52362,99,1.0E-4
52363,99,1.0E-4
52364,99,1.0E-4
52365,99,1.0E-4
52366,99,1.0E-4
52367,99,1.0E-4
52368,99,1.0E-4
52369,99,1.0E-4
52370,99,1.0E-4
52371,99,1.0E-4
52372,99,1.0E-4
52373,99,1.0E-4
52374,99,1.0E-4
52375,99,1.0E-4
52376,99,1.0E-4
52377,99,1.0E-4
52378,99,1.0E-4
52379,99,1.0E-4
52380,99,1.0E-4
52381,99,1.0E-4
52382,99,1.0E-4
52383,99,1.0E-4
52384,99,1.0E-4
52385,99,1.0E-4
52386,99,1.0E-4
52387,99,1.0E-4
52388,99,1.0E-4
52389,99,1.0E-4
52390,99,1.0E-4
52391,99,1.0E-4
52392,99,1.0E-4
52393,99,1.0E-4
52394,99,1.0E-4
52395,99,1.0E-4
52396,99,1.0E-4
52397,99,1.0E-4
52398,99,1.0E-4
52399,99,1.0E-4
52400,99,1.0E-4
52401,99,1.0E-4
52402,99,1.0E-4
52403,99,1.0E-4
52404,99,1.0E-4
52405,99,1.0E-4
52406,99,1.0E-4
52407,99,1.0E-4
52408,99,1.0E-4
52409,99,1.0E-4
52410,99,1.0E-4
52411,99,1.0E-4
52412,99,1.0E-4
52413,99,1.0E-4
52414,99,1.0E-4
52415,99,1.0E-4
52416,99,1.0E-4
52417,99,1.0E-4
52418,99,1.0E-4
52419,99,1.0E-4
52420,99,1.0E-4
52421,99,1.0E-4
52422,99,1.0E-4
52423,99,1.0E-4
52424,99,1.0E-4
52425,99,1.0E-4
52426,99,1.0E-4
52427,99,1.0E-4
52428,99,1.0E-4
52429,99,1.0E-4
52430,99,1.0E-4
52431,99,1.0E-4
52432,99,1.0E-4
52433,99,1.0E-4
52434,99,1.0E-4
52435,99,1.0E-4
52436,99,1.0E-4
52437,99,1.0E-4
52438,99,1.0E-4
52439,99,1.0E-4
52440,99,1.0E-4
52441,99,1.0E-4
52442,99,1.0E-4
52443,99,1.0E-4
52444,99,1.0E-4
52445,99,1.0E-4
52446,99,1.0E-4
52447,99,1.0E-4
52448,99,1.0E-4
52449,99,1.0E-4
52450,99,1.0E-4
52451,99,1.0E-4
52452,99,1.0E-4
52453,99,1.0E-4
52454,99,1.0E-4
52455,99,1.0E-4
52456,99,1.0E-4
52457,99,1.0E-4
52458,99,1.0E-4
52459,99,1.0E-4
52460,99,1.0E-4
52461,99,1.0E-4
52462,99,1.0E-4
52463,99,1.0E-4
52464,99,1.0E-4
52465,99,1.0E-4
52466,99,1.0E-4
52467,99,1.0E-4
52468,99,1.0E-4
52469,99,1.0E-4
52470,99,1.0E-4
52471,99,1.0E-4
52472,99,1.0E-4
52473,99,1.0E-4
52474,99,1.0E-4
52475,99,1.0E-4
52476,99,1.0E-4
52477,99,1.0E-4
52478,99,1.0E-4
52479,99,1.0E-4
52480,99,1.0E-4
52481,99,1.0E-4
52482,99,1.0E-4
52483,99,1.0E-4
52484,99,1.0E-4
52485,99,1.0E-4
52486,99,1.0E-4
52487,99,1.0E-4
52488,99,1.0E-4
52489,99,1.0E-4
52490,99,1.0E-4
52491,99,1.0E-4
52492,99,1.0E-4
52493,99,1.0E-4
52494,99,1.0E-4
52495,99,1.0E-4
52496,99,1.0E-4
52497,99,1.0E-4
52498,99,1.0E-4
52499,99,1.0E-4
52500,99,1.0E-4
52501,99,1.0E-4
52502,99,1.0E-4
52503,99,1.0E-4
52504,99,1.0E-4
52505,99,1.0E-4
52506,99,1.0E-4
52507,99,1.0E-4
52508,99,1.0E-4
52509,99,1.0E-4
52510,99,1.0E-4
52511,99,1.0E-4
52512,99,1.0E-4
52513,99,1.0E-4
52514,99,1.0E-4
52515,99,1.0E-4
52516,99,1.0E-4
52517,99,1.0E-4
52518,99,1.0E-4
52519,99,1.0E-4
52520,99,1.0E-4
52521,99,1.0E-4
52522,99,1.0E-4
52523,99,1.0E-4
52524,99,1.0E-4
52525,99,1.0E-4
52526,99,1.0E-4
52527,99,1.0E-4
52528,99,1.0E-4
52529,99,1.0E-4
52530,99,1.0E-4
52531,99,1.0E-4
52532,99,1.0E-4
52533,99,1.0E-4
52534,99,1.0E-4
52535,99,1.0E-4
52536,99,1.0E-4
52537,99,1.0E-4
52538,99,1.0E-4
52539,99,1.0E-4
52540,99,1.0E-4
52541,99,1.0E-4
52542,99,1.0E-4
52543,99,1.0E-4
52544,99,1.0E-4
52545,99,1.0E-4
52546,99,1.0E-4
52547,99,1.0E-4
52548,99,1.0E-4
52549,99,1.0E-4
52550,99,1.0E-4
52551,99,1.0E-4
52552,99,1.0E-4
52553,99,1.0E-4
52554,99,1.0E-4
52555,99,1.0E-4
52556,99,1.0E-4
52557,99,1.0E-4
52558,99,1.0E-4
52559,99,1.0E-4
52560,99,1.0E-4
52561,99,1.0E-4
52562,99,1.0E-4
52563,99,1.0E-4
52564,99,1.0E-4
52565,99,1.0E-4
52566,99,1.0E-4
52567,99,1.0E-4
52568,99,1.0E-4
52569,99,1.0E-4
52570,99,1.0E-4
52571,99,1.0E-4
52572,99,1.0E-4
52573,99,1.0E-4
52574,99,1.0E-4
52575,99,1.0E-4
52576,99,1.0E-4
52577,99,1.0E-4
52578,99,1.0E-4
52579,99,1.0E-4
52580,99,1.0E-4
52581,99,1.0E-4
52582,99,1.0E-4
52583,99,1.0E-4
52584,99,1.0E-4
52585,99,1.0E-4
52586,99,1.0E-4
52587,99,1.0E-4
52588,99,1.0E-4
52589,99,1.0E-4
52590,99,1.0E-4
52591,99,1.0E-4
52592,99,1.0E-4
52593,99,1.0E-4
52594,99,1.0E-4
52595,99,1.0E-4
52596,99,1.0E-4
52597,99,1.0E-4
52598,99,1.0E-4
52599,99,1.0E-4
52600,99,1.0E-4
52601,99,1.0E-4
52602,99,1.0E-4
52603,99,1.0E-4
52604,99,1.0E-4
52605,99,1.0E-4
52606,99,1.0E-4
52607,99,1.0E-4
52608,99,1.0E-4
52609,99,1.0E-4
52610,99,1.0E-4
52611,99,1.0E-4
52612,99,1.0E-4
52613,99,1.0E-4
52614,99,1.0E-4
52615,99,1.0E-4
52616,99,1.0E-4
52617,99,1.0E-4
52618,99,1.0E-4
52619,99,1.0E-4
52620,99,1.0E-4
52621,99,1.0E-4
52622,99,1.0E-4
52623,99,1.0E-4
52624,99,1.0E-4
52625,99,1.0E-4
52626,99,1.0E-4
52627,99,1.0E-4
52628,99,1.0E-4
52629,99,1.0E-4
52630,99,1.0E-4
52631,99,1.0E-4
52632,99,1.0E-4
52633,99,1.0E-4
52634,99,1.0E-4
52635,99,1.0E-4
52636,99,1.0E-4
52637,99,1.0E-4
52638,99,1.0E-4
52639,99,1.0E-4
52640,99,1.0E-4
52641,99,1.0E-4
52642,99,1.0E-4
52643,99,1.0E-4
52644,99,1.0E-4
52645,99,1.0E-4
52646,99,1.0E-4
52647,99,1.0E-4
52648,99,1.0E-4
52649,99,1.0E-4
52650,99,1.0E-4
52651,99,1.0E-4
52652,99,1.0E-4
52653,99,1.0E-4
52654,99,1.0E-4
52655,99,1.0E-4
52656,99,1.0E-4
52657,99,1.0E-4
52658,99,1.0E-4
52659,99,1.0E-4
52660,99,1.0E-4
52661,99,1.0E-4
52662,99,1.0E-4
52663,99,1.0E-4
52664,99,1.0E-4
52665,99,1.0E-4
52666,99,1.0E-4
52667,99,1.0E-4
52668,99,1.0E-4
52669,99,1.0E-4
52670,99,1.0E-4
52671,99,1.0E-4
52672,99,1.0E-4
52673,99,1.0E-4
52674,99,1.0E-4
52675,99,1.0E-4
52676,99,1.0E-4
52677,99,1.0E-4
52678,99,1.0E-4
52679,99,1.0E-4
52680,99,1.0E-4
52681,99,1.0E-4
52682,99,1.0E-4
52683,99,1.0E-4
52684,99,1.0E-4
52685,99,1.0E-4
52686,99,1.0E-4
52687,99,1.0E-4
52688,99,1.0E-4
52689,99,1.0E-4
52690,99,1.0E-4
52691,99,1.0E-4
52692,99,1.0E-4
52693,99,1.0E-4
52694,99,1.0E-4
52695,99,1.0E-4
52696,99,1.0E-4
52697,99,1.0E-4
52698,99,1.0E-4
52699,99,1.0E-4
52700,99,1.0E-4
52701,99,1.0E-4
52702,99,1.0E-4
52703,99,1.0E-4
52704,99,1.0E-4
52705,99,1.0E-4
52706,99,1.0E-4
52707,99,1.0E-4
52708,99,1.0E-4
52709,99,1.0E-4
52710,99,1.0E-4
52711,99,1.0E-4
52712,99,1.0E-4
52713,99,1.0E-4
52714,99,1.0E-4
52715,99,1.0E-4
52716,99,1.0E-4
52717,99,1.0E-4
52718,99,1.0E-4
52719,99,1.0E-4
52720,99,1.0E-4
52721,99,1.0E-4
52722,99,1.0E-4
52723,99,1.0E-4
52724,99,1.0E-4
52725,99,1.0E-4
52726,99,1.0E-4
52727,99,1.0E-4
52728,99,1.0E-4
52729,99,1.0E-4
52730,99,1.0E-4
52731,99,1.0E-4
52732,99,1.0E-4
52733,99,1.0E-4
52734,99,1.0E-4
52735,99,1.0E-4
52736,99,1.0E-4
52737,99,1.0E-4
52738,99,1.0E-4
52739,99,1.0E-4
52740,99,1.0E-4
52741,99,1.0E-4
52742,99,1.0E-4
52743,99,1.0E-4
52744,99,1.0E-4
52745,99,1.0E-4
52746,99,1.0E-4
52747,99,1.0E-4
52748,99,1.0E-4
52749,99,1.0E-4
52750,99,1.0E-4
52751,99,1.0E-4
52752,99,1.0E-4
52753,99,1.0E-4
52754,99,1.0E-4
52755,99,1.0E-4
52756,99,1.0E-4
52757,99,1.0E-4
52758,99,1.0E-4
52759,99,1.0E-4
52760,99,1.0E-4
52761,99,1.0E-4
52762,99,1.0E-4
52763,99,1.0E-4
52764,99,1.0E-4
52765,99,1.0E-4
52766,99,1.0E-4
52767,99,1.0E-4
52768,99,1.0E-4
52769,99,1.0E-4
52770,99,1.0E-4
52771,99,1.0E-4
52772,99,1.0E-4
52773,99,1.0E-4
52774,99,1.0E-4
52775,99,1.0E-4
52776,99,1.0E-4
52777,99,1.0E-4
52778,99,1.0E-4
52779,99,1.0E-4
52780,99,1.0E-4
52781,99,1.0E-4
52782,99,1.0E-4
52783,99,1.0E-4
52784,99,1.0E-4
52785,99,1.0E-4
52786,99,1.0E-4
52787,99,1.0E-4
52788,99,1.0E-4
52789,99,1.0E-4
52790,99,1.0E-4
52791,99,1.0E-4
52792,99,1.0E-4
52793,99,1.0E-4
52794,99,1.0E-4
52795,99,1.0E-4
52796,99,1.0E-4
52797,99,1.0E-4
52798,99,1.0E-4
52799,99,1.0E-4
52800,99,1.0E-4
52801,99,1.0E-4
52802,99,1.0E-4
52803,99,1.0E-4
52804,99,1.0E-4
52805,99,1.0E-4
52806,99,1.0E-4
52807,99,1.0E-4
52808,99,1.0E-4
52809,99,1.0E-4
52810,99,1.0E-4
52811,99,1.0E-4
52812,99,1.0E-4
52813,99,1.0E-4
52814,99,1.0E-4
52815,99,1.0E-4
52816,99,1.0E-4
52817,99,1.0E-4
52818,99,1.0E-4
52819,99,1.0E-4
52820,99,1.0E-4
52821,99,1.0E-4
52822,99,1.0E-4
52823,99,1.0E-4
52824,99,1.0E-4
52825,99,1.0E-4
52826,99,1.0E-4
52827,99,1.0E-4
52828,99,1.0E-4
52829,99,1.0E-4
52830,99,1.0E-4
52831,99,1.0E-4
52832,99,1.0E-4
52833,99,1.0E-4
52834,99,1.0E-4
52835,99,1.0E-4
52836,99,1.0E-4
52837,99,1.0E-4
52838,99,1.0E-4
52839,99,1.0E-4
52840,99,1.0E-4
52841,99,1.0E-4
52842,99,1.0E-4
52843,99,1.0E-4
52844,99,1.0E-4
52845,99,1.0E-4
52846,99,1.0E-4
52847,99,1.0E-4
52848,99,1.0E-4
52849,99,1.0E-4
52850,99,1.0E-4
52851,99,1.0E-4
52852,99,1.0E-4
52853,99,1.0E-4
52854,99,1.0E-4
52855,99,1.0E-4
52856,99,1.0E-4
52857,99,1.0E-4
52858,99,1.0E-4
52859,99,1.0E-4
52860,99,1.0E-4
52861,99,1.0E-4
52862,99,1.0E-4
52863,99,1.0E-4
52864,99,1.0E-4
52865,99,1.0E-4
52866,99,1.0E-4
52867,99,1.0E-4
52868,99,1.0E-4
52869,99,1.0E-4
52870,99,1.0E-4
52871,99,1.0E-4
52872,99,1.0E-4
52873,99,1.0E-4
52874,99,1.0E-4
52875,99,1.0E-4
52876,99,1.0E-4
52877,99,1.0E-4
52878,99,1.0E-4
52879,99,1.0E-4
52880,99,1.0E-4
52881,99,1.0E-4
52882,99,1.0E-4
52883,99,1.0E-4
52884,99,1.0E-4
52885,99,1.0E-4
52886,99,1.0E-4
52887,99,1.0E-4
52888,99,1.0E-4
52889,99,1.0E-4
52890,99,1.0E-4
52891,99,1.0E-4
52892,99,1.0E-4
52893,99,1.0E-4
52894,99,1.0E-4
52895,99,1.0E-4
52896,99,1.0E-4
52897,99,1.0E-4
52898,99,1.0E-4
52899,99,1.0E-4
52900,99,1.0E-4
52901,99,1.0E-4
52902,99,1.0E-4
52903,99,1.0E-4
52904,99,1.0E-4
52905,99,1.0E-4
52906,99,1.0E-4
52907,99,1.0E-4
52908,99,1.0E-4
52909,99,1.0E-4
52910,99,1.0E-4
52911,99,1.0E-4
52912,99,1.0E-4
52913,99,1.0E-4
52914,99,1.0E-4
52915,99,1.0E-4
52916,99,1.0E-4
52917,99,1.0E-4
52918,99,1.0E-4
52919,99,1.0E-4
52920,99,1.0E-4
52921,99,1.0E-4
52922,99,1.0E-4
52923,99,1.0E-4
52924,99,1.0E-4
52925,99,1.0E-4
52926,99,1.0E-4
52927,99,1.0E-4
52928,99,1.0E-4
52929,99,1.0E-4
52930,99,1.0E-4
52931,99,1.0E-4
52932,99,1.0E-4
52933,99,1.0E-4
52934,99,1.0E-4
52935,99,1.0E-4
52936,99,1.0E-4
52937,99,1.0E-4
52938,99,1.0E-4
52939,99,1.0E-4
52940,99,1.0E-4
52941,99,1.0E-4
52942,99,1.0E-4
52943,99,1.0E-4
52944,99,1.0E-4
52945,99,1.0E-4
52946,99,1.0E-4
52947,99,1.0E-4
52948,99,1.0E-4
52949,99,1.0E-4
52950,99,1.0E-4
52951,99,1.0E-4
52952,99,1.0E-4
52953,99,1.0E-4
52954,99,1.0E-4
52955,99,1.0E-4
52956,99,1.0E-4
52957,99,1.0E-4
52958,99,1.0E-4
52959,99,1.0E-4
52960,99,1.0E-4
52961,99,1.0E-4
52962,99,1.0E-4
52963,99,1.0E-4
52964,99,1.0E-4
52965,99,1.0E-4
52966,99,1.0E-4
52967,99,1.0E-4
52968,99,1.0E-4
52969,99,1.0E-4
52970,99,1.0E-4
52971,99,1.0E-4
52972,99,1.0E-4
52973,99,1.0E-4
52974,99,1.0E-4
52975,99,1.0E-4
52976,99,1.0E-4
52977,99,1.0E-4
52978,99,1.0E-4
52979,99,1.0E-4
52980,99,1.0E-4
52981,99,1.0E-4
52982,99,1.0E-4
52983,99,1.0E-4
52984,99,1.0E-4
52985,99,1.0E-4
52986,99,1.0E-4
52987,99,1.0E-4
52988,99,1.0E-4
52989,99,1.0E-4
52990,99,1.0E-4
52991,99,1.0E-4
52992,99,1.0E-4
52993,99,1.0E-4
52994,99,1.0E-4
52995,99,1.0E-4
52996,99,1.0E-4
52997,99,1.0E-4
52998,99,1.0E-4
52999,99,1.0E-4
53000,99,1.0E-4
53001,99,1.0E-4
53002,99,1.0E-4
53003,99,1.0E-4
53004,99,1.0E-4
53005,99,1.0E-4
53006,99,1.0E-4
53007,99,1.0E-4
53008,99,1.0E-4
53009,99,1.0E-4
53010,99,1.0E-4
53011,99,1.0E-4
53012,99,1.0E-4
53013,99,1.0E-4
53014,99,1.0E-4
53015,99,1.0E-4
53016,99,1.0E-4
53017,99,1.0E-4
53018,99,1.0E-4
53019,99,1.0E-4
53020,99,1.0E-4
53021,99,1.0E-4
53022,99,1.0E-4
53023,99,1.0E-4
53024,99,1.0E-4
53025,99,1.0E-4
53026,99,1.0E-4
53027,99,1.0E-4
53028,99,1.0E-4
53029,99,1.0E-4
53030,99,1.0E-4
53031,99,1.0E-4
53032,99,1.0E-4
53033,99,1.0E-4
53034,99,1.0E-4
53035,99,1.0E-4
53036,99,1.0E-4
53037,99,1.0E-4
53038,99,1.0E-4
53039,99,1.0E-4
53040,99,1.0E-4
53041,99,1.0E-4
53042,99,1.0E-4
53043,99,1.0E-4
53044,99,1.0E-4
53045,99,1.0E-4
53046,99,1.0E-4
53047,99,1.0E-4
53048,99,1.0E-4
53049,99,1.0E-4
53050,99,1.0E-4
53051,99,1.0E-4
53052,99,1.0E-4
53053,99,1.0E-4
53054,99,1.0E-4
53055,99,1.0E-4
53056,99,1.0E-4
53057,99,1.0E-4
53058,99,1.0E-4
53059,99,1.0E-4
53060,99,1.0E-4
53061,99,1.0E-4
53062,99,1.0E-4
53063,99,1.0E-4
53064,99,1.0E-4
53065,99,1.0E-4
53066,99,1.0E-4
53067,99,1.0E-4
53068,99,1.0E-4
53069,99,1.0E-4
53070,99,1.0E-4
53071,99,1.0E-4
53072,99,1.0E-4
53073,99,1.0E-4
53074,99,1.0E-4
53075,99,1.0E-4
53076,99,1.0E-4
53077,99,1.0E-4
53078,99,1.0E-4
53079,99,1.0E-4
53080,99,1.0E-4
53081,99,1.0E-4
53082,99,1.0E-4
53083,99,1.0E-4
53084,99,1.0E-4
53085,99,1.0E-4
53086,99,1.0E-4
53087,99,1.0E-4
53088,99,1.0E-4
53089,99,1.0E-4
53090,99,1.0E-4
53091,99,1.0E-4
53092,99,1.0E-4
53093,99,1.0E-4
53094,99,1.0E-4
53095,99,1.0E-4
53096,99,1.0E-4
53097,99,1.0E-4
53098,99,1.0E-4
53099,99,1.0E-4
53100,99,1.0E-4
53101,99,1.0E-4
53102,99,1.0E-4
53103,99,1.0E-4
53104,99,1.0E-4
53105,99,1.0E-4
53106,99,1.0E-4
53107,99,1.0E-4
53108,99,1.0E-4
53109,99,1.0E-4
53110,99,1.0E-4
53111,99,1.0E-4
53112,99,1.0E-4
53113,99,1.0E-4
53114,99,1.0E-4
53115,99,1.0E-4
53116,99,1.0E-4
53117,99,1.0E-4
53118,99,1.0E-4
53119,99,1.0E-4
53120,99,1.0E-4
53121,99,1.0E-4
53122,99,1.0E-4
53123,99,1.0E-4
53124,99,1.0E-4
53125,99,1.0E-4
53126,99,1.0E-4
53127,99,1.0E-4
53128,99,1.0E-4
53129,99,1.0E-4
53130,99,1.0E-4
53131,99,1.0E-4
53132,99,1.0E-4
53133,99,1.0E-4
53134,99,1.0E-4
53135,99,1.0E-4
53136,99,1.0E-4
53137,99,1.0E-4
53138,99,1.0E-4
53139,99,1.0E-4
53140,99,1.0E-4
53141,99,1.0E-4
53142,99,1.0E-4
53143,99,1.0E-4
53144,99,1.0E-4
53145,100,1.0E-4


==> data/regret/twoRateRun0.csv <==
iterationNumber,fitness,mutationRate
0,0,0.01
1,7,0.01
2,13,0.01
3,19,0.01
4,28,0.02
5,43,0.04
6,55,0.08
7,66,0.16
8,73,0.25
9,75,0.125
10,77,0.0625
11,79,0.125
12,81,0.0625
13,83,0.03125
14,85,0.015625
15,87,0.03125
16,89,0.015625
17,89,0.01
18,89,0.01
19,91,0.01
20,93,0.02
21,93,0.04
22,95,0.02
23,95,0.04
24,95,0.02
25,97,0.01
26,97,0.02
27,97,0.04
28,97,0.08
29,97,0.04
30,97,0.08
31,97,0.04
32,97,0.02
33,97,0.04
34,99,0.02
35,99,0.01
36,99,0.01
37,99,0.02
38,99,0.01
39,99,0.01
40,99,0.02
41,99,0.04
42,99,0.02
43,99,0.01
44,99,0.01
45,99,0.02
46,99,0.01
47,99,0.02
48,99,0.01
49,99,0.01
50,99,0.02
51,99,0.04
52,99,0.02
53,99,0.04
54,99,0.02
55,99,0.01
56,99,0.02
57,99,0.04
58,99,0.02
59,99,0.01
60,99,0.01
61,99,0.02
62,99,0.04
63,99,0.02
64,99,0.04
65,99,0.02
66,99,0.04
67,99,0.02
68,99,0.04
69,99,0.02
70,99,0.04
71,99,0.08
72,99,0.04
73,99,0.02
74,99,0.04
75,99,0.02
76,99,0.04
77,99,0.02
78,99,0.01
79,99,0.01
80,99,0.02
81,99,0.04
82,99,0.02
83,99,0.04
84,99,0.02
85,99,0.04
86,99,0.02
87,99,0.04
88,99,0.02
89,99,0.04
90,99,0.08
91,99,0.04
92,99,0.02
93,99,0.01
94,99,0.02
95,99,0.04
96,99,0.08
97,99,0.04
98,99,0.02
99,99,0.01
100,99,0.01
101,99,0.01
102,99,0.02
103,99,0.04
104,99,0.02
105,99,0.01
106,99,0.02
107,99,0.04
108,99,0.02
109,99,0.01
110,99,0.02
111,99,0.04
112,99,0.02
113,99,0.01
114,99,0.01
115,99,0.02
116,99,0.04
117,99,0.02
118,99,0.01
119,99,0.02
120,99,0.04
121,99,0.08
122,99,0.16
123,99,0.08
124,99,0.04
125,99,0.02
126,99,0.04
127,99,0.02
128,99,0.04
129,99,0.02
130,99,0.04
131,99,0.02
132,99,0.04
133,99,0.02
134,99,0.04
135,99,0.02
136,99,0.01
137,99,0.02
138,99,0.04
139,99,0.08
140,99,0.04
141,99,0.02
142,99,0.04
143,99,0.02
144,99,0.01
145,100,0.02


==> data/regret/twoRateRun1.csv <==
iterationNumber,fitness,mutationRate
0,0,0.01
1,9,0.01
2,19,0.02
3,31,0.04
4,49,0.08
5,63,0.16
6,71,0.08
7,73,0.04
8,77,0.08
9,79,0.16
10,81,0.08
11,83,0.16
12,85,0.08
13,87,0.04
14,89,0.02
15,91,0.04
16,91,0.08
17,93,0.04
18,93,0.02
19,93,0.01
20,95,0.02
21,97,0.04
22,97,0.02
23,97,0.01
24,97,0.01
25,99,0.02
26,99,0.01
27,99,0.01
28,99,0.02
29,99,0.04
30,99,0.02
31,99,0.04
32,99,0.02
33,99,0.04
34,99,0.02
35,99,0.04
36,99,0.02
37,99,0.04
38,99,0.02
39,99,0.01
40,99,0.02
41,99,0.04
42,99,0.02
43,99,0.01
44,99,0.02
45,99,0.01
46,99,0.01
47,99,0.02
48,99,0.01
49,99,0.02
50,99,0.04
51,99,0.02
52,99,0.01
53,99,0.02
54,99,0.01
55,99,0.01
56,99,0.01
57,99,0.02
58,99,0.04
59,99,0.02
60,99,0.04
61,99,0.02
62,99,0.01
63,99,0.01
64,99,0.01
65,99,0.02
66,99,0.01
67,99,0.01
68,99,0.01
69,99,0.01
70,99,0.02
71,99,0.04
72,99,0.02
73,99,0.04
74,99,0.08
75,100,0.04


==> data/regret/twoRateRun2.csv <==
iterationNumber,fitness,mutationRate
0,0,0.01
1,7,0.01
2,15,0.02
3,29,0.04
4,46,0.08
5,65,0.16
6,69,0.25
7,73,0.125
8,77,0.25
9,79,0.25
10,81,0.25
11,83,0.125
12,83,0.25
13,85,0.125
14,87,0.0625
15,89,0.03125
16,91,0.015625
17,91,0.03125
18,93,0.015625
19,93,0.01
20,95,0.02
21,95,0.04
22,95,0.08
23,95,0.16
24,97,0.08
25,99,0.04
26,99,0.08
27,99,0.16
28,99,0.25
29,99,0.125
30,99,0.0625
31,99,0.125
32,99,0.0625
33,99,0.03125
34,99,0.015625
35,99,0.03125
36,99,0.0625
37,99,0.03125
38,99,0.0625
39,99,0.03125
40,99,0.015625
41,99,0.01
42,99,0.02
43,99,0.04
44,99,0.08
45,99,0.16
46,99,0.08
47,99,0.04
48,99,0.02
49,99,0.04
50,99,0.08
51,99,0.04
52,99,0.02
53,99,0.01
54,99,0.02
55,99,0.04
56,99,0.08
57,99,0.16
58,99,0.08
59,99,0.16
60,99,0.08
61,99,0.04
62,99,0.08
63,99,0.04
64,99,0.02
65,99,0.01
66,99,0.02
67,99,0.01
68,99,0.01
69,99,0.01
70,99,0.01
71,99,0.02
72,99,0.01
73,99,0.02
74,99,0.04
75,99,0.02
76,99,0.04
77,99,0.02
78,99,0.01
79,99,0.02
80,99,0.01
81,99,0.02
82,99,0.04
83,99,0.08
84,99,0.04
85,99,0.02
86,99,0.01
87,99,0.02
88,99,0.04
89,99,0.08
90,99,0.16
91,99,0.25
92,99,0.125
93,99,0.0625
94,99,0.03125
95,99,0.015625
96,99,0.01
97,99,0.01
98,99,0.02
99,99,0.04
100,99,0.08
101,99,0.04
102,99,0.02
103,99,0.01
104,99,0.02
105,99,0.04
106,99,0.02
107,99,0.04
108,99,0.02
109,99,0.04
110,99,0.02
111,99,0.04
112,99,0.02
113,99,0.01
114,99,0.01
115,99,0.01
116,99,0.02
117,99,0.01
118,99,0.02
119,99,0.04
120,99,0.02
121,99,0.01
122,99,0.02
123,99,0.04
124,99,0.08
125,99,0.04
126,99,0.08
127,99,0.04
128,99,0.08
129,99,0.04
130,99,0.02
131,99,0.01
132,99,0.02
133,99,0.01
134,99,0.01
135,99,0.02
136,99,0.04
137,99,0.02
138,99,0.04
139,99,0.08
140,99,0.04
141,99,0.02
142,99,0.01
143,99,0.02
144,99,0.01
145,99,0.02
146,99,0.01
147,99,0.02
148,99,0.01
149,99,0.02
150,99,0.04
151,99,0.02
152,99,0.04
153,99,0.02
154,99,0.01
155,99,0.02
156,99,0.01
157,99,0.02
158,99,0.04
159,99,0.08
160,99,0.04
161,99,0.08
162,99,0.04
163,99,0.02
164,99,0.04
165,99,0.08
166,99,0.04
167,99,0.08
168,99,0.04
169,99,0.02
170,99,0.04
171,99,0.08
172,99,0.16
173,99,0.25
174,99,0.125
175,99,0.0625
176,99,0.125
177,99,0.0625
178,99,0.03125
179,99,0.0625
180,99,0.03125
181,99,0.015625
182,99,0.03125
183,99,0.015625
184,99,0.03125
185,99,0.015625
186,99,0.01
187,99,0.01
188,99,0.01
189,99,0.01
190,99,0.01
191,99,0.02
192,99,0.04
193,99,0.02
194,99,0.04
195,99,0.08
196,99,0.16
197,99,0.08
198,100,0.04

